FOCUS: Flexible Optimizable Counterfactual Explanations for Tree Ensembles

Model interpretability has become an important problem in machine learning (ML) due to the increased effect that algorithmic decisions have on humans. Counterfactual explanations can help users understand not only why ML models make certain decisions, but also how these decisions can be changed. We frame the problem of finding counterfactual explanations as a gradient-based optimization task and extend previous work that could only be applied to differentiable models. In order to accommodate non-differentiable models such as tree ensembles, we use probabilistic model approximations in the optimization framework. We introduce an approximation technique that is effective for finding counterfactual explanations for predictions of the original model and show that our counterfactual examples are significantly closer to the original instances than those produced by other methods specifically designed for tree ensembles.

==> supp_material/code/data/cf_compas_num_data_test.tsv <==
	age	juv_fel_count	juv_misd_count	days_b_screening_arrest	juv_other_count	priors_count	class
0	0.11475409836065575	0.0	0.0	0.5	0.0	0.3421052631578947	1
1	0.19672131147540983	0.0	0.07692307692307693	0.5	0.0	0.02631578947368421	-1
2	0.1311475409836066	0.0	0.0	0.5	0.0	0.05263157894736842	-1
3	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	-1
4	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
5	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
6	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
7	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
8	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
9	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
10	0.016393442622950838	0.0	0.0	0.45	0.0	0.0	-1
11	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
12	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
13	0.2786885245901639	0.0	0.0	0.7833333333333333	0.0	0.13157894736842105	-1
14	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
15	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
16	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.0	-1
17	0.7377049180327869	0.0	0.0	0.43333333333333335	0.0	0.21052631578947367	1
18	0.03278688524590162	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	1
19	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
20	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.0	-1
21	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
22	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
23	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
24	0.8196721311475411	0.0	0.0	0.48333333333333334	0.0	0.5789473684210527	-1
25	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
26	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	1
27	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
28	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
29	0.1639344262295082	0.0	0.0	0.5	0.0	0.07894736842105263	1
30	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
31	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
32	0.2295081967213115	0.0	0.0	0.1166666666666667	0.0	0.05263157894736842	-1
33	0.2786885245901639	0.0	0.0	0.5	0.0	0.0	-1
34	0.24590163934426235	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	-1
35	0.11475409836065575	0.0	0.0	0.016666666666666663	0.0	0.05263157894736842	-1
36	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
37	0.14754098360655737	0.0	0.0	0.5	0.0	0.05263157894736842	-1
38	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
39	0.21311475409836067	0.0	0.0	0.5	0.2857142857142857	0.15789473684210525	-1
40	0.5737704918032788	0.0	0.0	0.43333333333333335	0.0	0.02631578947368421	-1
41	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
42	0.21311475409836067	0.0	0.0	0.5	0.0	0.07894736842105263	-1
43	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
44	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
45	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
46	0.11475409836065575	0.0	0.0	0.5	0.0	0.5263157894736842	1
47	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	1
48	0.39344262295081966	0.125	0.0	0.5	0.0	0.5263157894736842	-1
49	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	1
50	0.6065573770491803	0.0	0.0	0.5	0.0	0.02631578947368421	-1
51	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
52	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
53	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
54	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	-1
55	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
56	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
57	0.24590163934426235	0.0	0.0	0.5	0.0	0.0	1
58	0.11475409836065575	0.0	0.07692307692307693	0.48333333333333334	0.0	0.07894736842105263	1
59	0.04918032786885246	0.0	0.0	0.5	0.0	0.05263157894736842	1
60	0.03278688524590162	0.0	0.0	0.5	0.14285714285714285	0.02631578947368421	1
61	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
62	0.3770491803278688	0.0	0.0	0.5833333333333334	0.0	0.10526315789473684	1
63	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
64	0.7213114754098361	0.0	0.0	0.5	0.0	0.0	1
65	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
66	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
67	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
68	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	1
69	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
70	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
71	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
72	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
73	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
74	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
75	0.1639344262295082	0.0	0.0	0.4666666666666667	0.0	0.0	1
76	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
77	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	1
78	0.11475409836065575	0.0	0.0	0.5	0.0	0.07894736842105263	1
79	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
80	0.18032786885245905	0.5	0.07692307692307693	0.5	0.0	0.2894736842105263	-1
81	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	-1
82	0.5409836065573771	0.0	0.0	0.5	0.0	0.0	1
83	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
84	0.1311475409836066	0.0	0.15384615384615385	0.5	0.14285714285714285	0.3421052631578947	1
85	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
86	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
87	0.08196721311475408	0.125	0.0	0.48333333333333334	0.0	0.15789473684210525	1
88	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
89	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
90	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.0	1
91	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	1
92	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
93	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
94	0.2295081967213115	0.0	0.0	0.45	0.0	0.02631578947368421	-1
95	0.11475409836065575	0.0	0.0	0.5	0.14285714285714285	0.15789473684210525	1
96	0.3278688524590164	0.0	0.0	0.5	0.0	0.0	-1
97	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	1
98	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
99	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
100	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
101	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	1
102	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
103	0.19672131147540983	0.0	0.0	0.5	0.0	0.0	-1
104	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
105	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
106	0.08196721311475408	0.0	0.0	0.48333333333333334	0.14285714285714285	0.05263157894736842	1
107	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
108	0.03278688524590162	0.0	0.0	0.5	0.0	0.02631578947368421	1
109	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
110	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
111	0.2622950819672132	0.0	0.0	0.48333333333333334	0.14285714285714285	0.21052631578947367	1
112	0.19672131147540983	0.0	0.0	0.5	0.0	0.07894736842105263	-1
113	0.09836065573770492	0.0	0.0	0.5	0.0	0.05263157894736842	-1
114	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
115	0.09836065573770492	0.0	0.07692307692307693	0.21666666666666667	0.0	0.23684210526315788	-1
116	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
117	0.6885245901639344	0.0	0.0	0.5	0.0	0.0	-1
118	0.5409836065573771	0.125	0.0	0.48333333333333334	0.0	0.23684210526315788	1
119	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
120	0.5737704918032788	0.0	0.0	0.5	0.0	0.0	-1
121	0.2786885245901639	0.0	0.0	0.5	0.14285714285714285	0.07894736842105263	-1
122	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
123	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
124	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
125	0.1311475409836066	0.0	0.0	0.4166666666666667	0.0	0.0	1
126	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
127	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
128	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
129	0.016393442622950838	0.0	0.0	0.48333333333333334	0.42857142857142855	0.05263157894736842	1
130	0.21311475409836067	0.0	0.0	0.3833333333333333	0.0	0.0	-1
131	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
132	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.3684210526315789	-1
133	0.18032786885245905	0.0	0.0	0.5	0.0	0.02631578947368421	1
134	0.016393442622950838	0.0	0.0	0.5	0.0	0.0	-1
135	0.5901639344262295	0.0	0.0	0.3	0.0	0.05263157894736842	-1
136	0.11475409836065575	0.0	0.0	0.5	0.0	0.10526315789473684	1
137	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.0	-1
138	0.3114754098360656	0.0	0.0	0.5	0.0	0.02631578947368421	-1
139	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
140	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
141	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
142	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	-1
143	0.03278688524590162	0.0	0.15384615384615385	0.48333333333333334	0.2857142857142857	0.05263157894736842	1
144	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
145	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
146	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
147	0.19672131147540983	0.0	0.0	0.5	0.0	0.39473684210526316	-1
148	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.0	-1
149	0.03278688524590162	0.0	0.0	0.33333333333333337	0.0	0.02631578947368421	-1
150	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
151	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	-1
152	0.6721311475409837	0.0	0.0	0.5	0.0	0.0	-1
153	0.459016393442623	0.0	0.0	0.5	0.0	0.3421052631578947	1
154	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
155	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	1
156	0.11475409836065575	0.0	0.0	0.18333333333333335	0.0	0.18421052631578946	-1
157	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
158	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.0	0.07894736842105263	1
159	0.459016393442623	0.0	0.0	0.43333333333333335	0.0	0.0	-1
160	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	-1
161	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	1
162	0.8196721311475411	0.0	0.0	0.45	0.0	0.13157894736842105	-1
163	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.0	-1
164	0.5901639344262295	0.0	0.0	0.5	0.0	0.0	-1
165	0.14754098360655737	0.0	0.0	0.48333333333333334	0.14285714285714285	0.05263157894736842	-1
166	0.6557377049180328	0.0	0.0	0.25	0.0	0.05263157894736842	1
167	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
168	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
169	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	1
170	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
171	0.0655737704918033	0.0	0.0	0.5	0.42857142857142855	0.05263157894736842	1
172	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
173	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
174	0.2786885245901639	0.125	0.0	0.48333333333333334	0.0	0.6842105263157894	1
175	0.5573770491803279	0.0	0.0	0.5	0.0	0.0	-1
176	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
177	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
178	0.03278688524590162	0.0	0.15384615384615385	1.0	0.8571428571428571	0.21052631578947367	1
179	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
180	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
181	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
182	0.016393442622950838	0.0	0.0	0.48333333333333334	0.2857142857142857	0.02631578947368421	1
183	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
184	0.1311475409836066	0.0	0.0	0.48333333333333334	0.14285714285714285	0.47368421052631576	1
185	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.6052631578947368	1
186	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	-1
187	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.0	-1
188	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
189	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.42105263157894735	-1
190	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
191	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
192	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
193	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	1
194	0.1639344262295082	0.0	0.0	0.48333333333333334	0.14285714285714285	0.4473684210526315	1
195	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	1
196	0.19672131147540983	0.0	0.0	0.26666666666666666	0.0	0.02631578947368421	-1
197	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
198	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	1
199	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
200	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
201	0.2295081967213115	0.0	0.0	0.5	0.0	0.2631578947368421	1
202	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
203	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
204	0.5573770491803279	0.0	0.0	0.4666666666666667	0.0	0.0	-1
205	0.24590163934426235	0.0	0.07692307692307693	0.5	0.0	0.2631578947368421	1
206	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
207	0.4098360655737705	0.0	0.0	0.4666666666666667	0.0	0.0	-1
208	0.0655737704918033	0.0	0.07692307692307693	0.5	0.0	0.02631578947368421	-1
209	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
210	0.11475409836065575	0.0	0.0	0.5	0.0	0.0	1
211	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
212	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
213	0.1639344262295082	0.0	0.0	0.06666666666666665	0.0	0.05263157894736842	-1
214	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	1
215	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
216	0.1639344262295082	0.0	0.0	0.06666666666666665	0.0	0.10526315789473684	-1
217	0.14754098360655737	1.0	0.0	0.48333333333333334	0.14285714285714285	0.42105263157894735	1
218	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
219	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
220	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	1
221	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.07894736842105263	1
222	0.1311475409836066	0.0	0.0	0.5	0.0	0.13157894736842105	1
223	0.459016393442623	0.0	0.0	0.5	0.0	0.0	-1
224	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	1
225	0.0655737704918033	0.0	0.0	0.5	0.14285714285714285	0.05263157894736842	1
226	0.2295081967213115	0.0	0.0	0.5	0.0	0.07894736842105263	-1
227	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.5789473684210527	1
228	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
229	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.0	-1
230	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
231	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
232	0.11475409836065575	0.0	0.0	0.5	0.0	0.21052631578947367	1
233	0.1639344262295082	0.0	0.0	0.5	0.0	0.05263157894736842	-1
234	0.08196721311475408	0.0	0.0	0.48333333333333334	0.14285714285714285	0.10526315789473684	-1
235	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
236	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	1
237	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	1
238	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
239	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
240	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.0	0.23684210526315788	1
241	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	-1
242	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
243	0.09836065573770492	0.0	0.0	0.08333333333333331	0.0	0.05263157894736842	1
244	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
245	0.11475409836065575	0.0	0.23076923076923078	0.48333333333333334	0.0	0.07894736842105263	1
246	0.016393442622950838	0.125	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
247	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
248	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
249	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
250	0.18032786885245905	0.0	0.0	0.8	0.0	0.2631578947368421	1
251	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
252	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
253	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	-1
254	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
255	0.3278688524590164	0.0	0.0	0.15000000000000002	0.0	0.07894736842105263	-1
256	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
257	0.0655737704918033	0.0	0.07692307692307693	0.5	0.0	0.10526315789473684	1
258	0.21311475409836067	0.0	0.0	0.5	0.0	0.0	-1
259	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
260	0.42622950819672134	0.0	0.0	0.5	0.0	0.0	-1
261	0.09836065573770492	0.0	0.0	0.5	0.0	0.05263157894736842	1
262	0.3114754098360656	0.0	0.0	0.1166666666666667	0.0	0.02631578947368421	-1
263	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
264	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
265	0.04918032786885246	0.0	0.0	0.4666666666666667	0.0	0.0	-1
266	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.0	1
267	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
268	0.3278688524590164	0.0	0.0	0.48333333333333334	0.2857142857142857	0.2631578947368421	1
269	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
270	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
271	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
272	0.1639344262295082	0.0	0.15384615384615385	0.48333333333333334	0.0	0.18421052631578946	1
273	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
274	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
275	0.3770491803278688	0.0	0.0	0.21666666666666667	0.0	0.02631578947368421	1
276	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
277	0.7049180327868853	0.0	0.0	0.5	0.0	0.0	-1
278	0.03278688524590162	0.0	0.0	0.5	0.0	0.02631578947368421	-1
279	0.2786885245901639	0.0	0.0	0.33333333333333337	0.0	0.10526315789473684	1
280	0.7377049180327869	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
281	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
282	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
283	0.11475409836065575	0.0	0.15384615384615385	0.48333333333333334	0.2857142857142857	0.5263157894736842	1
284	0.34426229508196726	0.0	0.0	0.25	0.0	0.05263157894736842	-1
285	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
286	0.29508196721311475	0.0	0.0	0.5	0.0	0.0	-1
287	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
288	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	1
289	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
290	0.2622950819672132	0.0	0.07692307692307693	0.5	0.0	0.21052631578947367	1
291	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	-1
292	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.39473684210526316	1
293	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
294	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
295	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
296	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
297	0.34426229508196726	0.0	0.0	0.5	0.0	0.10526315789473684	-1
298	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
299	0.09836065573770492	0.0	0.0	0.5	0.0	0.02631578947368421	-1
300	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
301	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
302	0.1639344262295082	0.0	0.0	0.4666666666666667	0.0	0.18421052631578946	1
303	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
304	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
305	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	-1
306	0.2786885245901639	0.125	0.15384615384615385	0.48333333333333334	0.0	0.3684210526315789	1
307	0.0655737704918033	0.0	0.0	0.48333333333333334	0.14285714285714285	0.05263157894736842	1
308	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
309	0.03278688524590162	0.0	0.0	0.31666666666666665	0.0	0.02631578947368421	1
310	0.03278688524590162	0.0	0.0	0.4666666666666667	0.14285714285714285	0.0	1
311	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
312	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
313	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
314	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
315	0.04918032786885246	0.0	0.07692307692307693	0.31666666666666665	0.0	0.07894736842105263	1
316	0.03278688524590162	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	-1
317	0.4918032786885246	0.0	0.0	0.5	0.0	0.0	-1
318	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
319	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	-1
320	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
321	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
322	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
323	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
324	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
325	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
326	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
327	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
328	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
329	0.42622950819672134	0.0	0.0	0.45	0.0	0.0	1
330	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.42857142857142855	0.10526315789473684	1
331	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	1
332	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
333	0.09836065573770492	0.0	0.0	0.5	0.2857142857142857	0.21052631578947367	1
334	0.6229508196721312	0.0	0.0	0.5	0.0	0.07894736842105263	-1
335	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
336	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
337	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
338	0.04918032786885246	0.0	0.0	0.5	0.0	0.0	-1
339	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
340	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
341	0.21311475409836067	0.0	0.23076923076923078	0.48333333333333334	0.0	0.5	1
342	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
343	0.2295081967213115	0.25	0.0	0.48333333333333334	0.0	0.23684210526315788	1
344	0.14754098360655737	0.0	0.0	0.5	0.14285714285714285	0.10526315789473684	-1
345	0.1311475409836066	0.0	0.0	0.5	0.0	0.13157894736842105	-1
346	0.3770491803278688	0.0	0.0	0.45	0.0	0.0	-1
347	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
348	0.18032786885245905	0.0	0.0	0.5	0.0	0.07894736842105263	-1
349	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
350	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
351	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
352	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
353	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
354	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
355	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
356	0.5409836065573771	0.0	0.0	0.4166666666666667	0.0	0.10526315789473684	-1
357	0.08196721311475408	0.0	0.0	0.5	0.14285714285714285	0.02631578947368421	1
358	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
359	0.11475409836065575	0.0	0.07692307692307693	0.48333333333333334	0.0	0.10526315789473684	-1
360	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
361	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	1
362	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
363	0.0	0.25	0.07692307692307693	0.8666666666666667	0.14285714285714285	0.07894736842105263	1
364	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
365	0.18032786885245905	0.0	0.15384615384615385	0.48333333333333334	0.0	0.5526315789473684	1
366	0.1311475409836066	0.0	0.15384615384615385	0.5	0.14285714285714285	0.47368421052631576	1
367	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
368	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	1
369	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
370	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
371	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
372	0.39344262295081966	0.0	0.0	0.48333333333333334	0.14285714285714285	0.23684210526315788	-1
373	0.47540983606557374	0.0	0.0	0.5	0.0	0.02631578947368421	1
374	0.19672131147540983	0.0	0.0	0.45	0.0	0.0	-1
375	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
376	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
377	0.1311475409836066	0.0	0.0	0.48333333333333334	0.14285714285714285	0.3421052631578947	1
378	0.5573770491803279	0.0	0.0	0.2833333333333333	0.0	0.21052631578947367	-1
379	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
380	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
381	0.34426229508196726	0.0	0.0	0.5	0.0	0.0	-1
382	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
383	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
384	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
385	0.47540983606557374	0.0	0.0	0.48333333333333334	0.14285714285714285	0.21052631578947367	1
386	0.7377049180327869	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	-1
387	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
388	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
389	0.24590163934426235	0.0	0.0	0.016666666666666663	0.0	0.5789473684210527	-1
390	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.0	-1
391	0.21311475409836067	0.0	0.07692307692307693	0.33333333333333337	0.0	0.13157894736842105	-1
392	0.3278688524590164	0.0	0.0	0.45	0.0	0.0	1
393	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
394	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
395	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	1
396	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
397	0.6885245901639344	0.0	0.0	0.13333333333333336	0.0	0.21052631578947367	1
398	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.6842105263157894	1
399	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
400	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
401	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
402	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	1
403	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
404	0.3606557377049181	0.25	0.0	0.48333333333333334	0.0	0.15789473684210525	1
405	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
406	0.0655737704918033	0.0	0.0	0.5	0.0	0.02631578947368421	1
407	0.14754098360655737	0.125	0.15384615384615385	0.48333333333333334	0.0	0.13157894736842105	1
408	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
409	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
410	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
411	0.03278688524590162	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	1
412	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
413	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
414	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
415	0.24590163934426235	0.0	0.0	0.48333333333333334	0.14285714285714285	0.07894736842105263	1
416	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
417	0.5573770491803279	0.0	0.0	0.5	0.0	0.13157894736842105	-1
418	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.0	-1
419	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
420	0.29508196721311475	0.0	0.0	0.43333333333333335	0.0	0.07894736842105263	-1
421	0.5081967213114754	0.0	0.0	0.3666666666666667	0.0	0.13157894736842105	1
422	0.5409836065573771	0.0	0.0	0.2833333333333333	0.0	0.15789473684210525	-1
423	0.14754098360655737	0.0	0.0	0.45	0.0	0.02631578947368421	-1
424	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	1
425	0.2622950819672132	0.0	0.0	0.5	0.0	0.18421052631578946	-1
426	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
427	0.47540983606557374	0.0	0.0	0.5	0.0	0.02631578947368421	-1
428	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
429	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
430	0.04918032786885246	0.125	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
431	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
432	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
433	0.1311475409836066	0.0	0.0	0.5	0.0	0.02631578947368421	1
434	0.0655737704918033	0.0	0.07692307692307693	0.48333333333333334	0.0	0.10526315789473684	1
435	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
436	0.2295081967213115	0.0	0.9230769230769231	0.48333333333333334	0.2857142857142857	0.7368421052631579	1
437	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
438	0.47540983606557374	0.0	0.0	0.4	0.0	0.10526315789473684	1
439	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	-1
440	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	1
441	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
442	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
443	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
444	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
445	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	-1
446	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
447	0.24590163934426235	0.0	0.0	0.2833333333333333	0.0	0.13157894736842105	-1
448	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
449	0.29508196721311475	0.0	0.0	0.5	0.0	0.21052631578947367	1
450	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
451	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	-1
452	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
453	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
454	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	-1
455	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
456	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.0	-1
457	0.14754098360655737	0.0	0.0	0.5	0.0	0.05263157894736842	1
458	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
459	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
460	0.24590163934426235	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	-1
461	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
462	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
463	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
464	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
465	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
466	0.4098360655737705	0.0	0.0	0.5	0.0	0.0	-1
467	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
468	0.1639344262295082	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.10526315789473684	1
469	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	1
470	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
471	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
472	0.0655737704918033	0.0	0.0	0.48333333333333334	0.5714285714285714	0.13157894736842105	1
473	0.18032786885245905	0.0	0.0	0.4166666666666667	0.0	0.10526315789473684	-1
474	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	-1
475	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
476	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	-1
477	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
478	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
479	0.2295081967213115	0.0	0.0	0.4666666666666667	0.0	0.0	-1
480	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
481	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	1
482	0.8196721311475411	0.0	0.0	0.48333333333333334	0.0	0.0	-1
483	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	-1
484	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.0	-1
485	0.03278688524590162	0.125	0.0	0.5	0.14285714285714285	0.02631578947368421	1
486	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
487	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.2857142857142857	0.21052631578947367	1
488	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
489	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
490	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.0	-1
491	0.08196721311475408	0.0	0.0	0.5	0.0	0.05263157894736842	-1
492	0.9016393442622951	0.0	0.0	0.48333333333333334	0.0	0.0	-1
493	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
494	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	-1
495	0.47540983606557374	0.125	0.0	0.48333333333333334	0.0	0.6052631578947368	1
496	0.11475409836065575	0.0	0.0	0.5	0.0	0.0	-1
497	0.4098360655737705	0.0	0.0	0.5	0.0	0.13157894736842105	-1
498	0.7213114754098361	0.0	0.0	0.06666666666666665	0.0	0.02631578947368421	-1
499	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
500	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
501	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
502	0.016393442622950838	0.0	0.0	0.5	0.42857142857142855	0.0	1
503	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
504	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
505	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	1
506	0.03278688524590162	0.0	0.0	0.4166666666666667	0.0	0.02631578947368421	-1
507	0.42622950819672134	0.0	0.0	0.5	0.0	0.15789473684210525	-1
508	0.04918032786885246	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
509	0.1639344262295082	0.0	0.0	0.5	0.0	0.02631578947368421	1
510	0.1311475409836066	0.0	0.0	0.5	0.14285714285714285	0.07894736842105263	1
511	0.2786885245901639	0.0	0.0	0.45	0.0	0.0	-1
512	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	-1
513	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
514	0.09836065573770492	0.0	0.0	0.08333333333333331	0.0	0.05263157894736842	1
515	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
516	0.34426229508196726	0.0	0.0	0.5	0.0	0.0	-1
517	0.016393442622950838	0.125	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
518	0.2295081967213115	0.0	0.0	0.43333333333333335	0.0	0.0	1
519	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
520	0.42622950819672134	0.0	0.0	0.31666666666666665	0.0	0.02631578947368421	-1
521	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
522	0.1639344262295082	0.125	0.07692307692307693	0.5	0.14285714285714285	0.10526315789473684	1
523	0.21311475409836067	0.0	0.0	0.5	0.0	0.02631578947368421	-1
524	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
525	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.0	-1
526	0.4098360655737705	0.0	0.0	0.5	0.0	0.07894736842105263	1
527	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.0	-1
528	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
529	0.24590163934426235	0.0	0.0	0.5	0.0	0.10526315789473684	-1
530	0.09836065573770492	0.0	0.07692307692307693	0.26666666666666666	0.0	0.5526315789473684	1
531	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
532	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.0	0.02631578947368421	1
533	0.0655737704918033	0.0	0.0	0.5	0.14285714285714285	0.0	1
534	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	1
535	0.2622950819672132	0.0	0.0	0.5	0.0	0.0	1
536	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	-1
537	0.03278688524590162	0.0	0.0	0.4666666666666667	0.0	0.0	-1
538	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
539	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
540	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
541	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
542	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	1
543	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
544	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
545	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
546	0.1311475409836066	0.0	0.3076923076923077	0.48333333333333334	0.5714285714285714	0.23684210526315788	1
547	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
548	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
549	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
550	0.03278688524590162	0.0	0.07692307692307693	0.18333333333333335	0.0	0.15789473684210525	1
551	0.5245901639344263	0.0	0.0	0.5	0.0	0.07894736842105263	-1
552	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.0	0.02631578947368421	-1
553	0.08196721311475408	0.0	0.0	0.48333333333333334	0.2857142857142857	0.0	1
554	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
555	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
556	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
557	0.04918032786885246	0.125	0.0	0.48333333333333334	0.0	0.05263157894736842	1
558	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
559	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
560	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
561	0.24590163934426235	0.0	0.0	0.5	0.0	0.0	-1
562	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
563	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
564	0.14754098360655737	0.0	0.0	0.5	0.0	0.21052631578947367	1
565	0.14754098360655737	0.0	0.0	0.4666666666666667	0.0	0.0	1
566	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
567	0.08196721311475408	0.625	0.0	0.48333333333333334	0.0	0.13157894736842105	1
568	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	1
569	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
570	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.6052631578947368	1
571	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
572	0.3606557377049181	0.0	0.0	0.5	0.0	0.0	-1
573	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
574	0.3606557377049181	0.25	0.0	0.48333333333333334	0.0	0.47368421052631576	1
575	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
576	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
577	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
578	0.5081967213114754	0.0	0.0	0.45	0.0	0.0	1
579	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
580	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
581	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
582	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
583	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
584	0.3114754098360656	0.0	0.0	0.5	0.0	0.05263157894736842	1
585	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
586	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
587	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.0	0.02631578947368421	-1
588	0.14754098360655737	0.0	0.0	0.5	0.0	0.02631578947368421	1
589	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
590	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	-1
591	0.5409836065573771	0.0	0.0	0.43333333333333335	0.0	0.42105263157894735	1
592	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
593	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
594	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.39473684210526316	-1
595	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
596	0.5081967213114754	0.0	0.0	0.43333333333333335	0.0	0.02631578947368421	-1
597	0.7868852459016394	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
598	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.3684210526315789	1
599	0.8032786885245903	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
600	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
601	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
602	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
603	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
604	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.39473684210526316	1
605	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
606	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
607	0.4098360655737705	0.0	0.0	0.43333333333333335	0.0	0.02631578947368421	1
608	0.11475409836065575	0.0	0.15384615384615385	0.48333333333333334	0.2857142857142857	0.7105263157894737	1
609	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.6578947368421052	-1
610	0.1639344262295082	0.0	0.0	0.5	0.0	0.3157894736842105	1
611	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
612	0.2622950819672132	0.0	0.0	0.5	0.0	0.21052631578947367	1
613	0.7868852459016394	0.0	0.0	0.5	0.0	0.0	-1
614	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
615	0.19672131147540983	0.0	0.0	0.4666666666666667	0.0	0.0	1
616	0.2295081967213115	0.0	0.0	0.4166666666666667	0.0	0.02631578947368421	1
617	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
618	0.836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
619	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
620	0.7704918032786886	0.0	0.0	0.48333333333333334	0.0	0.0	-1
621	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	1
622	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.0	-1
623	0.18032786885245905	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	-1
624	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
625	0.0655737704918033	0.0	0.0	0.09999999999999998	0.42857142857142855	0.02631578947368421	1
626	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.0	1
627	0.08196721311475408	0.25	0.0	0.48333333333333334	0.0	0.18421052631578946	1
628	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
629	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
630	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.0	-1
631	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
632	0.03278688524590162	0.0	0.0	0.5	0.0	0.05263157894736842	1
633	0.5245901639344263	0.0	0.0	0.3	0.0	0.02631578947368421	-1
634	0.5245901639344263	0.0	0.0	0.21666666666666667	0.0	0.02631578947368421	-1
635	0.18032786885245905	0.0	0.0	0.5	0.0	0.13157894736842105	1
636	0.03278688524590162	0.0	0.0	0.48333333333333334	0.14285714285714285	0.05263157894736842	1
637	0.016393442622950838	0.0	0.6153846153846154	0.48333333333333334	0.14285714285714285	0.21052631578947367	1
638	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
639	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
640	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
641	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
642	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
643	0.04918032786885246	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	1
644	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
645	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
646	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
647	0.0655737704918033	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
648	0.2622950819672132	0.0	0.0	0.5	0.0	0.02631578947368421	-1
649	0.0655737704918033	0.0	0.0	0.5	0.0	0.07894736842105263	-1
650	0.5573770491803279	0.0	0.0	0.5	0.0	0.47368421052631576	-1
651	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
652	0.459016393442623	0.0	0.0	0.5	0.0	0.05263157894736842	1
653	0.5081967213114754	0.0	0.0	0.04999999999999999	0.0	0.10526315789473684	-1
654	0.03278688524590162	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
655	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	1
656	0.03278688524590162	0.0	0.0	0.15000000000000002	0.14285714285714285	0.02631578947368421	-1
657	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
658	0.0655737704918033	0.0	0.0	0.5	0.0	0.07894736842105263	1
659	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
660	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
661	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.3684210526315789	-1
662	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
663	0.6885245901639344	0.0	0.0	0.5	0.0	0.02631578947368421	-1
664	0.29508196721311475	0.0	0.0	0.5	0.0	0.5263157894736842	1
665	0.3278688524590164	0.0	0.0	0.2833333333333333	0.0	0.05263157894736842	1
666	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
667	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
668	0.3770491803278688	0.0	0.0	0.3833333333333333	0.0	0.0	-1
669	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
670	0.11475409836065575	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	-1
671	0.24590163934426235	0.25	0.07692307692307693	0.5	0.42857142857142855	0.5526315789473684	1
672	0.6065573770491803	0.0	0.0	0.2833333333333333	0.0	0.3421052631578947	-1
673	0.1639344262295082	0.0	0.0	0.09999999999999998	0.0	0.02631578947368421	1
674	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	1
675	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
676	0.21311475409836067	0.0	0.0	0.5	0.0	0.10526315789473684	1
677	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
678	0.1639344262295082	0.125	0.0	0.48333333333333334	0.0	0.07894736842105263	1
679	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
680	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
681	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.0	-1
682	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
683	0.08196721311475408	0.125	0.0	0.3833333333333333	0.14285714285714285	0.23684210526315788	1
684	0.1639344262295082	0.0	0.0	0.5	0.0	0.13157894736842105	1
685	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
686	0.24590163934426235	0.0	0.0	0.5	0.0	0.0	1
687	0.39344262295081966	0.0	0.0	0.5	0.0	0.05263157894736842	1
688	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
689	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.0	1
690	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
691	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	1
692	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
693	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
694	0.3770491803278688	0.0	0.0	0.5	0.0	0.23684210526315788	1
695	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
696	0.1639344262295082	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	-1
697	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
698	0.21311475409836067	0.0	0.0	0.5	0.0	0.15789473684210525	-1
699	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
700	0.2295081967213115	0.0	0.0	0.5	0.0	0.05263157894736842	-1
701	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	1
702	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.0	-1
703	0.19672131147540983	0.0	0.0	0.5	0.14285714285714285	0.2894736842105263	1
704	0.2622950819672132	0.0	0.0	0.5	0.0	0.05263157894736842	1
705	0.7213114754098361	0.0	0.0	0.5	0.0	0.23684210526315788	1
706	0.1311475409836066	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.21052631578947367	1
707	0.34426229508196726	0.0	0.0	0.5	0.0	0.0	-1
708	0.2295081967213115	0.0	0.0	0.5	0.0	0.47368421052631576	1
709	0.3770491803278688	0.0	0.0	0.5	0.0	0.07894736842105263	1
710	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
711	0.04918032786885246	0.0	0.0	0.5	0.14285714285714285	0.02631578947368421	1
712	0.18032786885245905	0.375	0.0	0.5	0.0	0.10526315789473684	1
713	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
714	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
715	0.34426229508196726	0.0	0.0	0.033333333333333326	0.0	0.21052631578947367	1
716	0.016393442622950838	0.0	0.0	0.5	0.0	0.0	1
717	0.6557377049180328	0.0	0.0	0.1166666666666667	0.0	0.21052631578947367	1
718	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
719	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
720	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
721	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
722	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
723	0.7213114754098361	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
724	0.04918032786885246	0.0	0.0	0.4666666666666667	0.0	0.0	-1
725	0.016393442622950838	0.125	0.0	0.15000000000000002	0.0	0.02631578947368421	-1
726	0.21311475409836067	0.125	0.0	0.75	0.0	0.05263157894736842	1
727	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
728	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
729	0.3278688524590164	0.0	0.0	0.5	0.0	0.23684210526315788	-1
730	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
731	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
732	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
733	0.14754098360655737	0.125	0.0	0.48333333333333334	0.0	0.02631578947368421	1
734	0.6229508196721312	0.0	0.0	0.43333333333333335	0.0	0.02631578947368421	1
735	0.836065573770492	0.0	0.0	0.2833333333333333	0.0	0.02631578947368421	-1
736	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
737	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
738	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
739	0.21311475409836067	0.0	0.0	0.5	0.0	0.13157894736842105	-1
740	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	1
741	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
742	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.5	-1
743	0.2622950819672132	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	-1
744	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
745	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
746	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
747	0.14754098360655737	0.0	0.0	0.5	0.0	0.07894736842105263	1
748	0.34426229508196726	0.0	0.0	0.5	0.0	0.10526315789473684	1
749	0.21311475409836067	0.0	0.0	0.016666666666666663	0.0	0.13157894736842105	1
750	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	-1
751	0.21311475409836067	0.0	0.0	0.5	0.0	0.05263157894736842	1
752	0.2295081967213115	0.0	0.0	0.5	0.0	0.07894736842105263	1
753	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
754	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
755	0.04918032786885246	0.0	0.0	0.5	0.14285714285714285	0.0	1
756	0.03278688524590162	0.0	0.15384615384615385	0.45	1.0	0.05263157894736842	1
757	0.04918032786885246	0.0	0.0	0.5	0.14285714285714285	0.0	1
758	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
759	0.7049180327868853	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	1
760	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.3684210526315789	1
761	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	-1
762	0.04918032786885246	0.0	0.0	0.5	0.0	0.02631578947368421	-1
763	0.0	0.0	0.0	0.48333333333333334	0.0	0.0	1
764	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
765	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
766	0.24590163934426235	0.125	0.0	0.48333333333333334	0.0	0.23684210526315788	1
767	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	-1
768	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	1
769	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	-1
770	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	1
771	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
772	0.04918032786885246	0.0	0.0	0.4666666666666667	0.0	0.0	-1
773	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.0	-1
774	0.11475409836065575	0.0	0.0	0.06666666666666665	0.0	0.05263157894736842	-1
775	0.04918032786885246	0.0	0.0	0.4666666666666667	0.0	0.0	-1
776	0.4918032786885246	0.0	0.0	0.5	0.0	0.0	-1
777	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	-1
778	0.1639344262295082	0.0	0.0	0.13333333333333336	0.0	0.02631578947368421	-1
779	0.5245901639344263	0.0	0.0	0.2	0.0	0.02631578947368421	-1
780	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
781	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
782	0.2786885245901639	0.0	0.0	0.8833333333333333	0.0	0.02631578947368421	1
783	0.34426229508196726	0.0	0.0	0.5	0.0	0.0	-1
784	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
785	0.19672131147540983	0.125	0.0	0.48333333333333334	0.0	0.05263157894736842	1
786	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
787	0.09836065573770492	0.0	0.15384615384615385	0.45	0.0	0.13157894736842105	1
788	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
789	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.0	-1
790	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
791	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
792	0.03278688524590162	0.0	0.0	0.43333333333333335	0.0	0.0	1
793	0.7049180327868853	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
794	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
795	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	1
796	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
797	0.0	0.0	0.15384615384615385	0.48333333333333334	0.0	0.05263157894736842	1
798	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	-1
799	0.016393442622950838	0.0	0.0	0.5	0.0	0.0	1
800	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
801	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	-1
802	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
803	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
804	0.6065573770491803	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	1
805	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
806	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
807	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	1
808	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
809	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
810	0.4426229508196722	0.0	0.0	0.0	0.0	0.02631578947368421	-1
811	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
812	0.5737704918032788	0.0	0.0	0.5	0.0	0.21052631578947367	1
813	0.42622950819672134	0.0	0.0	0.5	0.0	0.0	-1
814	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
815	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.0	-1
816	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
817	0.2295081967213115	0.0	0.0	0.23333333333333334	0.0	0.07894736842105263	1
818	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
819	0.6557377049180328	0.0	0.0	0.45	0.0	0.07894736842105263	-1
820	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
821	0.5081967213114754	0.0	0.0	0.5	0.0	0.05263157894736842	-1
822	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
823	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
824	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
825	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
826	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	-1
827	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.5789473684210527	1
828	0.19672131147540983	0.0	0.0	0.5	0.0	0.18421052631578946	1
829	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
830	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
831	0.04918032786885246	0.0	0.0	0.48333333333333334	0.7142857142857142	0.0	1
832	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
833	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
834	0.459016393442623	0.0	0.0	0.45	0.0	0.0	-1
835	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	1
836	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
837	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	1
838	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
839	0.016393442622950838	0.125	0.0	0.48333333333333334	0.0	0.02631578947368421	1
840	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
841	0.11475409836065575	0.0	0.0	0.5	0.0	0.05263157894736842	1
842	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
843	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	1
844	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
845	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
846	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
847	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	1
848	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
849	0.18032786885245905	0.0	0.07692307692307693	0.45	0.0	0.10526315789473684	1
850	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.0	0.07894736842105263	1
851	0.3114754098360656	0.0	0.0	0.5	0.0	0.39473684210526316	1
852	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
853	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
854	0.7540983606557378	0.0	0.0	0.48333333333333334	0.0	0.0	-1
855	0.3278688524590164	0.25	0.15384615384615385	0.48333333333333334	0.14285714285714285	0.5	1
856	0.08196721311475408	0.0	0.0	0.48333333333333334	0.14285714285714285	0.07894736842105263	1
857	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
858	0.459016393442623	0.0	0.0	0.4	0.0	0.0	1
859	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	1
860	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	1
861	0.4098360655737705	0.0	0.0	0.033333333333333326	0.0	0.23684210526315788	-1
862	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	-1
863	0.6885245901639344	0.0	0.0	0.5	0.0	0.02631578947368421	-1
864	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
865	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
866	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
867	0.7540983606557378	0.0	0.0	0.5	0.0	0.0	-1
868	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.0	-1
869	0.09836065573770492	0.0	0.0	0.1166666666666667	0.0	0.07894736842105263	-1
870	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
871	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
872	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
873	0.03278688524590162	0.0	0.0	0.45	0.0	0.0	-1
874	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
875	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	-1
876	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
877	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
878	0.14754098360655737	0.0	0.0	0.5	0.0	0.05263157894736842	1
879	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
880	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
881	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	1
882	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
883	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	1
884	0.3278688524590164	0.0	0.07692307692307693	0.0	0.0	0.10526315789473684	1
885	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	1
886	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
887	0.016393442622950838	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	1
888	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
889	0.5737704918032788	0.0	0.0	0.5	0.0	0.18421052631578946	-1
890	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
891	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
892	0.39344262295081966	0.0	0.0	0.5	0.0	0.0	-1
893	0.08196721311475408	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	-1
894	0.8032786885245903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
895	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
896	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
897	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
898	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
899	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
900	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	1
901	0.1639344262295082	0.0	0.0	0.4666666666666667	0.0	0.0	-1
902	0.09836065573770492	0.0	0.0	0.016666666666666663	0.0	0.05263157894736842	-1
903	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
904	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.5263157894736842	-1
905	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
906	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	-1
907	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
908	0.0655737704918033	0.125	0.0	0.9	0.0	0.13157894736842105	1
909	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
910	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
911	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
912	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
913	0.08196721311475408	0.0	0.0	0.5	0.0	0.05263157894736842	1
914	0.39344262295081966	0.0	0.0	0.5	0.0	0.15789473684210525	-1
915	0.09836065573770492	0.0	0.07692307692307693	0.48333333333333334	0.0	0.02631578947368421	1
916	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.0	-1
917	0.08196721311475408	0.0	0.0	0.13333333333333336	0.14285714285714285	0.13157894736842105	1
918	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
919	0.0655737704918033	0.0	0.0	0.35	0.0	0.05263157894736842	1
920	0.1639344262295082	0.0	0.0	0.5	0.0	0.02631578947368421	1
921	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
922	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	-1
923	0.18032786885245905	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.47368421052631576	1
924	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
925	0.09836065573770492	0.0	0.0	0.5	0.0	0.02631578947368421	-1
926	0.3114754098360656	0.0	0.0	0.5	0.14285714285714285	0.2631578947368421	1
927	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
928	0.21311475409836067	0.25	0.0	0.48333333333333334	0.14285714285714285	0.39473684210526316	1
929	0.3278688524590164	0.0	0.0	0.6166666666666667	0.0	0.02631578947368421	-1
930	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
931	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
932	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
933	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
934	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	1
935	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
936	0.19672131147540983	0.0	0.0	0.5	0.0	0.15789473684210525	-1
937	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
938	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
939	0.5409836065573771	0.0	0.0	0.3666666666666667	0.0	0.02631578947368421	-1
940	0.03278688524590162	0.0	0.0	0.4166666666666667	0.0	0.0	-1
941	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
942	0.11475409836065575	0.0	0.07692307692307693	0.48333333333333334	0.0	0.2631578947368421	1
943	0.03278688524590162	0.0	0.0	0.31666666666666665	0.0	0.02631578947368421	-1
944	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
945	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
946	0.24590163934426235	0.0	0.0	0.5	0.0	0.10526315789473684	-1
947	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
948	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
949	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
950	0.14754098360655737	0.0	0.0	0.5	0.0	0.10526315789473684	1
951	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
952	0.04918032786885246	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	-1
953	0.6557377049180328	0.0	0.0	0.08333333333333331	0.0	0.02631578947368421	-1
954	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.0	-1
955	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
956	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	1
957	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
958	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	-1
959	0.3606557377049181	0.0	0.0	0.5	0.0	0.0	-1
960	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
961	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	-1
962	0.7377049180327869	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
963	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
964	0.19672131147540983	0.0	0.0	0.5	0.2857142857142857	0.2894736842105263	1
965	0.3278688524590164	0.0	0.0	0.45	0.0	0.10526315789473684	-1
966	0.1311475409836066	0.0	0.0	0.5	0.0	0.05263157894736842	-1
967	0.24590163934426235	0.0	0.0	0.5	0.0	0.18421052631578946	1
968	0.7704918032786886	0.0	0.0	0.26666666666666666	0.0	0.02631578947368421	1
969	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
970	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
971	0.11475409836065575	0.0	0.0	0.5	0.0	0.05263157894736842	-1
972	0.1311475409836066	0.125	0.15384615384615385	0.48333333333333334	0.14285714285714285	0.15789473684210525	-1
973	0.18032786885245905	0.0	0.0	0.16666666666666669	0.0	0.02631578947368421	-1
974	0.5245901639344263	0.0	0.0	0.5	0.0	0.15789473684210525	1
975	0.2295081967213115	0.0	0.0	0.5	0.0	0.02631578947368421	-1
976	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
977	0.29508196721311475	0.0	0.0	0.5	0.0	0.05263157894736842	-1
978	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
979	0.4918032786885246	0.0	0.0	0.45	0.0	0.0	-1
980	0.42622950819672134	0.0	0.0	0.5	0.0	0.02631578947368421	-1
981	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
982	0.5573770491803279	0.0	0.0	0.4666666666666667	0.0	0.07894736842105263	1
983	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
984	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
985	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
986	0.0655737704918033	0.0	0.0	0.48333333333333334	0.14285714285714285	0.2631578947368421	1
987	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
988	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.0	0.23684210526315788	1
989	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
990	0.04918032786885246	0.0	0.0	0.5	0.0	0.07894736842105263	1
991	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.0	-1
992	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
993	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
994	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
995	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
996	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
997	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	-1
998	0.7049180327868853	0.0	0.0	0.5	0.0	0.0	-1
999	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1000	0.7868852459016394	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1001	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
1002	0.42622950819672134	0.0	0.0	0.5	0.0	0.02631578947368421	1
1003	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	-1
1004	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1005	0.1311475409836066	0.0	0.0	0.5	0.0	0.02631578947368421	1
1006	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.5	1
1007	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1008	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1009	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1010	0.08196721311475408	0.625	0.07692307692307693	0.5	0.0	0.2631578947368421	1
1011	0.0655737704918033	0.0	0.0	0.8	0.14285714285714285	0.07894736842105263	1
1012	0.5409836065573771	0.0	0.0	0.1166666666666667	0.0	0.18421052631578946	-1
1013	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1014	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.0	1
1015	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1016	0.29508196721311475	0.25	0.23076923076923078	0.48333333333333334	0.0	0.631578947368421	-1
1017	0.5573770491803279	0.0	0.0	0.4666666666666667	0.0	0.05263157894736842	-1
1018	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1019	0.18032786885245905	0.0	0.0	0.43333333333333335	0.0	0.02631578947368421	1
1020	0.08196721311475408	0.0	0.0	0.5	0.2857142857142857	0.15789473684210525	-1
1021	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
1022	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	1
1023	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1024	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1025	0.08196721311475408	0.0	0.0	0.5	0.0	0.05263157894736842	1
1026	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1027	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1028	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1029	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1030	0.5245901639344263	0.0	0.0	0.5	0.0	0.0	-1
1031	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1032	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1033	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1034	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	1
1035	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1036	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	-1
1037	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1038	0.6065573770491803	0.0	0.0	0.5	0.0	0.0	-1
1039	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1040	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1041	0.4098360655737705	0.0	0.0	0.5	0.0	0.0	-1
1042	0.19672131147540983	0.0	0.0	0.3666666666666667	0.0	0.2631578947368421	1
1043	0.5081967213114754	0.0	0.0	0.5	0.0	0.2894736842105263	-1
1044	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1045	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1046	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	1
1047	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1048	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1049	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1050	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1051	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1052	0.6557377049180328	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1053	0.29508196721311475	0.0	0.07692307692307693	0.48333333333333334	0.0	0.3421052631578947	1
1054	0.03278688524590162	0.0	0.0	0.5	0.2857142857142857	0.0	-1
1055	0.08196721311475408	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1056	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1057	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	-1
1058	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1059	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1060	0.639344262295082	0.0	0.0	0.45	0.0	0.02631578947368421	-1
1061	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	-1
1062	0.6229508196721312	0.0	0.0	0.5	0.0	0.0	-1
1063	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1064	0.14754098360655737	0.125	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1065	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1066	0.3278688524590164	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1067	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1068	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1069	0.1311475409836066	0.0	0.0	0.1166666666666667	0.0	0.07894736842105263	-1
1070	0.5737704918032788	0.0	0.0	0.13333333333333336	0.0	0.02631578947368421	-1
1071	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	1
1072	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1073	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1074	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1075	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1076	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1077	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1078	0.5081967213114754	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1079	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1080	0.2295081967213115	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1081	0.21311475409836067	0.0	0.0	0.5	0.0	0.02631578947368421	1
1082	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	1
1083	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1084	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1085	0.3770491803278688	0.0	0.0	0.5	0.0	0.07894736842105263	-1
1086	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1087	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1088	0.3770491803278688	0.0	0.0	0.33333333333333337	0.0	0.02631578947368421	-1
1089	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.0	0.05263157894736842	1
1090	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
1091	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
1092	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
1093	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1094	0.08196721311475408	0.0	0.0	0.5	0.0	0.05263157894736842	1
1095	0.7213114754098361	0.0	0.0	0.35	0.0	0.02631578947368421	-1
1096	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1097	0.1639344262295082	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	1
1098	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1099	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	1
1100	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	1.0	1
1101	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	1
1102	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.7894736842105263	1
1103	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	-1
1104	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1105	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1106	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
1107	0.03278688524590162	0.0	0.0	0.08333333333333331	0.42857142857142855	0.02631578947368421	-1
1108	0.5409836065573771	0.0	0.0	0.5	0.0	0.05263157894736842	1
1109	0.1311475409836066	0.0	0.07692307692307693	0.5	0.0	0.15789473684210525	1
1110	0.08196721311475408	0.0	0.0	0.4166666666666667	0.0	0.02631578947368421	-1
1111	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1112	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1113	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1114	0.18032786885245905	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.07894736842105263	-1
1115	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1116	0.04918032786885246	0.0	0.0	0.31666666666666665	0.0	0.02631578947368421	1
1117	0.016393442622950838	0.0	0.0	0.48333333333333334	0.2857142857142857	0.0	1
1118	0.08196721311475408	0.0	0.07692307692307693	0.5	0.2857142857142857	0.07894736842105263	-1
1119	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1120	0.03278688524590162	0.0	0.07692307692307693	0.48333333333333334	0.0	0.05263157894736842	1
1121	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1122	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	1
1123	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1124	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1125	0.3278688524590164	0.0	0.0	0.4666666666666667	0.0	0.05263157894736842	1
1126	0.08196721311475408	0.0	0.0	0.5	0.0	0.05263157894736842	1
1127	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1128	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1129	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1130	0.09836065573770492	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1131	0.19672131147540983	0.0	0.0	0.5	0.0	0.39473684210526316	-1
1132	0.459016393442623	0.0	0.0	0.48333333333333334	0.14285714285714285	0.5	1
1133	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1134	0.08196721311475408	0.0	0.0	0.5	0.14285714285714285	0.0	-1
1135	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1136	0.5573770491803279	0.0	0.0	0.3833333333333333	0.0	0.9473684210526315	1
1137	0.04918032786885246	0.0	0.0	0.5	0.0	0.0	1
1138	0.2295081967213115	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1139	0.5081967213114754	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1140	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1141	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1142	0.5409836065573771	0.0	0.0	0.4666666666666667	0.0	0.07894736842105263	-1
1143	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1144	0.19672131147540983	0.0	0.0	0.9833333333333334	0.0	0.15789473684210525	1
1145	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	1
1146	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1147	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1148	0.47540983606557374	0.0	0.0	0.5	0.0	0.0	-1
1149	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1150	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1151	0.016393442622950838	0.0	0.0	0.48333333333333334	0.2857142857142857	0.0	1
1152	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1153	0.5081967213114754	0.0	0.0	0.033333333333333326	0.0	0.05263157894736842	1
1154	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.5526315789473684	-1
1155	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	1
1156	0.11475409836065575	0.0	0.07692307692307693	0.5	0.14285714285714285	0.3421052631578947	1
1157	0.016393442622950838	0.125	0.0	0.95	0.0	0.02631578947368421	1
1158	0.4918032786885246	0.0	0.0	0.33333333333333337	0.0	0.21052631578947367	-1
1159	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1160	0.0655737704918033	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1161	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1162	0.19672131147540983	0.0	0.0	0.5	0.0	0.0	-1
1163	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
1164	0.29508196721311475	0.125	0.0	0.48333333333333334	0.14285714285714285	0.3157894736842105	1
1165	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1166	0.14754098360655737	0.0	0.0	0.5	0.0	0.05263157894736842	1
1167	0.11475409836065575	0.0	0.0	0.5	0.0	0.02631578947368421	1
1168	0.6557377049180328	0.0	0.0	0.15000000000000002	0.0	0.02631578947368421	-1
1169	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1170	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1171	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	1
1172	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1173	0.5573770491803279	0.0	0.0	0.43333333333333335	0.0	0.10526315789473684	-1
1174	0.1639344262295082	0.0	0.0	0.4666666666666667	0.0	0.15789473684210525	1
1175	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1176	0.11475409836065575	0.0	0.0	0.5	0.0	0.10526315789473684	1
1177	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1178	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	1
1179	0.2786885245901639	0.0	0.0	0.18333333333333335	0.0	0.02631578947368421	1
1180	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1181	0.08196721311475408	0.0	0.0	0.45	0.0	0.10526315789473684	1
1182	0.47540983606557374	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1183	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1184	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	-1
1185	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1186	0.0	0.0	0.07692307692307693	0.4	0.0	0.05263157894736842	1
1187	0.7868852459016394	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1188	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	1
1189	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	1
1190	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1191	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1192	0.4426229508196722	0.0	0.0	0.43333333333333335	0.0	0.02631578947368421	-1
1193	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1194	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1195	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1196	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1197	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1198	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1199	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1200	0.08196721311475408	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1201	0.03278688524590162	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
1202	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1203	0.21311475409836067	0.0	0.07692307692307693	0.48333333333333334	0.0	0.3157894736842105	1
1204	0.3606557377049181	0.0	0.0	0.5	0.0	0.0	-1
1205	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1206	0.21311475409836067	0.0	0.0	0.5	0.0	0.0	1
1207	0.3606557377049181	0.0	0.0	0.5	0.0	0.5	1
1208	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1209	0.11475409836065575	0.0	0.0	0.5	0.0	0.0	-1
1210	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1211	0.2786885245901639	0.0	0.0	0.43333333333333335	0.0	0.05263157894736842	-1
1212	0.14754098360655737	0.0	0.0	0.5	0.0	0.0	1
1213	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.5789473684210527	1
1214	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
1215	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1216	0.21311475409836067	0.0	0.0	0.5	0.0	0.10526315789473684	1
1217	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1218	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1219	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
1220	0.04918032786885246	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	-1
1221	0.2295081967213115	0.0	0.0	0.4666666666666667	0.0	0.07894736842105263	1
1222	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1223	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	1
1224	0.3606557377049181	0.0	0.0	0.5	0.0	0.0	-1
1225	0.08196721311475408	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1226	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	1
1227	0.11475409836065575	0.0	0.0	0.4	0.0	0.02631578947368421	-1
1228	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1229	0.29508196721311475	0.0	0.0	0.5	0.0	0.2894736842105263	1
1230	0.7868852459016394	0.0	0.0	0.5	0.0	0.0	-1
1231	0.1311475409836066	0.0	0.07692307692307693	0.48333333333333334	0.0	0.23684210526315788	1
1232	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1233	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	1
1234	0.03278688524590162	0.0	0.0	0.5	0.0	0.05263157894736842	1
1235	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1236	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1237	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	1
1238	0.0655737704918033	0.0	0.07692307692307693	0.48333333333333334	0.0	0.02631578947368421	-1
1239	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	-1
1240	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.5526315789473684	-1
1241	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1242	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
1243	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.2857142857142857	0.10526315789473684	1
1244	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	-1
1245	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1246	0.4098360655737705	0.0	0.0	0.5	0.0	0.07894736842105263	-1
1247	0.3770491803278688	0.0	0.0	0.45	0.0	0.02631578947368421	-1
1248	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1249	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	1
1250	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1251	0.09836065573770492	0.0	0.0	0.4166666666666667	0.0	0.10526315789473684	1
1252	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1253	0.3606557377049181	0.0	0.0	0.45	0.0	0.0	1
1254	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1255	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	1
1256	0.11475409836065575	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1257	0.5901639344262295	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1258	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.0	1
1259	0.18032786885245905	0.0	0.0	0.5	0.0	0.07894736842105263	1
1260	0.2295081967213115	0.0	0.0	0.21666666666666667	0.0	0.02631578947368421	-1
1261	0.016393442622950838	0.0	0.15384615384615385	0.48333333333333334	0.14285714285714285	0.05263157894736842	1
1262	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1263	0.6229508196721312	0.0	0.0	0.5	0.0	0.0	-1
1264	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
1265	0.11475409836065575	0.125	0.23076923076923078	0.48333333333333334	0.0	0.631578947368421	1
1266	0.11475409836065575	0.125	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1267	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1268	0.09836065573770492	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1269	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1270	0.03278688524590162	0.0	0.07692307692307693	0.09999999999999998	0.0	0.05263157894736842	1
1271	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1272	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1273	0.6065573770491803	0.0	0.0	0.5	0.0	0.0	-1
1274	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1275	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1276	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	1
1277	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1278	0.016393442622950838	0.0	0.0	0.48333333333333334	0.2857142857142857	0.02631578947368421	-1
1279	0.11475409836065575	0.0	0.0	0.5	0.0	0.05263157894736842	1
1280	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	1
1281	0.2786885245901639	0.0	0.0	0.5	0.0	0.23684210526315788	-1
1282	1.0	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1283	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.42105263157894735	1
1284	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1285	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1286	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1287	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.0	1
1288	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	-1
1289	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.0	1
1290	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1291	0.11475409836065575	0.0	0.0	0.5	0.0	0.02631578947368421	1
1292	0.2786885245901639	0.0	0.0	0.5	0.0	0.0	-1
1293	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1294	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1295	0.4426229508196722	0.0	0.0	0.5	0.0	0.0	-1
1296	0.39344262295081966	0.0	0.0	0.85	0.0	0.07894736842105263	1
1297	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1298	0.5409836065573771	0.0	0.0	0.4166666666666667	0.0	0.05263157894736842	-1
1299	0.14754098360655737	0.0	0.0	0.5	0.0	0.2894736842105263	-1
1300	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1301	0.5737704918032788	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1302	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	1
1303	0.21311475409836067	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1304	0.29508196721311475	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1305	0.1311475409836066	0.0	0.0	0.48333333333333334	0.14285714285714285	0.21052631578947367	1
1306	0.14754098360655737	0.125	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1307	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1308	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1309	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1310	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	1
1311	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.5	-1
1312	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1313	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1314	0.19672131147540983	0.0	0.0	0.033333333333333326	0.0	0.05263157894736842	1
1315	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1316	0.2622950819672132	0.0	0.0	0.5	0.2857142857142857	0.07894736842105263	-1
1317	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1318	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1319	0.2786885245901639	0.0	0.0	0.3833333333333333	0.0	0.0	-1
1320	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1321	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	1
1322	0.1639344262295082	0.125	0.0	0.48333333333333334	0.14285714285714285	0.23684210526315788	1
1323	0.42622950819672134	0.0	0.0	0.5	0.0	0.02631578947368421	1
1324	0.1639344262295082	0.0	0.0	0.45	0.0	0.0	-1
1325	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1326	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.0	1
1327	0.0655737704918033	0.0	0.07692307692307693	0.48333333333333334	0.0	0.05263157894736842	1
1328	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
1329	0.18032786885245905	0.0	0.0	0.5	0.14285714285714285	0.05263157894736842	1
1330	0.3114754098360656	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1331	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1332	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1333	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1334	0.2295081967213115	0.0	0.0	0.5	0.0	0.18421052631578946	1
1335	0.09836065573770492	0.0	0.07692307692307693	0.48333333333333334	0.0	0.07894736842105263	1
1336	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1337	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1338	0.5901639344262295	0.0	0.0	0.5	0.0	0.18421052631578946	-1
1339	0.6065573770491803	0.0	0.0	0.13333333333333336	0.0	0.8157894736842105	1
1340	0.42622950819672134	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1341	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1342	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1343	0.04918032786885246	0.0	0.0	0.5	0.14285714285714285	0.0	1
1344	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1345	0.08196721311475408	0.0	0.3076923076923077	0.48333333333333334	0.0	0.3684210526315789	1
1346	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1347	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1348	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1349	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1350	0.2295081967213115	0.0	0.0	0.5	0.0	0.0	-1
1351	0.016393442622950838	0.0	0.23076923076923078	0.5	0.0	0.07894736842105263	1
1352	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
1353	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1354	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1355	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1356	0.1639344262295082	0.0	0.0	0.48333333333333334	0.42857142857142855	0.23684210526315788	1
1357	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1358	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1359	0.21311475409836067	0.0	0.0	0.5	0.0	0.0	-1
1360	0.3114754098360656	0.0	0.0	0.5	0.0	0.07894736842105263	-1
1361	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1362	0.29508196721311475	0.0	0.0	0.3	0.0	0.05263157894736842	-1
1363	0.3606557377049181	0.0	0.0	0.5	0.0	0.0	-1
1364	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	1
1365	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1366	0.3114754098360656	0.0	0.0	0.5	0.0	0.0	-1
1367	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1368	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1369	0.4098360655737705	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1370	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1371	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1372	0.21311475409836067	0.0	0.07692307692307693	0.48333333333333334	0.42857142857142855	0.3157894736842105	1
1373	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1374	0.34426229508196726	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1375	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1376	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1377	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1378	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	1
1379	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1380	0.11475409836065575	0.0	0.0	0.15000000000000002	0.0	0.07894736842105263	1
1381	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1382	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1383	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1384	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.0	1
1385	0.7704918032786886	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1386	0.19672131147540983	0.0	0.0	0.8666666666666667	0.0	0.18421052631578946	1
1387	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1388	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
1389	0.18032786885245905	0.0	0.07692307692307693	0.48333333333333334	0.0	0.10526315789473684	-1
1390	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1391	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1392	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	1
1393	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.5	-1
1394	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	-1
1395	0.42622950819672134	0.125	0.0	0.48333333333333334	0.0	0.3157894736842105	1
1396	0.47540983606557374	0.0	0.0	0.5333333333333333	0.0	0.02631578947368421	1
1397	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1398	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1399	0.2786885245901639	0.0	0.0	0.5	0.0	0.0	-1
1400	0.5737704918032788	0.0	0.0	0.5	0.0	0.10526315789473684	1
1401	0.03278688524590162	0.0	0.0	0.5	0.0	0.02631578947368421	1
1402	0.34426229508196726	0.0	0.0	0.5	0.0	0.0	-1
1403	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	-1
1404	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1405	0.47540983606557374	0.0	0.0	0.5	0.0	0.3157894736842105	-1
1406	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1407	0.1311475409836066	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1408	0.3114754098360656	0.0	0.0	0.5	0.0	0.07894736842105263	1
1409	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1410	0.09836065573770492	0.0	0.07692307692307693	0.48333333333333334	0.0	0.23684210526315788	1
1411	0.1639344262295082	0.0	0.0	0.45	0.0	0.0	-1
1412	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1413	0.3770491803278688	0.0	0.0	0.5	0.0	0.0	-1
1414	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1415	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1416	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1417	0.3770491803278688	0.125	0.0	0.5	0.0	0.18421052631578946	1
1418	0.29508196721311475	0.0	0.0	0.016666666666666663	0.0	0.13157894736842105	-1
1419	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1420	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1421	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1422	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	1
1423	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1424	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1425	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1426	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1427	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.42105263157894735	1
1428	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1429	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.5263157894736842	-1
1430	0.29508196721311475	0.0	0.0	0.0	0.0	0.18421052631578946	1
1431	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1432	0.0655737704918033	0.0	0.0	0.5	0.14285714285714285	0.02631578947368421	-1
1433	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.4473684210526315	1
1434	0.34426229508196726	0.125	0.0	0.48333333333333334	0.0	0.23684210526315788	-1
1435	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1436	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1437	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1438	0.836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1439	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1440	0.04918032786885246	0.0	0.0	0.48333333333333334	0.42857142857142855	0.0	-1
1441	0.3606557377049181	0.0	0.0	0.45	0.0	0.05263157894736842	-1
1442	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1443	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1444	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1445	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1446	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1447	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1448	0.0655737704918033	0.0	0.0	0.5	0.0	0.07894736842105263	1
1449	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1450	0.09836065573770492	0.125	0.46153846153846156	0.48333333333333334	0.14285714285714285	0.3684210526315789	1
1451	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1452	0.29508196721311475	0.0	0.0	0.3666666666666667	0.0	0.21052631578947367	1
1453	0.03278688524590162	0.0	0.0	0.5	0.14285714285714285	0.0	1
1454	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	1
1455	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1456	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1457	0.1311475409836066	0.125	0.0	0.5	0.0	0.02631578947368421	1
1458	0.18032786885245905	0.0	0.07692307692307693	0.48333333333333334	0.0	0.3684210526315789	1
1459	0.04918032786885246	0.0	0.0	0.5	0.0	0.02631578947368421	1
1460	0.6885245901639344	0.0	0.0	0.5	0.0	0.07894736842105263	1
1461	0.7049180327868853	0.0	0.0	0.5	0.0	0.5789473684210527	1
1462	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	-1
1463	0.11475409836065575	0.0	0.0	0.43333333333333335	0.14285714285714285	0.07894736842105263	1
1464	0.11475409836065575	0.0	0.0	0.5	0.0	0.0	-1
1465	0.18032786885245905	0.0	0.0	0.5	0.0	0.0	-1
1466	0.7377049180327869	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1467	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1468	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1469	0.5081967213114754	0.0	0.0	0.5	0.0	0.07894736842105263	1
1470	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1471	0.4098360655737705	0.0	0.0	0.5	0.0	0.10526315789473684	1
1472	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.0	1
1473	0.7704918032786886	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	1
1474	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1475	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1476	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	-1
1477	0.19672131147540983	0.0	0.0	0.16666666666666669	0.0	0.07894736842105263	1
1478	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1479	0.42622950819672134	0.0	0.0	0.5	0.0	0.0	1
1480	0.39344262295081966	0.0	0.0	0.21666666666666667	0.0	0.05263157894736842	-1
1481	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1482	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1483	0.3114754098360656	0.0	0.38461538461538464	0.48333333333333334	0.0	0.9736842105263157	1
1484	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1485	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	-1
1486	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	1
1487	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1488	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	1
1489	0.18032786885245905	0.0	0.23076923076923078	0.5	0.2857142857142857	0.2631578947368421	1
1490	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1491	0.08196721311475408	0.0	0.0	0.1166666666666667	0.14285714285714285	0.23684210526315788	1
1492	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1493	0.09836065573770492	0.0	0.0	0.2833333333333333	0.0	0.05263157894736842	1
1494	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1495	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1496	0.24590163934426235	0.25	0.0	0.48333333333333334	0.14285714285714285	0.21052631578947367	1
1497	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1498	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.39473684210526316	1
1499	0.2295081967213115	0.0	0.0	0.5	0.0	0.0	1
1500	0.08196721311475408	0.0	0.0	0.48333333333333334	0.5714285714285714	0.21052631578947367	1
1501	0.6065573770491803	0.0	0.0	0.8666666666666667	0.0	0.631578947368421	-1
1502	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1503	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1504	0.04918032786885246	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	1
1505	0.0655737704918033	0.0	0.0	0.4666666666666667	0.0	0.0	1
1506	0.47540983606557374	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1507	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1508	0.7704918032786886	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1509	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.0	1
1510	0.0	0.0	0.0	0.48333333333333334	0.0	0.0	1
1511	0.0655737704918033	0.0	0.07692307692307693	0.48333333333333334	0.0	0.05263157894736842	-1
1512	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1513	0.1311475409836066	0.0	0.38461538461538464	0.5	0.14285714285714285	0.7105263157894737	1
1514	0.2295081967213115	0.0	0.0	0.48333333333333334	0.42857142857142855	0.47368421052631576	1
1515	0.24590163934426235	0.0	0.46153846153846156	0.48333333333333334	0.14285714285714285	0.5	-1
1516	0.21311475409836067	0.0	0.0	0.5	0.0	0.0	-1
1517	0.24590163934426235	0.0	0.0	0.5	0.0	0.0	1
1518	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.5	1
1519	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1520	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1521	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1522	0.3114754098360656	0.0	0.0	0.4666666666666667	0.0	0.13157894736842105	1
1523	0.1639344262295082	0.0	0.0	0.5	0.0	0.18421052631578946	1
1524	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1525	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1526	0.18032786885245905	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1527	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1528	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1529	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1530	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1531	0.5245901639344263	0.0	0.0	0.2	0.0	0.07894736842105263	-1
1532	0.11475409836065575	0.125	0.07692307692307693	0.48333333333333334	0.0	0.2631578947368421	1
1533	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1534	0.1311475409836066	0.125	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1535	0.8524590163934426	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1536	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1537	0.19672131147540983	0.0	0.07692307692307693	0.48333333333333334	0.0	0.13157894736842105	-1
1538	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1539	0.7213114754098361	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1540	0.11475409836065575	0.0	0.0	0.5	0.0	0.13157894736842105	-1
1541	0.2295081967213115	0.0	0.0	0.4666666666666667	0.0	0.0	1
1542	0.11475409836065575	0.0	0.0	0.5	0.0	0.05263157894736842	-1
1543	0.08196721311475408	0.0	0.0	0.48333333333333334	0.2857142857142857	0.02631578947368421	-1
1544	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1545	0.39344262295081966	0.0	0.0	0.43333333333333335	0.0	0.07894736842105263	1
1546	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1547	0.016393442622950838	0.0	0.0	0.48333333333333334	0.2857142857142857	0.0	-1
1548	0.0655737704918033	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	-1
1549	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1550	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1551	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1552	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1553	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1554	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1555	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1556	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.23684210526315788	1
1557	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1558	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1559	0.29508196721311475	0.0	0.0	0.5	0.0	0.0	-1
1560	0.24590163934426235	0.375	0.07692307692307693	0.48333333333333334	0.0	0.3421052631578947	1
1561	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1562	0.3770491803278688	0.0	0.0	0.48333333333333334	0.0	0.0	1
1563	0.016393442622950838	0.0	0.0	0.48333333333333334	0.2857142857142857	0.0	-1
1564	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1565	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1566	0.1311475409836066	0.0	0.0	0.48333333333333334	0.14285714285714285	0.15789473684210525	1
1567	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1568	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	1
1569	0.5081967213114754	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1570	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1571	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
1572	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1573	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1574	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1575	0.2295081967213115	0.0	0.0	0.5	0.0	0.07894736842105263	-1
1576	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1577	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1578	0.0	0.0	0.0	0.4666666666666667	0.0	0.05263157894736842	1
1579	0.19672131147540983	0.625	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1580	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1581	0.2786885245901639	0.0	0.0	0.5	0.0	0.23684210526315788	1
1582	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1583	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1584	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1585	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1586	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1587	0.08196721311475408	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
1588	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1589	0.19672131147540983	0.0	0.0	0.5	0.0	0.0	-1
1590	0.3606557377049181	0.0	0.0	0.9833333333333334	0.0	0.5	1
1591	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1592	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
1593	0.7377049180327869	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1594	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
1595	0.6229508196721312	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1596	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
1597	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1598	0.18032786885245905	0.75	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1599	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1600	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1601	0.2786885245901639	0.0	0.07692307692307693	0.48333333333333334	0.0	0.10526315789473684	-1
1602	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	-1
1603	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1604	0.1639344262295082	0.0	0.0	0.5	0.0	0.0	-1
1605	0.0655737704918033	0.0	0.0	0.48333333333333334	0.14285714285714285	0.13157894736842105	1
1606	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1607	0.03278688524590162	0.0	0.07692307692307693	0.48333333333333334	0.2857142857142857	0.02631578947368421	-1
1608	0.3770491803278688	0.0	0.0	0.45	0.0	0.02631578947368421	-1
1609	0.2786885245901639	0.25	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1610	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1611	0.08196721311475408	0.0	0.0	0.9333333333333333	0.0	0.02631578947368421	1
1612	0.24590163934426235	0.0	0.0	0.13333333333333336	0.0	0.13157894736842105	1
1613	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	1
1614	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1615	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1616	0.14754098360655737	0.0	0.0	0.48333333333333334	0.14285714285714285	0.07894736842105263	1
1617	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	1
1618	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1619	0.4098360655737705	0.0	0.0	0.4	0.0	0.02631578947368421	-1
1620	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1621	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1622	0.3606557377049181	0.0	0.0	0.5	0.0	0.3684210526315789	1
1623	0.03278688524590162	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1624	0.04918032786885246	0.0	0.0	0.45	0.2857142857142857	0.0	-1
1625	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.0	0.02631578947368421	1
1626	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1627	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1628	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1629	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1630	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1631	0.459016393442623	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1632	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.3684210526315789	1
1633	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1634	0.24590163934426235	0.0	0.0	0.5	0.0	0.0	-1
1635	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	1
1636	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.0	1
1637	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	-1
1638	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1639	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.5	1
1640	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1641	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1642	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	1
1643	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1644	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1645	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1646	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	-1
1647	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1648	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1649	0.016393442622950838	0.0	0.07692307692307693	0.48333333333333334	0.0	0.05263157894736842	1
1650	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1651	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1652	0.09836065573770492	0.0	0.0	0.5	0.0	0.0	-1
1653	0.6557377049180328	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1654	0.1639344262295082	0.125	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1655	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1656	0.2786885245901639	0.0	0.0	0.48333333333333334	0.0	0.3421052631578947	1
1657	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1658	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	-1
1659	0.29508196721311475	0.0	0.0	0.5	0.0	0.3157894736842105	1
1660	0.09836065573770492	0.0	0.0	0.2	0.0	0.02631578947368421	1
1661	0.08196721311475408	0.0	0.07692307692307693	0.48333333333333334	0.14285714285714285	0.18421052631578946	-1
1662	0.21311475409836067	0.0	0.07692307692307693	0.48333333333333334	0.42857142857142855	0.18421052631578946	1
1663	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1664	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1665	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1666	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1667	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1668	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1669	0.1639344262295082	0.0	0.0	0.45	0.0	0.0	-1
1670	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1671	0.39344262295081966	0.0	0.0	0.5	0.0	0.10526315789473684	1
1672	0.0655737704918033	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
1673	0.3606557377049181	0.0	0.0	0.016666666666666663	0.0	0.21052631578947367	1
1674	0.0655737704918033	0.0	0.0	0.5	0.0	0.0	1
1675	0.09836065573770492	0.0	1.0	0.5	0.14285714285714285	0.5526315789473684	1
1676	0.2786885245901639	0.0	0.0	0.21666666666666667	0.0	0.05263157894736842	-1
1677	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.4473684210526315	-1
1678	0.016393442622950838	0.0	0.07692307692307693	0.5	0.0	0.02631578947368421	1
1679	0.2786885245901639	0.0	0.0	0.4666666666666667	0.0	0.05263157894736842	1
1680	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1681	0.2295081967213115	0.0	0.0	0.5	0.0	0.2631578947368421	-1
1682	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1683	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.0	1
1684	0.08196721311475408	0.0	0.07692307692307693	0.04999999999999999	0.0	0.10526315789473684	1
1685	0.03278688524590162	0.0	0.07692307692307693	0.48333333333333334	0.0	0.05263157894736842	-1
1686	0.47540983606557374	0.0	0.0	0.5	0.0	0.23684210526315788	1
1687	0.24590163934426235	0.0	0.0	0.5	0.0	0.0	-1
1688	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1689	0.4918032786885246	0.0	0.0	0.06666666666666665	0.0	0.10526315789473684	-1
1690	0.29508196721311475	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1691	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	-1
1692	0.18032786885245905	0.0	0.0	0.5	0.14285714285714285	0.15789473684210525	1
1693	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	1
1694	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1695	0.0655737704918033	0.0	0.0	0.48333333333333334	0.2857142857142857	0.02631578947368421	-1
1696	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
1697	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1698	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1699	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	1
1700	0.18032786885245905	0.0	0.0	0.43333333333333335	0.0	0.39473684210526316	1
1701	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1702	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	1
1703	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1704	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1705	0.14754098360655737	0.0	0.0	0.5	0.0	0.07894736842105263	-1
1706	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1707	0.5245901639344263	0.0	0.0	0.5	0.0	0.0	-1
1708	0.5409836065573771	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1709	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1710	0.03278688524590162	0.125	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1711	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1712	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1713	0.2295081967213115	0.0	0.0	0.5	0.0	0.10526315789473684	1
1714	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1715	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1716	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1717	0.3278688524590164	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1718	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1719	0.34426229508196726	0.0	0.0	0.5	0.0	0.13157894736842105	1
1720	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1721	0.6065573770491803	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1722	0.459016393442623	0.5	0.0	0.48333333333333334	0.14285714285714285	0.3684210526315789	1
1723	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1724	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1
1725	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1726	0.5901639344262295	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1727	0.4098360655737705	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1728	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1729	0.19672131147540983	0.0	0.15384615384615385	0.48333333333333334	0.0	0.39473684210526316	1
1730	0.42622950819672134	0.0	0.0	0.31666666666666665	0.0	0.02631578947368421	-1
1731	0.03278688524590162	0.0	0.0	0.2	0.0	0.02631578947368421	1
1732	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1733	0.24590163934426235	0.0	0.0	0.5	0.0	0.18421052631578946	1
1734	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1735	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	1
1736	0.39344262295081966	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1737	0.39344262295081966	0.0	0.0	0.0	0.0	0.02631578947368421	-1
1738	0.1311475409836066	0.0	0.0	0.4666666666666667	0.0	0.13157894736842105	1
1739	0.03278688524590162	0.0	0.0	0.5	0.0	0.0	1
1740	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1741	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.18421052631578946	1
1742	0.4426229508196722	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1743	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1744	0.5081967213114754	0.0	0.0	0.5	0.0	0.0	-1
1745	0.21311475409836067	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1746	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1747	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1748	0.29508196721311475	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1749	0.14754098360655737	0.0	0.0	0.5	0.0	0.02631578947368421	1
1750	0.459016393442623	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1751	0.6885245901639344	0.0	0.0	0.5	0.0	0.02631578947368421	1
1752	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1753	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.763157894736842	1
1754	0.29508196721311475	0.125	0.0	0.5	0.0	0.4473684210526315	1
1755	0.1639344262295082	0.0	0.07692307692307693	0.5	0.0	0.3421052631578947	1
1756	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1757	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1758	0.1311475409836066	0.0	0.0	0.5	0.0	0.5526315789473684	1
1759	0.08196721311475408	0.0	0.0	0.5	0.14285714285714285	0.15789473684210525	1
1760	0.21311475409836067	0.125	0.23076923076923078	0.48333333333333334	0.0	0.631578947368421	1
1761	0.639344262295082	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1762	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1763	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	1
1764	0.6885245901639344	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1765	0.21311475409836067	0.0	0.0	0.48333333333333334	0.14285714285714285	0.23684210526315788	1
1766	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1767	0.03278688524590162	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1768	0.03278688524590162	0.0	0.0	0.13333333333333336	0.0	0.02631578947368421	-1
1769	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1770	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	1
1771	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1772	0.08196721311475408	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1773	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1774	0.29508196721311475	0.25	0.0	0.48333333333333334	0.0	0.47368421052631576	-1
1775	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.0	1
1776	0.04918032786885246	0.0	0.0	0.5	0.0	0.0	-1
1777	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1778	0.09836065573770492	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1779	0.4918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1780	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1781	0.34426229508196726	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	-1
1782	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1783	0.5245901639344263	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1784	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1785	0.016393442622950838	0.0	0.0	0.48333333333333334	0.14285714285714285	0.02631578947368421	1
1786	0.1311475409836066	0.0	0.0	0.5	0.0	0.0	1
1787	0.5245901639344263	0.0	0.0	0.31666666666666665	0.0	0.10526315789473684	-1
1788	0.21311475409836067	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1789	0.6065573770491803	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1790	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	1
1791	0.6721311475409837	0.0	0.0	0.48333333333333334	0.0	0.3157894736842105	-1
1792	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1793	0.29508196721311475	0.0	0.0	0.5	0.0	0.10526315789473684	1
1794	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1795	0.3606557377049181	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1796	0.6721311475409837	0.0	0.0	0.5	0.0	0.23684210526315788	1
1797	0.3114754098360656	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1798	0.04918032786885246	0.0	0.07692307692307693	0.48333333333333334	0.2857142857142857	0.02631578947368421	-1
1799	0.47540983606557374	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1800	0.11475409836065575	0.0	0.0	0.48333333333333334	0.0	0.0	1
1801	0.016393442622950838	0.0	0.0	0.5	0.0	0.0	1
1802	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.2631578947368421	1
1803	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	1
1804	0.2786885245901639	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1805	0.3278688524590164	0.0	0.0	0.5	0.0	0.10526315789473684	-1
1806	0.1311475409836066	0.0	0.0	0.5	0.0	0.10526315789473684	1
1807	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1808	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	-1
1809	0.42622950819672134	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1810	0.2295081967213115	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1811	0.9508196721311476	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	1
1812	0.08196721311475408	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1813	0.19672131147540983	0.25	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
1814	0.18032786885245905	0.0	0.0	0.18333333333333335	0.0	0.23684210526315788	1
1815	0.016393442622950838	0.125	0.0	0.7166666666666667	0.0	0.02631578947368421	1
1816	0.016393442622950838	0.0	0.0	0.45	0.2857142857142857	0.0	-1
1817	0.04918032786885246	0.125	0.0	0.5	0.0	0.05263157894736842	1
1818	0.5737704918032788	0.0	0.0	0.4666666666666667	0.0	0.02631578947368421	-1
1819	0.24590163934426235	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1820	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	1
1821	0.14754098360655737	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1822	0.09836065573770492	0.0	0.0	0.48333333333333334	0.0	0.07894736842105263	1
1823	0.5737704918032788	0.0	0.0	0.48333333333333334	0.0	0.2894736842105263	-1
1824	0.016393442622950838	0.0	0.0	0.48333333333333334	0.0	0.02631578947368421	-1
1825	0.08196721311475408	0.0	0.0	0.48333333333333334	0.2857142857142857	0.02631578947368421	1
1826	0.3606557377049181	0.0	0.0	0.5	0.0	0.02631578947368421	-1
1827	0.3770491803278688	0.0	0.0	0.43333333333333335	0.0	0.15789473684210525	-1
1828	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1829	0.21311475409836067	0.0	0.0	0.4	0.0	0.0	-1
1830	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
1831	0.0655737704918033	0.0	0.0	0.2	0.0	0.15789473684210525	-1
1832	0.42622950819672134	0.0	0.0	0.5	0.0	0.23684210526315788	1
1833	0.4426229508196722	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	-1
1834	0.2295081967213115	0.0	0.0	0.5	0.0	0.13157894736842105	1
1835	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.05263157894736842	1
1836	0.1311475409836066	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1837	0.1639344262295082	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1838	0.04918032786885246	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1839	0.2622950819672132	0.0	0.0	0.3833333333333333	0.0	0.0	-1
1840	0.08196721311475408	0.0	0.0	0.5	0.0	0.0	-1
1841	0.1639344262295082	0.0	0.0	0.5	0.0	0.23684210526315788	1
1842	0.016393442622950838	0.0	0.0	0.48333333333333334	0.42857142857142855	0.0	1
1843	0.18032786885245905	0.0	0.0	0.48333333333333334	0.0	0.10526315789473684	1
1844	0.03278688524590162	0.0	0.0	0.48333333333333334	0.14285714285714285	0.0	-1
1845	0.19672131147540983	0.0	0.0	0.48333333333333334	0.0	0.15789473684210525	-1
1846	0.18032786885245905	0.0	0.15384615384615385	0.48333333333333334	0.2857142857142857	0.2894736842105263	-1
1847	0.14754098360655737	0.0	0.07692307692307693	0.48333333333333334	0.0	0.15789473684210525	1
1848	0.34426229508196726	0.125	0.0	0.48333333333333334	0.0	0.39473684210526316	-1
1849	0.2622950819672132	0.0	0.0	0.48333333333333334	0.0	0.13157894736842105	-1
1850	0.0655737704918033	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1851	0.5573770491803279	0.0	0.0	0.48333333333333334	0.0	0.21052631578947367	1


==> supp_material/code/data/cf_compas_num_data_train.tsv <==
	age	juv_fel_count	juv_misd_count	days_b_screening_arrest	juv_other_count	priors_count	class
0	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1	0.1794871794871795	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
2	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3	0.06410256410256412	0.05	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	-1
4	0.15384615384615383	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	-1
5	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	1
6	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.8181818181818182	1
7	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
8	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
9	0.038461538461538464	0.0	0.125	0.48333333333333334	0.2222222222222222	0.030303030303030304	-1
10	0.038461538461538464	0.0	0.25	0.45	0.1111111111111111	0.09090909090909091	1
11	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
12	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
13	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
14	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
15	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
16	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.18181818181818182	1
17	0.21794871794871792	0.0	0.0	0.25	0.0	0.06060606060606061	-1
18	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.0	-1
19	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	1
20	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	1
21	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
22	0.11538461538461539	0.0	0.0	0.5	0.1111111111111111	0.0	-1
23	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
24	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
25	0.07692307692307696	0.1	0.125	0.5	0.0	0.09090909090909091	1
26	0.01282051282051283	0.1	0.0	0.4666666666666667	0.0	0.06060606060606061	1
27	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
28	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
29	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
30	0.025641025641025633	0.05	0.0	0.5	0.0	0.030303030303030304	-1
31	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
32	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
33	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
34	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
35	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
36	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	1
37	0.4358974358974359	0.0	0.0	0.5	0.0	0.4545454545454546	1
38	0.10256410256410256	0.0	0.0	0.09999999999999998	0.0	0.030303030303030304	1
39	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
40	0.038461538461538464	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	1
41	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
42	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
43	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
44	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
45	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
46	0.20512820512820515	0.0	0.0	0.26666666666666666	0.0	0.030303030303030304	-1
47	0.07692307692307696	0.0	0.0	0.48333333333333334	0.2222222222222222	0.09090909090909091	-1
48	0.025641025641025633	0.0	0.125	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
49	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
50	0.15384615384615383	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
51	0.15384615384615383	0.0	0.125	0.48333333333333334	0.0	0.21212121212121213	-1
52	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
53	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
54	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
55	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
56	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
57	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
58	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
59	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
60	0.1794871794871795	0.0	0.375	0.48333333333333334	0.0	0.30303030303030304	1
61	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
62	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
63	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
64	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
65	0.5641025641025641	0.0	0.0	0.43333333333333335	0.0	0.06060606060606061	-1
66	0.06410256410256412	0.05	0.0	0.5	0.1111111111111111	0.15151515151515152	1
67	0.2564102564102564	0.05	0.125	0.48333333333333334	0.0	0.2727272727272727	1
68	0.16666666666666666	0.0	0.0	0.48333333333333334	0.2222222222222222	0.06060606060606061	1
69	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
70	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
71	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
72	0.19230769230769232	0.0	0.0	0.5	0.0	0.15151515151515152	1
73	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
74	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
75	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	1
76	0.06410256410256412	0.0	0.0	0.16666666666666669	0.0	0.06060606060606061	-1
77	0.34615384615384615	0.0	0.0	0.5	0.0	0.030303030303030304	-1
78	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
79	0.42307692307692313	0.0	0.0	0.5	0.0	0.0	1
80	0.051282051282051294	0.05	0.0	0.5	0.0	0.36363636363636365	1
81	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
82	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
83	0.06410256410256412	0.05	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
84	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
85	0.41025641025641024	0.0	0.0	0.5	0.0	0.030303030303030304	-1
86	0.3846153846153847	0.0	0.0	0.5	0.0	0.12121212121212122	-1
87	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
88	0.025641025641025633	0.0	0.0	0.4666666666666667	0.1111111111111111	0.030303030303030304	1
89	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
90	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
91	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
92	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
93	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
94	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.5454545454545454	1
95	0.15384615384615383	0.0	0.0	0.5	0.0	0.12121212121212122	1
96	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
97	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
98	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
99	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
100	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.6363636363636364	1
101	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
102	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
103	0.10256410256410256	0.05	0.125	0.48333333333333334	0.0	0.18181818181818182	1
104	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	1
105	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
106	0.038461538461538464	0.0	0.125	0.13333333333333336	0.0	0.09090909090909091	1
107	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
108	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
109	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
110	0.14102564102564105	0.0	0.125	0.5	0.0	0.21212121212121213	1
111	0.21794871794871792	0.0	0.125	0.48333333333333334	0.0	0.36363636363636365	-1
112	0.29487179487179493	0.0	0.0	0.5	0.0	0.9393939393939394	1
113	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
114	0.20512820512820515	0.0	0.0	0.3	0.0	0.06060606060606061	1
115	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.0	-1
116	0.39743589743589747	0.0	0.0	0.5	0.0	0.0	-1
117	0.10256410256410256	0.05	0.25	0.48333333333333334	0.0	0.2727272727272727	1
118	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
119	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
120	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
121	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
122	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
123	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
124	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
125	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
126	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	-1
127	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
128	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
129	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
130	0.051282051282051294	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	-1
131	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	-1
132	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
133	0.4358974358974359	0.0	0.0	0.5	0.0	0.09090909090909091	-1
134	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
135	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
136	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.0	1
137	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
138	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
139	0.34615384615384615	0.0	0.0	0.1166666666666667	0.0	0.09090909090909091	1
140	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
141	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
142	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
143	0.14102564102564105	0.0	0.125	0.5	0.0	0.5151515151515151	1
144	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
145	0.41025641025641024	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
146	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
147	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
148	0.11538461538461539	0.0	0.0	0.5	0.0	0.12121212121212122	1
149	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
150	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
151	0.20512820512820515	0.0	0.0	0.5	0.0	0.0	-1
152	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
153	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
154	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
155	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
156	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
157	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
158	0.34615384615384615	0.0	0.0	0.5	0.0	0.0	-1
159	0.08974358974358973	0.0	0.5	0.48333333333333334	0.4444444444444444	0.42424242424242425	1
160	0.01282051282051283	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
161	0.2564102564102564	0.0	0.0	0.3833333333333333	0.0	0.0	-1
162	0.11538461538461539	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
163	0.2564102564102564	0.0	0.0	0.5	0.0	0.09090909090909091	1
164	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	-1
165	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
166	0.07692307692307696	0.0	0.0	0.5	0.1111111111111111	0.0	-1
167	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
168	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
169	0.7435897435897436	0.0	0.0	0.4666666666666667	0.0	0.0	-1
170	0.038461538461538464	0.0	0.125	0.5	0.0	0.030303030303030304	1
171	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
172	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
173	0.15384615384615383	0.0	0.0	0.4166666666666667	0.0	0.030303030303030304	-1
174	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
175	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
176	0.16666666666666666	0.0	0.125	0.48333333333333334	0.3333333333333333	0.30303030303030304	1
177	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
178	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
179	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
180	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
181	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
182	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
183	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
184	0.08974358974358973	0.0	0.0	0.5	0.0	0.12121212121212122	1
185	0.051282051282051294	0.0	0.125	0.5	0.1111111111111111	0.09090909090909091	1
186	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
187	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
188	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
189	0.39743589743589747	0.0	0.0	0.5	0.0	0.030303030303030304	1
190	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
191	0.29487179487179493	0.0	0.0	0.5	0.0	0.030303030303030304	-1
192	0.14102564102564105	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
193	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
194	0.42307692307692313	0.0	0.0	0.5	0.0	0.0	1
195	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
196	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	-1
197	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
198	0.14102564102564105	0.0	0.0	0.5	0.0	0.36363636363636365	1
199	0.47435897435897434	0.0	0.0	0.5	0.0	0.6363636363636364	1
200	0.6923076923076923	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	-1
201	0.3846153846153847	0.0	0.0	0.3833333333333333	0.0	0.09090909090909091	-1
202	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
203	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.12121212121212122	1
204	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
205	0.23076923076923075	0.0	0.125	0.15000000000000002	0.0	0.18181818181818182	1
206	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
207	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
208	0.15384615384615383	0.0	0.0	0.4666666666666667	0.0	0.0	-1
209	0.29487179487179493	0.0	0.125	0.5	0.0	0.30303030303030304	1
210	0.15384615384615383	0.0	0.0	0.04999999999999999	0.0	0.030303030303030304	-1
211	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
212	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
213	0.08974358974358973	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	-1
214	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
215	0.1794871794871795	0.0	0.0	0.5	0.0	0.030303030303030304	-1
216	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
217	0.19230769230769232	0.0	0.0	0.33333333333333337	0.0	0.030303030303030304	-1
218	0.12820512820512822	0.0	0.0	0.5	0.0	0.06060606060606061	1
219	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
220	0.24358974358974358	0.0	0.0	0.26666666666666666	0.0	0.09090909090909091	-1
221	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
222	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	-1
223	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.8484848484848485	1
224	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
225	0.07692307692307696	0.0	0.0	0.45	0.0	0.0	-1
226	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.0	-1
227	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
228	0.10256410256410256	0.0	0.0	0.4	0.0	0.0	-1
229	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
230	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	-1
231	0.025641025641025633	0.05	0.125	0.7333333333333334	0.1111111111111111	0.12121212121212122	1
232	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
233	0.2692307692307693	0.0	0.0	0.48333333333333334	0.1111111111111111	0.18181818181818182	1
234	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
235	0.15384615384615383	0.0	0.0	0.5	0.0	0.4545454545454546	1
236	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
237	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
238	0.21794871794871792	0.0	0.125	0.48333333333333334	0.0	0.42424242424242425	1
239	0.24358974358974358	0.1	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
240	0.025641025641025633	0.0	0.0	0.4666666666666667	0.0	0.0	-1
241	0.14102564102564105	0.0	0.0	0.5	0.0	0.06060606060606061	1
242	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
243	0.12820512820512822	0.0	0.0	0.5	0.0	0.15151515151515152	1
244	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
245	0.12820512820512822	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	1
246	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
247	0.051282051282051294	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	1
248	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
249	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
250	0.11538461538461539	0.0	0.0	0.13333333333333336	0.0	0.09090909090909091	-1
251	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
252	0.14102564102564105	0.0	0.0	0.6166666666666667	0.0	0.030303030303030304	-1
253	0.10256410256410256	0.0	0.0	0.5	0.1111111111111111	0.2727272727272727	1
254	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
255	0.10256410256410256	0.0	0.125	0.48333333333333334	0.1111111111111111	0.33333333333333337	1
256	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
257	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
258	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
259	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
260	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
261	0.07692307692307696	0.0	0.25	0.48333333333333334	0.0	0.09090909090909091	1
262	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
263	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
264	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
265	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
266	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
267	0.24358974358974358	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	-1
268	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
269	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
270	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
271	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
272	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
273	0.33333333333333337	0.0	0.0	0.5	0.0	0.030303030303030304	-1
274	0.41025641025641024	0.0	0.0	0.5	0.0	0.0	-1
275	0.20512820512820515	0.0	0.0	0.4666666666666667	0.0	0.0	-1
276	0.11538461538461539	0.0	0.125	0.5	0.0	0.30303030303030304	1
277	0.1794871794871795	0.0	0.0	0.3833333333333333	0.0	0.030303030303030304	1
278	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
279	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
280	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
281	0.5256410256410257	0.0	0.0	0.5	0.0	0.0	-1
282	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
283	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
284	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
285	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
286	0.23076923076923075	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	-1
287	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
288	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
289	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
290	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
291	0.11538461538461539	0.0	0.0	0.5	0.0	0.06060606060606061	1
292	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
293	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
294	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
295	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
296	0.15384615384615383	0.0	0.0	0.13333333333333336	0.0	0.06060606060606061	-1
297	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
298	0.6153846153846154	0.0	0.0	0.48333333333333334	0.0	0.0	-1
299	0.01282051282051283	0.0	0.125	0.48333333333333334	0.3333333333333333	0.030303030303030304	1
300	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
301	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
302	0.11538461538461539	0.1	0.0	0.5	0.0	0.42424242424242425	1
303	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
304	0.07692307692307696	0.0	0.0	0.45	0.0	0.0	-1
305	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
306	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
307	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
308	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
309	0.14102564102564105	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	1
310	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
311	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
312	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
313	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
314	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
315	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
316	0.07692307692307696	0.0	0.0	0.5	0.0	0.09090909090909091	1
317	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
318	0.33333333333333337	0.0	0.0	0.5	0.0	0.0	-1
319	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
320	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
321	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
322	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
323	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
324	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	-1
325	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
326	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
327	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
328	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
329	0.20512820512820515	0.0	0.0	0.5	0.0	0.06060606060606061	1
330	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
331	0.14102564102564105	0.0	0.0	0.48333333333333334	0.1111111111111111	0.33333333333333337	1
332	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
333	0.12820512820512822	0.0	0.0	0.4666666666666667	0.1111111111111111	0.36363636363636365	1
334	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
335	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
336	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
337	0.46153846153846156	0.0	0.0	0.45	0.0	0.06060606060606061	-1
338	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
339	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
340	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
341	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	1
342	0.7692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
343	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
344	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
345	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.0	-1
346	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
347	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
348	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
349	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
350	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
351	0.08974358974358973	0.0	0.0	0.5	0.0	0.12121212121212122	1
352	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
353	0.717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
354	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
355	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	1
356	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
357	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
358	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
359	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	1
360	0.3846153846153847	0.0	0.0	0.8833333333333333	0.0	0.42424242424242425	1
361	0.038461538461538464	0.0	0.0	0.3666666666666667	0.2222222222222222	0.030303030303030304	-1
362	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
363	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
364	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
365	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
366	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
367	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
368	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
369	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
370	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
371	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
372	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	-1
373	0.14102564102564105	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	1
374	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
375	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
376	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
377	0.15384615384615383	0.0	0.375	0.5	0.2222222222222222	0.42424242424242425	1
378	0.29487179487179493	0.0	0.0	0.5	0.0	0.06060606060606061	-1
379	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
380	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
381	0.15384615384615383	0.0	0.0	0.5	0.0	0.2727272727272727	1
382	0.06410256410256412	0.0	0.0	0.5	0.4444444444444444	0.12121212121212122	1
383	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
384	0.8333333333333334	0.0	0.0	0.5	0.0	0.0	-1
385	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
386	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
387	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
388	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
389	0.12820512820512822	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
390	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
391	0.16666666666666666	0.0	0.0	0.5	0.2222222222222222	0.42424242424242425	-1
392	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
393	0.20512820512820515	0.0	0.0	0.5	0.0	0.0	1
394	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	-1
395	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
396	0.7564102564102564	0.0	0.0	0.5	0.0	0.0	-1
397	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
398	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
399	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
400	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
401	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.0	-1
402	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
403	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
404	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
405	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
406	0.15384615384615383	0.0	0.0	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
407	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
408	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
409	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
410	0.3205128205128205	0.0	0.0	0.3	0.0	0.06060606060606061	1
411	0.16666666666666666	0.0	0.0	0.5	0.0	0.18181818181818182	1
412	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
413	0.21794871794871792	0.0	0.0	0.5	0.0	0.09090909090909091	1
414	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
415	0.14102564102564105	0.0	0.25	0.5	0.0	0.36363636363636365	1
416	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
417	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
418	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.0	-1
419	0.08974358974358973	0.05	0.0	0.48333333333333334	0.0	0.06060606060606061	1
420	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
421	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
422	0.3846153846153847	0.05	0.0	0.48333333333333334	0.0	0.7575757575757576	1
423	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
424	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
425	0.42307692307692313	0.0	0.0	0.0	0.0	0.030303030303030304	-1
426	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
427	0.08974358974358973	0.0	0.0	0.5	0.0	0.24242424242424243	1
428	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
429	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
430	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
431	0.20512820512820515	0.0	0.0	0.4666666666666667	0.0	0.0	-1
432	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
433	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
434	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
435	0.07692307692307696	0.0	0.0	0.4666666666666667	0.1111111111111111	0.06060606060606061	-1
436	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.6666666666666667	1
437	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
438	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
439	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
440	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
441	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
442	0.06410256410256412	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	1
443	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
444	0.2692307692307693	0.0	0.0	0.5	0.0	0.0	-1
445	0.15384615384615383	0.05	0.0	0.48333333333333334	0.2222222222222222	0.24242424242424243	1
446	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
447	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
448	0.12820512820512822	0.0	0.125	0.9833333333333334	0.0	0.42424242424242425	1
449	0.4358974358974359	0.0	0.0	0.5	0.0	0.0	-1
450	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
451	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
452	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
453	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
454	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
455	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
456	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
457	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
458	0.5128205128205129	0.0	0.0	0.1166666666666667	0.0	0.06060606060606061	-1
459	0.051282051282051294	0.0	0.0	0.5	0.0	0.09090909090909091	1
460	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
461	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
462	0.12820512820512822	0.0	0.0	0.4666666666666667	0.0	0.0	-1
463	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
464	0.051282051282051294	0.0	0.0	0.13333333333333336	0.0	0.06060606060606061	-1
465	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
466	0.07692307692307696	0.0	0.0	0.5	0.1111111111111111	0.18181818181818182	1
467	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
468	0.28205128205128205	0.0	0.125	0.48333333333333334	0.1111111111111111	0.7272727272727273	1
469	0.01282051282051283	0.0	0.0	0.33333333333333337	0.0	0.030303030303030304	1
470	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
471	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
472	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
473	0.14102564102564105	0.0	0.0	0.4666666666666667	0.0	0.12121212121212122	-1
474	0.10256410256410256	0.0	0.0	0.6166666666666667	0.0	0.30303030303030304	1
475	0.15384615384615383	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
476	0.2692307692307693	0.0	0.0	0.45	0.0	0.0	1
477	0.34615384615384615	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	-1
478	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
479	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
480	0.08974358974358973	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
481	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.12121212121212122	1
482	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
483	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
484	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
485	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
486	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
487	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
488	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
489	0.4871794871794872	0.0	0.0	0.5	0.0	0.0	1
490	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.18181818181818182	-1
491	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
492	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
493	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
494	0.7307692307692307	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
495	0.5	0.0	0.0	0.5	0.0	0.0	-1
496	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
497	0.025641025641025633	0.1	0.25	0.48333333333333334	0.0	0.12121212121212122	1
498	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
499	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	1
500	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.0	-1
501	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
502	0.3076923076923077	0.0	0.0	0.33333333333333337	0.0	0.12121212121212122	1
503	0.4358974358974359	0.0	0.0	0.5166666666666667	0.0	0.030303030303030304	1
504	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
505	0.21794871794871792	0.0	0.0	0.0	0.0	0.030303030303030304	-1
506	0.6794871794871795	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	-1
507	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
508	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
509	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
510	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
511	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
512	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
513	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
514	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
515	0.07692307692307696	0.0	0.0	0.5	0.0	0.24242424242424243	1
516	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
517	0.07692307692307696	0.0	0.0	0.45	0.0	0.030303030303030304	-1
518	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
519	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
520	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
521	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
522	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
523	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
524	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
525	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
526	0.6025641025641025	0.0	0.0	0.31666666666666665	0.0	0.030303030303030304	-1
527	0.6538461538461539	0.0	0.0	0.43333333333333335	0.0	0.0	1
528	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
529	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
530	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
531	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
532	0.07692307692307696	0.0	0.0	0.48333333333333334	0.2222222222222222	0.24242424242424243	1
533	0.24358974358974358	0.0	0.0	0.2833333333333333	0.0	0.06060606060606061	-1
534	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	1
535	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
536	0.2564102564102564	0.0	0.0	0.5	0.0	0.06060606060606061	1
537	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
538	0.39743589743589747	0.0	0.0	0.5	0.0	0.06060606060606061	1
539	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
540	0.2564102564102564	0.0	0.0	0.5	0.0	0.0	-1
541	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	1
542	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	-1
543	0.11538461538461539	0.0	0.0	0.5	0.0	0.15151515151515152	1
544	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
545	0.10256410256410256	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
546	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
547	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
548	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
549	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
550	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
551	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
552	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
553	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
554	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
555	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
556	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	1
557	0.3076923076923077	0.0	0.0	0.3	0.0	0.030303030303030304	-1
558	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
559	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
560	0.34615384615384615	0.0	0.0	0.4166666666666667	0.0	0.0	-1
561	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
562	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
563	0.20512820512820515	0.0	0.0	0.5	0.0	0.030303030303030304	-1
564	0.21794871794871792	0.0	0.0	0.5	0.0	0.0	-1
565	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
566	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
567	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
568	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
569	0.21794871794871792	0.0	0.0	0.1166666666666667	0.0	0.09090909090909091	1
570	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
571	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
572	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
573	0.10256410256410256	0.0	0.125	0.48333333333333334	0.0	0.18181818181818182	1
574	0.10256410256410256	0.05	0.0	0.48333333333333334	0.0	0.06060606060606061	1
575	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
576	0.33333333333333337	0.0	0.0	0.5	0.0	0.33333333333333337	-1
577	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
578	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
579	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
580	0.10256410256410256	0.0	0.125	0.48333333333333334	0.2222222222222222	0.15151515151515152	1
581	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
582	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
583	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
584	0.16666666666666666	0.0	0.0	0.5	0.0	0.2727272727272727	1
585	0.08974358974358973	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	-1
586	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
587	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
588	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.6060606060606061	-1
589	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
590	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	1
591	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
592	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	-1
593	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
594	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
595	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.3939393939393939	1
596	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
597	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
598	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
599	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
600	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
601	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
602	0.6153846153846154	0.0	0.0	0.48333333333333334	0.0	0.0	-1
603	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
604	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
605	0.07692307692307696	0.0	0.0	0.5	0.0	0.06060606060606061	1
606	0.3717948717948718	0.0	0.0	0.5	0.0	0.0	-1
607	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
608	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
609	0.06410256410256412	0.0	0.0	0.4666666666666667	0.0	0.0	-1
610	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	-1
611	0.34615384615384615	0.0	0.0	0.5	0.0	0.09090909090909091	-1
612	0.15384615384615383	0.0	0.0	0.3666666666666667	0.1111111111111111	0.30303030303030304	1
613	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.0	-1
614	0.2692307692307693	0.0	0.0	0.5	0.0	0.06060606060606061	-1
615	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
616	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
617	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.6363636363636364	1
618	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.0	-1
619	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.0	-1
620	0.47435897435897434	0.0	0.0	0.21666666666666667	0.0	0.030303030303030304	-1
621	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
622	0.47435897435897434	0.0	0.0	0.4666666666666667	0.0	0.0	1
623	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
624	0.11538461538461539	0.0	0.0	0.4666666666666667	0.0	0.0	-1
625	0.4358974358974359	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	-1
626	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.21212121212121213	1
627	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
628	0.15384615384615383	0.0	0.125	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
629	0.2564102564102564	0.0	0.0	0.5	0.0	0.06060606060606061	-1
630	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
631	0.24358974358974358	0.0	0.0	0.5	0.0	0.0	-1
632	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
633	0.3846153846153847	0.05	0.0	0.48333333333333334	0.0	0.30303030303030304	1
634	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
635	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
636	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
637	0.12820512820512822	0.0	0.0	0.5	0.0	0.15151515151515152	1
638	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
639	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
640	0.038461538461538464	0.1	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
641	0.07692307692307696	0.0	0.0	0.5	0.1111111111111111	0.09090909090909091	1
642	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
643	0.2692307692307693	0.0	0.0	0.5	0.0	0.21212121212121213	1
644	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
645	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
646	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
647	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
648	0.34615384615384615	0.0	0.0	0.5	0.0	0.0	-1
649	0.6025641025641025	0.0	0.0	0.48333333333333334	0.0	0.0	-1
650	0.3205128205128205	0.0	0.0	0.5	0.0	0.21212121212121213	-1
651	0.3205128205128205	0.0	0.0	0.5	0.0	0.12121212121212122	-1
652	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
653	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
654	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
655	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
656	0.038461538461538464	0.0	0.0	0.48333333333333334	0.2222222222222222	0.0	1
657	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
658	0.20512820512820515	0.0	0.0	0.21666666666666667	0.0	0.030303030303030304	-1
659	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
660	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
661	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
662	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
663	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
664	0.15384615384615383	0.0	0.375	0.48333333333333334	0.0	0.5454545454545454	-1
665	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
666	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
667	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
668	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
669	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
670	0.051282051282051294	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	-1
671	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
672	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
673	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
674	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
675	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
676	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	1
677	0.15384615384615383	0.0	0.0	0.5	0.0	0.33333333333333337	1
678	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
679	0.16666666666666666	0.0	0.0	0.5	0.0	0.030303030303030304	-1
680	0.1794871794871795	0.0	0.0	0.45	0.0	0.030303030303030304	-1
681	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	1
682	0.34615384615384615	0.0	0.0	0.5	0.0	0.0	-1
683	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
684	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
685	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
686	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
687	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	-1
688	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
689	0.1794871794871795	0.0	0.0	0.48333333333333334	0.1111111111111111	0.24242424242424243	-1
690	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
691	0.2692307692307693	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
692	0.16666666666666666	0.05	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
693	0.6538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
694	0.038461538461538464	0.05	0.0	0.48333333333333334	0.2222222222222222	0.030303030303030304	1
695	0.20512820512820515	0.0	0.25	0.48333333333333334	0.1111111111111111	0.5757575757575758	1
696	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
697	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
698	0.06410256410256412	0.0	0.0	0.5	0.2222222222222222	0.06060606060606061	1
699	0.5	0.0	0.0	0.45	0.0	0.0	-1
700	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
701	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
702	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
703	0.42307692307692313	0.0	0.0	0.5	0.0	0.15151515151515152	-1
704	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
705	0.10256410256410256	0.0	0.125	0.48333333333333334	0.1111111111111111	0.2727272727272727	1
706	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.0	-1
707	0.5	0.0	0.0	0.5	0.0	0.0	-1
708	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
709	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
710	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
711	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
712	0.33333333333333337	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	-1
713	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
714	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
715	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
716	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
717	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
718	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
719	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
720	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
721	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
722	0.4871794871794872	0.0	0.0	0.5	0.0	0.030303030303030304	-1
723	0.5641025641025641	0.0	0.0	0.5	0.0	0.0	-1
724	0.11538461538461539	0.05	0.125	0.48333333333333334	0.2222222222222222	0.4545454545454546	1
725	0.35897435897435903	0.0	0.0	0.1166666666666667	0.0	0.06060606060606061	1
726	0.23076923076923075	0.0	0.0	0.5	0.0	0.15151515151515152	1
727	0.6153846153846154	0.0	0.0	0.33333333333333337	0.0	0.09090909090909091	1
728	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
729	0.06410256410256412	0.0	0.0	0.33333333333333337	0.1111111111111111	0.030303030303030304	1
730	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
731	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
732	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
733	0.16666666666666666	0.05	0.125	0.48333333333333334	0.1111111111111111	0.3939393939393939	1
734	0.051282051282051294	0.0	0.125	0.4666666666666667	0.0	0.09090909090909091	-1
735	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	-1
736	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
737	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
738	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
739	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
740	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
741	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
742	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
743	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.0	-1
744	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
745	0.39743589743589747	0.0	0.0	0.5	0.0	0.0	-1
746	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
747	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
748	0.15384615384615383	0.0	0.125	0.48333333333333334	0.0	0.2727272727272727	1
749	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
750	0.6538461538461539	0.0	0.0	0.3833333333333333	0.0	0.0	1
751	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
752	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
753	1.0	0.0	0.0	0.45	0.0	0.06060606060606061	1
754	0.1794871794871795	0.0	0.0	0.5	0.0	0.33333333333333337	-1
755	0.1794871794871795	0.0	0.0	0.04999999999999999	0.0	0.06060606060606061	1
756	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.18181818181818182	1
757	0.21794871794871792	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
758	0.5512820512820513	0.0	0.0	0.5	0.0	0.24242424242424243	1
759	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.5757575757575758	1
760	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
761	0.1794871794871795	0.0	0.0	0.5	0.0	0.21212121212121213	1
762	0.6282051282051282	0.0	0.0	0.43333333333333335	0.0	0.06060606060606061	1
763	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
764	0.3205128205128205	0.0	0.0	0.5	0.0	0.12121212121212122	1
765	0.051282051282051294	0.0	0.25	0.48333333333333334	0.0	0.09090909090909091	1
766	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	-1
767	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
768	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
769	0.24358974358974358	0.0	0.0	0.31666666666666665	0.0	0.030303030303030304	-1
770	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
771	0.576923076923077	0.0	0.0	0.5	0.0	0.30303030303030304	1
772	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
773	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
774	0.41025641025641024	0.0	0.0	0.5	0.0	0.15151515151515152	1
775	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
776	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
777	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
778	0.3846153846153847	0.0	0.0	0.5	0.0	0.0	-1
779	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
780	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
781	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
782	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
783	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
784	0.33333333333333337	0.0	0.0	0.43333333333333335	0.0	0.09090909090909091	-1
785	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
786	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
787	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
788	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
789	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
790	0.11538461538461539	0.0	0.125	0.48333333333333334	0.0	0.33333333333333337	-1
791	0.038461538461538464	0.0	0.0	0.45	0.0	0.0	1
792	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
793	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
794	0.19230769230769232	0.0	0.0	0.5	0.0	0.09090909090909091	1
795	0.5641025641025641	0.0	0.0	0.5	0.0	0.0	-1
796	0.42307692307692313	0.0	0.0	0.5	0.0	0.18181818181818182	1
797	0.14102564102564105	0.0	0.125	0.48333333333333334	0.0	0.48484848484848486	-1
798	0.07692307692307696	0.0	0.25	0.48333333333333334	0.0	0.21212121212121213	-1
799	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
800	0.2564102564102564	0.0	0.0	0.5	0.0	0.12121212121212122	-1
801	0.08974358974358973	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	1
802	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
803	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	1
804	0.2564102564102564	0.0	0.0	0.15000000000000002	0.0	0.09090909090909091	-1
805	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
806	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.6666666666666667	1
807	0.6410256410256411	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
808	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
809	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
810	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
811	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
812	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
813	0.06410256410256412	0.0	0.0	0.48333333333333334	0.2222222222222222	0.09090909090909091	1
814	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	1
815	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	1
816	0.1794871794871795	0.0	0.0	0.5	0.0	0.030303030303030304	1
817	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
818	0.34615384615384615	0.0	0.0	0.5	0.0	0.06060606060606061	-1
819	0.038461538461538464	0.0	0.0	0.45	0.0	0.0	-1
820	0.33333333333333337	0.0	0.0	0.5	0.0	0.06060606060606061	1
821	0.6410256410256411	0.0	0.0	0.5	0.0	0.06060606060606061	-1
822	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
823	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
824	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
825	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
826	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
827	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
828	0.21794871794871792	0.0	0.0	0.5	0.0	0.6666666666666667	1
829	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
830	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
831	0.16666666666666666	0.0	0.0	0.4166666666666667	0.0	0.0	-1
832	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
833	0.1794871794871795	0.0	0.0	0.3666666666666667	0.1111111111111111	0.24242424242424243	1
834	0.1794871794871795	0.05	0.0	0.48333333333333334	0.2222222222222222	0.12121212121212122	-1
835	0.07692307692307696	0.0	0.0	0.1166666666666667	0.1111111111111111	0.030303030303030304	-1
836	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
837	0.01282051282051283	0.0	0.0	0.4666666666666667	0.0	0.0	1
838	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
839	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
840	0.19230769230769232	0.0	0.0	0.5	0.0	0.06060606060606061	1
841	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
842	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
843	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
844	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
845	0.3205128205128205	0.0	0.0	0.5	0.0	0.06060606060606061	-1
846	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
847	0.5	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
848	0.051282051282051294	0.0	0.0	0.48333333333333334	0.2222222222222222	0.0	1
849	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
850	0.33333333333333337	0.0	0.0	0.5	0.0	0.030303030303030304	-1
851	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
852	0.21794871794871792	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
853	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
854	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.0	-1
855	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
856	0.782051282051282	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	-1
857	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
858	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
859	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
860	0.16666666666666666	0.05	0.0	0.48333333333333334	0.0	0.21212121212121213	1
861	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
862	0.16666666666666666	0.0	0.0	0.5	0.0	0.12121212121212122	1
863	0.42307692307692313	0.0	0.0	0.5	0.0	0.0	-1
864	0.12820512820512822	0.0	0.125	0.48333333333333334	0.0	0.30303030303030304	1
865	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
866	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
867	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
868	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
869	0.41025641025641024	0.0	0.0	0.5	0.0	0.06060606060606061	-1
870	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	-1
871	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
872	0.10256410256410256	0.0	0.0	0.5	0.0	0.15151515151515152	1
873	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
874	0.20512820512820515	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	-1
875	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
876	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
877	0.21794871794871792	0.0	0.0	0.5	0.0	0.030303030303030304	1
878	0.07692307692307696	0.0	0.625	0.5	0.0	0.36363636363636365	1
879	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
880	0.28205128205128205	0.0	0.0	0.5	0.0	0.09090909090909091	-1
881	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
882	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
883	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
884	0.15384615384615383	0.0	0.0	0.4666666666666667	0.0	0.3939393939393939	1
885	0.025641025641025633	0.05	0.25	0.48333333333333334	0.0	0.15151515151515152	1
886	0.39743589743589747	0.0	0.0	0.5	0.0	0.12121212121212122	-1
887	0.16666666666666666	0.0	0.0	0.48333333333333334	0.1111111111111111	0.30303030303030304	1
888	0.34615384615384615	0.0	0.0	0.6	0.0	0.09090909090909091	-1
889	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	-1
890	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
891	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	1
892	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
893	0.24358974358974358	0.0	0.0	0.5	0.0	0.0	-1
894	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	-1
895	0.39743589743589747	0.0	0.0	0.5	0.0	0.09090909090909091	-1
896	0.1794871794871795	0.0	0.0	0.5	0.0	0.2727272727272727	1
897	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
898	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
899	0.12820512820512822	0.0	0.125	0.48333333333333334	0.0	0.2727272727272727	-1
900	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
901	0.08974358974358973	0.2	0.0	0.48333333333333334	0.1111111111111111	0.3939393939393939	1
902	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
903	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
904	0.20512820512820515	0.0	0.0	0.4166666666666667	0.0	0.030303030303030304	-1
905	0.2692307692307693	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
906	0.21794871794871792	0.0	0.125	0.48333333333333334	0.0	0.696969696969697	1
907	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
908	0.10256410256410256	0.0	0.0	0.3833333333333333	0.1111111111111111	0.06060606060606061	-1
909	0.5256410256410257	0.0	0.0	0.3666666666666667	0.0	0.09090909090909091	1
910	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
911	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
912	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
913	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
914	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.0	-1
915	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
916	0.21794871794871792	0.0	0.0	0.5	0.0	0.3939393939393939	-1
917	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
918	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
919	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
920	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
921	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	1
922	0.41025641025641024	0.0	0.0	0.5	0.2222222222222222	0.7272727272727273	1
923	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
924	0.29487179487179493	0.0	0.0	0.4666666666666667	0.0	0.21212121212121213	1
925	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
926	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
927	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
928	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
929	0.038461538461538464	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	1
930	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
931	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
932	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
933	0.025641025641025633	0.0	0.25	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
934	0.3846153846153847	0.0	0.0	0.06666666666666665	0.0	0.24242424242424243	1
935	0.10256410256410256	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	-1
936	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
937	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	1
938	0.10256410256410256	0.0	0.0	0.5	0.0	0.15151515151515152	1
939	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
940	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
941	0.08974358974358973	0.0	0.0	0.45	0.0	0.15151515151515152	-1
942	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
943	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
944	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
945	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
946	0.06410256410256412	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
947	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
948	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
949	0.24358974358974358	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	-1
950	0.2692307692307693	0.0	0.25	0.48333333333333334	0.0	0.6666666666666667	1
951	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	1
952	0.08974358974358973	0.0	0.125	0.48333333333333334	0.2222222222222222	0.42424242424242425	-1
953	0.025641025641025633	0.0	0.0	0.4666666666666667	0.0	0.0	1
954	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	1
955	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
956	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
957	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
958	0.08974358974358973	0.0	0.0	0.5	0.2222222222222222	0.09090909090909091	-1
959	0.2564102564102564	0.05	0.625	0.5	0.0	0.24242424242424243	-1
960	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
961	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
962	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
963	0.3846153846153847	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	-1
964	0.3205128205128205	0.0	0.0	0.5	0.0	0.030303030303030304	-1
965	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
966	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
967	0.21794871794871792	0.0	0.0	0.5	0.0	0.30303030303030304	1
968	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
969	0.24358974358974358	0.0	0.0	0.09999999999999998	0.0	0.18181818181818182	1
970	0.12820512820512822	0.0	1.0	0.48333333333333334	0.2222222222222222	0.36363636363636365	1
971	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
972	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
973	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
974	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
975	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
976	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
977	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
978	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
979	0.16666666666666666	0.0	0.0	0.5	0.0	0.030303030303030304	1
980	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
981	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
982	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
983	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
984	0.2564102564102564	0.0	0.0	0.5	0.0	0.0	-1
985	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
986	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
987	0.19230769230769232	0.0	0.0	0.5	0.0	0.48484848484848486	1
988	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
989	0.4871794871794872	0.0	0.0	0.5	0.0	0.12121212121212122	-1
990	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
991	0.21794871794871792	0.0	0.0	0.33333333333333337	0.0	0.18181818181818182	1
992	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
993	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
994	0.39743589743589747	0.0	0.0	0.43333333333333335	0.0	0.0	-1
995	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
996	0.2692307692307693	0.0	0.0	0.5	0.0	0.09090909090909091	-1
997	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
998	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
999	0.08974358974358973	0.0	0.375	0.48333333333333334	0.1111111111111111	0.4545454545454546	1
1000	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1001	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1002	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1003	0.5128205128205129	0.0	0.0	0.43333333333333335	0.0	0.09090909090909091	-1
1004	0.1794871794871795	0.0	0.0	0.48333333333333334	0.1111111111111111	0.24242424242424243	-1
1005	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1006	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1007	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1008	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.09090909090909091	-1
1009	0.01282051282051283	0.0	0.25	0.48333333333333334	0.0	0.09090909090909091	1
1010	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1011	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.30303030303030304	1
1012	0.051282051282051294	0.0	0.0	0.48333333333333334	0.3333333333333333	0.030303030303030304	1
1013	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
1014	0.10256410256410256	0.0	0.125	0.48333333333333334	0.0	0.15151515151515152	-1
1015	0.4871794871794872	0.0	0.0	0.5	0.0	0.0	-1
1016	0.39743589743589747	0.0	0.0	0.09999999999999998	0.0	0.36363636363636365	-1
1017	0.2692307692307693	0.0	0.0	0.06666666666666665	0.0	0.06060606060606061	-1
1018	0.4358974358974359	0.0	0.0	0.5	0.0	0.0	-1
1019	0.038461538461538464	0.0	0.125	0.5	0.0	0.030303030303030304	1
1020	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1021	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1022	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1023	0.051282051282051294	0.0	0.125	0.5	0.0	0.030303030303030304	1
1024	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1025	0.06410256410256412	0.0	0.0	0.5	0.0	0.18181818181818182	1
1026	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1027	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1028	0.14102564102564105	0.0	0.0	0.5	0.0	0.15151515151515152	-1
1029	0.051282051282051294	0.0	0.125	0.48333333333333334	0.0	0.24242424242424243	1
1030	0.12820512820512822	0.0	0.0	0.9833333333333334	0.0	0.7575757575757576	1
1031	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1032	0.20512820512820515	0.0	0.0	0.4	0.0	0.4545454545454546	-1
1033	0.4871794871794872	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1034	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.0	1
1035	0.19230769230769232	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1036	0.5384615384615384	0.0	0.0	0.25	0.0	0.12121212121212122	-1
1037	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
1038	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1039	0.4358974358974359	0.0	0.0	0.033333333333333326	0.0	0.030303030303030304	-1
1040	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1041	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1042	0.6025641025641025	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1043	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
1044	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1045	0.41025641025641024	0.0	0.0	0.5	0.0	0.0	-1
1046	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1047	0.4871794871794872	0.0	0.0	0.4666666666666667	0.0	0.0	1
1048	0.051282051282051294	0.0	0.0	0.4666666666666667	0.2222222222222222	0.15151515151515152	1
1049	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	1
1050	0.5	0.0	0.0	0.5	0.0	0.0	-1
1051	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1052	0.15384615384615383	0.0	0.0	0.4	0.0	0.09090909090909091	-1
1053	0.025641025641025633	0.0	0.125	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
1054	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1055	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1056	0.20512820512820515	0.0	0.0	0.5	0.0	0.030303030303030304	1
1057	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1058	0.5512820512820513	0.0	0.0	0.2833333333333333	0.0	0.15151515151515152	-1
1059	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.6363636363636364	1
1060	0.6794871794871795	0.0	0.0	0.033333333333333326	0.0	0.030303030303030304	-1
1061	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1062	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1063	0.21794871794871792	0.0	0.125	0.48333333333333334	0.0	0.5151515151515151	1
1064	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
1065	0.35897435897435903	0.0	0.0	0.5	0.0	0.06060606060606061	1
1066	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1067	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
1068	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1069	0.21794871794871792	0.0	0.0	0.033333333333333326	0.0	0.30303030303030304	1
1070	0.10256410256410256	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1071	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1072	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1073	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1074	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1075	0.6538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1076	0.051282051282051294	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1077	0.07692307692307696	0.0	0.25	0.48333333333333334	0.1111111111111111	0.24242424242424243	1
1078	0.15384615384615383	0.0	0.0	0.3833333333333333	0.0	0.0	-1
1079	0.10256410256410256	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1080	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1081	0.47435897435897434	0.0	0.0	0.3833333333333333	0.0	0.0	-1
1082	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	1
1083	0.14102564102564105	0.0	0.0	0.2	0.0	0.030303030303030304	-1
1084	0.11538461538461539	0.0	0.0	0.5	0.0	0.2727272727272727	1
1085	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1086	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
1087	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1088	0.42307692307692313	0.0	0.0	0.85	0.0	0.36363636363636365	1
1089	0.051282051282051294	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1090	0.07692307692307696	0.0	0.0	0.25	0.0	0.33333333333333337	1
1091	0.15384615384615383	0.0	0.0	0.33333333333333337	0.0	0.18181818181818182	1
1092	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1093	0.07692307692307696	0.0	0.0	0.5	0.2222222222222222	0.09090909090909091	1
1094	0.12820512820512822	0.0	0.0	0.5	0.0	0.18181818181818182	1
1095	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1096	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1097	0.10256410256410256	0.05	0.0	0.48333333333333334	0.0	0.30303030303030304	1
1098	0.39743589743589747	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1099	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1100	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1101	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.7575757575757576	1
1102	0.39743589743589747	0.0	0.0	0.09999999999999998	0.0	0.24242424242424243	-1
1103	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1104	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1105	0.051282051282051294	0.0	0.0	0.4666666666666667	0.0	0.0	1
1106	0.16666666666666666	0.0	0.0	0.5	0.0	0.696969696969697	1
1107	0.16666666666666666	0.0	0.0	0.2	0.0	0.30303030303030304	1
1108	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1109	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1110	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1111	0.24358974358974358	0.0	0.0	0.5	0.0	0.12121212121212122	1
1112	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1113	0.08974358974358973	0.0	0.0	0.5	0.0	0.09090909090909091	1
1114	0.41025641025641024	0.0	0.0	0.5	0.0	0.09090909090909091	1
1115	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1116	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1117	0.16666666666666666	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1118	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.5757575757575758	1
1119	0.3717948717948718	0.0	0.0	0.5	0.0	0.18181818181818182	-1
1120	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1121	0.39743589743589747	0.0	0.0	0.06666666666666665	0.0	0.030303030303030304	-1
1122	0.051282051282051294	0.0	0.0	0.13333333333333336	0.0	0.06060606060606061	1
1123	0.07692307692307696	0.05	0.25	0.48333333333333334	0.0	0.09090909090909091	-1
1124	0.2564102564102564	0.05	0.0	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
1125	0.08974358974358973	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	1
1126	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1127	0.038461538461538464	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1128	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
1129	0.14102564102564105	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	-1
1130	0.025641025641025633	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1131	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
1132	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
1133	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1134	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	1
1135	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1136	0.10256410256410256	0.0	0.0	0.5	0.0	0.06060606060606061	1
1137	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1138	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
1139	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1140	0.07692307692307696	0.0	0.125	0.48333333333333334	1.0	0.06060606060606061	1
1141	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
1142	0.07692307692307696	0.0	0.0	0.48333333333333334	0.3333333333333333	0.09090909090909091	1
1143	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
1144	0.42307692307692313	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1145	0.28205128205128205	0.1	0.0	1.0	0.0	0.696969696969697	1
1146	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1147	0.14102564102564105	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1148	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1149	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	1
1150	0.20512820512820515	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1151	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1152	0.33333333333333337	0.0	0.0	0.48333333333333334	0.1111111111111111	0.33333333333333337	1
1153	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1154	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1155	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1156	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1157	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1158	0.10256410256410256	0.0	0.0	0.2833333333333333	0.0	0.030303030303030304	-1
1159	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1160	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
1161	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1162	0.3717948717948718	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	-1
1163	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1164	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1165	0.08974358974358973	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1166	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	1
1167	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1168	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1169	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1170	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
1171	0.10256410256410256	0.0	0.125	0.48333333333333334	0.0	0.15151515151515152	-1
1172	0.28205128205128205	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	-1
1173	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1174	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
1175	0.051282051282051294	0.0	0.0	0.3833333333333333	0.0	0.0	-1
1176	0.3846153846153847	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1177	0.7564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1178	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1179	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1180	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1181	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
1182	0.35897435897435903	0.0	0.0	0.26666666666666666	0.0	0.06060606060606061	-1
1183	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1184	0.5256410256410257	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1185	0.24358974358974358	0.0	0.0	0.35	0.0	0.030303030303030304	1
1186	0.08974358974358973	0.0	0.0	0.5	0.0	0.21212121212121213	1
1187	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1188	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1189	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1190	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
1191	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1192	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1193	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1194	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1195	0.20512820512820515	0.0	0.0	0.5	0.0	0.15151515151515152	1
1196	0.16666666666666666	0.0	0.0	0.5	0.0	0.33333333333333337	1
1197	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1198	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1199	0.3076923076923077	0.15000000000000002	0.0	0.3666666666666667	0.0	0.5151515151515151	1
1200	0.19230769230769232	0.0	0.0	0.5	0.0	0.15151515151515152	1
1201	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1202	0.20512820512820515	0.0	0.125	0.48333333333333334	0.0	0.4545454545454546	-1
1203	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1204	0.08974358974358973	0.0	0.25	0.5	0.1111111111111111	0.2727272727272727	-1
1205	0.42307692307692313	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1206	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1207	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1208	0.46153846153846156	0.0	0.0	0.3833333333333333	0.0	0.030303030303030304	-1
1209	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1210	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1211	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1212	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1213	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1214	0.23076923076923075	0.0	0.0	0.16666666666666669	0.0	0.15151515151515152	1
1215	0.051282051282051294	0.0	0.0	0.8333333333333333	0.0	0.09090909090909091	1
1216	0.3076923076923077	0.0	0.0	0.5	0.0	0.0	-1
1217	0.3846153846153847	0.0	0.0	0.06666666666666665	0.0	0.18181818181818182	-1
1218	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1219	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1220	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
1221	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
1222	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
1223	0.1794871794871795	0.0	0.0	0.48333333333333334	0.4444444444444444	0.2727272727272727	-1
1224	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1225	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1226	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1227	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1228	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
1229	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1230	0.06410256410256412	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	1
1231	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
1232	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1233	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.5757575757575758	1
1234	0.2564102564102564	0.0	0.0	0.5	0.0	0.21212121212121213	1
1235	0.10256410256410256	0.0	0.125	0.5	0.0	0.7272727272727273	1
1236	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1237	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1238	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1239	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
1240	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
1241	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1242	0.025641025641025633	0.1	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1243	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
1244	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1245	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1246	0.2692307692307693	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	1
1247	0.038461538461538464	0.0	0.25	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
1248	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
1249	0.08974358974358973	0.0	0.375	0.48333333333333334	0.1111111111111111	0.24242424242424243	1
1250	0.21794871794871792	0.0	0.0	0.45	0.0	0.06060606060606061	-1
1251	0.038461538461538464	0.0	0.125	0.3	0.0	0.06060606060606061	1
1252	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
1253	0.025641025641025633	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1254	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.6060606060606061	-1
1255	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1256	0.4487179487179488	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1257	0.20512820512820515	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	-1
1258	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1259	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
1260	0.16666666666666666	0.0	0.0	0.5	0.0	0.15151515151515152	-1
1261	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1262	0.35897435897435903	0.05	0.0	0.48333333333333334	0.1111111111111111	0.2727272727272727	1
1263	0.038461538461538464	0.0	0.0	0.5	0.1111111111111111	0.0	1
1264	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
1265	0.6666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1266	0.35897435897435903	0.0	0.0	0.8666666666666667	0.0	0.18181818181818182	1
1267	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1268	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1269	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1270	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1271	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1272	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1273	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1274	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
1275	0.23076923076923075	0.0	0.0	0.08333333333333331	0.0	0.18181818181818182	-1
1276	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	1
1277	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1278	0.2564102564102564	0.0	0.0	0.4166666666666667	0.0	0.2727272727272727	-1
1279	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1280	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	1
1281	0.3717948717948718	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1282	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1283	0.19230769230769232	0.0	0.0	0.4666666666666667	0.0	0.48484848484848486	1
1284	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
1285	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1286	0.025641025641025633	0.0	0.125	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
1287	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1288	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.5454545454545454	1
1289	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1290	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1291	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
1292	0.051282051282051294	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
1293	0.038461538461538464	0.0	0.25	0.48333333333333334	0.0	0.09090909090909091	1
1294	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1295	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1296	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1297	0.5641025641025641	0.0	0.0	0.5	0.0	0.0	-1
1298	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1299	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1300	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1301	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1302	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1303	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	1
1304	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	1
1305	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
1306	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1307	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
1308	0.20512820512820515	0.05	0.0	0.5	0.0	0.15151515151515152	-1
1309	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1310	0.21794871794871792	0.1	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
1311	0.3846153846153847	0.0	0.0	0.5	0.0	0.0	-1
1312	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
1313	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
1314	0.3717948717948718	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1315	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
1316	0.29487179487179493	0.0	0.0	0.5	0.0	0.12121212121212122	1
1317	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1318	0.5	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1319	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1320	0.23076923076923075	0.0	0.25	0.48333333333333334	0.0	0.5151515151515151	1
1321	0.14102564102564105	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1322	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1323	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1324	0.08974358974358973	0.05	0.125	0.48333333333333334	0.0	0.06060606060606061	1
1325	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	-1
1326	0.717948717948718	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1327	0.08974358974358973	0.0	0.0	0.33333333333333337	0.2222222222222222	0.12121212121212122	-1
1328	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
1329	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
1330	0.47435897435897434	0.0	0.0	0.45	0.0	0.0	-1
1331	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1332	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1333	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1334	0.19230769230769232	0.0	0.25	0.48333333333333334	0.2222222222222222	0.48484848484848486	1
1335	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	1
1336	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1337	0.051282051282051294	0.0	0.0	0.3	0.0	0.030303030303030304	-1
1338	0.025641025641025633	0.0	0.0	0.65	0.0	0.06060606060606061	1
1339	0.038461538461538464	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1340	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1341	0.5	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
1342	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1343	0.19230769230769232	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1344	0.11538461538461539	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
1345	0.24358974358974358	0.0	0.0	0.5	0.0	0.12121212121212122	-1
1346	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.09090909090909091	1
1347	0.025641025641025633	0.0	0.0	0.21666666666666667	0.0	0.06060606060606061	1
1348	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1349	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1350	0.12820512820512822	0.0	0.125	0.48333333333333334	0.0	0.24242424242424243	1
1351	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1352	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1353	0.07692307692307696	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1354	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	-1
1355	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1356	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
1357	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1358	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1359	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1360	0.16666666666666666	0.05	0.125	0.48333333333333334	0.1111111111111111	0.36363636363636365	1
1361	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1362	0.23076923076923075	0.0	0.0	0.4666666666666667	0.0	0.15151515151515152	-1
1363	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1364	0.051282051282051294	0.0	0.125	0.5	0.1111111111111111	0.09090909090909091	1
1365	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1366	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1367	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1368	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
1369	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1370	0.5	0.0	0.0	0.5	0.0	0.8484848484848485	1
1371	0.12820512820512822	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	-1
1372	0.1794871794871795	0.0	0.0	0.016666666666666663	0.0	0.18181818181818182	-1
1373	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1374	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
1375	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
1376	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1377	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	1
1378	0.11538461538461539	0.0	0.0	0.1166666666666667	0.0	0.24242424242424243	1
1379	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
1380	0.19230769230769232	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1381	0.051282051282051294	0.0	0.0	0.5	0.0	0.06060606060606061	1
1382	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1383	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.0	1
1384	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1385	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	1
1386	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1387	0.28205128205128205	0.0	0.0	0.6166666666666667	0.0	0.15151515151515152	1
1388	0.24358974358974358	0.0	0.0	0.45	0.0	0.0	-1
1389	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
1390	0.5	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1391	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
1392	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1393	0.3717948717948718	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1394	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1395	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1396	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1397	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1398	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1399	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1400	0.5	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1401	0.19230769230769232	0.0	0.0	0.18333333333333335	0.0	0.09090909090909091	1
1402	0.21794871794871792	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
1403	0.12820512820512822	0.0	0.0	0.1166666666666667	0.0	0.15151515151515152	1
1404	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	1
1405	0.038461538461538464	0.05	0.25	0.48333333333333334	0.2222222222222222	0.09090909090909091	1
1406	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1407	0.06410256410256412	0.0	0.25	0.48333333333333334	0.2222222222222222	0.12121212121212122	1
1408	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1409	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1410	0.21794871794871792	0.0	0.0	0.5	0.0	0.09090909090909091	1
1411	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1412	0.06410256410256412	0.0	0.25	0.5	0.0	0.21212121212121213	1
1413	0.29487179487179493	0.05	0.0	0.5	0.0	0.5454545454545454	1
1414	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
1415	0.16666666666666666	0.0	0.0	0.5	0.0	0.030303030303030304	1
1416	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
1417	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1418	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1419	0.39743589743589747	0.0	0.0	0.5	0.0	0.0	-1
1420	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1421	0.06410256410256412	0.0	0.0	0.18333333333333335	0.0	0.06060606060606061	1
1422	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1423	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1424	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
1425	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
1426	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1427	0.5128205128205129	0.0	0.0	0.5	0.0	0.7272727272727273	1
1428	0.4871794871794872	0.0	0.0	0.033333333333333326	0.0	0.09090909090909091	-1
1429	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
1430	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1431	0.10256410256410256	0.0	0.0	0.48333333333333334	0.2222222222222222	0.0	-1
1432	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1433	0.39743589743589747	0.0	0.0	0.45	0.0	0.0	-1
1434	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1435	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1436	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1437	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1438	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1439	0.21794871794871792	0.0	0.0	0.5	0.0	0.15151515151515152	1
1440	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1441	0.28205128205128205	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1442	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1443	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	1
1444	0.24358974358974358	0.0	0.0	0.08333333333333331	0.0	0.030303030303030304	-1
1445	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1446	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1447	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1448	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
1449	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1450	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1451	0.12820512820512822	0.05	0.0	0.48333333333333334	0.0	0.36363636363636365	-1
1452	0.11538461538461539	0.0	0.125	0.48333333333333334	0.3333333333333333	0.18181818181818182	1
1453	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1454	0.34615384615384615	0.0	0.0	0.5	0.0	0.0	-1
1455	0.24358974358974358	0.0	0.0	0.35	0.0	0.030303030303030304	-1
1456	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1457	0.1794871794871795	0.0	0.0	0.48333333333333334	0.1111111111111111	0.12121212121212122	-1
1458	0.4358974358974359	0.0	0.0	0.4166666666666667	0.0	0.030303030303030304	-1
1459	0.15384615384615383	0.0	0.0	0.08333333333333331	0.0	0.12121212121212122	-1
1460	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1461	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
1462	0.33333333333333337	0.05	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1463	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1464	0.2564102564102564	0.0	0.0	0.43333333333333335	0.0	0.5757575757575758	1
1465	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1466	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1467	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1468	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
1469	0.42307692307692313	0.0	0.0	0.31666666666666665	0.0	0.42424242424242425	-1
1470	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1471	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1472	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1473	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
1474	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1475	0.025641025641025633	0.0	0.125	0.5	0.2222222222222222	0.030303030303030304	1
1476	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1477	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1478	0.6025641025641025	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1479	0.12820512820512822	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1480	0.15384615384615383	0.0	0.125	0.5	0.0	0.30303030303030304	-1
1481	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1482	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
1483	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1484	0.07692307692307696	0.0	0.0	0.48333333333333334	0.2222222222222222	0.06060606060606061	1
1485	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1486	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
1487	0.5	0.0	0.0	0.5	0.0	0.6060606060606061	1
1488	0.5	0.0	0.0	0.033333333333333326	0.0	0.06060606060606061	-1
1489	0.24358974358974358	0.0	0.0	0.5	0.0	0.0	-1
1490	0.19230769230769232	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1491	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1492	0.39743589743589747	0.0	0.0	0.45	0.0	0.0	-1
1493	0.24358974358974358	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1494	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1495	0.20512820512820515	0.0	0.0	0.5	0.0	0.36363636363636365	-1
1496	0.12820512820512822	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1497	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	1
1498	0.35897435897435903	0.0	0.0	0.5	0.0	0.15151515151515152	1
1499	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1500	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1501	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1502	0.2564102564102564	0.0	0.0	0.5	0.0	0.0	-1
1503	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1504	0.12820512820512822	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	-1
1505	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
1506	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1507	0.16666666666666666	0.0	0.0	0.04999999999999999	0.0	0.030303030303030304	-1
1508	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
1509	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	-1
1510	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
1511	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1512	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1513	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
1514	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
1515	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1516	0.24358974358974358	0.0	0.0	0.5	0.0	0.18181818181818182	-1
1517	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	1
1518	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1519	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1520	0.3717948717948718	0.0	0.0	0.08333333333333331	0.0	0.06060606060606061	-1
1521	0.5	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1522	0.14102564102564105	0.05	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1523	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1524	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
1525	0.12820512820512822	0.0	0.25	0.48333333333333334	0.0	0.21212121212121213	1
1526	0.038461538461538464	0.05	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1527	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1528	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1529	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1530	0.14102564102564105	0.0	0.0	0.5	0.0	0.09090909090909091	1
1531	0.2692307692307693	0.0	0.0	0.35	0.0	0.030303030303030304	-1
1532	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
1533	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1534	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1535	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1536	0.14102564102564105	0.0	0.0	0.5	0.0	0.09090909090909091	1
1537	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1538	0.46153846153846156	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1539	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1540	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1541	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
1542	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1543	0.35897435897435903	0.0	0.0	0.48333333333333334	0.1111111111111111	0.4545454545454546	1
1544	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.0	1
1545	0.29487179487179493	0.0	0.0	0.5	0.0	0.21212121212121213	1
1546	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1547	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
1548	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1549	0.025641025641025633	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
1550	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
1551	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1552	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1553	0.24358974358974358	0.0	0.0	0.45	0.0	0.0	-1
1554	0.3717948717948718	0.0	0.0	0.5	0.0	0.0	-1
1555	0.33333333333333337	0.0	0.0	0.5	0.0	0.3939393939393939	1
1556	0.051282051282051294	0.0	0.0	0.43333333333333335	0.0	0.0	1
1557	0.2692307692307693	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1558	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1559	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1560	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1561	0.12820512820512822	0.0	0.0	0.4666666666666667	0.0	0.18181818181818182	-1
1562	0.11538461538461539	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1563	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	1
1564	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1565	0.3076923076923077	0.0	0.0	0.5	0.0	0.0	-1
1566	0.1794871794871795	0.0	0.375	0.48333333333333334	0.0	0.21212121212121213	1
1567	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1568	0.3717948717948718	0.0	0.0	0.45	0.0	0.030303030303030304	1
1569	0.051282051282051294	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1570	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1571	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1572	0.08974358974358973	0.0	0.0	0.5	0.0	0.12121212121212122	-1
1573	0.28205128205128205	0.0	0.0	0.45	0.0	0.0	-1
1574	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	-1
1575	0.3076923076923077	0.0	0.0	0.45	0.0	0.0	1
1576	0.038461538461538464	0.0	0.0	0.4166666666666667	0.0	0.0	1
1577	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
1578	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1579	0.5256410256410257	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
1580	0.10256410256410256	0.0	0.375	0.48333333333333334	0.0	0.24242424242424243	1
1581	0.2692307692307693	0.0	0.0	0.5	0.0	0.0	1
1582	0.06410256410256412	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	1
1583	0.06410256410256412	0.0	0.125	0.4666666666666667	0.2222222222222222	0.06060606060606061	1
1584	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
1585	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1586	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	1
1587	0.12820512820512822	0.0	0.0	0.5	0.0	0.09090909090909091	1
1588	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1589	0.4871794871794872	0.0	0.0	0.04999999999999999	0.0	0.09090909090909091	1
1590	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1591	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	-1
1592	0.07692307692307696	0.0	0.0	0.09999999999999998	0.4444444444444444	0.030303030303030304	-1
1593	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1594	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1595	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
1596	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1597	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1598	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1599	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1600	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1601	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
1602	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1603	0.39743589743589747	0.1	0.0	0.48333333333333334	0.0	0.3939393939393939	-1
1604	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1605	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1606	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1607	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1608	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1609	0.34615384615384615	0.0	0.0	0.5	0.0	0.12121212121212122	-1
1610	0.025641025641025633	0.0	0.0	0.5	0.2222222222222222	0.0	1
1611	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1612	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1613	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1614	0.12820512820512822	0.0	0.0	0.23333333333333334	0.0	0.09090909090909091	-1
1615	0.5512820512820513	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1616	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1617	0.20512820512820515	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1618	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1619	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1620	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1621	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1622	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1623	0.39743589743589747	0.0	0.0	0.5	0.0	0.030303030303030304	1
1624	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1625	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1626	0.20512820512820515	0.0	0.0	0.5	0.0	0.15151515151515152	-1
1627	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1628	0.3846153846153847	0.0	0.0	0.5	0.0	0.6060606060606061	1
1629	0.35897435897435903	0.0	0.0	0.13333333333333336	0.0	0.09090909090909091	1
1630	0.5	0.0	0.0	0.5	0.0	0.24242424242424243	1
1631	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1632	0.4871794871794872	0.0	0.0	0.5	0.0	0.2727272727272727	-1
1633	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1634	0.23076923076923075	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1635	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1636	0.07692307692307696	0.0	0.375	0.48333333333333334	0.0	0.36363636363636365	-1
1637	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1638	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1639	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1640	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	1
1641	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1642	0.1794871794871795	0.05	0.0	0.4666666666666667	0.0	0.24242424242424243	1
1643	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1644	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
1645	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1646	0.23076923076923075	0.0	0.0	0.06666666666666665	0.0	0.36363636363636365	-1
1647	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	1
1648	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
1649	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	-1
1650	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
1651	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1652	0.08974358974358973	0.0	0.0	0.0	0.0	0.12121212121212122	-1
1653	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1654	0.051282051282051294	0.0	0.0	0.48333333333333334	0.2222222222222222	0.0	1
1655	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1656	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1657	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1658	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
1659	0.14102564102564105	0.0	0.0	0.35	0.0	0.15151515151515152	1
1660	0.33333333333333337	0.0	0.0	0.5	0.0	0.0	-1
1661	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1662	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1663	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1664	0.20512820512820515	0.0	0.0	0.43333333333333335	0.0	0.09090909090909091	-1
1665	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1666	0.29487179487179493	0.0	0.0	0.4	0.0	0.030303030303030304	-1
1667	0.10256410256410256	0.0	0.0	0.4666666666666667	0.0	0.0	-1
1668	0.3846153846153847	0.0	0.0	0.5	0.0	0.0	-1
1669	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1670	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	-1
1671	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1672	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1673	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1674	0.051282051282051294	0.0	0.0	0.4	0.0	0.0	-1
1675	0.42307692307692313	0.0	0.0	0.4666666666666667	0.0	0.5151515151515151	1
1676	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1677	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1678	0.08974358974358973	0.0	0.0	0.6166666666666667	0.0	0.09090909090909091	1
1679	0.2692307692307693	0.0	0.125	0.48333333333333334	0.0	0.33333333333333337	1
1680	0.47435897435897434	0.0	0.0	0.5	0.0	0.030303030303030304	1
1681	0.35897435897435903	0.0	0.0	0.5	0.0	0.21212121212121213	1
1682	0.1794871794871795	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1683	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1684	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1685	0.5128205128205129	0.0	0.0	0.26666666666666666	0.0	0.12121212121212122	1
1686	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1687	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1688	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1689	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1690	0.4487179487179488	0.0	0.0	0.45	0.0	0.0	-1
1691	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
1692	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	1
1693	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1694	0.4871794871794872	0.0	0.0	0.5	0.0	0.0	-1
1695	0.16666666666666666	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1696	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1697	0.07692307692307696	0.0	0.0	0.45	0.0	0.09090909090909091	1
1698	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
1699	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1700	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1701	0.33333333333333337	0.0	0.0	0.5	0.0	0.0	-1
1702	0.5	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1703	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1704	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1705	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1706	0.08974358974358973	0.0	0.0	0.04999999999999999	0.0	0.06060606060606061	1
1707	0.28205128205128205	0.0	0.0	0.5	0.0	0.24242424242424243	1
1708	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
1709	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1710	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1711	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1712	0.15384615384615383	0.0	0.0	0.33333333333333337	0.0	0.12121212121212122	-1
1713	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1714	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1715	0.038461538461538464	0.0	0.0	0.4	0.0	0.0	-1
1716	0.24358974358974358	0.0	0.0	0.5	0.0	0.12121212121212122	1
1717	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1718	0.08974358974358973	0.0	0.0	0.09999999999999998	0.0	0.09090909090909091	1
1719	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1720	0.11538461538461539	0.0	0.125	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
1721	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1722	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1723	0.33333333333333337	0.15000000000000002	0.0	0.48333333333333334	0.0	0.48484848484848486	-1
1724	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1725	0.07692307692307696	0.0	0.0	0.45	0.0	0.0	-1
1726	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1727	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1728	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.0	-1
1729	0.39743589743589747	0.0	0.0	0.5	0.0	0.24242424242424243	1
1730	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1731	0.12820512820512822	0.0	0.0	0.08333333333333331	0.0	0.030303030303030304	-1
1732	0.6410256410256411	0.0	0.0	0.45	0.0	0.0	-1
1733	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	-1
1734	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1735	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
1736	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
1737	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	1
1738	0.41025641025641024	0.0	0.0	0.5	0.0	0.3939393939393939	1
1739	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1740	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1741	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1742	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1743	0.24358974358974358	0.0	0.0	0.4666666666666667	0.0	0.0	1
1744	0.038461538461538464	0.0	0.0	0.33333333333333337	0.0	0.06060606060606061	-1
1745	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1746	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1747	0.35897435897435903	0.0	0.0	0.5	0.0	0.2727272727272727	-1
1748	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1749	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1750	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1751	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	1
1752	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1753	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
1754	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
1755	0.24358974358974358	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1756	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1757	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
1758	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1759	0.5	0.0	0.0	0.35	0.0	0.8181818181818182	-1
1760	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1761	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
1762	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	1
1763	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.6666666666666667	1
1764	0.06410256410256412	0.0	0.125	0.48333333333333334	0.2222222222222222	0.030303030303030304	1
1765	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
1766	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1767	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
1768	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1769	0.23076923076923075	0.05	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1770	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1771	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1772	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1773	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	-1
1774	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
1775	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
1776	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1777	0.11538461538461539	0.0	0.0	0.8	0.0	0.7575757575757576	1
1778	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1779	0.42307692307692313	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
1780	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1781	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1782	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1783	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1784	0.10256410256410256	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1785	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1786	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1787	0.07692307692307696	0.0	0.0	0.48333333333333334	0.2222222222222222	0.06060606060606061	1
1788	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
1789	0.6025641025641025	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1790	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1791	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1792	0.2564102564102564	0.0	0.0	0.5	0.0	0.4545454545454546	-1
1793	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1794	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1795	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1796	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1797	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1798	0.07692307692307696	0.0	0.0	0.2833333333333333	0.0	0.030303030303030304	-1
1799	0.11538461538461539	0.0	0.0	0.5	0.0	0.30303030303030304	1
1800	0.12820512820512822	0.0	0.25	0.48333333333333334	0.0	0.6363636363636364	1
1801	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1802	0.14102564102564105	0.0	0.0	0.4	0.0	0.030303030303030304	1
1803	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1804	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	1
1805	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1806	0.06410256410256412	0.0	0.0	0.04999999999999999	0.0	0.12121212121212122	-1
1807	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	1
1808	0.10256410256410256	0.0	0.0	0.5	0.1111111111111111	0.21212121212121213	-1
1809	0.23076923076923075	0.0	0.0	0.4666666666666667	0.0	0.09090909090909091	1
1810	0.06410256410256412	0.05	0.0	0.5	0.0	0.06060606060606061	1
1811	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1812	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1813	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1814	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	1
1815	0.23076923076923075	0.0	0.0	0.5	0.0	0.06060606060606061	1
1816	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
1817	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.6060606060606061	1
1818	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1819	0.1794871794871795	0.0	0.0	0.5	0.0	0.06060606060606061	1
1820	0.5128205128205129	0.0	0.0	0.5	0.0	0.09090909090909091	1
1821	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1822	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1823	0.4487179487179488	0.0	0.0	0.4	0.0	0.030303030303030304	-1
1824	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1825	0.20512820512820515	0.05	0.0	0.48333333333333334	0.0	0.33333333333333337	1
1826	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
1827	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1828	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
1829	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
1830	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1831	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1832	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1833	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1834	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1835	0.06410256410256412	0.0	0.0	0.45	0.0	0.0	1
1836	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
1837	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1838	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1839	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1840	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	1
1841	0.35897435897435903	0.0	0.0	0.5	0.0	0.06060606060606061	1
1842	0.20512820512820515	0.0	0.0	0.5	0.0	0.06060606060606061	1
1843	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1844	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
1845	0.28205128205128205	0.0	0.0	0.5	0.0	0.030303030303030304	1
1846	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
1847	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1848	0.19230769230769232	0.0	0.0	0.26666666666666666	0.0	0.06060606060606061	-1
1849	0.14102564102564105	0.0	0.0	0.5	0.0	0.09090909090909091	-1
1850	0.2564102564102564	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1851	0.16666666666666666	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1852	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1853	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1854	0.11538461538461539	0.0	0.0	0.33333333333333337	0.0	0.06060606060606061	-1
1855	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1856	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1857	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	1
1858	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1859	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
1860	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
1861	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1862	0.10256410256410256	0.0	0.0	0.5	0.0	0.12121212121212122	-1
1863	0.41025641025641024	0.0	0.0	0.5	0.0	0.0	1
1864	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
1865	0.3717948717948718	0.0	0.0	0.04999999999999999	0.0	0.030303030303030304	-1
1866	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1867	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
1868	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1869	0.42307692307692313	0.0	0.0	0.5	0.0	0.0	-1
1870	0.14102564102564105	0.0	0.0	0.9833333333333334	0.0	0.06060606060606061	1
1871	0.34615384615384615	0.0	0.0	0.43333333333333335	0.0	0.15151515151515152	1
1872	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
1873	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	1
1874	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1875	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1876	0.28205128205128205	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1877	0.20512820512820515	0.0	0.0	0.33333333333333337	0.0	0.030303030303030304	-1
1878	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
1879	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1880	0.5128205128205129	0.0	0.0	0.5	0.0	0.0	-1
1881	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1882	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
1883	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1884	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1885	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
1886	0.20512820512820515	0.0	0.0	0.5	0.0	0.0	-1
1887	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1888	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1889	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1890	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1891	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
1892	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
1893	0.038461538461538464	0.0	0.0	0.5	0.0	0.030303030303030304	1
1894	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
1895	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1896	0.08974358974358973	0.0	0.125	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
1897	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	-1
1898	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
1899	0.24358974358974358	0.0	0.0	0.5	0.0	0.0	-1
1900	0.20512820512820515	0.0	0.0	0.8666666666666667	0.0	0.30303030303030304	1
1901	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1902	0.20512820512820515	0.0	0.0	0.4666666666666667	0.1111111111111111	0.0	1
1903	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
1904	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
1905	0.5	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1906	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1907	0.038461538461538464	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	-1
1908	0.16666666666666666	0.15000000000000002	0.0	0.48333333333333334	0.1111111111111111	0.4545454545454546	1
1909	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1910	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	1
1911	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1912	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
1913	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
1914	0.6282051282051282	0.0	0.0	0.45	0.0	0.0	-1
1915	0.10256410256410256	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	-1
1916	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1917	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1918	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
1919	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1920	0.12820512820512822	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	-1
1921	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1922	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1923	0.14102564102564105	0.0	0.0	0.5	0.0	0.21212121212121213	1
1924	0.10256410256410256	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
1925	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1926	0.20512820512820515	0.0	0.0	0.45	0.0	0.0	-1
1927	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.0	1
1928	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1929	0.24358974358974358	0.0	0.0	0.4166666666666667	0.0	0.0	-1
1930	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
1931	0.5	0.0	0.0	0.31666666666666665	0.0	0.06060606060606061	-1
1932	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1933	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1934	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
1935	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
1936	0.14102564102564105	0.0	0.0	0.55	0.0	0.030303030303030304	1
1937	0.5641025641025641	0.0	0.0	0.5	0.0	0.24242424242424243	-1
1938	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
1939	0.20512820512820515	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
1940	0.5256410256410257	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1941	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1942	0.5256410256410257	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
1943	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1944	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1945	0.11538461538461539	0.0	0.0	0.3	0.0	0.15151515151515152	-1
1946	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	-1
1947	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1948	0.41025641025641024	0.0	0.0	0.13333333333333336	0.0	0.36363636363636365	1
1949	0.14102564102564105	0.0	0.0	0.48333333333333334	0.1111111111111111	0.48484848484848486	1
1950	0.42307692307692313	0.0	0.0	0.5	0.0	0.5151515151515151	-1
1951	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1952	0.051282051282051294	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
1953	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
1954	0.33333333333333337	0.0	0.0	0.5	0.0	0.0	-1
1955	0.4358974358974359	0.0	0.0	0.5	0.0	0.24242424242424243	-1
1956	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
1957	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
1958	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	1
1959	0.46153846153846156	0.0	0.0	0.016666666666666663	0.0	0.06060606060606061	1
1960	0.33333333333333337	0.0	0.0	0.5	0.0	0.18181818181818182	-1
1961	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1962	0.10256410256410256	0.0	0.0	0.5	0.0	0.21212121212121213	1
1963	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
1964	0.11538461538461539	0.0	0.0	0.45	0.0	0.0	-1
1965	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
1966	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
1967	0.16666666666666666	0.0	0.0	0.5	0.0	0.06060606060606061	1
1968	0.16666666666666666	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	1
1969	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
1970	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
1971	0.14102564102564105	0.0	0.0	0.5	0.0	0.06060606060606061	-1
1972	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1973	0.2564102564102564	0.0	0.125	0.48333333333333334	0.0	0.30303030303030304	-1
1974	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
1975	0.10256410256410256	0.0	0.0	0.43333333333333335	0.0	0.0	-1
1976	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
1977	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1978	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
1979	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1980	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1981	0.6153846153846154	0.0	0.0	0.5	0.0	1.0	1
1982	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.8484848484848485	1
1983	0.2564102564102564	0.0	0.0	0.2	0.0	0.030303030303030304	1
1984	0.06410256410256412	0.0	0.0	0.48333333333333334	0.7777777777777777	0.09090909090909091	-1
1985	0.10256410256410256	0.0	0.0	0.48333333333333334	0.1111111111111111	0.36363636363636365	1
1986	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
1987	0.16666666666666666	0.0	0.0	0.5	0.0	0.18181818181818182	1
1988	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
1989	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
1990	0.038461538461538464	0.0	0.0	0.5	0.0	0.030303030303030304	1
1991	0.5128205128205129	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
1992	0.19230769230769232	0.0	0.25	0.13333333333333336	0.0	0.06060606060606061	-1
1993	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
1994	0.10256410256410256	0.0	0.0	0.45	0.0	0.0	1
1995	0.4358974358974359	0.0	0.0	0.5	0.0	0.0	-1
1996	0.08974358974358973	0.1	0.0	0.48333333333333334	0.0	0.12121212121212122	1
1997	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
1998	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
1999	0.21794871794871792	0.0	0.0	0.5	0.0	0.18181818181818182	1
2000	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2001	0.29487179487179493	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
2002	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
2003	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2004	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2005	0.4358974358974359	0.0	0.0	0.5	0.0	0.5151515151515151	1
2006	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
2007	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2008	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
2009	0.21794871794871792	0.0	0.0	0.5	0.0	0.06060606060606061	1
2010	0.2692307692307693	0.0	0.0	0.45	0.0	0.030303030303030304	-1
2011	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2012	0.47435897435897434	0.0	0.0	0.45	0.0	0.030303030303030304	-1
2013	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
2014	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2015	0.41025641025641024	0.0	0.0	0.3666666666666667	0.0	0.21212121212121213	1
2016	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2017	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2018	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.6666666666666667	1
2019	0.21794871794871792	0.0	0.125	0.48333333333333334	0.0	0.696969696969697	1
2020	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2021	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2022	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2023	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2024	0.15384615384615383	0.0	0.0	0.85	0.0	0.09090909090909091	-1
2025	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2026	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2027	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2028	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2029	0.5512820512820513	0.0	0.0	0.5	0.0	0.0	-1
2030	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2031	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2032	0.16666666666666666	0.0	0.0	0.5	0.0	0.06060606060606061	1
2033	0.28205128205128205	0.0	0.0	0.5	0.0	0.15151515151515152	1
2034	0.47435897435897434	0.0	0.0	0.5	0.0	0.0	-1
2035	0.20512820512820515	0.0	0.125	0.48333333333333334	0.0	0.6060606060606061	1
2036	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2037	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2038	0.21794871794871792	0.0	0.0	0.5	0.0	0.0	-1
2039	0.5384615384615384	0.0	0.0	0.06666666666666665	0.0	0.5454545454545454	1
2040	0.3717948717948718	0.0	0.125	0.48333333333333334	0.1111111111111111	0.6363636363636364	1
2041	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2042	0.10256410256410256	0.0	0.0	0.1166666666666667	0.0	0.06060606060606061	-1
2043	0.46153846153846156	0.0	0.0	0.5	0.0	0.2727272727272727	-1
2044	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2045	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
2046	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2047	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2048	0.2692307692307693	0.0	0.0	0.5	0.0	0.0	-1
2049	0.46153846153846156	0.0	0.0	0.5	0.0	0.36363636363636365	1
2050	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
2051	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2052	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2053	0.10256410256410256	0.05	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2054	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2055	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
2056	0.4871794871794872	0.0	0.0	0.5	0.0	0.0	-1
2057	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2058	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2059	0.42307692307692313	0.0	0.0	0.45	0.0	0.0	-1
2060	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2061	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2062	0.19230769230769232	0.0	0.0	0.5	0.0	0.24242424242424243	-1
2063	0.10256410256410256	0.05	0.125	0.48333333333333334	0.0	0.5454545454545454	1
2064	0.16666666666666666	0.0	0.0	0.5	0.0	0.2727272727272727	1
2065	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2066	0.1794871794871795	0.0	0.0	0.4666666666666667	0.0	0.33333333333333337	1
2067	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2068	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.6060606060606061	1
2069	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2070	0.15384615384615383	0.0	0.0	0.35	0.0	0.030303030303030304	-1
2071	0.12820512820512822	0.1	0.125	0.48333333333333334	0.0	0.33333333333333337	-1
2072	0.19230769230769232	0.0	0.0	0.4	0.0	0.21212121212121213	-1
2073	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2074	0.10256410256410256	0.0	0.0	0.5	0.0	0.06060606060606061	-1
2075	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2076	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2077	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2078	0.19230769230769232	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2079	0.12820512820512822	0.0	0.0	0.5	0.0	0.6060606060606061	1
2080	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
2081	0.025641025641025633	0.0	0.0	0.5	0.0	0.030303030303030304	1
2082	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2083	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.0	1
2084	0.21794871794871792	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	1
2085	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2086	0.5384615384615384	0.0	0.0	0.3833333333333333	0.0	0.0	1
2087	0.06410256410256412	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2088	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	-1
2089	0.08974358974358973	0.0	0.125	0.5	0.0	0.18181818181818182	1
2090	0.15384615384615383	0.0	0.0	0.5	0.0	0.06060606060606061	1
2091	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	1
2092	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2093	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
2094	0.5256410256410257	0.0	0.0	0.5	0.0	0.12121212121212122	-1
2095	0.025641025641025633	0.0	0.0	0.09999999999999998	0.0	0.030303030303030304	-1
2096	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2097	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2098	0.07692307692307696	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
2099	0.11538461538461539	0.05	0.25	0.48333333333333334	0.0	0.33333333333333337	-1
2100	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2101	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.5757575757575758	1
2102	0.14102564102564105	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2103	0.07692307692307696	0.05	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2104	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2105	0.6410256410256411	0.0	0.0	0.43333333333333335	0.0	0.15151515151515152	-1
2106	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2107	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2108	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
2109	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2110	0.07692307692307696	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	-1
2111	0.5384615384615384	0.0	0.0	0.2	0.0	0.030303030303030304	-1
2112	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
2113	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2114	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2115	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2116	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2117	0.576923076923077	0.0	0.0	0.45	0.0	0.06060606060606061	-1
2118	0.34615384615384615	0.0	0.125	0.48333333333333334	0.0	0.21212121212121213	1
2119	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2120	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2121	0.33333333333333337	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	1
2122	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	1
2123	0.34615384615384615	0.0	0.0	0.5	0.0	0.6060606060606061	1
2124	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	1
2125	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2126	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2127	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
2128	0.20512820512820515	0.0	0.0	0.5	0.0	0.36363636363636365	1
2129	0.15384615384615383	0.0	0.0	0.5	0.0	0.6363636363636364	1
2130	0.051282051282051294	0.0	0.0	0.5	0.0	0.12121212121212122	1
2131	0.06410256410256412	0.0	0.0	0.43333333333333335	0.0	0.0	1
2132	0.4358974358974359	0.0	0.0	0.5	0.0	0.30303030303030304	-1
2133	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2134	0.4358974358974359	0.0	0.0	0.08333333333333331	0.0	0.09090909090909091	-1
2135	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2136	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2137	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
2138	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2139	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2140	0.15384615384615383	0.0	0.0	0.5	0.0	0.09090909090909091	1
2141	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	1
2142	0.5256410256410257	0.0	0.0	0.4666666666666667	0.0	0.12121212121212122	1
2143	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2144	0.33333333333333337	0.0	0.0	0.5	0.0	0.21212121212121213	-1
2145	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2146	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
2147	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2148	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2149	0.07692307692307696	0.0	0.0	0.48333333333333334	0.1111111111111111	0.33333333333333337	1
2150	0.4358974358974359	0.0	0.0	0.5	0.0	0.09090909090909091	1
2151	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2152	0.3846153846153847	0.0	0.0	0.4	0.0	0.0	1
2153	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2154	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2155	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2156	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	1
2157	0.10256410256410256	0.0	0.0	0.5	0.0	0.2727272727272727	1
2158	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2159	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
2160	0.14102564102564105	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2161	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2162	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
2163	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2164	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2165	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
2166	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2167	0.42307692307692313	0.0	0.0	0.06666666666666665	0.0	0.12121212121212122	1
2168	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
2169	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2170	0.20512820512820515	0.0	0.125	0.48333333333333334	0.0	0.8181818181818182	-1
2171	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2172	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2173	0.42307692307692313	0.0	0.0	0.033333333333333326	0.0	0.12121212121212122	-1
2174	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	-1
2175	0.038461538461538464	0.0	0.0	0.4666666666666667	0.0	0.0	1
2176	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2177	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2178	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	1
2179	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
2180	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2181	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2182	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2183	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2184	0.29487179487179493	0.0	0.0	0.43333333333333335	0.0	0.0	-1
2185	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2186	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
2187	0.6025641025641025	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2188	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
2189	0.10256410256410256	0.0	0.0	0.04999999999999999	0.0	0.09090909090909091	-1
2190	0.10256410256410256	0.0	0.0	0.4	0.0	0.30303030303030304	1
2191	0.12820512820512822	0.0	0.0	0.3666666666666667	0.0	0.2727272727272727	1
2192	0.21794871794871792	0.05	0.0	0.48333333333333334	0.4444444444444444	0.3939393939393939	1
2193	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2194	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2195	0.06410256410256412	0.4	0.25	0.48333333333333334	0.0	0.33333333333333337	1
2196	0.5897435897435898	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	-1
2197	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2198	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2199	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
2200	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2201	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	1
2202	0.19230769230769232	0.0	0.125	0.48333333333333334	0.0	0.18181818181818182	1
2203	0.4871794871794872	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2204	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.696969696969697	1
2205	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2206	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2207	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2208	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2209	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2210	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2211	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2212	0.051282051282051294	0.0	0.0	0.7166666666666667	0.0	0.030303030303030304	-1
2213	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2214	0.3076923076923077	0.0	0.0	0.5	0.0	0.0	1
2215	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2216	0.1794871794871795	0.0	0.0	0.5	0.0	0.24242424242424243	1
2217	0.15384615384615383	0.0	0.0	0.2	0.0	0.030303030303030304	-1
2218	0.12820512820512822	0.0	0.0	0.75	0.0	0.30303030303030304	1
2219	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
2220	0.06410256410256412	0.0	0.0	0.4166666666666667	0.0	0.030303030303030304	-1
2221	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
2222	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	1
2223	0.15384615384615383	0.0	0.0	0.5	0.0	0.24242424242424243	1
2224	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
2225	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2226	0.28205128205128205	0.0	0.0	0.5	0.0	0.15151515151515152	-1
2227	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2228	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2229	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
2230	0.19230769230769232	0.0	0.0	0.5	0.0	0.06060606060606061	1
2231	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2232	0.5128205128205129	0.0	0.0	0.5	0.0	0.12121212121212122	1
2233	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2234	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2235	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2236	0.06410256410256412	0.05	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2237	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2238	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2239	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	1
2240	0.5256410256410257	0.0	0.0	0.18333333333333335	0.0	0.06060606060606061	-1
2241	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2242	0.29487179487179493	0.0	0.0	0.5	0.1111111111111111	0.21212121212121213	1
2243	0.10256410256410256	0.0	0.0	0.45	0.0	0.06060606060606061	-1
2244	0.16666666666666666	0.0	0.0	0.5	0.0	0.06060606060606061	-1
2245	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	1
2246	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2247	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2248	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2249	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2250	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	1
2251	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2252	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
2253	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2254	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2255	0.16666666666666666	0.0	0.0	0.5	0.0	0.030303030303030304	1
2256	0.11538461538461539	0.0	0.125	0.48333333333333334	0.0	0.30303030303030304	1
2257	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	-1
2258	0.08974358974358973	0.0	0.125	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
2259	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
2260	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.0	1
2261	0.20512820512820515	0.0	0.0	0.45	0.0	0.030303030303030304	-1
2262	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	-1
2263	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2264	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
2265	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.0	1
2266	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.8484848484848485	1
2267	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2268	0.10256410256410256	0.0	0.0	0.5	0.0	0.06060606060606061	-1
2269	0.14102564102564105	0.0	0.25	0.5	0.1111111111111111	0.21212121212121213	1
2270	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2271	0.15384615384615383	0.0	0.125	0.48333333333333334	0.0	0.2727272727272727	1
2272	0.6538461538461539	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2273	0.06410256410256412	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	-1
2274	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2275	0.16666666666666666	0.0	0.125	0.5	0.0	0.15151515151515152	-1
2276	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
2277	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
2278	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2279	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2280	0.08974358974358973	0.2	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2281	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	1
2282	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2283	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2284	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2285	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2286	0.28205128205128205	0.0	0.0	0.5	0.0	0.12121212121212122	-1
2287	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2288	0.08974358974358973	0.0	0.125	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
2289	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2290	0.3717948717948718	0.2	0.0	0.5	0.0	0.6666666666666667	1
2291	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2292	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.0	1
2293	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2294	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2295	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2296	0.3205128205128205	0.0	0.0	0.33333333333333337	0.0	0.06060606060606061	-1
2297	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2298	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2299	0.06410256410256412	0.0	0.0	0.4666666666666667	0.0	0.0	1
2300	0.6025641025641025	0.0	0.0	0.5	0.0	0.0	-1
2301	0.06410256410256412	0.0	0.0	0.5	0.1111111111111111	0.15151515151515152	1
2302	0.6153846153846154	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2303	0.025641025641025633	0.0	0.0	0.48333333333333334	0.5555555555555556	0.0	-1
2304	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	1
2305	0.08974358974358973	0.0	0.125	0.23333333333333334	0.0	0.18181818181818182	-1
2306	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2307	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2308	0.10256410256410256	0.0	0.0	0.45	0.0	0.0	1
2309	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
2310	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2311	0.10256410256410256	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
2312	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2313	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2314	0.16666666666666666	0.0	0.0	0.5	0.0	0.15151515151515152	1
2315	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2316	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2317	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
2318	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2319	0.15384615384615383	0.05	0.0	0.48333333333333334	0.2222222222222222	0.4545454545454546	1
2320	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2321	0.11538461538461539	0.0	0.0	0.5	0.0	0.15151515151515152	1
2322	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2323	0.14102564102564105	0.0	0.0	0.5	0.0	0.030303030303030304	1
2324	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2325	0.15384615384615383	0.0	0.0	0.5	0.0	0.5454545454545454	1
2326	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
2327	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2328	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2329	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
2330	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2331	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2332	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	1
2333	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2334	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2335	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2336	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2337	0.12820512820512822	0.0	0.0	0.16666666666666669	0.0	0.30303030303030304	1
2338	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2339	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
2340	0.21794871794871792	0.0	0.0	0.06666666666666665	0.2222222222222222	0.09090909090909091	1
2341	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2342	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2343	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2344	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2345	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
2346	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
2347	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2348	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2349	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
2350	0.14102564102564105	0.05	0.25	0.5	0.0	0.18181818181818182	1
2351	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2352	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
2353	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2354	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
2355	0.08974358974358973	0.0	0.0	0.1166666666666667	0.0	0.06060606060606061	-1
2356	0.2692307692307693	0.0	0.0	0.016666666666666663	0.0	0.030303030303030304	-1
2357	0.21794871794871792	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	-1
2358	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2359	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
2360	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2361	0.15384615384615383	0.0	0.125	0.48333333333333334	0.0	0.42424242424242425	1
2362	0.5256410256410257	0.0	0.0	0.5	0.0	0.0	-1
2363	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2364	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2365	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2366	0.16666666666666666	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
2367	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2368	0.19230769230769232	0.0	0.0	0.4166666666666667	0.0	0.06060606060606061	-1
2369	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2370	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2371	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2372	0.3076923076923077	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
2373	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2374	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2375	0.038461538461538464	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2376	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2377	0.06410256410256412	0.0	0.0	0.04999999999999999	0.0	0.030303030303030304	1
2378	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2379	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2380	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
2381	0.39743589743589747	0.0	0.0	0.5	0.0	0.0	-1
2382	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	1
2383	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2384	0.24358974358974358	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2385	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2386	0.3717948717948718	0.0	0.0	0.16666666666666669	0.0	0.030303030303030304	1
2387	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2388	0.11538461538461539	0.0	0.0	0.26666666666666666	0.0	0.06060606060606061	1
2389	0.08974358974358973	0.0	0.0	0.5	0.2222222222222222	0.0	-1
2390	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2391	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	1
2392	0.20512820512820515	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
2393	0.10256410256410256	0.0	0.0	0.5	0.0	0.18181818181818182	1
2394	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
2395	0.4358974358974359	0.0	0.0	0.5	0.0	0.18181818181818182	-1
2396	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2397	0.06410256410256412	0.0	0.0	0.7666666666666666	0.0	0.06060606060606061	1
2398	0.06410256410256412	0.0	0.0	0.4	0.0	0.030303030303030304	-1
2399	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2400	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2401	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2402	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2403	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
2404	0.14102564102564105	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2405	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2406	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2407	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2408	0.6538461538461539	0.0	0.0	0.5	0.0	0.06060606060606061	-1
2409	0.2692307692307693	0.30000000000000004	0.125	0.48333333333333334	0.0	0.5151515151515151	1
2410	0.10256410256410256	0.0	0.0	0.5	0.0	0.18181818181818182	1
2411	0.3205128205128205	0.0	0.0	0.5	0.0	0.15151515151515152	-1
2412	0.14102564102564105	0.0	0.0	0.48333333333333334	0.1111111111111111	0.30303030303030304	1
2413	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2414	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
2415	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
2416	0.038461538461538464	0.0	0.0	0.43333333333333335	0.1111111111111111	0.030303030303030304	1
2417	0.14102564102564105	0.0	0.0	0.45	0.0	0.33333333333333337	1
2418	0.5512820512820513	0.0	0.0	0.5	0.0	0.0	-1
2419	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
2420	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
2421	0.5	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
2422	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
2423	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2424	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2425	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2426	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2427	0.20512820512820515	0.0	0.0	0.5	0.4444444444444444	0.33333333333333337	1
2428	0.11538461538461539	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	1
2429	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2430	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2431	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
2432	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2433	0.15384615384615383	0.0	0.0	0.04999999999999999	0.0	0.12121212121212122	1
2434	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2435	0.4871794871794872	0.0	0.0	0.43333333333333335	0.0	0.06060606060606061	-1
2436	0.1794871794871795	0.1	0.0	0.48333333333333334	0.0	0.4545454545454546	1
2437	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2438	0.34615384615384615	0.0	0.0	0.5	0.0	0.0	-1
2439	0.3717948717948718	0.0	0.0	0.5	0.0	0.3939393939393939	1
2440	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2441	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2442	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2443	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2444	0.24358974358974358	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2445	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2446	0.1794871794871795	0.0	0.0	0.31666666666666665	0.0	0.030303030303030304	-1
2447	0.025641025641025633	0.0	0.0	0.4666666666666667	0.0	0.0	1
2448	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	1
2449	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
2450	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	1
2451	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2452	0.19230769230769232	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
2453	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	-1
2454	0.1794871794871795	0.0	0.0	0.25	0.0	0.030303030303030304	-1
2455	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
2456	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2457	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2458	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2459	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2460	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2461	0.34615384615384615	0.05	0.0	0.48333333333333334	0.1111111111111111	0.6060606060606061	1
2462	0.15384615384615383	0.1	0.0	0.5	0.0	0.6060606060606061	1
2463	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
2464	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2465	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2466	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
2467	0.5	0.0	0.0	0.4666666666666667	0.0	0.09090909090909091	-1
2468	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	1
2469	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2470	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2471	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2472	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2473	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2474	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	-1
2475	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
2476	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2477	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2478	0.16666666666666666	0.15000000000000002	0.0	0.48333333333333334	0.0	0.48484848484848486	1
2479	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2480	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2481	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
2482	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
2483	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
2484	0.23076923076923075	0.0	0.0	0.2833333333333333	0.0	0.12121212121212122	-1
2485	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2486	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2487	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2488	0.3846153846153847	0.0	0.0	0.5	0.0	0.06060606060606061	-1
2489	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	1
2490	0.35897435897435903	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
2491	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2492	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
2493	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2494	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2495	0.19230769230769232	0.0	0.0	0.5	0.0	0.3939393939393939	1
2496	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	1
2497	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2498	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2499	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2500	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2501	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
2502	0.20512820512820515	0.0	0.0	0.43333333333333335	0.1111111111111111	0.4545454545454546	1
2503	0.16666666666666666	0.0	0.0	0.18333333333333335	0.0	0.09090909090909091	1
2504	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
2505	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2506	0.07692307692307696	0.0	0.0	0.9333333333333333	0.1111111111111111	0.09090909090909091	1
2507	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2508	0.10256410256410256	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2509	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2510	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.6666666666666667	1
2511	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
2512	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2513	0.025641025641025633	0.05	0.125	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
2514	0.025641025641025633	0.0	0.0	0.48333333333333334	0.4444444444444444	0.06060606060606061	1
2515	0.23076923076923075	0.0	0.0	0.48333333333333334	0.1111111111111111	0.48484848484848486	1
2516	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
2517	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2518	0.10256410256410256	0.0	0.0	0.0	0.0	0.030303030303030304	1
2519	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2520	0.15384615384615383	0.0	0.0	0.5	0.0	0.2727272727272727	1
2521	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2522	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
2523	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
2524	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2525	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2526	0.10256410256410256	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2527	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2528	0.46153846153846156	0.0	0.0	0.5	0.0	0.30303030303030304	1
2529	0.24358974358974358	0.0	0.0	0.5	0.0	0.0	-1
2530	0.29487179487179493	0.0	0.0	0.45	0.0	0.12121212121212122	1
2531	0.08974358974358973	1.0	0.0	0.48333333333333334	0.0	0.7272727272727273	1
2532	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2533	0.21794871794871792	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2534	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2535	0.33333333333333337	0.0	0.0	0.45	0.0	0.030303030303030304	1
2536	0.41025641025641024	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2537	0.717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2538	0.07692307692307696	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2539	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	1
2540	0.3076923076923077	0.0	0.0	0.5	0.0	0.24242424242424243	1
2541	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2542	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2543	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
2544	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2545	0.23076923076923075	0.15000000000000002	0.0	0.3666666666666667	0.0	0.48484848484848486	1
2546	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
2547	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
2548	0.025641025641025633	0.0	0.25	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
2549	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
2550	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2551	0.3717948717948718	0.0	0.0	0.5	0.0	0.09090909090909091	1
2552	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2553	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2554	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2555	0.025641025641025633	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
2556	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	-1
2557	0.12820512820512822	0.0	0.0	0.3833333333333333	0.0	0.21212121212121213	1
2558	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2559	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2560	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2561	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2562	0.24358974358974358	0.15000000000000002	0.0	0.48333333333333334	0.0	0.36363636363636365	-1
2563	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2564	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2565	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2566	0.2564102564102564	0.0	0.0	0.5	0.0	0.0	-1
2567	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
2568	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2569	0.5	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2570	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2571	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2572	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2573	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2574	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2575	0.2564102564102564	0.05	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
2576	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2577	0.3205128205128205	0.0	0.0	0.06666666666666665	0.0	0.06060606060606061	-1
2578	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2579	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2580	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	-1
2581	0.038461538461538464	0.0	0.0	0.48333333333333334	0.2222222222222222	0.030303030303030304	1
2582	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
2583	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.6060606060606061	1
2584	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2585	0.1794871794871795	0.0	0.0	0.5	0.0	0.15151515151515152	1
2586	0.29487179487179493	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2587	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.0	1
2588	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2589	0.06410256410256412	0.0	0.375	0.48333333333333334	0.1111111111111111	0.18181818181818182	1
2590	0.07692307692307696	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2591	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2592	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2593	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2594	0.3205128205128205	0.0	0.125	0.48333333333333334	0.0	0.696969696969697	-1
2595	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2596	0.10256410256410256	0.0	0.0	0.5	0.0	0.2727272727272727	1
2597	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
2598	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2599	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2600	0.5128205128205129	0.0	0.0	0.31666666666666665	0.0	0.030303030303030304	-1
2601	0.19230769230769232	0.0	0.0	0.5	0.0	0.06060606060606061	1
2602	0.5	0.0	0.0	0.033333333333333326	0.0	0.42424242424242425	1
2603	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2604	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2605	0.1794871794871795	0.0	0.125	0.48333333333333334	0.0	0.42424242424242425	-1
2606	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2607	0.24358974358974358	0.0	0.0	0.5	0.0	0.2727272727272727	1
2608	0.24358974358974358	0.0	0.0	0.45	0.0	0.030303030303030304	1
2609	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2610	0.15384615384615383	0.0	0.25	0.5	0.2222222222222222	0.3939393939393939	1
2611	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2612	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2613	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	1
2614	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2615	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2616	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
2617	0.06410256410256412	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	1
2618	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2619	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2620	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2621	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	1
2622	0.6794871794871795	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
2623	0.3076923076923077	0.0	0.0	0.3	0.0	0.030303030303030304	-1
2624	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
2625	0.21794871794871792	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2626	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
2627	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2628	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2629	0.038461538461538464	0.05	0.0	0.5	0.3333333333333333	0.06060606060606061	1
2630	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2631	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2632	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2633	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2634	0.3717948717948718	0.0	0.0	0.5	0.0	0.15151515151515152	1
2635	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2636	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.6666666666666667	1
2637	0.1794871794871795	0.0	0.0	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
2638	0.051282051282051294	0.0	0.5	0.31666666666666665	0.0	0.21212121212121213	1
2639	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
2640	0.33333333333333337	0.0	0.0	0.5	0.0	0.18181818181818182	1
2641	0.41025641025641024	0.0	0.0	0.26666666666666666	0.0	0.24242424242424243	-1
2642	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
2643	0.14102564102564105	0.0	0.0	0.45	0.0	0.18181818181818182	1
2644	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2645	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2646	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
2647	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2648	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	1
2649	0.07692307692307696	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2650	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2651	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
2652	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
2653	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
2654	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2655	0.24358974358974358	0.0	0.0	0.5	0.0	0.15151515151515152	1
2656	0.11538461538461539	0.0	0.125	0.48333333333333334	0.3333333333333333	0.12121212121212122	1
2657	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
2658	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	-1
2659	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
2660	0.06410256410256412	0.0	0.25	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
2661	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2662	0.12820512820512822	0.0	0.0	0.5	0.0	0.06060606060606061	1
2663	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
2664	0.11538461538461539	0.0	0.0	0.5	0.0	0.24242424242424243	1
2665	0.08974358974358973	0.0	0.0	0.9	0.0	0.18181818181818182	1
2666	0.15384615384615383	0.2	0.0	0.5	0.0	0.36363636363636365	1
2667	0.07692307692307696	0.05	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2668	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
2669	0.08974358974358973	0.0	0.0	0.26666666666666666	0.0	0.030303030303030304	-1
2670	0.14102564102564105	0.0	0.0	0.48333333333333334	0.1111111111111111	0.2727272727272727	1
2671	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2672	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2673	0.14102564102564105	0.0	0.0	0.48333333333333334	0.1111111111111111	0.21212121212121213	1
2674	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2675	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2676	0.051282051282051294	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	-1
2677	0.2692307692307693	0.0	0.0	0.4	0.0	0.030303030303030304	-1
2678	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2679	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2680	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
2681	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	-1
2682	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2683	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2684	0.39743589743589747	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2685	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2686	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	1
2687	0.1794871794871795	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2688	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2689	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
2690	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2691	0.3717948717948718	0.0	0.0	0.3833333333333333	0.0	0.06060606060606061	-1
2692	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.18181818181818182	1
2693	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2694	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
2695	0.11538461538461539	0.0	0.25	0.5	0.0	0.5151515151515151	1
2696	0.6666666666666666	0.0	0.0	0.2833333333333333	0.0	0.33333333333333337	1
2697	0.11538461538461539	0.0	0.0	0.45	0.0	0.030303030303030304	-1
2698	0.6538461538461539	0.0	0.0	0.5	0.0	0.0	-1
2699	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2700	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2701	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
2702	0.5	0.0	0.0	0.06666666666666665	0.0	0.030303030303030304	-1
2703	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
2704	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	1
2705	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	-1
2706	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2707	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2708	0.6666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2709	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
2710	0.39743589743589747	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2711	0.16666666666666666	0.0	0.0	0.45	0.0	0.030303030303030304	-1
2712	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2713	0.42307692307692313	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2714	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2715	0.19230769230769232	0.0	0.0	0.48333333333333334	0.1111111111111111	0.2727272727272727	1
2716	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
2717	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	1
2718	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	1
2719	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2720	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2721	0.025641025641025633	0.0	0.0	0.48333333333333334	0.2222222222222222	0.0	-1
2722	0.025641025641025633	0.0	0.125	0.23333333333333334	0.0	0.06060606060606061	1
2723	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
2724	0.07692307692307696	0.0	0.0	0.45	0.0	0.0	-1
2725	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2726	0.5256410256410257	0.0	0.0	0.5	0.0	0.0	-1
2727	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2728	0.39743589743589747	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2729	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2730	0.2692307692307693	0.0	0.125	0.48333333333333334	0.0	0.3939393939393939	1
2731	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2732	0.23076923076923075	0.0	0.0	0.04999999999999999	0.0	0.09090909090909091	1
2733	0.34615384615384615	0.0	0.0	0.5	0.0	0.24242424242424243	-1
2734	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
2735	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
2736	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2737	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2738	0.19230769230769232	0.0	0.125	0.48333333333333334	0.0	0.15151515151515152	1
2739	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
2740	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2741	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
2742	0.15384615384615383	0.0	0.0	0.43333333333333335	0.0	0.5151515151515151	1
2743	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
2744	0.23076923076923075	0.0	0.125	0.48333333333333334	0.0	0.7878787878787878	1
2745	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2746	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
2747	0.038461538461538464	0.0	0.125	0.5	0.1111111111111111	0.09090909090909091	1
2748	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2749	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
2750	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2751	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2752	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2753	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
2754	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	1
2755	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
2756	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2757	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.0	1
2758	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	1
2759	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2760	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2761	0.16666666666666666	0.15000000000000002	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2762	0.28205128205128205	0.0	0.0	0.3833333333333333	0.0	0.06060606060606061	-1
2763	0.051282051282051294	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
2764	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
2765	0.24358974358974358	0.0	0.0	0.5	0.0	0.030303030303030304	1
2766	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
2767	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
2768	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
2769	0.33333333333333337	0.0	0.125	0.48333333333333334	0.0	0.33333333333333337	1
2770	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
2771	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
2772	0.6538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2773	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2774	0.15384615384615383	0.0	0.0	0.5	0.0	0.18181818181818182	1
2775	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2776	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2777	0.11538461538461539	0.1	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2778	0.5512820512820513	0.0	0.0	0.5	0.0	0.0	-1
2779	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2780	0.2692307692307693	0.0	0.0	0.45	0.0	0.0	-1
2781	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2782	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
2783	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2784	0.06410256410256412	0.0	0.0	0.5	0.0	0.18181818181818182	1
2785	0.16666666666666666	0.0	0.125	0.95	0.0	0.18181818181818182	1
2786	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
2787	0.051282051282051294	0.0	0.125	0.48333333333333334	0.0	0.09090909090909091	-1
2788	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2789	0.08974358974358973	0.0	0.0	0.3	0.0	0.06060606060606061	1
2790	0.20512820512820515	0.0	0.0	0.5	0.0	0.06060606060606061	1
2791	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
2792	0.10256410256410256	0.0	0.125	0.48333333333333334	0.0	0.3939393939393939	1
2793	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2794	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2795	0.4871794871794872	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	-1
2796	0.038461538461538464	0.0	0.375	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
2797	0.3717948717948718	0.0	0.0	0.5	0.0	0.0	-1
2798	0.15384615384615383	0.0	0.0	0.5	0.0	0.36363636363636365	1
2799	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2800	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2801	0.16666666666666666	0.0	0.0	0.4166666666666667	0.0	0.0	-1
2802	0.12820512820512822	0.0	0.0	0.5	0.0	0.18181818181818182	1
2803	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
2804	0.038461538461538464	0.0	0.375	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
2805	0.2564102564102564	0.0	0.0	0.04999999999999999	0.0	0.030303030303030304	1
2806	0.051282051282051294	0.0	0.0	0.45	0.0	0.030303030303030304	-1
2807	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2808	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
2809	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2810	0.08974358974358973	0.0	0.375	0.48333333333333334	0.1111111111111111	0.18181818181818182	-1
2811	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	1
2812	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2813	0.19230769230769232	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2814	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2815	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
2816	0.06410256410256412	0.0	0.0	0.48333333333333334	0.2222222222222222	0.030303030303030304	-1
2817	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2818	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2819	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
2820	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
2821	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
2822	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2823	0.29487179487179493	0.1	0.125	0.48333333333333334	0.0	0.2727272727272727	1
2824	0.025641025641025633	0.0	0.125	0.4166666666666667	0.0	0.030303030303030304	1
2825	0.6153846153846154	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2826	0.33333333333333337	0.1	0.0	0.21666666666666667	0.0	0.5757575757575758	1
2827	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2828	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	1
2829	0.14102564102564105	0.15000000000000002	0.0	0.06666666666666665	0.0	0.18181818181818182	-1
2830	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2831	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2832	0.08974358974358973	0.0	0.0	0.5	0.0	0.21212121212121213	1
2833	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2834	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
2835	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
2836	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2837	0.41025641025641024	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2838	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2839	0.10256410256410256	0.0	0.125	0.3666666666666667	0.0	0.18181818181818182	-1
2840	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2841	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2842	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
2843	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2844	0.5	0.0	0.0	0.4166666666666667	0.0	0.0	-1
2845	0.08974358974358973	0.0	0.0	0.45	0.0	0.0	-1
2846	0.07692307692307696	0.0	0.0	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
2847	0.08974358974358973	0.0	0.125	0.48333333333333334	0.2222222222222222	0.15151515151515152	1
2848	0.6538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2849	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2850	0.025641025641025633	0.0	0.0	0.4666666666666667	0.0	0.0	1
2851	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
2852	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2853	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2854	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2855	0.08974358974358973	0.0	0.0	0.5	0.0	0.12121212121212122	1
2856	0.10256410256410256	0.0	0.125	0.48333333333333334	0.0	0.12121212121212122	1
2857	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2858	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2859	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
2860	0.16666666666666666	0.0	0.0	0.5	0.0	0.2727272727272727	1
2861	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2862	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2863	0.14102564102564105	0.0	0.0	0.4666666666666667	0.0	0.06060606060606061	1
2864	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
2865	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
2866	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2867	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
2868	0.5384615384615384	0.0	0.0	0.5	0.0	0.06060606060606061	-1
2869	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
2870	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2871	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2872	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2873	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2874	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2875	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
2876	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2877	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
2878	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2879	0.42307692307692313	0.0	0.0	0.06666666666666665	0.0	0.12121212121212122	-1
2880	0.16666666666666666	0.0	0.0	0.45	0.0	0.0	-1
2881	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2882	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2883	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2884	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2885	0.3846153846153847	0.0	0.0	0.5	0.0	0.0	-1
2886	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2887	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2888	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2889	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
2890	0.051282051282051294	0.0	0.375	0.5	0.0	0.09090909090909091	-1
2891	0.19230769230769232	0.0	0.0	0.5	0.0	0.15151515151515152	-1
2892	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2893	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
2894	0.4871794871794872	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2895	0.24358974358974358	0.05	0.75	0.48333333333333334	0.0	0.3939393939393939	-1
2896	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
2897	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2898	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2899	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	1
2900	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
2901	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2902	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
2903	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2904	0.07692307692307696	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	1
2905	0.2564102564102564	0.0	0.0	0.8833333333333333	0.0	0.09090909090909091	1
2906	0.10256410256410256	0.0	0.0	0.5	0.0	0.12121212121212122	1
2907	0.5512820512820513	0.0	0.0	0.4166666666666667	0.0	0.030303030303030304	1
2908	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2909	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2910	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.0	1
2911	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
2912	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2913	0.29487179487179493	0.0	0.0	0.5	0.0	0.0	-1
2914	0.2692307692307693	0.0	0.0	0.5	0.0	0.0	-1
2915	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2916	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2917	0.21794871794871792	0.0	0.0	0.25	0.0	0.030303030303030304	1
2918	0.16666666666666666	0.0	0.375	0.48333333333333334	0.0	0.7575757575757576	1
2919	0.20512820512820515	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2920	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
2921	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
2922	0.2564102564102564	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2923	0.07692307692307696	0.0	0.0	0.5	0.0	0.06060606060606061	1
2924	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2925	0.39743589743589747	0.0	0.0	0.5	0.0	0.0	-1
2926	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
2927	0.051282051282051294	0.0	0.125	0.5	0.0	0.06060606060606061	1
2928	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
2929	0.24358974358974358	0.0	0.0	0.2	0.0	0.12121212121212122	1
2930	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2931	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
2932	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
2933	0.16666666666666666	0.0	0.0	0.5	0.0	0.030303030303030304	1
2934	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2935	0.24358974358974358	0.0	0.0	0.43333333333333335	0.0	0.0	1
2936	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
2937	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	1
2938	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2939	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2940	0.20512820512820515	0.05	0.0	0.48333333333333334	0.0	0.6363636363636364	1
2941	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	-1
2942	0.06410256410256412	0.0	0.0	0.5	0.0	0.030303030303030304	-1
2943	0.11538461538461539	0.05	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2944	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2945	0.4358974358974359	0.0	0.0	0.5	0.0	0.18181818181818182	1
2946	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2947	0.12820512820512822	0.0	0.0	0.4666666666666667	0.0	0.0	-1
2948	0.24358974358974358	0.0	0.0	0.5	0.0	0.06060606060606061	1
2949	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2950	0.10256410256410256	0.0	0.0	0.5	0.0	0.18181818181818182	-1
2951	0.3717948717948718	0.0	0.0	0.5	0.0	0.030303030303030304	1
2952	0.3076923076923077	0.0	0.0	0.5	0.0	0.0	-1
2953	0.20512820512820515	0.1	0.0	0.5	0.0	0.24242424242424243	1
2954	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	1
2955	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2956	0.42307692307692313	0.0	0.0	0.5	0.0	0.0	-1
2957	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
2958	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.8787878787878788	1
2959	0.16666666666666666	0.0	0.0	0.48333333333333334	0.1111111111111111	0.4545454545454546	1
2960	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2961	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
2962	0.14102564102564105	0.0	0.0	0.5	0.0	0.15151515151515152	-1
2963	0.025641025641025633	0.0	0.0	0.5	0.0	0.030303030303030304	1
2964	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2965	0.41025641025641024	0.05	0.0	0.9833333333333334	0.0	0.15151515151515152	-1
2966	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2967	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
2968	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2969	0.11538461538461539	0.0	0.0	0.5	0.0	0.12121212121212122	1
2970	0.1794871794871795	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2971	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2972	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2973	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2974	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2975	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2976	0.11538461538461539	0.0	0.0	0.5	0.1111111111111111	0.24242424242424243	1
2977	0.19230769230769232	0.0	0.0	0.5	0.0	0.09090909090909091	-1
2978	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
2979	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
2980	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2981	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2982	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
2983	0.6410256410256411	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
2984	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
2985	0.4358974358974359	0.0	0.0	0.5	0.0	0.0	-1
2986	0.33333333333333337	0.0	0.0	0.5	0.0	0.12121212121212122	-1
2987	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
2988	0.07692307692307696	0.05	0.0	0.48333333333333334	0.0	0.12121212121212122	1
2989	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
2990	0.1794871794871795	0.0	0.0	0.45	0.0	0.0	-1
2991	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2992	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
2993	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
2994	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
2995	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
2996	0.29487179487179493	0.0	0.125	0.48333333333333334	0.0	0.2727272727272727	-1
2997	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
2998	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
2999	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3000	0.07692307692307696	0.0	0.0	0.5	0.0	0.24242424242424243	-1
3001	0.29487179487179493	0.0	0.0	0.5	0.0	0.24242424242424243	1
3002	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	1
3003	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
3004	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3005	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3006	0.14102564102564105	0.0	0.0	0.13333333333333336	0.0	0.18181818181818182	1
3007	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3008	0.42307692307692313	0.0	0.0	0.2833333333333333	0.0	0.09090909090909091	1
3009	0.16666666666666666	0.0	0.0	0.5	0.0	0.15151515151515152	1
3010	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3011	0.1794871794871795	0.0	0.0	0.5	0.0	0.06060606060606061	1
3012	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3013	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
3014	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3015	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3016	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
3017	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
3018	0.16666666666666666	0.0	0.0	0.9833333333333334	0.0	0.24242424242424243	1
3019	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3020	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3021	0.08974358974358973	0.05	0.5	0.48333333333333334	0.0	0.30303030303030304	1
3022	0.14102564102564105	0.0	0.0	0.5	0.0	0.15151515151515152	1
3023	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	1
3024	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3025	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3026	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3027	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3028	0.11538461538461539	0.0	0.0	0.033333333333333326	0.0	0.15151515151515152	1
3029	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
3030	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3031	0.2692307692307693	0.0	0.0	0.15000000000000002	0.0	0.15151515151515152	-1
3032	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3033	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3034	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	1
3035	0.1794871794871795	0.05	0.125	0.5	0.0	0.6060606060606061	-1
3036	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3037	0.29487179487179493	0.0	0.0	0.5	0.0	0.030303030303030304	1
3038	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
3039	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3040	0.01282051282051283	0.05	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
3041	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3042	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3043	0.16666666666666666	0.0	0.0	0.4166666666666667	0.0	0.0	-1
3044	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	1
3045	0.11538461538461539	0.05	0.0	0.5	0.0	0.18181818181818182	1
3046	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3047	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
3048	0.10256410256410256	0.0	0.0	0.8666666666666667	0.0	0.06060606060606061	1
3049	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	1
3050	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
3051	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3052	0.3205128205128205	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3053	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3054	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
3055	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3056	0.4358974358974359	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3057	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3058	0.11538461538461539	0.0	0.0	0.5	0.0	0.06060606060606061	1
3059	0.6923076923076923	0.0	0.0	0.4166666666666667	0.0	0.09090909090909091	-1
3060	0.15384615384615383	0.0	0.0	0.5	0.0	0.30303030303030304	1
3061	0.15384615384615383	0.0	0.0	0.5	0.0	0.21212121212121213	1
3062	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3063	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
3064	0.21794871794871792	0.0	0.0	0.5	0.0	0.06060606060606061	1
3065	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3066	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3067	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3068	0.23076923076923075	0.5	0.0	0.48333333333333334	0.0	0.42424242424242425	1
3069	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3070	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3071	0.5128205128205129	0.0	0.0	0.43333333333333335	0.0	0.09090909090909091	-1
3072	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3073	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
3074	0.5	0.0	0.0	0.48333333333333334	0.0	0.696969696969697	1
3075	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
3076	0.10256410256410256	0.0	0.0	0.5	0.3333333333333333	0.30303030303030304	1
3077	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3078	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
3079	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3080	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3081	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3082	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
3083	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	-1
3084	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3085	0.11538461538461539	0.0	0.0	0.48333333333333334	0.1111111111111111	0.15151515151515152	1
3086	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3087	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3088	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3089	0.41025641025641024	0.0	0.0	0.5	0.0	0.0	-1
3090	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3091	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3092	0.07692307692307696	0.0	0.0	0.5	0.0	0.030303030303030304	1
3093	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
3094	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3095	0.34615384615384615	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
3096	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	1
3097	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3098	0.12820512820512822	0.0	0.0	0.5	0.0	0.15151515151515152	-1
3099	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3100	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3101	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3102	0.35897435897435903	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
3103	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3104	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3105	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3106	0.21794871794871792	0.0	0.0	0.5	0.0	0.12121212121212122	1
3107	0.06410256410256412	0.0	0.0	0.5	0.0	0.09090909090909091	-1
3108	0.33333333333333337	0.0	0.0	0.45	0.0	0.030303030303030304	-1
3109	0.16666666666666666	0.0	0.375	0.48333333333333334	0.4444444444444444	0.4545454545454546	1
3110	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3111	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
3112	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3113	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3114	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
3115	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	-1
3116	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	1
3117	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3118	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3119	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
3120	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3121	0.3846153846153847	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	-1
3122	0.11538461538461539	0.05	0.0	0.5	0.0	0.030303030303030304	-1
3123	0.038461538461538464	0.0	0.0	0.33333333333333337	0.0	0.06060606060606061	1
3124	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
3125	0.10256410256410256	0.0	0.0	0.5	0.0	0.24242424242424243	1
3126	0.14102564102564105	0.0	0.125	0.48333333333333334	0.0	0.24242424242424243	1
3127	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3128	0.01282051282051283	0.05	0.0	0.3	0.0	0.030303030303030304	1
3129	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
3130	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3131	0.12820512820512822	0.05	0.125	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
3132	0.038461538461538464	0.0	0.0	0.25	0.0	0.030303030303030304	1
3133	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3134	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3135	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
3136	0.2564102564102564	0.0	0.0	0.5	0.0	0.06060606060606061	1
3137	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3138	0.12820512820512822	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3139	0.11538461538461539	0.0	0.0	0.5	0.0	0.15151515151515152	1
3140	0.23076923076923075	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
3141	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3142	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3143	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
3144	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3145	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
3146	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3147	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3148	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	1.0	1
3149	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
3150	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3151	0.19230769230769232	0.0	0.0	0.48333333333333334	0.1111111111111111	0.36363636363636365	1
3152	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
3153	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3154	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
3155	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3156	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3157	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3158	0.24358974358974358	0.0	0.0	0.45	0.0	0.0	-1
3159	0.16666666666666666	0.0	0.0	0.5	0.0	0.48484848484848486	1
3160	0.2692307692307693	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3161	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3162	0.5897435897435898	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3163	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
3164	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3165	0.15384615384615383	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	-1
3166	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	1
3167	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3168	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3169	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3170	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
3171	0.21794871794871792	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3172	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	-1
3173	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3174	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
3175	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3176	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
3177	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3178	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3179	0.2564102564102564	0.05	0.0	0.5	0.0	0.30303030303030304	1
3180	0.19230769230769232	0.0	0.0	0.033333333333333326	0.2222222222222222	0.2727272727272727	1
3181	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
3182	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3183	0.23076923076923075	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3184	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
3185	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	1
3186	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
3187	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	1
3188	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3189	0.11538461538461539	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	-1
3190	0.06410256410256412	0.0	0.25	0.48333333333333334	0.0	0.09090909090909091	1
3191	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3192	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3193	0.08974358974358973	0.0	0.0	0.2833333333333333	0.0	0.030303030303030304	-1
3194	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3195	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3196	0.4871794871794872	0.0	0.0	0.16666666666666669	0.0	0.030303030303030304	-1
3197	0.34615384615384615	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3198	0.21794871794871792	0.0	0.0	0.5	0.0	0.0	-1
3199	0.19230769230769232	0.0	0.125	0.48333333333333334	0.0	0.21212121212121213	1
3200	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3201	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3202	0.576923076923077	0.0	0.0	0.5	0.0	0.0	-1
3203	0.15384615384615383	0.1	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3204	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.5454545454545454	1
3205	0.3205128205128205	0.0	0.0	0.65	0.0	0.09090909090909091	1
3206	0.10256410256410256	0.0	0.0	0.5	0.0	0.09090909090909091	1
3207	0.6538461538461539	0.0	0.0	0.45	0.0	0.0	-1
3208	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3209	0.038461538461538464	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3210	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3211	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3212	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3213	0.14102564102564105	0.0	0.0	0.09999999999999998	0.0	0.06060606060606061	-1
3214	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	-1
3215	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.6363636363636364	1
3216	0.07692307692307696	0.0	0.0	0.08333333333333331	0.0	0.06060606060606061	-1
3217	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3218	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3219	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3220	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3221	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3222	0.11538461538461539	0.0	0.0	0.4666666666666667	0.0	0.0	1
3223	0.41025641025641024	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3224	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
3225	0.23076923076923075	0.0	0.0	0.5	0.0	0.2727272727272727	1
3226	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3227	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3228	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
3229	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3230	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
3231	0.11538461538461539	0.0	0.0	0.48333333333333334	0.2222222222222222	0.030303030303030304	-1
3232	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
3233	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3234	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.5454545454545454	1
3235	0.07692307692307696	0.0	0.125	0.5	0.1111111111111111	0.09090909090909091	1
3236	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3237	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
3238	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3239	0.3717948717948718	0.0	0.0	0.0	0.0	0.06060606060606061	-1
3240	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.12121212121212122	1
3241	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3242	0.42307692307692313	0.0	0.0	0.5	0.0	0.06060606060606061	1
3243	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3244	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	1
3245	0.07692307692307696	0.0	0.0	0.2	0.0	0.06060606060606061	-1
3246	0.11538461538461539	0.0	0.0	0.43333333333333335	0.0	0.0	-1
3247	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3248	0.08974358974358973	0.0	0.0	0.43333333333333335	0.0	0.21212121212121213	1
3249	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3250	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3251	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3252	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3253	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3254	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3255	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3256	0.2564102564102564	0.1	0.375	0.9666666666666667	0.0	0.48484848484848486	1
3257	0.42307692307692313	0.05	0.0	0.48333333333333334	0.1111111111111111	0.5757575757575758	-1
3258	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3259	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3260	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
3261	0.06410256410256412	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3262	0.11538461538461539	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
3263	0.10256410256410256	0.0	0.0	0.5	0.0	0.09090909090909091	1
3264	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3265	0.11538461538461539	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3266	0.1794871794871795	0.0	0.0	0.5	0.0	0.0	-1
3267	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
3268	0.4487179487179488	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	1
3269	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3270	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3271	0.2564102564102564	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	1
3272	0.5256410256410257	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3273	0.5256410256410257	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3274	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3275	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
3276	0.16666666666666666	0.0	0.0	0.5	0.0	0.33333333333333337	1
3277	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3278	0.46153846153846156	0.0	0.0	0.5	0.0	0.30303030303030304	-1
3279	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3280	0.4487179487179488	0.0	0.0	0.3	0.0	0.030303030303030304	-1
3281	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3282	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3283	0.4871794871794872	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3284	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
3285	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3286	0.07692307692307696	0.0	0.0	0.5	0.1111111111111111	0.06060606060606061	1
3287	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3288	0.025641025641025633	0.05	0.0	0.55	0.1111111111111111	0.030303030303030304	1
3289	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
3290	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3291	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3292	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3293	0.41025641025641024	0.0	0.0	0.45	0.0	0.12121212121212122	-1
3294	0.29487179487179493	0.0	0.0	0.5	0.0	0.24242424242424243	1
3295	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3296	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
3297	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3298	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3299	0.21794871794871792	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3300	0.10256410256410256	0.0	0.125	0.5	0.3333333333333333	0.42424242424242425	1
3301	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3302	0.08974358974358973	0.0	0.125	0.5	0.1111111111111111	0.09090909090909091	1
3303	0.6153846153846154	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3304	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3305	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3306	0.5256410256410257	0.0	0.0	0.5	0.0	0.15151515151515152	-1
3307	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
3308	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3309	0.23076923076923075	0.0	0.0	0.5	0.0	0.2727272727272727	1
3310	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
3311	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3312	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3313	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3314	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3315	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
3316	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3317	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3318	0.5	0.0	0.0	0.1166666666666667	0.0	0.18181818181818182	-1
3319	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3320	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3321	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	1
3322	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3323	0.15384615384615383	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3324	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3325	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	1
3326	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3327	0.0	0.25	0.0	0.6166666666666667	0.2222222222222222	0.12121212121212122	1
3328	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3329	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3330	0.1794871794871795	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3331	0.42307692307692313	0.0	0.0	0.48333333333333334	0.1111111111111111	0.36363636363636365	1
3332	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3333	0.07692307692307696	0.0	0.0	0.5	0.3333333333333333	0.0	1
3334	0.19230769230769232	0.0	0.0	0.35	0.0	0.12121212121212122	-1
3335	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
3336	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3337	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3338	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3339	0.2692307692307693	0.0	0.125	0.5	0.0	0.18181818181818182	-1
3340	0.038461538461538464	0.0	0.0	0.3666666666666667	0.0	0.09090909090909091	-1
3341	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3342	0.19230769230769232	0.0	0.0	0.4	0.0	0.6363636363636364	1
3343	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
3344	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3345	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.0	1
3346	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
3347	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3348	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3349	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
3350	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3351	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3352	0.41025641025641024	0.0	0.0	0.5	0.0	0.0	-1
3353	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3354	0.19230769230769232	0.0	0.0	0.016666666666666663	0.0	0.06060606060606061	-1
3355	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3356	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3357	0.2564102564102564	0.0	0.0	0.5	0.0	0.0	-1
3358	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3359	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3360	0.14102564102564105	0.0	0.125	0.48333333333333334	0.0	0.33333333333333337	1
3361	0.39743589743589747	0.0	0.0	0.3666666666666667	0.0	0.12121212121212122	1
3362	0.1794871794871795	0.0	0.0	0.25	0.0	0.030303030303030304	-1
3363	0.24358974358974358	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3364	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	-1
3365	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	-1
3366	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
3367	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
3368	0.07692307692307696	0.0	0.0	0.04999999999999999	0.0	0.06060606060606061	-1
3369	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3370	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	-1
3371	0.3717948717948718	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3372	0.47435897435897434	0.0	0.0	0.5	0.0	0.09090909090909091	-1
3373	0.16666666666666666	0.0	0.0	0.23333333333333334	0.0	0.06060606060606061	1
3374	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3375	0.33333333333333337	0.0	0.0	0.5	0.0	0.0	-1
3376	0.14102564102564105	0.0	0.0	0.45	0.0	0.0	-1
3377	0.10256410256410256	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
3378	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3379	0.3717948717948718	0.0	0.0	0.5	0.0	0.0	-1
3380	0.29487179487179493	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3381	0.4358974358974359	0.0	0.0	0.5	0.0	0.0	-1
3382	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
3383	0.08974358974358973	0.0	0.125	0.43333333333333335	0.1111111111111111	0.30303030303030304	1
3384	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
3385	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3386	0.12820512820512822	0.0	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
3387	0.24358974358974358	0.05	1.0	0.48333333333333334	0.5555555555555556	0.696969696969697	1
3388	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3389	0.4487179487179488	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	-1
3390	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3391	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3392	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3393	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
3394	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
3395	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3396	0.15384615384615383	0.0	0.0	0.95	0.0	0.42424242424242425	1
3397	0.12820512820512822	0.0	0.0	0.3	0.0	0.2727272727272727	1
3398	0.39743589743589747	0.0	0.0	0.23333333333333334	0.0	0.030303030303030304	-1
3399	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3400	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3401	0.3205128205128205	0.0	0.0	0.45	0.0	0.030303030303030304	-1
3402	0.16666666666666666	0.0	0.125	0.5	0.1111111111111111	0.12121212121212122	1
3403	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3404	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	1
3405	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3406	0.41025641025641024	0.0	0.0	0.5	0.0	0.0	1
3407	0.16666666666666666	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3408	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3409	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3410	0.11538461538461539	0.0	0.0	0.5	0.0	0.21212121212121213	1
3411	0.21794871794871792	0.0	0.125	0.5	0.0	0.09090909090909091	-1
3412	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3413	0.24358974358974358	0.05	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
3414	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3415	0.12820512820512822	0.0	0.0	0.5	0.0	0.15151515151515152	1
3416	0.15384615384615383	0.0	0.0	0.5	0.0	0.33333333333333337	1
3417	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
3418	0.21794871794871792	0.0	0.0	0.1166666666666667	0.0	0.21212121212121213	1
3419	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3420	0.3076923076923077	0.0	0.0	0.45	0.0	0.09090909090909091	-1
3421	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3422	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	1
3423	0.23076923076923075	0.0	0.0	1.0	0.0	0.030303030303030304	1
3424	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
3425	0.07692307692307696	0.0	0.625	0.48333333333333334	0.1111111111111111	0.4545454545454546	1
3426	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	1
3427	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
3428	0.1794871794871795	0.0	0.75	0.48333333333333334	0.5555555555555556	0.5151515151515151	1
3429	0.10256410256410256	0.0	0.0	0.09999999999999998	0.0	0.030303030303030304	-1
3430	0.23076923076923075	0.0	0.0	0.43333333333333335	0.0	0.06060606060606061	-1
3431	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3432	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3433	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3434	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3435	0.11538461538461539	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	-1
3436	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3437	0.038461538461538464	0.0	0.0	0.43333333333333335	0.0	0.0	-1
3438	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3439	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3440	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3441	0.46153846153846156	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3442	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	1
3443	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
3444	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3445	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3446	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
3447	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3448	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3449	0.06410256410256412	0.1	0.0	0.5	0.0	0.09090909090909091	1
3450	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3451	0.11538461538461539	0.0	0.0	0.5	0.0	0.12121212121212122	1
3452	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	1
3453	0.41025641025641024	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	-1
3454	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
3455	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3456	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3457	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
3458	0.038461538461538464	0.05	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3459	0.10256410256410256	0.0	0.0	0.5	0.0	0.09090909090909091	1
3460	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3461	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	1
3462	0.16666666666666666	0.0	0.125	0.5	0.0	0.09090909090909091	-1
3463	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
3464	0.16666666666666666	0.0	0.25	0.48333333333333334	0.0	0.24242424242424243	1
3465	0.3205128205128205	0.0	0.0	0.15000000000000002	0.0	0.21212121212121213	-1
3466	0.1794871794871795	0.0	0.125	0.5	0.0	0.4545454545454546	1
3467	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3468	0.24358974358974358	0.0	0.0	0.5	0.0	0.696969696969697	1
3469	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3470	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
3471	0.12820512820512822	0.0	0.0	0.5	0.0	0.30303030303030304	-1
3472	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3473	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	1
3474	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	1
3475	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3476	0.10256410256410256	0.0	0.0	0.5	0.0	0.12121212121212122	1
3477	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3478	0.01282051282051283	0.0	0.125	0.5	0.0	0.030303030303030304	1
3479	0.16666666666666666	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3480	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3481	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3482	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3483	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
3484	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3485	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3486	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3487	0.6282051282051282	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3488	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3489	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3490	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
3491	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3492	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3493	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3494	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	-1
3495	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3496	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
3497	0.19230769230769232	0.0	0.0	0.43333333333333335	0.0	0.030303030303030304	-1
3498	0.6538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3499	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
3500	0.4871794871794872	0.0	0.0	0.09999999999999998	0.0	0.2727272727272727	1
3501	0.46153846153846156	0.0	0.0	0.5	0.0	0.18181818181818182	-1
3502	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3503	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
3504	0.15384615384615383	0.0	0.0	0.5	0.0	0.09090909090909091	1
3505	0.20512820512820515	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	-1
3506	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
3507	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3508	0.2564102564102564	0.0	0.125	0.48333333333333334	0.0	0.48484848484848486	1
3509	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3510	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3511	0.025641025641025633	0.05	0.0	0.16666666666666669	0.0	0.030303030303030304	-1
3512	0.051282051282051294	0.0	0.0	0.48333333333333334	0.2222222222222222	0.0	1
3513	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3514	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3515	0.5	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3516	0.3076923076923077	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3517	0.5	0.0	0.0	0.5	0.0	0.0	1
3518	0.07692307692307696	0.0	0.25	0.48333333333333334	0.0	0.18181818181818182	-1
3519	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3520	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3521	0.10256410256410256	0.0	0.0	0.5	0.0	0.0	-1
3522	0.12820512820512822	0.05	0.125	0.48333333333333334	0.0	0.15151515151515152	-1
3523	0.5128205128205129	0.0	0.0	0.5	0.0	0.30303030303030304	1
3524	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3525	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3526	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3527	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
3528	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3529	0.3846153846153847	0.0	0.0	0.5	0.0	0.30303030303030304	-1
3530	0.038461538461538464	0.0	0.0	0.15000000000000002	0.0	0.030303030303030304	1
3531	0.12820512820512822	0.0	0.125	0.5	0.0	0.5454545454545454	1
3532	0.11538461538461539	0.0	0.0	0.6333333333333333	0.0	0.12121212121212122	1
3533	0.08974358974358973	0.0	0.0	0.48333333333333334	0.2222222222222222	0.18181818181818182	1
3534	0.23076923076923075	0.0	0.0	0.5	0.0	0.09090909090909091	1
3535	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3536	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3537	0.4487179487179488	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3538	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3539	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3540	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3541	0.3076923076923077	0.0	0.0	0.5	0.0	0.0	-1
3542	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3543	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.4545454545454546	1
3544	0.1794871794871795	0.0	0.0	0.5	0.1111111111111111	0.6666666666666667	1
3545	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3546	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3547	0.3846153846153847	0.0	0.0	0.5	0.0	0.0	-1
3548	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3549	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3550	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3551	0.6282051282051282	0.0	0.0	0.45	0.0	0.0	-1
3552	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
3553	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3554	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3555	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3556	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3557	0.038461538461538464	0.05	0.0	0.48333333333333334	0.1111111111111111	0.06060606060606061	-1
3558	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3559	0.07692307692307696	0.0	0.0	0.48333333333333334	0.3333333333333333	0.12121212121212122	1
3560	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3561	0.1794871794871795	0.1	0.125	0.48333333333333334	0.0	0.2727272727272727	-1
3562	0.08974358974358973	0.0	0.0	0.5	0.1111111111111111	0.2727272727272727	-1
3563	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3564	0.42307692307692313	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3565	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	1
3566	0.41025641025641024	0.0	0.0	0.8	0.0	0.030303030303030304	1
3567	0.34615384615384615	0.05	0.0	0.48333333333333334	0.0	0.48484848484848486	-1
3568	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3569	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3570	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3571	0.21794871794871792	0.0	0.0	0.3666666666666667	0.0	0.06060606060606061	-1
3572	0.42307692307692313	0.0	0.0	0.5	0.0	0.15151515151515152	-1
3573	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3574	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3575	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
3576	0.3205128205128205	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3577	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3578	0.29487179487179493	0.0	0.0	0.5333333333333333	0.0	0.2727272727272727	1
3579	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
3580	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3581	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
3582	0.2564102564102564	0.0	0.0	0.15000000000000002	0.0	0.06060606060606061	-1
3583	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3584	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3585	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3586	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	1
3587	0.16666666666666666	0.0	0.125	0.48333333333333334	0.0	0.5757575757575758	1
3588	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
3589	0.23076923076923075	0.0	0.25	0.5	0.1111111111111111	0.7575757575757576	1
3590	0.24358974358974358	0.0	0.0	0.5	0.0	0.0	-1
3591	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3592	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3593	0.14102564102564105	0.0	0.125	0.48333333333333334	0.0	0.5151515151515151	1
3594	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3595	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3596	0.12820512820512822	0.0	0.125	0.48333333333333334	0.0	0.33333333333333337	1
3597	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
3598	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3599	0.07692307692307696	0.0	0.0	0.5	0.2222222222222222	0.030303030303030304	1
3600	0.2692307692307693	0.0	0.0	0.5	0.0	0.0	1
3601	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	1
3602	0.06410256410256412	0.0	0.0	0.16666666666666669	0.2222222222222222	0.030303030303030304	1
3603	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3604	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3605	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3606	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	-1
3607	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3608	0.5128205128205129	0.0	0.0	0.45	0.0	0.30303030303030304	1
3609	0.21794871794871792	0.0	0.0	0.5	0.0	0.0	1
3610	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3611	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3612	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3613	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3614	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	1
3615	0.06410256410256412	0.0	0.0	0.5	0.0	0.09090909090909091	1
3616	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3617	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3618	0.3846153846153847	0.0	0.0	0.5	0.0	0.030303030303030304	1
3619	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3620	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3621	0.11538461538461539	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3622	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3623	0.07692307692307696	0.0	0.0	0.7666666666666666	0.0	0.15151515151515152	1
3624	0.038461538461538464	0.0	0.25	0.5	0.0	0.09090909090909091	1
3625	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	1
3626	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3627	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3628	0.051282051282051294	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
3629	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3630	0.06410256410256412	0.0	0.125	0.5	0.1111111111111111	0.24242424242424243	1
3631	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3632	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3633	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3634	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3635	0.3076923076923077	0.0	0.0	0.2833333333333333	0.0	0.030303030303030304	-1
3636	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	1
3637	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3638	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3639	0.16666666666666666	0.0	0.0	0.3	0.0	0.12121212121212122	1
3640	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3641	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	1
3642	0.08974358974358973	0.0	0.0	0.7666666666666666	0.0	0.06060606060606061	1
3643	0.10256410256410256	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
3644	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
3645	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3646	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3647	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	1
3648	0.1794871794871795	0.0	0.0	0.3833333333333333	0.0	0.12121212121212122	1
3649	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.12121212121212122	1
3650	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3651	0.11538461538461539	0.0	0.0	0.48333333333333334	0.1111111111111111	0.2727272727272727	1
3652	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3653	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3654	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.696969696969697	1
3655	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3656	0.1794871794871795	0.0	0.0	0.04999999999999999	0.0	0.030303030303030304	-1
3657	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	-1
3658	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3659	0.6923076923076923	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
3660	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	-1
3661	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	1
3662	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3663	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3664	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3665	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	1
3666	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3667	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
3668	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3669	0.16666666666666666	0.0	0.0	0.5	0.0	0.09090909090909091	1
3670	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3671	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3672	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3673	0.12820512820512822	0.0	0.0	0.5	0.0	0.15151515151515152	-1
3674	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3675	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3676	0.39743589743589747	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	-1
3677	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
3678	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
3679	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3680	0.2564102564102564	0.0	0.0	0.2	0.0	0.15151515151515152	1
3681	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3682	0.35897435897435903	0.0	0.0	0.5	0.0	0.15151515151515152	1
3683	0.5256410256410257	0.0	0.0	0.08333333333333331	0.0	0.5151515151515151	1
3684	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
3685	0.12820512820512822	0.0	0.0	0.4	0.0	0.0	-1
3686	0.051282051282051294	0.0	0.0	0.5	0.0	0.33333333333333337	1
3687	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.6363636363636364	1
3688	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3689	0.025641025641025633	0.0	0.0	0.5	0.1111111111111111	0.0	1
3690	0.3205128205128205	0.0	0.0	0.4166666666666667	0.0	0.0	1
3691	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3692	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3693	0.038461538461538464	0.0	0.0	0.7666666666666666	0.0	0.0	1
3694	0.16666666666666666	0.0	0.125	0.5	0.0	0.09090909090909091	1
3695	0.19230769230769232	0.0	0.0	0.33333333333333337	0.0	0.06060606060606061	1
3696	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3697	0.39743589743589747	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3698	0.6025641025641025	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3699	0.34615384615384615	0.0	0.0	0.4	0.0	0.0	-1
3700	0.5	0.0	0.0	0.25	0.0	0.030303030303030304	-1
3701	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3702	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3703	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3704	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3705	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	1
3706	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
3707	0.28205128205128205	0.0	0.0	0.5	0.0	0.0	-1
3708	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3709	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
3710	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3711	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3712	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3713	0.16666666666666666	0.0	0.0	0.5	0.0	0.2727272727272727	1
3714	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
3715	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3716	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
3717	0.07692307692307696	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
3718	0.21794871794871792	0.0	0.0	0.5	0.0	0.12121212121212122	-1
3719	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3720	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3721	0.025641025641025633	0.0	0.125	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
3722	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3723	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3724	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3725	0.42307692307692313	0.05	0.0	0.48333333333333334	0.0	0.5757575757575758	1
3726	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3727	0.051282051282051294	0.0	0.125	0.48333333333333334	0.3333333333333333	0.06060606060606061	-1
3728	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3729	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3730	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3731	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3732	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	1
3733	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3734	0.24358974358974358	0.0	0.0	0.48333333333333334	0.1111111111111111	0.7878787878787878	1
3735	0.5384615384615384	0.0	0.0	0.5	0.0	0.5757575757575758	1
3736	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3737	0.14102564102564105	0.0	0.0	0.6833333333333333	0.0	0.6060606060606061	1
3738	0.46153846153846156	0.0	0.0	0.06666666666666665	0.0	0.06060606060606061	-1
3739	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3740	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3741	0.3205128205128205	0.0	0.0	0.4666666666666667	0.0	0.2727272727272727	-1
3742	0.46153846153846156	0.0	0.0	0.5	0.0	0.0	-1
3743	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3744	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
3745	0.33333333333333337	0.0	0.0	0.5	0.0	0.030303030303030304	1
3746	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
3747	0.06410256410256412	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	1
3748	0.08974358974358973	0.2	0.0	0.3666666666666667	0.0	0.3939393939393939	1
3749	0.2564102564102564	0.0	0.0	0.5	0.0	0.06060606060606061	1
3750	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3751	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	-1
3752	0.5	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3753	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3754	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3755	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3756	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
3757	0.33333333333333337	0.0	0.0	0.3833333333333333	0.0	0.30303030303030304	1
3758	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3759	0.051282051282051294	0.0	0.0	0.13333333333333336	0.1111111111111111	0.030303030303030304	-1
3760	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
3761	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
3762	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3763	0.07692307692307696	0.0	0.125	0.48333333333333334	0.0	0.09090909090909091	1
3764	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3765	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3766	0.33333333333333337	0.0	0.0	0.5	0.0	0.030303030303030304	1
3767	0.07692307692307696	0.0	0.125	0.48333333333333334	0.0	0.15151515151515152	1
3768	0.038461538461538464	0.0	0.0	0.48333333333333334	0.4444444444444444	0.06060606060606061	1
3769	0.23076923076923075	0.0	0.0	0.26666666666666666	0.0	0.030303030303030304	-1
3770	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
3771	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3772	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3773	0.39743589743589747	0.0	0.0	0.5	0.0	0.12121212121212122	1
3774	0.051282051282051294	0.0	0.125	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
3775	0.14102564102564105	0.0	0.125	0.48333333333333334	0.0	0.30303030303030304	1
3776	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3777	0.5384615384615384	0.0	0.0	0.2833333333333333	0.0	0.3939393939393939	-1
3778	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3779	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3780	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3781	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3782	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3783	0.06410256410256412	0.0	0.0	0.48333333333333334	0.2222222222222222	0.12121212121212122	1
3784	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3785	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3786	0.10256410256410256	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
3787	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3788	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3789	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3790	0.10256410256410256	0.0	0.125	0.48333333333333334	0.1111111111111111	0.24242424242424243	1
3791	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3792	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
3793	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.48484848484848486	1
3794	0.15384615384615383	0.05	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3795	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3796	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3797	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3798	0.038461538461538464	0.0	0.0	0.48333333333333334	0.3333333333333333	0.0	1
3799	0.051282051282051294	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	1
3800	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	1
3801	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
3802	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
3803	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3804	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3805	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3806	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3807	0.10256410256410256	0.0	0.0	0.5	0.0	0.12121212121212122	1
3808	0.025641025641025633	0.0	0.0	0.5	0.0	0.0	1
3809	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3810	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.18181818181818182	1
3811	0.29487179487179493	0.0	0.0	0.5	0.0	0.21212121212121213	-1
3812	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3813	0.3205128205128205	0.0	0.0	0.7666666666666666	0.0	0.33333333333333337	1
3814	0.3076923076923077	0.0	0.0	0.5	0.0	0.0	-1
3815	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3816	0.2564102564102564	0.0	0.0	0.5	0.0	0.06060606060606061	1
3817	0.39743589743589747	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3818	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
3819	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3820	0.06410256410256412	0.05	0.125	0.48333333333333334	0.2222222222222222	0.12121212121212122	-1
3821	0.717948717948718	0.0	0.0	0.5	0.0	0.0	-1
3822	0.24358974358974358	0.0	0.0	0.5	0.0	0.24242424242424243	-1
3823	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3824	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3825	0.5641025641025641	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3826	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
3827	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3828	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3829	0.2564102564102564	0.0	0.0	0.5	0.0	0.0	-1
3830	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
3831	0.5512820512820513	0.0	0.0	0.33333333333333337	0.0	0.4545454545454546	-1
3832	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
3833	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3834	0.15384615384615383	0.0	0.125	0.48333333333333334	0.1111111111111111	0.09090909090909091	-1
3835	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3836	0.07692307692307696	0.0	0.0	0.48333333333333334	0.3333333333333333	0.09090909090909091	1
3837	0.07692307692307696	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
3838	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3839	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3840	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3841	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3842	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3843	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3844	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3845	0.19230769230769232	0.0	0.0	0.4166666666666667	0.0	0.030303030303030304	-1
3846	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3847	0.025641025641025633	0.0	0.0	0.13333333333333336	0.0	0.030303030303030304	-1
3848	0.3846153846153847	0.0	0.0	0.45	0.0	0.09090909090909091	1
3849	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3850	0.07692307692307696	0.0	0.0	0.5	0.0	0.15151515151515152	-1
3851	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3852	0.12820512820512822	0.0	0.0	0.5	0.0	0.12121212121212122	1
3853	0.42307692307692313	0.0	0.0	0.6833333333333333	0.0	0.18181818181818182	1
3854	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3855	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3856	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
3857	0.6025641025641025	0.0	0.0	0.2	0.0	0.06060606060606061	1
3858	0.12820512820512822	0.0	0.0	0.45	0.0	0.06060606060606061	1
3859	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
3860	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3861	0.23076923076923075	0.0	0.0	0.3666666666666667	0.0	0.030303030303030304	1
3862	0.07692307692307696	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3863	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3864	0.5256410256410257	0.0	0.0	0.5	0.0	0.09090909090909091	1
3865	0.3205128205128205	0.0	0.0	0.43333333333333335	0.0	0.0	1
3866	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3867	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
3868	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
3869	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3870	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
3871	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
3872	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3873	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3874	0.1794871794871795	0.0	0.0	0.43333333333333335	0.0	0.24242424242424243	1
3875	0.5256410256410257	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3876	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3877	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3878	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3879	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3880	0.2692307692307693	0.0	0.5	0.48333333333333334	0.0	0.30303030303030304	-1
3881	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3882	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	1
3883	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3884	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3885	0.3076923076923077	0.05	0.0	0.48333333333333334	0.1111111111111111	0.3939393939393939	1
3886	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3887	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
3888	0.14102564102564105	0.0	0.0	0.5	0.0	0.30303030303030304	1
3889	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.42424242424242425	1
3890	0.3846153846153847	0.0	0.0	0.5	0.0	0.0	-1
3891	0.29487179487179493	0.0	0.0	0.5	0.3333333333333333	0.36363636363636365	1
3892	0.11538461538461539	0.0	0.0	0.5	0.0	0.18181818181818182	1
3893	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3894	0.15384615384615383	0.0	0.125	0.48333333333333334	0.0	0.21212121212121213	1
3895	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3896	0.21794871794871792	0.0	0.0	0.26666666666666666	0.0	0.06060606060606061	-1
3897	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3898	0.19230769230769232	0.0	0.0	0.48333333333333334	0.1111111111111111	0.42424242424242425	1
3899	0.08974358974358973	0.0	0.0	0.33333333333333337	0.0	0.030303030303030304	-1
3900	0.01282051282051283	0.15000000000000002	0.0	0.15000000000000002	0.0	0.06060606060606061	1
3901	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
3902	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3903	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3904	0.07692307692307696	0.0	0.0	0.1166666666666667	0.0	0.030303030303030304	-1
3905	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.5151515151515151	1
3906	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3907	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3908	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
3909	0.35897435897435903	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
3910	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3911	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3912	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3913	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3914	0.16666666666666666	0.0	0.0	0.48333333333333334	0.3333333333333333	0.2727272727272727	1
3915	0.19230769230769232	0.0	0.0	0.5	0.0	0.0	-1
3916	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
3917	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	1
3918	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3919	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
3920	0.08974358974358973	0.0	0.0	0.09999999999999998	0.0	0.030303030303030304	1
3921	0.08974358974358973	0.0	0.0	0.5	0.0	0.18181818181818182	1
3922	0.47435897435897434	0.0	0.0	0.5	0.0	0.2727272727272727	1
3923	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3924	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3925	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
3926	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3927	0.28205128205128205	0.0	0.0	0.7666666666666666	0.0	0.15151515151515152	-1
3928	0.29487179487179493	0.0	0.0	0.06666666666666665	0.0	0.06060606060606061	1
3929	0.06410256410256412	0.0	0.0	0.5	0.0	0.09090909090909091	1
3930	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3931	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3932	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3933	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
3934	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3935	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3936	0.3717948717948718	0.0	0.0	0.5	0.0	0.030303030303030304	-1
3937	0.051282051282051294	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	1
3938	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
3939	0.14102564102564105	0.0	0.0	0.5	0.2222222222222222	0.42424242424242425	1
3940	0.2692307692307693	0.0	0.0	0.5	0.0	0.48484848484848486	1
3941	0.08974358974358973	0.0	0.0	0.5	0.0	0.0	-1
3942	0.06410256410256412	0.0	0.125	0.48333333333333334	0.0	0.21212121212121213	1
3943	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3944	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3945	0.5256410256410257	0.0	0.0	0.9333333333333333	0.0	0.06060606060606061	-1
3946	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
3947	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3948	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
3949	0.5	0.0	0.0	0.5	0.0	0.36363636363636365	-1
3950	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3951	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
3952	0.2564102564102564	0.0	0.0	0.31666666666666665	0.0	0.15151515151515152	1
3953	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3954	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.7575757575757576	1
3955	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
3956	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3957	0.15384615384615383	0.0	0.0	0.5	0.0	0.21212121212121213	1
3958	0.3717948717948718	0.0	0.0	0.45	0.0	0.06060606060606061	-1
3959	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.09090909090909091	-1
3960	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3961	0.20512820512820515	0.0	0.0	0.5	0.0	0.0	-1
3962	0.5384615384615384	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3963	0.20512820512820515	0.0	0.0	0.5	0.0	0.0	1
3964	0.038461538461538464	0.0	0.125	0.48333333333333334	0.0	0.030303030303030304	1
3965	0.5128205128205129	0.0	0.0	0.35	0.0	0.06060606060606061	-1
3966	0.4358974358974359	0.0	0.0	0.5	0.0	0.0	1
3967	0.15384615384615383	0.0	0.125	0.5	0.0	0.5757575757575758	1
3968	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3969	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3970	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3971	0.15384615384615383	0.0	0.0	0.2	0.0	0.21212121212121213	-1
3972	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
3973	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	1
3974	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3975	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3976	0.051282051282051294	0.0	0.0	0.18333333333333335	0.0	0.030303030303030304	1
3977	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.30303030303030304	1
3978	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3979	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3980	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
3981	0.2692307692307693	0.0	0.0	0.5	0.0	0.030303030303030304	1
3982	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3983	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3984	0.33333333333333337	0.0	0.0	0.4666666666666667	0.0	0.0	-1
3985	0.051282051282051294	0.0	0.0	0.033333333333333326	0.0	0.030303030303030304	-1
3986	0.4487179487179488	0.0	0.0	0.33333333333333337	0.0	0.030303030303030304	-1
3987	0.11538461538461539	0.0	0.0	0.5	0.0	0.0	-1
3988	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3989	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	1
3990	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
3991	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	-1
3992	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
3993	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3994	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.0	-1
3995	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
3996	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
3997	0.3717948717948718	0.0	0.0	0.5	0.0	0.09090909090909091	1
3998	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
3999	0.025641025641025633	0.0	0.5	0.48333333333333334	0.0	0.12121212121212122	-1
4000	0.4487179487179488	0.0	0.0	0.45	0.0	0.6060606060606061	-1
4001	0.08974358974358973	0.0	0.0	0.5	0.0	0.12121212121212122	1
4002	0.14102564102564105	0.0	0.0	0.5	0.0	0.15151515151515152	1
4003	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4004	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
4005	0.4358974358974359	0.0	0.0	0.5	0.0	0.030303030303030304	-1
4006	0.14102564102564105	0.05	0.0	0.48333333333333334	0.0	0.24242424242424243	1
4007	0.34615384615384615	0.0	0.0	0.5	0.0	0.24242424242424243	1
4008	0.5897435897435898	0.0	0.0	0.033333333333333326	0.0	0.3939393939393939	-1
4009	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	1
4010	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.33333333333333337	1
4011	0.14102564102564105	0.0	0.125	0.48333333333333334	0.1111111111111111	0.24242424242424243	1
4012	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	-1
4013	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	1
4014	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4015	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4016	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4017	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4018	0.3205128205128205	0.0	0.0	0.5	0.0	0.18181818181818182	1
4019	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	1
4020	0.39743589743589747	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4021	0.5641025641025641	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4022	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4023	0.06410256410256412	0.0	0.0	0.31666666666666665	0.1111111111111111	0.12121212121212122	1
4024	0.07692307692307696	0.0	0.0	0.48333333333333334	0.2222222222222222	0.06060606060606061	-1
4025	0.23076923076923075	0.0	0.0	0.43333333333333335	0.0	0.12121212121212122	1
4026	0.21794871794871792	0.0	0.0	0.0	0.0	0.12121212121212122	-1
4027	0.3846153846153847	0.0	0.0	0.09999999999999998	0.0	0.36363636363636365	-1
4028	0.11538461538461539	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
4029	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
4030	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4031	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
4032	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
4033	0.10256410256410256	0.0	0.0	0.4666666666666667	0.0	0.12121212121212122	1
4034	0.06410256410256412	0.0	0.0	0.45	0.0	0.0	-1
4035	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	1
4036	0.28205128205128205	0.0	0.0	0.18333333333333335	0.0	0.21212121212121213	1
4037	0.3076923076923077	0.0	0.0	0.5	0.0	0.030303030303030304	-1
4038	0.1794871794871795	0.0	0.0	0.5	0.0	0.5151515151515151	1
4039	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4040	0.29487179487179493	0.05	0.125	0.48333333333333334	0.0	0.7272727272727273	1
4041	0.576923076923077	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4042	0.08974358974358973	0.0	0.0	0.5	0.0	0.030303030303030304	-1
4043	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4044	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	1
4045	0.4871794871794872	0.0	0.0	0.5	0.0	0.09090909090909091	-1
4046	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4047	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
4048	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
4049	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4050	0.07692307692307696	0.0	0.0	0.45	0.0	0.0	-1
4051	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4052	0.3076923076923077	0.0	0.0	0.45	0.0	0.0	-1
4053	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4054	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
4055	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	1
4056	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	-1
4057	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4058	0.5	0.0	0.0	0.5	0.0	0.48484848484848486	1
4059	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4060	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4061	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4062	0.07692307692307696	0.0	0.0	0.5	0.0	0.18181818181818182	1
4063	0.3717948717948718	0.0	0.0	0.5	0.0	0.09090909090909091	-1
4064	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4065	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4066	0.038461538461538464	0.0	0.0	0.48333333333333334	0.1111111111111111	0.0	1
4067	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4068	0.15384615384615383	0.0	0.0	0.5	0.0	0.0	-1
4069	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4070	0.5	0.0	0.0	0.4666666666666667	0.0	0.0	-1
4071	0.025641025641025633	0.0	0.0	0.06666666666666665	0.0	0.030303030303030304	1
4072	0.5	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	-1
4073	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
4074	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4075	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4076	0.025641025641025633	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4077	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.33333333333333337	-1
4078	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
4079	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4080	0.20512820512820515	0.0	0.0	0.4	0.0	0.09090909090909091	-1
4081	0.07692307692307696	0.0	0.0	0.4	0.0	0.030303030303030304	-1
4082	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.0	1
4083	0.21794871794871792	0.0	0.0	0.4666666666666667	0.0	0.36363636363636365	1
4084	0.3205128205128205	0.0	0.0	0.5	0.0	0.3939393939393939	1
4085	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
4086	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4087	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.3939393939393939	1
4088	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4089	0.08974358974358973	0.0	0.0	0.5	0.0	0.06060606060606061	-1
4090	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4091	0.08974358974358973	0.0	0.125	0.48333333333333334	0.0	0.06060606060606061	1
4092	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4093	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4094	0.2564102564102564	0.0	0.0	0.5	0.0	0.09090909090909091	-1
4095	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4096	0.35897435897435903	0.0	0.0	0.5	0.0	0.0	-1
4097	0.35897435897435903	0.0	0.0	0.3666666666666667	0.0	0.12121212121212122	-1
4098	0.1794871794871795	0.0	0.25	0.48333333333333334	0.1111111111111111	0.30303030303030304	1
4099	0.12820512820512822	0.0	0.0	0.48333333333333334	0.1111111111111111	0.12121212121212122	-1
4100	0.051282051282051294	0.0	0.0	0.5	0.0	0.09090909090909091	1
4101	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4102	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	1
4103	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	1
4104	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4105	0.051282051282051294	0.0	0.0	0.5	0.0	0.030303030303030304	1
4106	0.051282051282051294	0.0	0.0	0.3	0.0	0.12121212121212122	-1
4107	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4108	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4109	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4110	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	-1
4111	0.025641025641025633	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
4112	0.12820512820512822	0.05	0.0	0.5	0.1111111111111111	0.33333333333333337	1
4113	0.20512820512820515	0.05	0.0	0.48333333333333334	0.0	0.30303030303030304	1
4114	0.06410256410256412	0.0	0.0	0.5	0.0	0.0	1
4115	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
4116	0.21794871794871792	0.0	0.0	0.16666666666666669	0.0	0.15151515151515152	-1
4117	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	1
4118	0.038461538461538464	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4119	0.07692307692307696	0.0	0.0	0.4666666666666667	0.0	0.0	-1
4120	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4121	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4122	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4123	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4124	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4125	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4126	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4127	0.16666666666666666	0.0	0.0	0.5	0.0	0.18181818181818182	-1
4128	0.35897435897435903	0.0	0.0	0.4166666666666667	0.0	0.12121212121212122	-1
4129	0.038461538461538464	0.0	0.25	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
4130	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4131	0.08974358974358973	0.0	0.0	0.5	0.1111111111111111	0.030303030303030304	1
4132	0.34615384615384615	0.0	0.0	0.4666666666666667	0.0	0.030303030303030304	-1
4133	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4134	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	1
4135	0.46153846153846156	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4136	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	1
4137	0.051282051282051294	0.0	0.0	0.9666666666666667	0.1111111111111111	0.030303030303030304	1
4138	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4139	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
4140	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4141	0.19230769230769232	0.0	0.0	0.5	0.0	0.2727272727272727	-1
4142	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4143	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4144	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.8181818181818182	-1
4145	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.0	1
4146	0.3846153846153847	0.0	0.0	0.5	0.0	0.06060606060606061	1
4147	0.038461538461538464	0.0	0.0	0.4666666666666667	0.0	0.0	1
4148	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4149	0.10256410256410256	0.0	0.0	0.5	0.0	0.12121212121212122	1
4150	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4151	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4152	0.038461538461538464	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4153	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4154	0.21794871794871792	0.0	0.0	0.5	0.1111111111111111	0.36363636363636365	1
4155	0.4358974358974359	0.0	0.0	0.4	0.0	0.0	-1
4156	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
4157	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4158	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4159	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4160	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4161	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
4162	0.16666666666666666	0.1	0.125	0.48333333333333334	0.1111111111111111	0.48484848484848486	1
4163	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4164	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4165	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.36363636363636365	-1
4166	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4167	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
4168	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4169	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4170	0.12820512820512822	0.0	0.0	0.48333333333333334	0.1111111111111111	0.21212121212121213	-1
4171	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4172	0.025641025641025633	0.1	0.0	0.15000000000000002	0.0	0.06060606060606061	1
4173	0.39743589743589747	0.0	0.0	0.31666666666666665	0.0	0.12121212121212122	-1
4174	0.12820512820512822	0.0	0.0	0.43333333333333335	0.0	0.06060606060606061	1
4175	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4176	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4177	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4178	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4179	0.4487179487179488	0.0	0.0	0.5	0.0	0.0	-1
4180	0.6153846153846154	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4181	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4182	0.41025641025641024	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4183	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	1
4184	0.14102564102564105	0.2	0.125	0.48333333333333334	0.0	0.30303030303030304	1
4185	0.23076923076923075	0.0	0.0	0.5	0.0	0.48484848484848486	1
4186	0.35897435897435903	0.0	0.0	0.21666666666666667	0.0	0.06060606060606061	-1
4187	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4188	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4189	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
4190	0.19230769230769232	0.0	0.0	0.5	0.0	0.30303030303030304	-1
4191	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4192	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4193	0.3205128205128205	0.0	0.0	0.5	0.0	0.0	-1
4194	0.08974358974358973	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4195	0.19230769230769232	0.0	0.0	0.5	0.1111111111111111	0.33333333333333337	1
4196	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4197	0.051282051282051294	0.05	0.125	0.48333333333333334	0.0	0.18181818181818182	1
4198	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	-1
4199	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4200	0.7051282051282052	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4201	0.038461538461538464	0.0	0.0	0.5	0.0	0.0	1
4202	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4203	0.21794871794871792	0.0	0.0	0.4666666666666667	0.0	0.0	-1
4204	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4205	0.15384615384615383	0.0	0.0	0.48333333333333334	0.2222222222222222	0.33333333333333337	1
4206	0.16666666666666666	0.0	0.0	0.5	0.0	0.12121212121212122	1
4207	0.16666666666666666	0.0	0.0	0.48333333333333334	0.1111111111111111	0.09090909090909091	1
4208	0.10256410256410256	0.0	0.0	0.5	0.0	0.12121212121212122	1
4209	0.14102564102564105	0.0	0.0	0.5	0.0	0.24242424242424243	1
4210	0.19230769230769232	0.2	0.0	0.48333333333333334	0.0	0.36363636363636365	1
4211	0.16666666666666666	0.0	0.125	0.48333333333333334	0.0	0.15151515151515152	1
4212	0.12820512820512822	0.0	0.0	0.5	0.0	0.030303030303030304	1
4213	0.06410256410256412	0.05	0.25	0.48333333333333334	0.2222222222222222	0.18181818181818182	1
4214	0.051282051282051294	0.0	0.0	0.4166666666666667	0.0	0.0	1
4215	0.20512820512820515	0.15000000000000002	0.125	0.48333333333333334	0.0	0.2727272727272727	1
4216	0.15384615384615383	0.05	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4217	0.21794871794871792	0.0	0.0	0.18333333333333335	0.1111111111111111	0.15151515151515152	-1
4218	0.23076923076923075	0.0	0.0	0.5	0.0	0.0	-1
4219	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	-1
4220	0.025641025641025633	0.0	0.0	0.5	0.0	0.06060606060606061	1
4221	0.2692307692307693	0.0	0.0	0.5	0.0	0.06060606060606061	1
4222	0.11538461538461539	0.0	0.0	0.48333333333333334	0.1111111111111111	0.030303030303030304	1
4223	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4224	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.24242424242424243	1
4225	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4226	0.6153846153846154	0.0	0.0	0.5	0.0	0.0	1
4227	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	1
4228	0.15384615384615383	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4229	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4230	0.3205128205128205	0.0	0.0	0.06666666666666665	0.0	0.12121212121212122	1
4231	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
4232	0.2692307692307693	0.0	0.0	0.25	0.0	0.030303030303030304	-1
4233	0.4358974358974359	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4234	0.33333333333333337	0.0	0.0	0.48333333333333334	0.0	0.0	1
4235	0.038461538461538464	0.0	0.0	0.33333333333333337	0.0	0.15151515151515152	1
4236	0.051282051282051294	0.05	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4237	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4238	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4239	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4240	0.08974358974358973	0.0	0.0	0.48333333333333334	0.1111111111111111	0.12121212121212122	1
4241	0.2692307692307693	0.0	0.0	0.4666666666666667	0.0	0.12121212121212122	1
4242	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
4243	0.24358974358974358	0.0	0.0	0.5	0.0	0.06060606060606061	1
4244	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4245	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.0	1
4246	0.3205128205128205	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4247	0.12820512820512822	0.0	0.0	0.5	0.0	0.0	-1
4248	0.5512820512820513	0.0	0.0	0.5	0.0	0.06060606060606061	-1
4249	0.3076923076923077	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
4250	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4251	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4252	0.19230769230769232	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	1
4253	0.12820512820512822	0.0	0.0	0.55	0.0	0.06060606060606061	1
4254	0.5128205128205129	0.0	0.0	0.2	0.0	0.09090909090909091	-1
4255	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4256	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4257	0.14102564102564105	0.0	0.0	0.5	0.0	0.0	-1
4258	0.051282051282051294	0.0	0.0	0.5	0.0	0.0	1
4259	0.12820512820512822	0.0	0.0	0.35	0.0	0.030303030303030304	-1
4260	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	-1
4261	0.06410256410256412	0.0	0.0	0.4666666666666667	0.3333333333333333	0.0	-1
4262	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	1
4263	0.42307692307692313	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4264	0.39743589743589747	0.0	0.0	0.5	0.0	0.21212121212121213	1
4265	0.16666666666666666	0.0	0.0	0.5	0.0	0.0	-1
4266	0.47435897435897434	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	-1
4267	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4268	0.01282051282051283	0.0	0.0	0.48333333333333334	0.0	0.0	1
4269	0.051282051282051294	0.0	0.125	0.48333333333333334	0.1111111111111111	0.06060606060606061	1
4270	0.35897435897435903	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4271	0.051282051282051294	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4272	0.4487179487179488	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
4273	0.1794871794871795	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4274	0.11538461538461539	0.0	0.0	0.5	0.0	0.09090909090909091	-1
4275	0.4871794871794872	0.0	0.0	0.09999999999999998	0.0	0.030303030303030304	1
4276	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.0	1
4277	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4278	0.6538461538461539	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
4279	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4280	0.21794871794871792	0.15000000000000002	0.0	0.48333333333333334	0.0	0.3939393939393939	-1
4281	0.2692307692307693	0.0	0.0	0.48333333333333334	0.0	0.09090909090909091	-1
4282	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.21212121212121213	1
4283	0.3846153846153847	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4284	0.29487179487179493	0.0	0.0	0.5	0.0	0.15151515151515152	-1
4285	0.06410256410256412	0.05	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4286	0.4871794871794872	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4287	0.20512820512820515	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
4288	0.12820512820512822	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	-1
4289	0.23076923076923075	0.0	0.0	0.48333333333333334	0.0	0.0	1
4290	0.24358974358974358	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4291	0.2564102564102564	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4292	0.16666666666666666	0.0	0.25	0.45	0.0	0.30303030303030304	-1
4293	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4294	0.29487179487179493	0.0	0.0	0.48333333333333334	0.0	0.0	1
4295	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4296	0.39743589743589747	0.0	0.0	0.06666666666666665	0.0	0.030303030303030304	-1
4297	0.16666666666666666	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4298	0.3205128205128205	0.0	0.0	0.4666666666666667	0.0	0.0	1
4299	0.07692307692307696	0.0	0.0	0.5	0.0	0.0	-1
4300	0.28205128205128205	0.0	0.0	0.48333333333333334	0.0	0.12121212121212122	1
4301	0.07692307692307696	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	1
4302	0.42307692307692313	0.0	0.0	0.5	0.0	0.06060606060606061	-1
4303	0.34615384615384615	0.0	0.0	0.48333333333333334	0.0	0.0	1
4304	0.5128205128205129	0.0	0.0	0.5	0.0	0.0	-1
4305	0.5512820512820513	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4306	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	1
4307	0.1794871794871795	0.0	0.0	0.5	0.0	0.09090909090909091	1
4308	0.14102564102564105	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	1
4309	0.10256410256410256	0.0	0.0	0.48333333333333334	0.0	0.06060606060606061	-1
4310	0.10256410256410256	0.0	0.0	0.5	0.0	0.030303030303030304	1
4311	0.11538461538461539	0.0	0.0	0.48333333333333334	0.0	0.2727272727272727	1
4312	0.5128205128205129	0.0	0.0	0.48333333333333334	0.0	0.18181818181818182	-1
4313	0.3717948717948718	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	1
4314	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.15151515151515152	-1
4315	0.025641025641025633	0.05	0.0	0.9666666666666667	0.0	0.030303030303030304	1
4316	0.21794871794871792	0.0	0.0	0.48333333333333334	0.0	0.030303030303030304	1
4317	0.24358974358974358	0.0	0.0	0.5	0.0	0.09090909090909091	-1
4318	0.06410256410256412	0.0	0.0	0.48333333333333334	0.0	0.0	-1
4319	0.19230769230769232	0.0	0.0	0.5	0.0	0.030303030303030304	-1


==> supp_material/code/data/cf_shop2_data_test.tsv <==
	Administrative	Administrative_Duration	Informational	Informational_Duration	ProductRelated	ProductRelated_Duration	BounceRates	ExitRates	PageValues	class
0	0.125	0.0419271791099669	0.0	0.0	0.09284332688588008	0.016448304162726732	0.02173913	0.06521739	0.0	-1
1	0.25	0.1286918144317764	0.14285714285714285	0.09239519490071096	0.16054158607350097	0.03913934536850966	0.01098901	0.02458068	0.0077043442489918195	1
2	0.041666666666666664	0.01210003677822729	0.0	0.0	0.2437137330754352	0.06737169562908402	0.003439155	0.064114215	0.01274470899182447	-1
3	0.08333333333333333	0.04148584038249357	0.0	0.0	0.019342359767891684	0.009483089965234202	0.041666665	0.131944445	0.1354297156909716	-1
4	0.75	0.17893048915042295	0.42857142857142855	0.2878352537386614	0.32495164410058025	0.07735073177945921	0.033158815	0.06763754	0.03748603218222308	-1
5	0.041666666666666664	0.006472968002942258	0.0	0.0	0.017408123791102514	0.006490966661286488	0.166666665	0.24074073999999998	0.0	-1
6	0.0	0.0	0.0	0.0	0.027079303675048357	0.0029220422259685864	0.214285715	0.357142855	0.0	-1
7	0.0	0.0	0.0	0.0	0.02321083172147002	0.003095030461010776	0.083333335	0.375	0.0	-1
8	0.3333333333333333	0.0439867598381758	0.0	0.0	0.10638297872340426	0.040626052410495835	0.016393445000000003	0.040983605000000006	0.1799583119788982	-1
9	0.25	0.04128968982714234	0.0	0.0	0.017408123791102514	0.0013904189874086289	0.0	0.023809525	0.0	-1
10	0.0	0.0	0.0	0.0	0.05609284332688588	0.00987557004800547	0.10714285500000001	0.25212585	0.0	-1
11	0.16666666666666666	0.029937477013607945	0.14285714285714285	0.025692571708752145	0.07156673114119923	0.020437708858663858	0.05574913000000001	0.13617886	0.0	-1
12	0.0	0.0	0.0	0.0	0.01160541586073501	0.0034910276238513754	0.0	0.041666665	0.0	-1
13	0.08333333333333333	0.01603530709819787	0.0	0.0	0.009671179883945842	0.0010394925538243262	0.0	0.142857145	0.0	-1
14	0.0	0.0	0.0	0.0	0.005802707930367505	0.0034701856684060217	0.6666666649999999	0.6666666649999999	0.0	-1
15	0.0	0.0	0.0	0.0	0.03288201160541586	0.008749713639145363	0.058823530000000006	0.098039215	0.0	-1
16	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0001719461367228209	0.0	0.5	0.0	-1
17	0.0	0.0	0.0	0.0	0.017408123791102514	0.002975189213682913	0.0	0.166666665	0.0	-1
18	0.16666666666666666	0.022096358955498344	0.0	0.0	0.013539651837524178	0.001605351658312155	0.0	0.055555555000000006	0.0	1
19	0.08333333333333333	0.005884516366311144	0.0	0.0	0.1276595744680851	0.05301702582212191	0.14477611999999998	0.19167808999999997	0.0	-1
20	0.041666666666666664	0.0035307098197866864	0.0	0.0	0.03481624758220503	0.010809159413075514	0.0	0.025	0.0	-1
21	0.0	0.0	0.0	0.0	0.09671179883945842	0.03985296471302328	0.061224490000000006	0.18265306000000003	0.0	-1
22	0.125	0.03133504965060684	0.14285714285714285	0.019416523657759255	0.05609284332688588	0.02240981692153423	0.04032258	0.09466205999999999	0.0	-1
23	0.3333333333333333	0.06384700257447591	0.14285714285714285	0.11041922039715617	0.009671179883945842	0.003691631451070097	0.0	0.07142857	0.0	-1
24	0.0	0.0	0.0	0.0	0.025145067698259187	0.0034623699349186207	0.0	0.102564105	0.0	-1
25	0.20833333333333331	0.023273262228760572	0.0	0.0	0.06963249516441006	0.016899309203472632	0.125	0.12986111	0.0	-1
26	0.0	0.0	0.0	0.0	0.08317214700193423	0.014040791527323102	0.036585365	0.158536585	0.032862340160836806	1
27	0.0	0.0	0.0	0.0	0.025145067698259187	0.0061275350541223446	0.0	0.13461538500000003	0.0	-1
28	0.0	0.0	0.0	0.0	0.09090909090909091	0.05705980442777944	0.0	0.016666665	0.35894412109219775	1
29	0.0	0.0	0.0	0.0	0.03868471953578337	0.03565277091981684	0.05	0.19166666499999999	0.0	-1
30	0.0	0.0	0.0	0.0	0.007736943907156673	0.0	1.0	1.0	0.0	-1
31	0.6666666666666666	0.08381022434718648	0.0	0.0	0.5338491295938105	0.0743804697964338	0.0051724150000000005	0.03653131	0.10130592965190025	1
32	0.375	0.07358097338727475	0.14285714285714285	0.011963716597205198	0.2998065764023211	0.07258133631139291	0.010365855	0.037334255	0.03735807210588595	1
33	0.16666666666666666	0.05237219566016918	0.14285714285714285	0.08198087766609463	0.03288201160541586	0.043419004772218564	0.0	0.045454545	0.0	-1
34	0.0	0.0	0.0	0.0	0.01160541586073501	0.0018210659025644212	0.0	0.333333335	0.0	-1
35	0.0	0.0	0.0	0.0	0.1450676982591876	0.027749631490002775	0.006666665	0.09714285500000001	0.0	-1
36	0.16666666666666666	0.02500919455682236	0.0	0.0	0.0367504835589942	0.009363248717906338	0.075	0.17500000000000002	0.0	-1
37	0.08333333333333333	0.037293122471496874	0.0	0.0	0.0425531914893617	0.03566449452004795	0.14848485	0.21843434500000003	0.0	-1
38	0.08333333333333333	0.03618977565281353	0.0	0.0	0.01160541586073501	0.00278761160998529	0.0	0.11904761999999999	0.0	-1
39	0.20833333333333331	0.05678558293490254	0.07142857142857142	0.005099289041431723	0.1276595744680851	0.032036042405664496	0.02244898	0.06382653	0.10878809711419392	-1
40	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
41	0.0	0.0	0.21428571428571427	0.05726893846531013	0.04448742746615087	0.019527089074582598	0.07692307500000001	0.14551282	0.05664526319563962	-1
42	0.08333333333333333	0.018683339463037883	0.0	0.0	0.017408123791102514	0.0015485573283558131	0.18181818	0.36363636499999996	0.0	-1
43	0.3333333333333333	0.1072453107760206	0.0	0.0	0.05029013539651837	0.012247254374757289	0.03846154	0.06730769	0.0	-1
44	0.0	0.0	0.0	0.0	0.0038684719535783366	0.003970392611599682	0.0	0.5	0.0	-1
45	0.20833333333333331	0.008826774549466716	0.07142857142857142	0.0015690120127482227	0.20696324951644102	0.06841740930355525	0.036363635	0.10853776000000001	0.0	-1
46	0.08333333333333333	0.013387274733357853	0.0	0.0	0.017408123791102514	0.0019109468376695322	0.0	0.09090909	0.0	-1
47	0.5416666666666666	0.2687818233762413	0.21428571428571427	0.05565285609217946	0.05609284332688588	0.0202216819850721	0.013157895000000001	0.102850875	0.005479432127472791	-1
48	0.0	0.0	0.0	0.0	0.03868471953578337	0.017465559094634833	0.0	0.00478469	0.0	-1
49	0.16666666666666666	0.03404192717910997	0.0	0.0	0.030947775628626693	0.010244602930314536	0.0	0.060185184999999995	0.0	-1
50	0.16666666666666666	0.03769768297168077	0.2857142857142857	0.05275802892865899	0.17988394584139264	0.04216080740877475	0.030303029999999998	0.09637281999999998	0.0	-1
51	0.125	0.009885987495402723	0.0	0.0	0.007736943907156673	0.001711645633740808	0.0	0.066666665	0.0	-1
52	0.16666666666666666	0.022361162191982347	0.0	0.0	0.07543520309477757	0.030271117370052617	0.023809525	0.11904761999999999	0.02036295378027038	-1
53	0.0	0.0	0.0	0.0	0.13346228239845262	0.010211690009052673	0.07352941	0.26715686499999997	0.0	-1
54	0.0	0.0	0.0	0.0	0.015473887814313346	0.009566457788578762	0.0	0.07142857	0.0	-1
55	0.125	0.09253401986024273	0.0	0.0	0.0425531914893617	0.04434907705721928	0.0	0.041666665	0.0	-1
56	0.0	0.0	0.0	0.0	0.05609284332688588	0.01777558320005605	0.0	0.035714285	0.08225934477682631	1
57	0.0	0.0	0.0	0.0	0.007736943907156673	0.003169279929141085	0.0	0.125	0.0	-1
58	0.041666666666666664	0.011033468186833395	0.0	0.0	0.04835589941972921	0.009274019094446227	0.041666665	0.01875	0.0	-1
59	0.0	0.0	0.0	0.0	0.013539651837524178	0.0034441332229269697	0.0	0.05	0.0	-1
60	0.125	0.01059212945936006	0.14285714285714285	0.29928904143172347	0.017408123791102514	0.0025557448503801105	0.0	0.07142857	0.0	1
61	0.125	0.0020595807282089004	0.07142857142857142	0.009871700581515078	0.04061895551257253	0.006971634270761647	0.095238095	0.15873016	0.11960989212207432	-1
62	0.20833333333333331	0.020154468554615668	0.14285714285714285	0.013434665359156656	0.7446808510638298	0.22674579645385898	0.036549995	0.06759969	0.0	-1
63	0.0	0.0	0.0	0.0	0.015473887814313346	0.0029152685908005543	0.0	0.125	0.0	-1
64	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
65	0.0	0.0	0.0	0.0	0.08317214700193423	0.05286692392581743	0.0	0.058139535	0.0	-1
66	0.08333333333333333	0.06696579624862081	0.0	0.0	0.22243713733075435	0.08260943966786492	0.0	0.014245014999999998	0.0	-1
67	0.4583333333333333	0.046307905023905846	0.21428571428571427	0.13273841627849964	0.08897485493230174	0.025400127558366584	0.026785715000000005	0.106957215	0.0	-1
68	0.6666666666666666	0.1310334681868334	0.0	0.0	0.19922630560928434	0.032685984999891414	0.039473684999999994	0.14082902	0.026679569843085785	-1
69	0.0	0.0	0.0	0.0	0.08123791102514506	0.03217346690088601	0.105691055	0.25609756	0.0	-1
70	0.0	0.0	0.0	0.0	0.009671179883945842	0.011262471955344768	0.8	0.8999999999999999	0.0	-1
71	0.0	0.0	0.0	0.0	0.007736943907156673	0.0005523118330575623	0.25	0.5	0.0	-1
72	0.0	0.0	0.0	0.0	0.009671179883945842	0.00139901629424477	0.2	0.26666666499999997	0.0	-1
73	0.08333333333333333	0.019418904008826773	0.07142857142857142	0.0	0.019342359767891684	0.004720703026390174	0.214285715	0.29761905	0.07214202082975864	1
74	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
75	0.0	0.0	0.0	0.0	0.007736943907156673	0.00022196683104218695	0.5	0.75	0.0	-1
76	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.05609284332688588	0.005546565531037825	0.0	0.05172414	0.0	-1
77	0.20833333333333331	0.041426995218830455	0.2857142857142857	0.09992645256190243	0.11798839458413926	0.027199577533719304	0.035897435	0.11898101999999999	0.054006510754281624	-1
78	0.0	0.0	0.0	0.0	0.09090909090909091	0.0222435775051431	0.02173913	0.06884058	0.0	-1
79	0.0	0.0	0.0	0.0	0.0038684719535783366	0.002815962800239896	0.166666665	0.27777778	0.0	-1
80	0.0	0.0	0.0	0.0	0.05029013539651837	0.012667293413773944	0.09615384499999999	0.12652625	0.0	-1
81	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.029013539651837523	0.004580019823616956	0.10714285500000001	0.13095238	0.0	-1
82	0.0	0.0	0.0	0.0	0.01160541586073501	0.004943451430781101	0.0	0.166666665	0.0	-1
83	0.0	0.0	0.0	0.0	0.01160541586073501	0.0016647512328164021	0.0	0.166666665	0.0	-1
84	0.0	0.0	0.0	0.0	0.013539651837524178	0.015790386894256207	0.142857145	0.476190475	0.0	-1
85	0.08333333333333333	0.11357116586980508	0.07142857142857142	0.009806325079676392	0.059961315280464215	0.04259574750633517	0.05454545500000001	0.087412585	0.0	-1
86	0.0	0.0	0.0	0.0	0.07156673114119923	0.0055674074880463255	0.013513515	0.06081080999999999	0.0	-1
87	0.375	0.01897756528135344	0.21428571428571427	0.03906839911743074	0.06382978723404255	0.012011427642476393	0.024390245000000005	0.06808943	0.15269006045600586	-1
88	0.7916666666666666	0.06778810930489151	0.21428571428571427	0.01894582005393479	0.21470019342359767	0.051211664244799865	0.044000000000000004	0.05513822	0.0016509007871981518	-1
89	0.125	0.09062155204119161	0.0	0.0	0.10444874274661509	0.02041707144565331	0.01754386	0.064814815	0.0	-1
90	0.125	0.010415593968370725	0.0	0.0	0.0735009671179884	0.01465930814983673	0.05128205	0.196581195	0.0	-1
91	0.08333333333333333	0.014534755424788525	0.14285714285714285	0.0027457710223093897	0.007736943907156673	0.0008315940430594611	0.142857145	0.214285715	0.0	-1
92	0.375	0.04303052592865024	0.0	0.0	0.04835589941972921	0.008988093510511093	0.033333335	0.098333335	0.0	-1
93	0.0	0.0	0.0	0.0	0.0793036750483559	0.0101263248312473	0.0625	0.133333335	0.0	-1
94	0.0	0.0	0.0	0.0	0.05609284332688588	0.02690370859700592	0.21264368	0.35632184	0.0	-1
95	0.29166666666666663	0.014269952188304524	0.0	0.0	0.017408123791102514	0.0018236711475812706	0.0	0.033333335	0.0	-1
96	0.0	0.0	0.0	0.0	0.007736943907156673	0.0008175257227821393	0.0	0.5	0.0	-1
97	0.16666666666666666	0.02412651710187569	0.0	0.0	0.04448742746615087	0.008918012434095113	0.037037034999999996	0.12037036999999999	0.0	-1
98	0.5	0.1876980916219198	0.0	0.0	0.11798839458413926	0.028094408879634394	0.125735295	0.14938901499999999	0.0	-1
99	0.08333333333333333	0.016917984553144538	0.0	0.0	0.019342359767891684	0.010590318875428287	0.23809523999999999	0.350694445	0.0	-1
100	0.08333333333333333	0.023538065465244576	0.42857142857142855	0.05560186320176514	0.09090909090909091	0.05585861302356496	0.018867925	0.060034305	0.12872443656601948	-1
101	0.0	0.0	0.0	0.0	0.04835589941972921	0.010731002078201504	0.08	0.16	0.0	-1
102	0.29166666666666663	0.039426259654284666	0.14285714285714285	0.0768815886246629	0.02127659574468085	0.006855700890177485	0.0625	0.161458335	0.0	-1
103	0.08333333333333333	0.01382861346083119	0.0	0.0	0.08123791102514506	0.02389086007340822	0.0	0.023809525	0.0653529238577186	1
104	0.0	0.0	0.0	0.0	0.01160541586073501	0.0019148547044132325	0.055555555000000006	0.38888888999999993	0.0	-1
105	0.0	0.0	0.0	0.0	0.11411992263056094	0.04742101643384847	0.03780965	0.07739842499999999	0.0	-1
106	0.0	0.0	0.0	0.0	0.13152804642166344	0.04967354549551117	0.029850745	0.057440069999999996	0.0	-1
107	0.0	0.0	0.0	0.0	0.04642166344294004	0.004827990430002624	0.0	0.140151515	0.0	-1
108	0.0	0.0	0.0	0.0	0.02321083172147002	0.0031575563289099836	0.0	0.208333335	0.0	-1
109	0.0	0.0	0.0	0.0	0.009671179883945842	0.0022352997773966714	0.0	0.2	0.0	-1
110	0.041666666666666664	0.0016182420007355646	0.0	0.0	0.19922630560928434	0.037973206372257616	0.17475961499999998	0.22180250499999998	0.0	-1
111	0.375	0.1140860610518573	0.0	0.0	0.12379110251450677	0.015326687748641724	0.004333694999999999	0.063993485	0.035384426436030327	1
112	0.375	0.046077864773813905	0.3571428571428571	0.061485658249570974	0.16054158607350097	0.042119099419172315	0.0	0.045454545	0.0	1
113	0.29166666666666663	0.04987127620448695	0.0	0.0	0.09671179883945842	0.024352522929703947	0.018867925	0.066037735	0.0	-1
114	0.0	0.0	0.0	0.0	0.03288201160541586	0.011981519436185655	0.0	0.0625	0.22874077293994577	1
115	0.16666666666666666	0.014122839279146746	0.0	0.0	0.0038684719535783366	0.0001719461367228209	0.0	0.04	0.0	-1
116	0.3333333333333333	0.16693111964692903	0.07142857142857142	0.04785486638882079	0.0793036750483559	0.039152128563361116	0.0	0.065376985	0.022937392161625107	-1
117	0.041666666666666664	0.015152629643251196	0.0	0.0	0.02321083172147002	0.008585583235909943	0.0	0.07692307500000001	0.0	-1
118	0.041666666666666664	0.005884516366311144	0.0	0.0	0.04061895551257253	0.006909108402862439	0.04347826	0.10144927499999999	0.1561435191404473	-1
119	0.125	0.04060316292754689	0.14285714285714285	0.39421426820299094	0.11992263056092843	0.03830390642225547	0.015625	0.063916825	0.0	-1
120	0.041666666666666664	0.0	0.0	0.0	0.09671179883945842	0.01577888658953084	0.03	0.08619047499999999	0.01773846843782323	1
121	0.0	0.0	0.0	0.0	0.005802707930367505	0.003986024078574484	0.0	0.333333335	0.0	-1
122	0.0	0.0	0.0	0.0	0.01160541586073501	0.0017194613672282088	0.055555555000000006	0.291666665	0.0	-1
123	0.0	0.0	0.0	0.0	0.005802707930367505	0.00042517590171461164	0.6666666649999999	0.6666666649999999	0.0	-1
124	0.125	0.01716317273409342	0.0	0.0	0.017408123791102514	0.0035900269157338846	0.166666665	0.208333335	0.0	-1
125	0.0	0.0	0.07142857142857142	0.04903162539838196	0.02321083172147002	0.00518964703563423	0.0	0.115384615	0.0	-1
126	0.0	0.0	0.0	0.0	0.059961315280464215	0.013055996701215246	0.0	0.04905914	0.0	-1
127	0.3333333333333333	0.049403667318867237	0.42857142857142855	0.21485658249570974	0.21470019342359767	0.09910588255881313	0.016806725	0.04715886500000001	0.16330241400930942	-1
128	0.08333333333333333	0.010812798823096726	0.14285714285714285	0.003530277028683501	0.03868471953578337	0.0061522848763113985	0.041666665	0.169363015	0.0	-1
129	0.29166666666666663	0.10021658289076868	0.14285714285714285	0.05060063741113018	0.1102514506769826	0.07060090103780425	0.025	0.075904235	0.029738079264422054	-1
130	0.16666666666666666	0.008454088511952925	0.0	0.0	0.02321083172147002	0.0038101700751079627	0.0	0.19285714499999998	0.030100708960642496	1
131	0.0	0.0	0.0	0.0	0.009671179883945842	0.0	1.0	1.0	0.0	-1
132	0.3333333333333333	0.24204977321073926	0.21428571428571427	0.08838767670507479	0.08704061895551257	0.029652371807510534	0.058823530000000006	0.1372549	0.027775406881002905	-1
133	0.0	0.0	0.0	0.0	0.019342359767891684	0.011317182089756574	0.0	0.11111111000000001	0.3618372917549526	1
134	0.20833333333333331	0.0219933799190879	0.0	0.0	0.027079303675048357	0.008011126824585973	0.0	0.11764706000000001	0.0	-1
135	0.125	0.019713129827142333	0.0	0.0	0.009671179883945842	0.002207163136842028	0.0	0.041666665	0.0	-1
136	0.0	0.0	0.0	0.0	0.02321083172147002	0.0047636895605708785	0.0	0.125	0.0	-1
137	0.041666666666666664	0.00859139389481427	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	1
138	0.25	0.016917984553144538	0.0	0.0	0.1276595744680851	0.020095009438094526	0.020547945	0.09256953	0.07745045342077352	1
139	0.0	0.0	0.0	0.0	0.01160541586073501	0.0020946165746234544	0.333333335	0.47222222	0.0	-1
140	0.0	0.0	0.0	0.0	0.030947775628626693	0.004384626486431933	0.0	0.0625	0.0	-1
141	0.16666666666666666	0.03118793674144906	0.0	0.0	0.01160541586073501	0.002820177167224891	0.0	0.125	0.0	-1
142	0.25	0.02103714600956234	0.07142857142857142	0.014513361117921059	0.029013539651837523	0.004490790200156845	0.0	0.006172840000000001	0.0	-1
143	0.0	0.0	0.0	0.0	0.01160541586073501	0.002891821390338351	0.0	0.5	0.0	-1
144	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
145	0.0	0.0	0.07142857142857142	0.03922530031870557	0.0367504835589942	0.02572438885080285	0.01111111	0.14814815	0.0	-1
146	0.0	0.0	0.0	0.0	0.007736943907156673	0.0033503444210781583	0.0	0.25	0.0	-1
147	0.25	0.10619100160353072	0.2857142857142857	0.04479529296396176	0.03288201160541586	0.012609122835223951	0.05	0.075	0.0	-1
148	0.08333333333333333	0.030158146377344614	0.21428571428571427	0.02353518019122334	0.0425531914893617	0.016178177532245593	0.0	0.06999999999999999	0.05961873182409955	1
149	0.125	0.017947774917248988	0.0	0.0	0.1528046421663443	0.044080215825252685	0.030487805	0.12195122	0.0	-1
150	0.125	0.019516979280617876	0.0	0.0	0.02321083172147002	0.005763009244269964	0.2	0.42222222000000004	0.07844579251071411	1
151	0.25	0.0299006987863185	0.0	0.0	0.27079303675048355	0.1109456231827053	0.017241379999999997	0.049762165	0.08083384381670575	1
152	0.041666666666666664	0.0008826774549466716	0.0	0.0	0.02127659574468085	0.008586885857636794	0.0	0.025	0.0	-1
153	0.0	0.0	0.0	0.0	0.019342359767891684	0.001258333091471553	0.416666665	0.46111110999999994	0.0	-1
154	0.041666666666666664	0.0011769032732622288	0.07142857142857142	0.004707036038244668	0.030947775628626693	0.015834117783262783	0.058823530000000006	0.11764706000000001	0.0	-1
155	0.375	0.05547105094520044	0.21428571428571427	0.077437280392253	0.1470019342359768	0.02749438098274928	0.024509805	0.08456589	0.0844429024706936	-1
156	0.16666666666666666	0.0413313718278779	0.07142857142857142	0.0	0.09284332688588008	0.01957937237685217	0.07019231	0.12369316000000002	0.0	-1
157	0.0	0.0	0.0	0.0	0.025145067698259187	0.006815319601013628	0.153846155	0.39743589500000004	0.0	-1
158	0.0	0.0	0.0	0.0	0.07736943907156674	0.037926107277273184	0.024390245000000005	0.11483739999999999	0.0	-1
159	0.0	0.0	0.0	0.0	0.0367504835589942	0.007278532071845876	0.0	0.131578945	0.0	-1
160	0.0	0.0	0.0	0.0	0.09671179883945842	0.0214112018887349	0.102040815	0.21653584500000003	0.011971330520528598	-1
161	0.041666666666666664	0.00941522618609783	0.0	0.0	0.09671179883945842	0.04481541581675704	0.0	0.02	0.5666614535827321	1
162	0.16666666666666666	0.10719627312982714	0.14285714285714285	0.007452807060554058	0.1644100580270793	0.05693083480546699	0.03888889	0.14774928999999998	0.018657428151355133	-1
163	0.0	0.0	0.0	0.0	0.02321083172147002	0.002133695242060459	0.083333335	0.166666665	0.0	-1
164	0.25	0.03324751746965796	0.0	0.0	0.03481624758220503	0.005617949230743802	0.041666665	0.25	0.0	-1
165	0.08333333333333333	0.0378080176535491	0.0	0.0	0.013539651837524178	0.003266976597733597	0.13888889	0.267195765	0.0	-1
166	0.041666666666666664	0.12122103714600957	0.0	0.0	0.10444874274661509	0.037155996999104116	0.0	0.025454545000000002	0.0	-1
167	0.0	0.0	0.0	0.0	0.005802707930367505	0.0009652430856940173	0.0	0.333333335	0.0	-1
168	0.0	0.0	0.0	0.0	0.015473887814313346	0.004941627759112992	0.0	0.25	0.0	-1
169	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
170	0.0	0.0	0.0	0.0	0.10251450676982592	0.08604646181914628	0.05769231	0.15723443	0.04552182731927103	1
171	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
172	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008909936175637083	0.0	0.333333335	0.0	-1
173	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
174	0.0	0.0	0.0	0.0	0.027079303675048357	0.00411381132109349	0.0	0.10714285500000001	0.0	-1
175	0.0	0.0	0.21428571428571427	0.01323853885756313	0.017408123791102514	0.004907164096285839	0.166666665	0.13888889	0.0	-1
176	0.0	0.0	0.0	0.0	0.01160541586073501	0.0024723770270355487	0.0	0.166666665	0.0	-1
177	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00048770176961381923	0.0	0.5	0.0	-1
178	0.0	0.0	0.0	0.0	0.029013539651837523	0.016720980222945592	0.0	0.233333335	0.0	-1
179	0.0	0.0	0.0	0.0	0.030947775628626693	0.005556986509542075	0.0	0.07142857	0.04110909727784757	1
180	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005783642780676703	0.0	0.5	0.0	-1
181	0.0	0.0	0.0	0.0	0.0019342359767891683	0.00042517590171461164	0.0	0.0	0.2155664310701763	1
182	0.0	0.0	0.0	0.0	0.019342359767891684	0.005396763973050355	0.1	0.2	0.0	-1
183	0.16666666666666666	0.08900331004045606	0.0	0.0	0.029013539651837523	0.004019892257540937	0.25	0.24375000000000002	0.0	-1
184	0.20833333333333331	0.028539904376609047	0.0	0.0	0.10251450676982592	0.05272100232146309	0.018867925	0.012578615000000001	0.0	-1
185	0.125	0.022655388010297903	0.3571428571428571	0.09531747977445452	0.24564796905222439	0.04023344205976824	0.0012820499999999999	0.045982905000000004	0.0	-1
186	0.0	0.0	0.0	0.0	0.027079303675048357	0.008779673951368116	0.0	0.125	0.0	-1
187	0.375	0.0942319480102979	0.14285714285714285	0.11702214593772983	0.09864603481624758	0.027954859427160857	0.084848485	0.073549175	0.030342106217081437	1
188	0.5	0.19774777141596175	0.14285714285714285	0.03373375827408679	0.04448742746615087	0.003706146384242943	0.0	0.05172414	0.0	-1
189	0.0	0.0	0.0	0.0	0.04061895551257253	0.0027042437866407285	0.04761905	0.11904761999999999	0.0	-1
190	0.0	0.0	0.0	0.0	0.13152804642166344	0.011673579536782058	0.01470588	0.057352940000000005	0.0	-1
191	0.041666666666666664	0.0011769032732622288	0.21428571428571427	0.058249570973277764	0.009671179883945842	0.0029048476122963043	0.0	0.09375	0.0	-1
192	0.20833333333333331	0.028429569694740715	0.0	0.0	0.05222437137330754	0.029445385127108707	0.0	0.095238095	0.0	-1
193	0.125	0.022243471864656122	0.0	0.0	0.027079303675048357	0.002791623687029871	0.0625	0.03125	0.0	-1
194	0.08333333333333333	0.010445016550202281	0.0	0.0	0.05609284332688588	0.051531475602480684	0.048387095	0.10967742	0.06739892174503419	-1
195	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
196	0.29166666666666663	0.03360058845163663	0.0	0.0	0.05029013539651837	0.005630167827950155	0.0	0.044001265000000005	0.0	-1
197	0.0	0.0	0.14285714285714285	0.029026722235842118	0.01160541586073501	0.0013052274923959586	0.0	0.291666665	0.0	-1
198	0.08333333333333333	0.02177271055535123	0.0	0.0	0.058027079303675046	0.02669984820999905	0.033333335	0.066666665	0.05978624498549988	1
199	0.16666666666666666	0.027510114012504597	0.0	0.0	0.5667311411992263	0.19177066296104114	0.01418919	0.0771491	0.007994579332446024	1
200	0.3333333333333333	0.03457153365207797	0.0	0.0	0.03288201160541586	0.008526965234754436	0.0	0.095238095	0.0	-1
201	0.0	0.0	0.0	0.0	0.030947775628626693	0.010069791025167384	0.020833334999999998	0.15833333500000002	0.0	-1
202	0.29166666666666663	0.031114380286870174	0.0	0.0	0.23984526112185686	0.05305523348858762	0.00793651	0.064594355	0.02186786120814153	-1
203	0.0	0.0	0.0	0.0	0.061895551257253385	0.020706483257831403	0.283333335	0.45238095	0.03839803454532859	-1
204	0.0	0.0	0.0	0.0	0.0735009671179884	0.051380631946173844	0.184210525	0.37907268	0.0	-1
205	0.375	0.023832291283560132	0.0	0.0	0.06576402321083172	0.019056535930865225	0.03508772	0.11278195500000002	0.03514755928055816	1
206	0.3333333333333333	0.07656000979771975	0.0	0.0	0.11218568665377177	0.02245757972860642	0.0	0.041156465	0.0473002762208201	-1
207	0.29166666666666663	0.012173593232806179	0.0	0.0	0.12959381044487428	0.047117782028053896	0.009589039999999998	0.03907914999999999	0.015464695186642364	-1
208	0.0	0.0	0.0	0.0	0.013539651837524178	0.0018210659025644212	0.142857145	0.285714285	0.0	-1
209	0.0	0.0	0.0	0.0	0.017408123791102514	0.0041853252825032085	0.0	0.11111111000000001	0.0	-1
210	0.0	0.0	0.0	0.0	0.07736943907156674	0.05745345686588438	0.0	0.083333335	0.0	-1
211	0.0	0.0	0.0	0.0	0.005802707930367505	0.0011723600231101424	0.0	0.333333335	0.0	-1
212	0.08333333333333333	0.0447811695476278	0.0	0.0	0.05415860735009671	0.007735700376489963	0.0	0.068965515	0.0	-1
213	0.375	0.04295696947407135	0.0	0.0	0.09477756286266925	0.024887379614270774	0.01818182	0.1	0.012888602838090037	-1
214	0.0	0.0	0.0	0.0	0.11992263056092843	0.043575505518949446	0.01612903	0.07795699	0.21228543575308909	-1
215	0.16666666666666666	0.016123574843692534	0.0	0.0	0.005802707930367505	0.00031664885961993404	0.0	0.142857145	0.0	-1
216	0.5833333333333333	0.15181526823096728	0.0	0.0	0.3288201160541586	0.11143287912724953	0.016853935	0.08040619	0.01650867940068212	1
217	0.20833333333333331	0.051060438896653175	0.3571428571428571	0.04304976709977936	0.0735009671179884	0.02906488297322566	0.022727275	0.045454545	0.0	-1
218	0.375	0.051256589422581836	0.14285714285714285	0.1505270899730326	0.29206963249516443	0.14096650343211845	0.064102565	0.1229648	0.0	-1
219	0.0	0.0	0.0	0.0	0.007736943907156673	0.0015357916302742866	0.0	0.125	0.0	-1
220	0.0	0.0	0.0	0.0	0.06382978723404255	0.013907628796820747	0.060606059999999996	0.22222222000000003	0.0	-1
221	0.0	0.0	0.07142857142857142	0.04432458936013729	0.05222437137330754	0.049685920396445246	0.125	0.20238095	0.0	-1
222	0.3333333333333333	0.3060684075027584	0.0	0.0	0.40038684719535783	0.08066542504017447	0.011483255000000001	0.06703645500000001	0.0	-1
223	0.0	0.0	0.0	0.0	0.12379110251450677	0.07022141277213213	0.023809525	0.11352985500000001	0.0	1
224	0.20833333333333331	0.049724163295329166	0.0	0.0	0.005802707930367505	0.000781573348740095	0.0	0.166666665	0.0	-1
225	0.08333333333333333	0.002500919455682236	0.0	0.0	0.005802707930367505	0.0003986024078574484	0.0	0.142857145	0.0	-1
226	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
227	0.41666666666666663	0.06946069746230232	0.14285714285714285	0.0019612650159352785	0.20696324951644102	0.04048364771426469	0.05300782	0.098137695	0.0	-1
228	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00018757760369762279	0.0	0.5	0.0	-1
229	0.041666666666666664	0.002648032364840015	0.0	0.0	0.029013539651837523	0.010757315047088037	0.0	0.059523809999999996	0.15891097815528626	1
230	0.0	0.0	0.14285714285714285	0.015690120127482228	0.2940038684719536	0.08780339598631476	0.017973854999999997	0.13717155	0.0	-1
231	0.0	0.0	0.0	0.0	0.03288201160541586	0.004923912097062598	0.020833334999999998	0.10312500000000001	0.0	-1
232	0.08333333333333333	0.037366678926075765	0.0	0.0	0.0367504835589942	0.022379050224135208	0.0	0.05	0.0	-1
233	0.0	0.0	0.0	0.0	0.10251450676982592	0.010339363934378138	0.0037735850000000003	0.032640224999999995	0.0	-1
234	0.20833333333333331	0.05531445384332476	0.0	0.0	0.04835589941972921	0.01859297865019242	0.0	0.030753970000000002	0.1362677257254465	1
235	0.08333333333333333	0.10050753953659435	0.0	0.0	0.013539651837524178	0.0027808379748172577	0.23809523999999999	0.314285715	0.0	-1
236	0.08333333333333333	0.010650974623023172	0.21428571428571427	0.020397156165726894	0.007736943907156673	0.0007503104147904911	0.285714285	0.285714285	0.0	-1
237	0.0	0.0	0.0	0.0	0.058027079303675046	0.019144639177388626	0.0	0.035714285	0.0777320218105046	1
238	0.08333333333333333	0.009856564913571167	0.0	0.0	0.015473887814313346	0.008691095637989857	0.0	0.07575757500000001	0.0	-1
239	0.041666666666666664	0.028049528011769034	0.0	0.0	0.030947775628626693	0.012807381940833307	0.0	0.078125	0.09326835154848714	1
240	0.125	0.007649871276204487	0.0	0.0	0.1644100580270793	0.012012782370135259	0.0	0.029069765	0.0	-1
241	0.0	0.0	0.0	0.0	0.025145067698259187	0.0035592850301623923	0.13888889	0.19444444499999997	0.0	-1
242	0.0	0.0	0.2857142857142857	0.04805099289041432	0.6382978723404256	0.17520303196224377	0.040214125	0.11456662	0.0	1
243	0.0	0.0	0.0	0.0	0.0038684719535783366	7.81573348740095e-05	0.0	0.5	0.0	-1
244	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
245	0.5416666666666666	0.07827807841118058	0.6428571428571428	0.3865587970777151	0.34622823984526113	0.17964007575951163	0.103449655	0.143642655	0.0	-1
246	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
247	0.0	0.0	0.0	0.0	0.02321083172147002	0.005674222511853089	0.083333335	0.23611111	0.0	-1
248	0.125	0.03910849577050386	0.2857142857142857	0.08347143907820545	0.06963249516441006	0.02088009674061056	0.07142857	0.17242063500000002	0.04104308734281258	-1
249	0.0	0.0	0.0	0.0	0.07736943907156674	0.022069026118713992	0.0	0.006410255	0.0	-1
250	0.0	0.0	0.0	0.0	0.030947775628626693	0.016611038910433307	0.0	0.0625	0.201514524529821	1
251	0.5416666666666666	0.08637839541007723	0.21428571428571427	0.010198578082863447	0.3114119922630561	0.05404781058590152	0.030701754999999997	0.094619665	0.05904334479532661	1
252	0.041666666666666664	0.0419271791099669	0.07142857142857142	0.0190242706545722	0.017408123791102514	0.011461773159273492	0.0	0.09090909	0.0	-1
253	0.125	0.052666421478484736	0.0	0.0	0.029013539651837523	0.006764517333345522	0.0	0.055555555000000006	0.0	-1
254	0.20833333333333331	0.03386048791467451	0.0	0.0	0.005802707930367505	0.0007854812154837954	0.0	0.07142857	0.0	-1
255	0.0	0.0	0.0	0.0	0.07156673114119923	0.009083184934086753	0.02777778	0.13425926000000002	0.0	-1
256	0.0	0.0	0.0	0.0	0.019342359767891684	0.004220496083196513	0.0	0.02	0.0	-1
257	0.0	0.0	0.0	0.0	0.01160541586073501	0.013065301145917536	0.166666665	0.333333335	0.0	-1
258	0.16666666666666666	0.03883780801765355	0.0	0.0	0.1644100580270793	0.03594286490484519	0.015325670000000001	0.06773399000000001	0.0	-1
259	0.0	0.0	0.0	0.0	0.009671179883945842	0.0007893890822274959	0.0	0.2	0.0	-1
260	0.0	0.0	0.0	0.0	0.02321083172147002	0.0042621799956503665	0.0	0.045454545	0.0	-1
261	0.041666666666666664	0.0068260389849209265	0.0	0.0	0.05222437137330754	0.016593583767100954	0.018518520000000004	0.092592595	0.1598990369961942	1
262	0.0	0.0	0.0	0.0	0.019342359767891684	0.002870979434892997	0.2	0.4	0.0	-1
263	0.16666666666666666	0.024714968738506805	0.0	0.0	0.06769825918762089	0.01655372352631521	0.0	0.029411765000000003	0.0	-1
264	0.0	0.0	0.0	0.0	0.0367504835589942	0.00595475151782963	0.0	0.06973684	0.0	1
265	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
266	0.0	0.0	0.0	0.0	0.013539651837524178	0.005541355042567273	0.142857145	0.2	0.0	-1
267	0.375	0.32488414858403825	0.0	0.0	0.06963249516441006	0.028549962599112633	0.036585365	0.06300813000000001	0.0	-1
268	0.20833333333333331	0.05063135955866128	0.0	0.0	0.04061895551257253	0.007599194248710981	0.0	0.052500000000000005	0.177313031805194	1
269	0.0	0.0	0.0	0.0	0.01160541586073501	0.006487058794542788	0.0	0.166666665	0.0	-1
270	0.125	0.02824567855829349	0.0	0.0	0.02127659574468085	0.008831778840763072	0.0	0.055555555000000006	0.0	-1
271	0.0	0.0	0.0	0.0	0.007736943907156673	0.0012895960254211566	0.0	0.25	0.0	-1
272	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
273	0.5416666666666666	0.061913188966531814	0.6428571428571428	0.17080657023780338	0.2978723404255319	0.1018461088725957	0.0433526	0.08664363000000001	0.011013956900062308	1
274	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011723600231101424	0.2	0.4	0.0	-1
275	0.20833333333333331	0.02686772097682972	0.0	0.0	0.05609284332688588	0.021149010947618733	0.056249999999999994	0.12261336	0.029224173196073466	-1
276	0.0	0.0	0.0	0.0	0.015473887814313346	0.00501770089891141	0.0	0.25	0.0	-1
277	0.0	0.0	0.07142857142857142	0.0054915420446187795	0.23017408123791103	0.04318992038716141	0.026836159999999998	0.03783321	0.0	-1
278	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
279	0.0	0.0	0.0	0.0	0.030947775628626693	0.007507793587997352	0.0625	0.166666665	0.0	-1
280	0.20833333333333331	0.07311511585141596	0.0	0.0	0.02127659574468085	0.007138369919013916	0.0	0.017857145	0.0	-1
281	0.20833333333333331	0.00840995463920559	0.0	0.0	0.08704061895551257	0.010158315203649217	0.030612245000000003	0.1377551	0.0	-1
282	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
283	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
284	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
285	0.0	0.0	0.0	0.0	0.009671179883945842	0.0007424946813030902	0.4	0.6	0.0	-1
286	0.125	0.05877160720853255	0.0	0.0	0.015473887814313346	0.005180268155449349	0.0	0.016666665	0.0	-1
287	0.25	0.16506068407502758	0.0	0.0	0.05609284332688588	0.028393422930028972	0.057291665000000006	0.10440341	0.0	-1
288	0.0	0.0	0.0	0.0	0.019342359767891684	0.002969978725212361	0.0	0.2	0.0	-1
289	0.3333333333333333	0.08620816476645826	0.0	0.0	0.02321083172147002	0.006237997421265327	0.015151514999999999	0.05303030500000001	0.13982206130838346	1
290	0.041666666666666664	0.016917984553144538	0.0	0.0	0.061895551257253385	0.008351328335169581	0.0	0.055555555000000006	0.324057412571671	1
291	0.0	0.0	0.0	0.0	0.061895551257253385	0.038755765988406486	0.0	0.05483871	0.0	-1
292	0.041666666666666664	0.020301581463773446	0.07142857142857142	0.0015690120127482227	0.03288201160541586	0.004986437964961806	0.0	0.052631580000000004	0.0	-1
293	0.0	0.0	0.0	0.0	0.01160541586073501	0.0036233740447590805	0.333333335	0.333333335	0.0	-1
294	0.0	0.0	0.0	0.0	0.05222437137330754	0.012495403912982268	0.037037034999999996	0.138007055	0.0	-1
295	0.20833333333333331	0.027019737647664584	0.0	0.0	0.061895551257253385	0.0231449921059005	0.0	0.034285715	0.0	-1
296	0.125	0.163442442074292	0.0	0.0	0.11218568665377177	0.0317984977861051	0.04310345	0.17586206999999998	0.0	1
297	0.25	0.0556822361162192	0.0	0.0	0.04835589941972921	0.009933667000782865	0.033333335	0.05111111	0.03907527655594799	1
298	0.0	0.0	0.0	0.0	0.005802707930367505	0.00023759829801698885	0.333333335	0.6666666649999999	0.0	-1
299	0.0	0.0	0.0	0.0	0.01160541586073501	6.25258678992076e-05	0.7142857150000002	0.785714285	0.0	-1
300	0.0	0.0	0.0	0.0	0.01160541586073501	0.0020633536406738508	0.0	0.166666665	0.0	-1
301	0.041666666666666664	0.0	0.0	0.0	0.017408123791102514	0.003423291267481616	0.15151515000000002	0.333333335	0.08455560533306969	1
302	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.05415860735009671	0.010064710798400572	0.0	0.017857145	0.0	-1
303	0.041666666666666664	0.00951330145788893	0.07142857142857142	0.021966168178475118	0.11992263056092843	0.037748429597449104	0.0	0.01111111	0.11249375639098856	1
304	0.125	0.013387274733357853	0.0	0.0	0.08317214700193423	0.0271713974689494	0.031746029999999995	0.17687075	0.0	-1
305	0.0	0.0	0.07142857142857142	0.0031380240254964453	0.04061895551257253	0.014641101887942744	0.022727275	0.044938015	0.0	-1
306	0.0	0.0	0.0	0.0	0.017408123791102514	0.003910993037095435	0.11111111000000001	0.166666665	0.0	-1
307	0.20833333333333331	0.11769032732622288	0.0	0.0	0.03868471953578337	0.015498599505516082	0.0	0.06521739	0.08174094767545041	1
308	0.0	0.0	0.0	0.0	0.019342359767891684	0.002657349385716323	0.2	0.5	0.0	-1
309	0.25	0.042564668392791466	0.0	0.0	0.009671179883945842	0.001933091416404884	0.166666665	0.066666665	0.0	-1
310	0.0	0.0	0.0	0.0	0.019342359767891684	0.0038974457651962248	0.0	0.1	0.0	-1
311	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
312	0.0	0.0	0.0	0.0	0.009671179883945842	0.002363477806590047	0.0	0.26666666499999997	0.0	-1
313	0.0	0.0	0.0	0.0	0.06576402321083172	0.032692906675993734	0.23106060499999997	0.35927961	0.0	-1
314	0.41666666666666663	0.09498590166973152	0.07142857142857142	0.004707036038244668	0.05415860735009671	0.013540237218544035	0.032258065	0.06451613	0.0	-1
315	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
316	0.0	0.0	0.0	0.0	0.0735009671179884	0.010428793717209717	0.0	0.026315790000000002	0.0	-1
317	0.25	0.026602917740345716	0.0	0.0	0.009671179883945842	0.0015696598092407397	0.0	0.1	0.0	-1
318	0.0	0.0	0.0	0.0	0.030947775628626693	0.01490460376047361	0.0	0.07142857	0.07972385644423266	1
319	0.6666666666666666	0.04852519308569327	0.3571428571428571	0.026231919588134346	0.12379110251450677	0.029693517455088546	0.05482456	0.14974937500000002	0.30942115191517816	-1
320	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
321	0.4583333333333333	0.26589187201176906	0.07142857142857142	0.010277028683500859	0.21083172147001936	0.051544626527592716	0.030701754999999997	0.051405740000000005	0.014293969122437076	-1
322	0.0	0.0	0.0	0.0	0.02127659574468085	0.00494996454254165	0.0	0.136363635	0.0	-1
323	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
324	0.20833333333333331	0.016133382369988968	0.0	0.0	0.05029013539651837	0.015426955282402626	0.0	0.05492611	0.16876410223499447	-1
325	0.125	0.06852519308569327	0.5	0.25339544005883796	0.16054158607350097	0.08517577669726503	0.044444445	0.11767676999999999	0.0	-1
326	0.625	0.18875637051857297	0.21428571428571427	0.1171528969649424	0.025145067698259187	0.012482284646280293	0.0	0.057971015	0.0	-1
327	0.0	0.0	0.0	0.0	0.025145067698259187	0.01570962430967591	0.0	0.083333335	0.0	-1
328	0.3333333333333333	0.07210984429569696	0.07142857142857142	0.0760970826182888	0.17988394584139264	0.05700743901341385	0.025773195	0.11348016000000001	0.017096498513268436	-1
329	0.08333333333333333	0.012357484369253402	0.0	0.0	0.030947775628626693	0.009410143118830743	0.07352941	0.22058823500000002	0.0	-1
330	0.041666666666666664	0.003236484001471129	0.0	0.0	0.03868471953578337	0.018231500976400125	0.0	0.013157895000000001	0.05217196599359773	1
331	0.0	0.0	0.0	0.0	0.13152804642166344	0.05248015677375968	0.09068627500000001	0.141360295	0.0	-1
332	0.0	0.0	0.0	0.0	0.007736943907156673	0.0008597306836141044	0.0	0.25	0.0	-1
333	0.3333333333333333	0.15365943361529974	0.0	0.0	0.10251450676982592	0.029685067615511842	0.024691360000000002	0.03847002	0.05231976762721969	-1
334	0.0	0.0	0.0	0.0	0.007736943907156673	0.0019031311041821312	0.0	0.25	0.0	-1
335	0.0	0.0	0.0	0.0	0.04835589941972921	0.012692751183539143	0.0	0.04	0.0	-1
336	0.16666666666666666	0.0339340443692534	0.0	0.0	0.12379110251450677	0.024837532601180965	0.015384615	0.046068374999999995	0.0	-1
337	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
338	0.25	0.19470883904376612	0.42857142857142855	0.08001961265015936	0.015473887814313346	0.003974300478343383	0.125	0.21111111000000002	0.0	-1
339	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
340	0.08333333333333333	0.018683339463037883	0.0	0.0	0.2011605415860735	0.02606013179962438	0.0	0.012735225	0.0	-1
341	0.0	0.0	0.0	0.0	0.0038684719535783366	7.81573348740095e-05	0.0	0.5	0.0	-1
342	0.20833333333333331	0.01688856197131298	0.0	0.0	0.04061895551257253	0.006619926263828604	0.0	0.04347826	0.0	-1
343	0.125	0.03059948510481795	0.0	0.0	0.06576402321083172	0.04675871109996878	0.02777778	0.130555555	0.0	-1
344	0.20833333333333331	0.011474806914306732	0.14285714285714285	0.004707036038244668	0.029013539651837523	0.0024697717820187	0.0	0.1005291	0.0	-1
345	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
346	0.0	0.0	0.0	0.0	0.0851063829787234	0.01080528876485468	0.06976744	0.14728681999999998	0.0	-1
347	0.4583333333333333	0.10659801397572638	0.0	0.0	0.0793036750483559	0.016908766240992388	0.05	0.14415204499999998	0.10160411574608313	-1
348	0.3333333333333333	0.03020718402353807	0.0	0.0	0.09477756286266925	0.06332893451503804	0.036363635	0.114747475	0.0	-1
349	0.0	0.0	0.0	0.0	0.030947775628626693	0.00519225228065108	0.0	0.035714285	0.0	-1
350	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
351	0.0	0.0	0.0	0.0	0.013539651837524178	0.002641717918741521	0.0	0.285714285	0.0	-1
352	0.5833333333333333	0.15445384332475176	0.14285714285714285	0.09740949577837707	0.2572533849129594	0.09299157063154878	0.029787234999999995	0.04144978	0.0	-1
353	0.041666666666666664	0.003236484001471129	0.0	0.0	0.09864603481624758	0.01655768566551225	0.052941175	0.113215195	0.0	-1
354	0.25	0.23640161824200076	0.0	0.0	0.058027079303675046	0.009921105999418724	0.40418895000000005	0.533333335	0.0	-1
355	0.08333333333333333	0.029863920559029054	0.0	0.0	0.030947775628626693	0.010827396125067165	0.0	0.0625	0.540055452639616	1
356	0.0	0.0	0.0	0.0	0.04061895551257253	0.02332475397611072	0.11904761999999999	0.27777778	0.0	-1
357	0.25	0.01983082015446856	0.0	0.0	0.025145067698259187	0.003403925616555817	0.0625	0.125	0.0	-1
358	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
359	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
360	0.08333333333333333	0.03883780801765355	0.0	0.0	0.01160541586073501	0.02444761434859017	0.22222222000000003	0.333333335	0.0	-1
361	0.0	0.0	0.0	0.0	0.05415860735009671	0.024316328971339805	0.0	0.04755639	0.0	-1
362	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
363	0.0	0.0	0.0	0.0	0.01160541586073501	0.0010473082873117272	0.083333335	0.25	0.0	-1
364	0.4583333333333333	0.034771186877528504	0.14285714285714285	0.0358911497916156	0.31334622823984526	0.08439790527069124	0.024295429999999996	0.07333915999999999	0.05455337711627836	1
365	0.25	0.02822115974108128	0.0	0.0	0.0367504835589942	0.010497311646928215	0.0	0.10227272500000001	0.10387871654773383	-1
366	0.8333333333333333	0.3847517469657962	0.21428571428571427	0.05203889843589116	1.0	0.42220372567408665	0.021926085	0.07296785500000001	0.031032639267008843	1
367	0.375	0.030889507701360796	0.0	0.0	0.1528046421663443	0.030111416768243183	0.07665505	0.10026474	0.0	-1
368	0.041666666666666664	0.0	0.0	0.0	0.007736943907156673	0.00148108149586248	0.0	0.26666666499999997	0.0	-1
369	0.08333333333333333	0.052666421478484736	0.07142857142857142	0.0	0.0038684719535783366	0.0025479291168927095	0.0	0.2	0.0	-1
370	0.125	0.03751379183523354	0.07142857142857142	0.018239764648198088	0.06382978723404255	0.022523901807680727	0.057142855	0.13605441999999998	0.0	-1
371	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
372	0.08333333333333333	0.02221404928282457	0.0	0.0	0.058027079303675046	0.025966471894852242	0.0	0.03125	0.0	-1
373	0.0	0.0	0.0	0.0	0.007736943907156673	0.0007229553475845878	0.0	0.5	0.0	1
374	0.0	0.0	0.0	0.0	0.005802707930367505	0.0015115628564633438	0.0	0.0	0.0	-1
375	0.0	0.0	0.0	0.0	0.03481624758220503	0.01398361261372743	0.0	0.035714285	0.0	-1
376	0.0	0.0	0.0	0.0	0.01160541586073501	0.002024274973236846	0.0	0.166666665	0.0	-1
377	0.041666666666666664	0.006237587348289812	0.0	0.0	0.10251450676982592	0.034774282475832974	0.05769231	0.17573260000000002	0.0	-1
378	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
379	0.0	0.0	0.0	0.0	0.027079303675048357	0.002444835870341604	0.07142857	0.25	0.0	-1
380	0.041666666666666664	0.00529606472968003	0.0	0.0	0.0425531914893617	0.00773757615252694	0.0	0.025	0.0	-1
381	0.0	0.0	0.0	0.0	0.02127659574468085	0.010163058778638084	0.18181818	0.303030305	0.0	-1
382	0.25	0.010003677822728945	0.0	0.0	0.13346228239845262	0.03839553511168304	0.007042255	0.01776686	0.0	-1
383	0.0	0.0	0.0	0.0	0.03868471953578337	0.010629397542865291	0.1	0.291666665	0.0	-1
384	0.0	0.0	0.0	0.0	0.019342359767891684	0.0063776385257191745	0.0	0.11111111000000001	0.32787896887218837	1
385	0.08333333333333333	0.01559396837072453	0.0	0.0	0.007736943907156673	0.0007190474808408873	0.133333335	0.27999999999999997	0.0	-1
386	0.25	0.041503003545421115	0.0	0.0	0.08897485493230174	0.02702471597209101	0.0	0.09529870500000001	0.0	-1
387	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00047675974273145793	0.0	0.25	0.0	-1
388	0.25	0.13997793306362633	0.07142857142857142	0.007060554057367002	0.05415860735009671	0.024379617467249783	0.0625	0.135416665	0.058416875964840125	1
389	0.0	0.0	0.0	0.0	0.027079303675048357	0.007368934056892243	0.0	0.01098901	0.0	-1
390	0.4583333333333333	0.06209145518205223	0.21428571428571427	0.06795129523902918	0.11992263056092843	0.020956743044097982	0.001956945	0.09863013500000001	0.06434351982948182	-1
391	0.0	0.0	0.0	0.0	0.013539651837524178	0.001745513812707261	0.0	0.07142857	0.0	-1
392	0.125	0.016476645825671203	0.0	0.0	0.0367504835589942	0.033102050476234976	0.0	0.07222221999999999	0.02477577489774292	1
393	0.0	0.0	0.0	0.0	0.015473887814313346	0.006705899332190015	0.0	0.25	0.0	-1
394	0.0	0.0	0.0	0.0	0.05415860735009671	0.01958232025268308	0.05357143000000001	0.214285715	0.0	-1
395	0.0	0.0	0.0	0.0	0.005802707930367505	0.001250517357984152	0.333333335	0.6666666649999999	0.0	-1
396	0.16666666666666666	0.024332475174696583	0.0	0.0	0.05029013539651837	0.006335173039916581	0.0	0.007142855	0.0	-1
397	0.0	0.0	0.0	0.0	0.005802707930367505	0.0014224634947069728	0.333333335	0.6666666649999999	0.0	-1
398	0.08333333333333333	0.010386171386539168	0.0	0.0	0.005802707930367505	0.0002829295522439144	0.166666665	0.305555555	0.0	1
399	0.0	0.0	0.0	0.0	0.025145067698259187	0.009931192017469757	0.0	0.045454545	0.0	-1
400	0.25	0.013485350005148953	0.14285714285714285	0.1113998529051238	0.10444874274661509	0.023600388838555905	0.0	0.033898305000000004	0.02685553497780041	-1
401	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0010473082873117272	0.0	0.5	0.0	-1
402	0.0	0.0	0.0	0.0	0.009671179883945842	0.00035952374042044365	0.4	0.6	0.0	-1
403	0.08333333333333333	0.01677087164398676	0.0	0.0	0.02321083172147002	0.007768839086476543	0.0	0.23809523999999999	0.03923834371271557	-1
404	0.0	0.0	0.0	0.0	0.03481624758220503	0.014220727080326028	0.11111111000000001	0.24074073999999998	0.0	-1
405	0.29166666666666663	0.02487679293858036	0.0	0.0	0.09284332688588008	0.012584883086560044	0.0	0.155982905	0.03242851038022725	-1
406	0.25	0.0298148829128356	0.0	0.0	0.019342359767891684	0.004165785948784706	0.142857145	0.142857145	0.0	-1
407	0.0	0.0	0.0	0.0	0.015473887814313346	0.0013364904263455624	0.375	0.5	0.0	-1
408	0.29166666666666663	0.06278533775652814	0.0	0.0	0.061895551257253385	0.021108602745758185	0.0	0.08938775500000001	0.0	-1
409	0.25	0.012681132769400515	0.0	0.0	0.10831721470019343	0.016509173845437028	0.13251366	0.27665886	0.015374796541629186	-1
410	0.16666666666666666	0.017947774917248988	0.0	0.0	0.0367504835589942	0.009488300453704752	0.0	0.134920635	0.06475978656416898	1
411	0.0	0.0	0.0	0.0	0.09477756286266925	0.02166286850702921	0.0	0.06632653000000001	0.0	-1
412	0.25	0.03883780801765355	0.07142857142857142	0.0019612650159352785	0.058027079303675046	0.01624491520513236	0.02857143	0.08904762	0.014764497779509089	1
413	0.08333333333333333	0.004119161456417801	0.0	0.0	0.09477756286266925	0.0123482075984485	0.020833334999999998	0.07548611	0.0	-1
414	0.0	0.0	0.0	0.0	0.09284332688588008	0.034936328688682246	0.02173913	0.126811595	0.033707190755532405	-1
415	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
416	0.0	0.0	0.0	0.0	0.0425531914893617	0.01387065665557305	0.05	0.07250000000000001	0.0	-1
417	0.29166666666666663	0.019713129827142333	0.14285714285714285	0.2845795538122089	0.195357833655706	0.07368360902582119	0.047222219999999995	0.05240978	0.07616657028831147	1
418	0.20833333333333331	0.06431286011033469	0.0	0.0	0.02127659574468085	0.005790807202519104	0.0	0.015384615	0.0	-1
419	0.3333333333333333	0.03699399287973519	0.0	0.0	0.013539651837524178	0.00127656980299426	0.166666665	0.12083333500000001	0.0	-1
420	0.0	0.0	0.0	0.0	0.013539651837524178	0.001052518776251223	0.5	0.485714285	0.0	-1
421	0.0	0.0	0.0	0.0	0.29593810444874274	0.07137219371139823	0.00653595	0.032160865000000004	0.022856592679388787	1
422	0.0	0.0	0.0	0.0	0.03481624758220503	0.02593651157794005	0.1875	0.311011905	0.0	-1
423	0.0	0.0	0.0	0.0	0.02127659574468085	0.007672445039610884	0.0	0.227272725	0.0	-1
424	0.375	0.08856197131298271	0.0	0.0	0.0735009671179884	0.04097978878784646	0.106060605	0.22253787999999997	0.03959297779081147	-1
425	0.25	0.06061934534755425	0.0	0.0	0.2495164410058027	0.059061075086907874	0.053435115000000005	0.12305828000000002	0.008011788761629966	1
426	0.125	0.05918352335417433	0.0	0.0	0.03288201160541586	0.007912388057674094	0.0	0.008333335	0.0	-1
427	0.3333333333333333	0.06553880102979037	0.21428571428571427	0.0061779848001961265	0.11798839458413926	0.027352601529565652	0.07598039	0.14474789999999998	0.0	-1
428	0.0	0.0	0.0	0.0	0.029013539651837523	0.004128009903074553	0.0	0.1	0.0	-1
429	0.041666666666666664	0.008885619713129827	0.0	0.0	0.009671179883945842	0.005055216419650933	0.333333335	0.416666665	0.0	-1
430	0.0	0.0	0.0	0.0	0.05415860735009671	0.008356321719758466	0.0	0.10714285500000001	0.0	-1
431	0.375	0.16235217194556822	0.2857142857142857	0.04871782299583231	0.18181818181818182	0.08721289181078752	0.0	0.036677455	0.0	-1
432	0.0	0.0	0.0	0.0	0.01160541586073501	0.00046894400924405696	0.916666665	0.9444444449999999	0.0	-1
433	0.0	0.0	0.0	0.0	0.007736943907156673	0.0021180637750856574	0.0	0.333333335	0.0	-1
434	0.20833333333333331	0.13865391688120632	0.0	0.0	0.04061895551257253	0.013802585338750077	0.0	0.053333334999999996	0.1661128528169379	1
435	0.0	0.0	0.0	0.0	0.030947775628626693	0.03931470258832426	0.267857145	0.351190475	0.0	-1
436	0.0	0.0	0.0	0.0	0.06963249516441006	0.013643665423985206	0.0	0.03529412	0.29923144799058804	1
437	0.125	0.04442809856564914	0.0	0.0	0.04061895551257253	0.013134907865147259	0.0	0.053819444999999994	0.0	-1
438	0.16666666666666666	0.015544930733357854	0.0	0.0	0.1102514506769826	0.027531479471581383	0.034482759999999994	0.11110426999999999	0.0	-1
439	0.08333333333333333	0.002942258183155572	0.07142857142857142	0.006668301054179947	0.04061895551257253	0.02575284184098613	0.0	0.06521739	0.0	-1
440	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
441	0.125	0.016182420007355647	0.0	0.0	0.03481624758220503	0.005885247316012915	0.10526316000000001	0.201754385	0.0	-1
442	0.375	0.030266029187201178	0.21428571428571427	0.1331698945820054	0.05609284332688588	0.010836579611914861	0.0	0.07352941	0.28675603466006994	1
443	0.0	0.0	0.0	0.0	0.01160541586073501	0.0028683741898761486	0.0	0.166666665	0.0	-1
444	0.125	0.014269952188304524	0.0	0.0	0.019342359767891684	0.002159747687539511	0.0	0.07692307500000001	0.0	-1
445	0.16666666666666666	0.05590290547995587	0.0	0.0	0.10251450676982592	0.020768387415394624	0.08928571499999999	0.111193965	0.0	-1
446	0.041666666666666664	0.011239426259654286	0.0	0.0	0.04642166344294004	0.02005444265500152	0.173913045	0.247826085	0.0	-1
447	0.0	0.0	0.0	0.0	0.03868471953578337	0.04660000830159075	0.0	0.05	0.0	-1
448	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
449	0.29166666666666663	0.04145641780066201	0.07142857142857142	0.007139004658004413	0.03868471953578337	0.004982790623188734	0.0	0.049382715	0.0	-1
450	0.08333333333333333	0.00941522618609783	0.14285714285714285	0.45109095366511404	0.11218568665377177	0.0792889895879663	0.03833737	0.19401399	0.009171086454591032	-1
451	0.125	0.04442809856564914	0.0	0.0	0.01160541586073501	0.013943268541523293	0.0	0.092592595	0.0	-1
452	0.0	0.0	0.0	0.0	0.005802707930367505	0.0006877845468912835	0.333333335	0.5	0.0	-1
453	0.41666666666666663	0.08874586244942995	0.21428571428571427	0.003530277028683501	0.23597678916827852	0.10816818042504085	0.023076924999999998	0.11004188	0.0	-1
454	0.041666666666666664	0.00843447345936006	0.0	0.0	0.2862669245647969	0.054494333319123865	0.043488824999999995	0.088427275	0.0	-1
455	0.29166666666666663	0.025385149769768297	0.14285714285714285	0.00823731306692817	0.15473887814313347	0.033924764970690593	0.017857145	0.10763888999999999	0.09515303895144728	1
456	0.0	0.0	0.0	0.0	0.02321083172147002	0.007010712938198651	0.0	0.166666665	0.0	-1
457	0.08333333333333333	0.007546892239794042	0.0	0.0	0.025145067698259187	0.0053713628392163025	0.0	0.025641025	0.0	-1
458	0.0	0.0	0.0	0.0	0.04835589941972921	0.01491372211568786	0.17361111	0.30763889	0.4453276609526345	-1
459	0.0	0.0	0.0	0.0	0.009671179883945842	0.002438508848069096	0.0	0.2	0.0	-1
460	0.0	0.0	0.0	0.0	0.1102514506769826	0.019297045980392943	0.008620689999999999	0.103448275	0.0	-1
461	0.0	0.0	0.0	0.0	0.04061895551257253	0.0045253096892051495	0.04761905	0.19047619	0.0	-1
462	0.0	0.0	0.0	0.0	0.02321083172147002	0.00312629339496038	0.0	0.23611111	0.0	-1
463	0.16666666666666666	0.01027828858550938	0.0	0.0	0.0038684719535783366	0.0003563974470254833	0.0	0.142857145	0.0	-1
464	0.125	0.012151526296432512	0.0	0.0	0.007736943907156673	0.0008737990038914261	0.0	0.07142857	0.0	-1
465	0.125	0.0067671938212578156	0.0	0.0	0.030947775628626693	0.00675123058641694	0.052631580000000004	0.168421055	0.0	-1
466	0.16666666666666666	0.045752114748069145	0.0	0.0	0.03868471953578337	0.009205370901460837	0.0	0.04347826	0.0	-1
467	0.0	0.0	0.0	0.0	0.015473887814313346	0.0037515520739524557	0.0	0.142857145	0.21710237505297156	1
468	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
469	0.3333333333333333	0.03443142611254137	0.14285714285714285	0.022358421181662175	0.02127659574468085	0.003953086343921945	0.0	0.055392155000000005	0.0	-1
470	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0004751965960339777	0.0	0.333333335	0.07932130322472794	1
471	0.041666666666666664	0.03795513056270688	0.07142857142857142	0.010473155185094386	0.05415860735009671	0.02176056517562172	0.155555555	0.281666665	0.0	-1
472	0.16666666666666666	0.020301581463773446	0.07142857142857142	0.21063986271144888	0.08123791102514506	0.005510092108617669	0.021276595000000002	0.09574468000000001	0.0	-1
473	0.0	0.0	0.0	0.0	0.009671179883945842	0.0024228773810942945	0.2	0.26666666499999997	0.0	-1
474	0.0	0.0	0.0	0.0	0.09090909090909091	0.03837755892466202	0.037037034999999996	0.11851851999999999	0.0	-1
475	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005861800115550712	0.0	0.166666665	0.0	-1
476	0.0	0.0	0.0	0.0	0.017408123791102514	0.0018184606575475718	0.0	0.333333335	0.0	-1
477	0.08333333333333333	0.04925340198602428	0.0	0.0	0.015473887814313346	0.002987954912233383	0.0	0.1	0.0	-1
478	0.08333333333333333	0.01368150055167341	0.07142857142857142	0.02530031870556509	0.17601547388781433	0.05173153924684257	0.06642512	0.10238109000000001	0.0	1
479	0.08333333333333333	0.0694372931224715	0.0	0.0	0.03481624758220503	0.007660460915972298	0.0	0.066666665	0.0	-1
480	0.0	0.0	0.0	0.0	0.017408123791102514	0.0012974117589085576	0.22222222000000003	0.333333335	0.0	-1
481	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005002069431936608	0.0	0.5	0.0	-1
482	0.125	0.03398308201544686	0.0	0.0	0.10638297872340426	0.028656303093786997	0.0	0.04143126	0.06875146008760863	1
483	0.20833333333333331	0.06980507539536594	0.0	0.0	0.02321083172147002	0.007100221695890826	0.058823530000000006	0.213235295	0.0	-1
484	0.0	0.0	0.0	0.0	0.06576402321083172	0.004869201962650792	0.0	0.058823530000000006	0.0	-1
485	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
486	0.08333333333333333	0.19870050262596542	0.0	0.0	0.08897485493230174	0.017255836923143884	0.0	0.020408165000000002	0.0	-1
487	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.11992263056092843	0.04689832120253418	0.024590164999999997	0.147677595	0.0	-1
488	0.0	0.0	0.14285714285714285	0.0054915420446187795	0.02127659574468085	0.010746633545176305	0.102564105	0.17948718	0.0	-1
489	0.0	0.0	0.0	0.0	0.05222437137330754	0.013564639675147677	0.0	0.022435895	0.0	-1
490	0.16666666666666666	0.019418904008826773	0.0	0.0	0.10058027079303675	0.022255933804631475	0.027272724999999998	0.04242424	0.0	-1
491	0.29166666666666663	0.05193085693269585	0.0	0.0	0.06576402321083172	0.021649147549211007	0.026315790000000002	0.10996240500000001	0.09768211809606162	1
492	0.16666666666666666	0.02942258183155572	0.0	0.0	0.03481624758220503	0.014926618075942073	0.0	0.042606515000000005	0.0	-1
493	0.0	0.0	0.0	0.0	0.09671179883945842	0.027894613346194058	0.008	0.102969695	0.0	-1
494	0.0	0.0	0.0	0.0	0.09864603481624758	0.011613559666589583	0.019607845000000002	0.060606059999999996	0.0	-1
495	0.25	0.027399779330636264	0.0	0.0	0.05609284332688588	0.0066296959306878555	0.0	0.103448275	0.0	-1
496	0.125	0.01265171018756896	0.0	0.0	0.02127659574468085	0.009535194854629158	0.0	0.07692307500000001	0.0	-1
497	0.08333333333333333	0.0038249356381022436	0.0	0.0	0.03288201160541586	0.003277918624615958	0.11764706000000001	0.19117647	0.0	-1
498	0.125	0.0035307098197866864	0.07142857142857142	0.009414072076489336	0.005802707930367505	8.336782386039964e-05	0.166666665	0.416666665	0.0	-1
499	0.0	0.0	0.3571428571428571	0.0464819808776661	0.03288201160541586	0.008728592549467947	0.11363636499999999	0.23106060499999997	0.0	-1
500	0.0	0.0	0.0	0.0	0.01160541586073501	0.001860144570001426	0.0	0.166666665	0.0	-1
501	0.125	0.014564178006620082	0.0	0.0	0.05222437137330754	0.010983343388125967	0.077586205	0.13577586	0.0	-1
502	0.16666666666666666	0.013902169915410078	0.0	0.0	0.0038684719535783366	0.000379063074138946	0.0	0.2	0.0	-1
503	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00042204960831965124	0.0	0.5	0.0	-1
504	0.041666666666666664	0.01630011033468187	0.0	0.0	0.05415860735009671	0.009857932543289951	0.0	0.083333335	0.046484246712392915	1
505	0.0	0.0	0.0	0.0	0.019342359767891684	0.0036108688711792387	0.6	0.7000000000000001	0.0	-1
506	0.375	0.06450901066568591	0.14285714285714285	0.012159843098798726	0.03481624758220503	0.005852123493435481	0.0	0.038333334999999996	0.1392220496971658	-1
507	0.041666666666666664	0.00529606472968003	0.07142857142857142	0.002353518019122334	0.23597678916827852	0.11162766083639476	0.06463414499999999	0.09812335	0.0	-1
508	0.0	0.0	0.0	0.0	0.05222437137330754	0.014224634947069728	0.037037034999999996	0.055555555000000006	0.0	-1
509	0.0	0.0	0.0	0.0	0.04642166344294004	0.007916593667911288	0.0	0.045454545	0.2835871024350748	1
510	0.0	0.0	0.0	0.0	0.0425531914893617	0.0386605256954288	0.045454545	0.06691919	0.0	-1
511	0.25	0.04509746230231703	0.21428571428571427	0.15454768325569992	0.04835589941972921	0.009364811864603818	0.066666665	0.150757575	0.08249801620710591	-1
512	0.16666666666666666	0.021870785827142334	0.21428571428571427	0.003922530031870557	0.0038684719535783366	0.0011410970891605385	0.0	0.22222222000000003	0.0	-1
513	0.16666666666666666	0.05340198602427363	0.0	0.0	0.06576402321083172	0.035414204971468244	0.0	0.09009009	0.10382297886984955	1
514	0.5	0.1676572269216624	0.0	0.0	0.24564796905222439	0.0948051007133049	0.03358209	0.04632519	0.000561949928771657	1
515	0.125	0.011769032732622288	0.0	0.0	0.04642166344294004	0.05986851851349127	0.0	0.126666665	0.0	1
516	0.0	0.0	0.14285714285714285	0.09669036528560922	0.10058027079303675	0.02874392304661447	0.018518520000000004	0.072530865	0.0	-1
517	0.16666666666666666	0.1766599711364472	0.0	0.0	0.03288201160541586	0.029446983006925803	0.0037594	0.06530662500000001	0.00044574127369683287	1
518	0.29166666666666663	0.04330023293858035	0.0	0.0	0.019342359767891684	0.002282194178321077	0.26666666499999997	0.34444444500000004	0.0	-1
519	0.0	0.0	0.0	0.0	0.005802707930367505	0.0018992232374384307	0.0	0.037037034999999996	0.0	-1
520	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
521	0.0	0.0	0.0	0.0	0.12572533849129594	0.04230805407695308	0.0	0.11346153999999999	0.0	-1
522	0.0	0.0	0.0	0.0	0.061895551257253385	0.024848170689819468	0.0	0.06451613	0.057748147286247026	-1
523	0.125	0.1332842956969474	0.21428571428571427	0.19357685707281197	0.06963249516441006	0.018750298204426377	0.023809525	0.057671959999999994	0.03443153170610293	-1
524	0.0	0.0	0.07142857142857142	0.0	0.0425531914893617	0.012697440623631581	0.154244305	0.28695652000000005	0.0	-1
525	0.0	0.0	0.0	0.0	0.1102514506769826	0.02164176602661323	0.05172414	0.172413795	0.0	-1
526	0.0	0.0	0.0	0.0	0.03868471953578337	0.022099276727599374	0.125	0.19236111	0.0	-1
527	0.0	0.0	0.0	0.0	0.0367504835589942	0.010340215403831456	0.157894735	0.26315789500000003	0.0	-1
528	0.0	0.0	0.0	0.0	0.02321083172147002	0.0026464073588339616	0.0	0.083333335	0.0	-1
529	0.08333333333333333	0.009121000367782274	0.0	0.0	0.1702127659574468	0.08318192975006374	0.08426966500000001	0.09657028499999999	0.0950829488374799	1
530	0.125	0.009709452004413387	0.0	0.0	0.015473887814313346	0.0028540453446281983	0.0	0.15625	0.0	-1
531	0.08333333333333333	0.0017653549098933432	0.0	0.0	0.017408123791102514	0.00139901629424477	0.0	0.291666665	0.0	1
532	0.0	0.0	0.07142857142857142	0.004314783035057612	0.06769825918762089	0.014485196614130528	0.083333335	0.27465278	0.0	-1
533	0.0	0.0	0.0	0.0	0.2804642166344294	0.06422670346691026	0.03776224	0.11608391499999998	0.0	1
534	0.16666666666666666	0.04713497609415226	0.14285714285714285	0.00831576366756558	0.08317214700193423	0.024515155306933305	0.045918365	0.11462585	0.10361428125347755	-1
535	0.125	0.007414490621552041	0.0	0.0	0.10444874274661509	0.03140060251455066	0.072115385	0.06836149999999999	0.0	-1
536	0.0	0.0	0.0	0.0	0.019342359767891684	0.0017350928342030108	0.0	0.1	0.0	-1
537	0.041666666666666664	0.00735564545788893	0.0	0.0	0.06769825918762089	0.02454921888392638	0.0	0.01470588	0.04827929514897679	1
538	0.08333333333333333	0.02412651710187569	0.0	0.0	0.025145067698259187	0.0024382483230984673	0.0	0.18888888999999998	0.0	-1
539	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005158384101684627	0.0	0.5	0.0	-1
540	0.041666666666666664	0.001471129091577786	0.0	0.0	0.05609284332688588	0.05379474454489482	0.035714285	0.02827381	0.0	-1
541	0.041666666666666664	0.003236484001471129	0.0	0.0	0.0038684719535783366	0.0007982469135653218	0.0	0.0	0.0	-1
542	0.041666666666666664	0.011769032732622288	0.3571428571428571	0.10963471439078205	0.11992263056092843	0.01702002506733011	0.00490196	0.03615196	0.04241235912754775	1
543	0.08333333333333333	0.004707613093048915	0.0	0.0	0.030947775628626693	0.0059663200429663134	0.058823530000000006	0.232843135	0.0	-1
544	0.0	0.0	0.0	0.0	0.17601547388781433	0.06498990813812504	0.05	0.14006733999999998	0.0	-1
545	0.0	0.0	0.0	0.0	0.007736943907156673	0.0002844926989413945	0.75	0.75	0.0	-1
546	0.29166666666666663	0.039181071482162565	0.14285714285714285	0.031380240254964456	0.019342359767891684	0.003857715787677367	0.0	0.041666665	0.0	-1
547	0.3333333333333333	0.05990437660904745	0.07142857142857142	0.0	0.08123791102514506	0.01645055584428152	0.0	0.022727275	0.13795926882840484	1
548	0.041666666666666664	0.0011769032732622288	0.14285714285714285	0.004314783035057612	0.2127659574468085	0.05020557871509274	0.017857145	0.06458333499999999	0.0	-1
549	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
550	0.0	0.0	0.0	0.0	0.013539651837524178	0.0007346789478156892	0.0	0.142857145	0.0	-1
551	0.08333333333333333	0.008054431776388378	0.0	0.0	0.07543520309477757	0.018092120406295785	0.054166665	0.22857142999999996	0.0	-1
552	0.0	0.0	0.0	0.0	0.05415860735009671	0.011830849462671522	0.17857142999999998	0.339285715	0.0	-1
553	0.08333333333333333	0.01860978300845899	0.0	0.0	0.013539651837524178	0.007202198408639975	0.11111111000000001	0.185185185	0.0	-1
554	0.041666666666666664	0.002942258183155572	0.14285714285714285	0.042363324344202015	0.172147001934236	0.03304622380176862	0.0	0.058426965000000004	0.0	-1
555	0.041666666666666664	0.006237587348289812	0.0	0.0	0.02321083172147002	0.003898636734480768	0.07692307500000001	0.09615384499999999	0.0	-1
556	0.041666666666666664	0.001471129091577786	0.0	0.0	0.10251450676982592	0.016612333633579897	0.039215685	0.096317245	0.0	-1
557	0.0	0.0	0.0	0.0	0.03481624758220503	0.00994942872946141	0.0	0.13888889	0.0	-1
558	0.0	0.0	0.0	0.0	0.02321083172147002	0.003235713663783993	0.0	0.183333335	0.0	-1
559	0.375	0.09043328253034204	0.2857142857142857	0.030563046499632263	0.18375241779497098	0.04673466221307978	0.029411765000000003	0.072567915	0.047049902356537596	-1
560	0.0	0.0	0.0	0.0	0.005802707930367505	0.000617442945504675	0.0	0.166666665	0.0	-1
561	0.0	0.0	0.0	0.0	0.007736943907156673	0.00030637675270611724	0.375	0.541666665	0.0	-1
562	0.16666666666666666	0.029226431285031263	0.0	0.0	0.029013539651837523	0.01119017642058631	0.052631580000000004	0.26315789500000003	0.0	-1
563	0.08333333333333333	0.003236484001471129	0.0	0.0	0.2553191489361702	0.069167938746461	0.030534350000000002	0.10046886999999999	0.05537983335883028	1
564	0.08333333333333333	0.04016182420007356	0.0	0.0	0.015473887814313346	0.019719095588712595	0.0	0.05	0.0	-1
565	0.0	0.0	0.21428571428571427	0.7180191223339054	0.15667311411992263	0.07816888834135403	0.01647059	0.10216577500000001	0.0	-1
566	0.375	0.05399043766090474	0.14285714285714285	0.011636839095856829	0.10058027079303675	0.03457068261848618	0.044444445	0.051258620000000005	0.006708185951002708	1
567	0.375	0.020948878264067675	0.14285714285714285	0.02829124785486639	0.04448742746615087	0.016597752163504727	0.0	0.11458333500000001	0.022395747811935676	-1
568	0.125	0.023361529974255245	0.0	0.0	0.02127659574468085	0.006158797988071948	0.0	0.02777778	0.0	-1
569	0.041666666666666664	0.0008826774549466716	1.0	0.457040124344202	0.15667311411992263	0.044095624575086034	0.044487425	0.14715506	0.0	-1
570	0.0	0.0	0.0	0.0	0.01160541586073501	0.00127656980299426	0.0	0.333333335	0.0	-1
571	0.0	0.0	0.0	0.0	0.019342359767891684	0.001909644215942681	0.0	0.1	0.0	-1
572	0.041666666666666664	0.018536226553880104	0.0	0.0	0.017408123791102514	0.004146246615066204	0.0	0.02	0.0	-1
573	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0009535194854629159	0.0	0.5	0.0	-1
574	0.0	0.0	0.0	0.0	0.017408123791102514	0.026987727731995478	0.0	0.25	0.0	-1
575	0.0	0.0	0.0	0.0	0.05222437137330754	0.024189695143505937	0.0	0.037037034999999996	0.0	-1
576	0.0	0.0	0.0	0.0	0.04642166344294004	0.009503410872301443	0.0	0.020833334999999998	0.07191934579850148	1
577	0.08333333333333333	0.03148216255976462	0.0	0.0	0.005802707930367505	0.0008753621505889063	0.0	0.2	0.0	-1
578	0.0	0.0	0.0	0.0	0.03288201160541586	0.008538363179944611	0.074074075	0.09788359999999999	0.05352708347014021	-1
579	0.0	0.0	0.0	0.0	0.015473887814313346	0.0072373692093332795	0.0	0.125	0.0	-1
580	0.125	0.015520411916145642	0.0	0.0	0.13346228239845262	0.01421142432694846	0.014285715	0.061126375000000004	0.029863789457307395	-1
581	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.025145067698259187	0.0023864039586741384	0.166666665	0.416666665	0.0	-1
582	0.0	0.0	0.0	0.0	0.0367504835589942	0.0052704096155250894	0.0	0.01754386	0.0	-1
583	0.0	0.0	0.2857142857142857	0.01274822260357931	0.013539651837524178	0.0010473082873117272	0.0	0.11111111000000001	0.0	-1
584	0.0	0.0	0.0	0.0	0.04835589941972921	0.01489175122130836	0.0	0.11770833500000001	0.08706316040284331	1
585	0.041666666666666664	0.004119161456417801	0.07142857142857142	0.0	0.027079303675048357	0.01110224941885305	0.0	0.08888889	0.0	-1
586	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
587	0.0	0.0	0.0	0.0	0.10638297872340426	0.027011571924824437	0.24659091	0.35822511	0.0	-1
588	0.16666666666666666	0.03221772710555351	0.0	0.0	0.1276595744680851	0.0192454621393761	0.031400965	0.141494655	0.03860770965417616	-1
589	0.0	0.0	0.0	0.0	0.005802707930367505	0.0011567285561353406	0.0	0.11111111000000001	0.0	-1
590	0.125	0.010003677822728945	0.07142857142857142	0.6001470948761952	0.18762088974854932	0.06236151166816879	0.01	0.06100934000000001	0.0	-1
591	0.08333333333333333	0.004413387274733358	0.0	0.0	0.02127659574468085	0.003493111820490113	0.0	0.142857145	0.0	1
592	0.041666666666666664	0.022361162191982347	0.0	0.0	0.07156673114119923	0.012838644874782909	0.0	0.07142857	0.0	-1
593	0.5	0.09139634668628173	0.0	0.0	0.05415860735009671	0.009479182098490501	0.13809523999999998	0.1807483	0.0	-1
594	0.08333333333333333	0.015711658698050752	0.0	0.0	0.0038684719535783366	0.0	0.25	0.5	0.0	-1
595	0.0	0.0	0.0	0.0	0.009671179883945842	0.0007972048157148968	0.0	0.2	0.0	-1
596	0.0	0.0	0.0	0.0	0.015473887814313346	0.004045944701456842	0.1875	0.15625	0.0	-1
597	0.16666666666666666	0.04295696947407135	0.0	0.0	0.027079303675048357	0.01374787520433827	0.0	0.0625	0.0	-1
598	0.125	0.008606105185730049	0.0	0.0	0.061895551257253385	0.027038529999663583	0.0	0.02857143	0.06178107598505168	1
599	0.29166666666666663	0.03346818683339463	0.07142857142857142	0.011179210590831087	0.029013539651837523	0.01636614592261759	0.052631580000000004	0.09649123000000001	0.0	1
600	0.0	0.0	0.0	0.0	0.02321083172147002	0.006889569069143937	0.0	0.208333335	0.0	-1
601	0.0	0.0	0.0	0.0	0.0425531914893617	0.0036186846046666397	0.18181818	0.36363636499999996	0.0	-1
602	0.20833333333333331	0.040044133872747335	0.0	0.0	0.08704061895551257	0.022271790536676852	0.0	0.041666665	0.03764227413783604	1
603	0.08333333333333333	0.04295696947407135	0.14285714285714285	0.020495219416523658	0.0019342359767891683	0.0	0.0	0.2	0.0	-1
604	0.0	0.0	0.0	0.0	0.005802707930367505	0.001985196305799841	0.0	0.333333335	0.24369176575143714	1
605	0.3333333333333333	0.060610518573004785	0.0	0.0	0.015473887814313346	0.0016725669663038031	0.0	0.1	0.0	-1
606	0.0	0.0	0.0	0.0	0.01160541586073501	0.004712887292902772	0.0	0.555555555	0.0	-1
607	0.0	0.0	0.0	0.0	0.027079303675048357	0.010236656935123394	0.142857145	0.214285715	0.0	-1
608	0.125	0.07819051121735933	0.0	0.0	0.015473887814313346	0.0026378100519978205	0.0	0.15	0.0	-1
609	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
610	0.0	0.0	0.0	0.0	0.05609284332688588	0.01365799426923316	0.0	0.15517241499999998	0.0	1
611	0.0	0.0	0.0	0.0	0.013539651837524178	0.01416210907917052	0.0	0.083333335	0.05533301442732104	1
612	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
613	0.0	0.0	0.0	0.0	0.007736943907156673	0.008386282031981218	0.0	0.25	0.0	-1
614	0.0	0.0	0.0	0.0	0.07736943907156674	0.02166000274329432	0.025	0.11249999999999999	0.0	-1
615	0.0	0.0	0.0	0.0	0.005802707930367505	0.00023447200462202848	0.0	0.333333335	0.0	-1
616	0.4583333333333333	0.4827042027215888	0.0	0.0	0.030947775628626693	0.02891560865367722	0.0	0.06818182	0.03981526251197099	-1
617	0.0	0.0	0.0	0.0	0.013539651837524178	0.003183608774389035	0.0	0.04761905	0.0	-1
618	0.08333333333333333	0.009709452004413387	0.0	0.0	0.0425531914893617	0.007200895786913123	0.0	0.125	0.0	-1
619	0.0	0.0	0.0	0.0	0.029013539651837523	0.005816208336353158	0.0	0.2	0.0	-1
620	0.20833333333333331	0.03883780801765355	0.07142857142857142	0.0033341505270899734	0.3230174081237911	0.07941150422725443	0.0011904749999999999	0.023928179999999997	0.2393478385651039	1
621	0.0	0.0	0.0	0.0	0.04642166344294004	0.01433535783762019	0.041666665	0.15972222000000003	0.0	-1
622	0.08333333333333333	0.014623023170283194	0.07142857142857142	0.0	0.12379110251450677	0.031135108675725644	0.07415459	0.11199103	0.08028714725751239	-1
623	0.0	0.0	0.0	0.0	0.0038684719535783366	0.006299481190845165	0.5	0.75	0.0	-1
624	0.08333333333333333	0.008630624002942257	0.0	0.0	0.1895551257253385	0.04190528327269187	0.045918365	0.070802005	0.05926703964050618	1
625	0.125	0.013093048915042295	0.2857142857142857	0.14768325569992646	0.09477756286266925	0.01910556050995162	0.025925925000000002	0.10802468999999998	0.0	-1
626	0.20833333333333331	0.019595439499816108	0.0	0.0	0.025145067698259187	0.008184636108006274	0.0	0.066666665	0.0	-1
627	0.16666666666666666	0.030746598013975727	0.07142857142857142	0.021181662172101007	0.04835589941972921	0.012447337152034752	0.0	0.12037036999999999	0.0	-1
628	0.0	0.0	0.0	0.0	0.0	0.0	0.8999999999999999	0.90909091	0.0	-1
629	0.16666666666666666	0.04854726002206694	0.0	0.0	0.11411992263056094	0.04840088355410223	0.03763441	0.09623656	0.030009796547100318	1
630	0.08333333333333333	0.0005884516366311144	0.0	0.0	0.0	0.0	0.5	0.5	0.0	-1
631	0.0	0.0	0.0	0.0	0.005802707930367505	0.0009066250845385102	0.0	0.333333335	0.0	-1
632	0.25	0.03596910628907687	0.07142857142857142	0.013140475606766365	0.11605415860735009	0.04251219359506572	0.032786885	0.06040203	0.0	-1
633	0.041666666666666664	0.0005884516366311144	0.0	0.0	0.04642166344294004	0.014978853228603919	0.125	0.17500000000000002	0.08988752795200002	-1
634	0.08333333333333333	0.008297168076498712	0.0	0.0	0.02321083172147002	0.004236127550171315	0.0	0.07142857	0.0	-1
635	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
636	0.0	0.0	0.0	0.0	0.015473887814313346	0.0022384260707916316	0.0	0.145833335	0.0	-1
637	0.041666666666666664	0.04016182420007356	0.0	0.0	0.04835589941972921	0.012606778115177731	0.0	0.048076925000000006	0.14760699725090923	-1
638	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
639	0.0	0.0	0.0	0.0	0.04835589941972921	0.010080342265375375	0.0	0.22000000000000003	0.0	-1
640	0.08333333333333333	0.35983817579992644	0.2857142857142857	0.16317724932581515	0.04061895551257253	0.04307517929203131	0.022727275	0.13787879	0.0	-1
641	0.0	0.0	0.0	0.0	0.03288201160541586	0.03418541705640897	0.09375	0.12113095000000001	0.0	-1
642	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005549170776054674	0.0	0.5	0.0	-1
643	0.7083333333333333	0.057517167164398676	0.07142857142857142	0.023731306692816867	0.18181818181818182	0.03544392251606685	0.01055807	0.04106744500000001	0.016659282739937116	1
644	0.29166666666666663	0.05026357728576683	0.07142857142857142	0.015297867124295171	0.007736943907156673	0.0007086265028055812	0.0	0.055555555000000006	0.0	-1
645	0.0	0.0	0.0	0.0	0.007736943907156673	0.011589169615118128	0.25	0.375	0.0	-1
646	0.16666666666666666	0.07771484613460831	0.07142857142857142	0.059700907085069865	0.09090909090909091	0.014163932750838631	0.0	0.013071895	0.0	-1
647	0.08333333333333333	0.004413387274733358	0.0	0.0	0.06382978723404255	0.03253689850805015	0.0	0.085714285	0.0	-1
648	0.16666666666666666	0.02177271055535123	0.14285714285714285	0.246727139004658	0.28820116054158607	0.0788210166210822	0.019354839999999998	0.036425615	0.06783267159498094	1
649	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
650	0.0	0.0	0.0	0.0	0.015473887814313346	0.014748289090725591	0.125	0.229166665	0.0	-1
651	0.0	0.0	0.0	0.0	0.015473887814313346	0.0075213408598965616	0.0	0.125	0.0	-1
652	0.08333333333333333	0.019713129827142333	0.0	0.0	0.11411992263056094	0.007318522575898507	0.0	0.016393445000000003	0.0	-1
653	0.125	0.018536226553880104	0.0	0.0	0.0038684719535783366	0.00022821941783210772	0.0	0.083333335	0.0	-1
654	0.29166666666666663	0.03883780801765355	0.2857142857142857	0.10044291902917382	0.24177949709864605	0.05744257225338022	0.11567163999999999	0.16352874	0.020731261533778328	-1
655	0.25	0.06193453475542479	0.0	0.0	0.05029013539651837	0.008590272676002382	0.08620689499999999	0.163793105	0.0	-1
656	0.041666666666666664	0.0005884516366311144	0.0	0.0	0.05222437137330754	0.0072503954312912325	0.203703705	0.33765432000000006	0.0	-1
657	0.125	0.0118278778962854	0.0	0.0	0.005802707930367505	0.0006455795860593183	0.0	0.055555555000000006	0.0	-1
658	0.0	0.0	0.0	0.0	0.02127659574468085	0.0029230843242879553	0.15909091	0.34090908999999997	0.0	-1
659	0.041666666666666664	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
660	0.0	0.0	0.0	0.0	0.01160541586073501	0.003553553491750583	0.0	0.066666665	0.0	-1
661	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
662	0.08333333333333333	0.014024764007355646	0.0	0.0	0.16054158607350097	0.04728961650920811	0.0	0.032520325	0.10688124409348305	-1
663	0.16666666666666666	0.014073801641780067	0.0	0.0	0.13346228239845262	0.03907851235722089	0.0	0.038041975	0.0	-1
664	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
665	0.0	0.0	0.0	0.0	0.0367504835589942	0.08658139295639031	0.12	0.27559523999999996	0.0	-1
666	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00048457547621885884	0.0	0.25	0.0	-1
667	0.375	0.06689959543949982	0.2857142857142857	0.04010786957587644	0.09284332688588008	0.044541586013592246	0.0	0.07426900500000001	0.017510687213213087	-1
668	0.041666666666666664	0.009856564913571167	0.0	0.0	0.06382978723404255	0.013765590866388662	0.0	0.170588235	0.0	-1
669	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
670	0.0	0.0	0.0	0.0	0.04835589941972921	0.014919770005291455	0.0	0.063714285	0.0	-1
671	0.0	0.0	0.07142857142857142	0.010198578082863447	0.029013539651837523	0.012777421630173702	0.133333335	0.19111111	0.0	-1
672	0.375	0.044979771974990805	0.14285714285714285	0.02154122742632998	0.1644100580270793	0.046445061385203025	0.01098901	0.06815803000000001	0.003776249559358863	1
673	0.3333333333333333	0.06723059948510482	0.0	0.0	0.009671179883945842	0.0010082296198747225	0.0	0.142857145	0.0	-1
674	0.0	0.0	0.0	0.0	0.059961315280464215	0.012568372879474642	0.0	0.010450545	0.0	-1
675	0.0	0.0	0.0	0.0	0.08123791102514506	0.029574822364755702	0.1097561	0.20429733000000003	0.0	1
676	0.16666666666666666	0.03193330880470761	0.0	0.0	0.04448742746615087	0.00643182761175287	0.25925926	0.36234567999999995	0.1178579929487159	1
677	0.0	0.0	0.0	0.0	0.02321083172147002	0.006286454968887213	0.208333335	0.325	0.0	-1
678	0.041666666666666664	0.0	0.0	0.0	0.04061895551257253	0.006341835022642305	0.05371901	0.23501317500000002	0.0	-1
679	0.41666666666666663	0.034522496005884515	0.0	0.0	0.05415860735009671	0.009878925850414288	0.08823529499999999	0.11397059	0.03753968310995345	1
680	0.375	0.14754934411180584	0.0	0.0	0.18762088974854932	0.035850615208497645	0.05727866999999999	0.1348527	0.00816136489363475	-1
681	0.041666666666666664	0.005325487311511586	0.14285714285714285	0.028438342731061536	0.017408123791102514	0.00213030842369487	0.09090909	0.136363635	0.0	-1
682	0.08333333333333333	0.006178742184626701	0.0	0.0	0.06576402321083172	0.04064585225824294	0.055555555000000006	0.187321935	0.036702219461606636	-1
683	0.41666666666666663	0.03864361897756528	0.14285714285714285	0.014984064721745528	0.19729206963249515	0.10448886850355936	0.01090909	0.08681818000000001	0.015567215021431354	-1
684	0.08333333333333333	0.08920926811327694	0.0	0.0	0.025145067698259187	0.0028303376207585123	0.0	0.083333335	0.0	-1
685	0.125	0.014122839279146746	0.07142857142857142	0.022946800686442757	0.06769825918762089	0.026542230923213624	0.02857143	0.02857143	0.345403365268729	1
686	0.0	0.0	0.0	0.0	0.03868471953578337	0.008842199819267324	0.075	0.133333335	0.0	-1
687	0.20833333333333331	0.018536226553880104	0.0	0.0	0.05222437137330754	0.007167027607946671	0.0	0.029761904999999998	0.0	-1
688	0.041666666666666664	0.00756160353070982	0.0	0.0	0.01160541586073501	0.002239989217489112	0.0	0.142857145	0.14134222840234834	1
689	0.0	0.0	0.0	0.0	0.059961315280464215	0.010757054523680556	0.0	0.096774195	0.0	-1
690	0.0	0.0	0.0	0.0	0.02321083172147002	0.010897737726453773	0.0	0.083333335	0.0	-1
691	0.0	0.0	0.0	0.0	0.017408123791102514	0.0024854032489935018	0.0	0.11111111000000001	0.0	-1
692	0.0	0.0	0.0	0.0	0.005802707930367505	0.002493218982480903	0.0	0.333333335	0.0	-1
693	0.5	0.0741056761162192	0.0	0.0	0.11605415860735009	0.031167820490349142	0.029850745	0.05992063499999999	0.04834670032535897	-1
694	0.16666666666666666	0.027068775285031262	0.0	0.0	0.04061895551257253	0.011801757565975434	0.0	0.02173913	0.0	-1
695	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
696	0.16666666666666666	0.09322054675983818	0.07142857142857142	0.005099289041431723	0.1411992263056093	0.04822318727283246	0.041666665	0.1237559	0.008579370330737501	-1
697	0.3333333333333333	0.08993502514159618	0.07142857142857142	0.0	0.06769825918762089	0.012446555578686012	0.02777778	0.05787036999999999	0.0	-1
698	0.0	0.0	0.0	0.0	0.03288201160541586	0.008709332349981508	0.11764706000000001	0.24754902	0.0	-1
699	0.041666666666666664	0.01688856197131298	0.0	0.0	0.01160541586073501	0.004737897640062456	0.142857145	0.07142857	0.0	-1
700	0.0	0.0	0.0	0.0	0.0367504835589942	0.007685471263131982	0.055555555000000006	0.061111109999999996	0.0	-1
701	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
702	0.6666666666666666	0.06921662375873483	0.07142857142857142	0.018305140150036772	0.14313346228239845	0.05011750635634809	0.024096385	0.096995125	0.03941624970676749	-1
703	0.4583333333333333	0.024195615588083853	0.0	0.0	0.851063829787234	0.1555623137838287	0.0092511	0.0504921	0.005755057164270708	-1
704	0.125	0.01983082015446856	0.0	0.0	0.06576402321083172	0.008514199536203965	0.0	0.0877193	0.0	-1
705	0.125	0.020713497609415227	0.0	0.0	0.017408123791102514	0.0022519733426908423	0.0	0.0	0.0	-1
706	0.4583333333333333	0.18577908545788896	0.3571428571428571	0.4068252022554548	0.9690522243713733	0.33876897026371533	0.019823615	0.071462305	0.03372194602457756	1
707	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.10251450676982592	0.03503793322401846	0.01923077	0.13461538500000003	0.0	-1
708	0.25	0.09915410077234278	0.2857142857142857	0.27183133120862957	0.504835589941973	0.22119379450650584	0.0299168	0.130055115	0.003515463655282958	1
709	0.0	0.0	0.0	0.0	0.10831721470019343	0.036811453409324034	0.0	0.092857145	0.0	-1
710	0.08333333333333333	0.022537697682971678	0.0	0.0	0.05415860735009671	0.007642380518650397	0.074074075	0.11111111000000001	0.1669156458681674	1
711	0.0	0.0	0.0	0.0	0.029013539651837523	0.00998292472945178	0.017857145	0.267857145	0.0	-1
712	0.08333333333333333	0.028834130194924604	0.0	0.0	0.15667311411992263	0.04107949520977939	0.012345680000000001	0.06172839499999999	0.0022240282790932987	1
713	0.29166666666666663	0.0553634914895182	0.0	0.0	0.10058027079303675	0.017032716333524288	0.01754386	0.05116959	0.07429493000392938	1
714	0.20833333333333331	0.08297168076498714	0.0	0.0	0.015473887814313346	0.005095858233785419	0.0	0.11111111000000001	0.0	-1
715	0.0	0.0	0.0	0.0	0.0367504835589942	0.016661580648441345	0.083333335	0.2010582	0.0	-1
716	0.0	0.0	0.0	0.0	0.017408123791102514	0.004215806643104072	0.0	0.166666665	0.0	-1
717	0.0	0.0	0.0	0.0	0.03868471953578337	0.0038831169215114204	0.052631580000000004	0.168421055	0.0	-1
718	0.0	0.0	0.0	0.0	0.0425531914893617	0.006697302025353873	0.022727275	0.06439394	0.07713944824896751	1
719	0.16666666666666666	0.02098810837219566	0.0	0.0	0.04061895551257253	0.004616493246037112	0.083333335	0.291666665	0.0	1
720	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0010629397542865292	0.0	0.5	0.0	-1
721	0.0	0.0	0.0	0.0	0.007736943907156673	0.008913062469032043	0.0	0.25	0.0	-1
722	0.125	0.14995709207796984	0.0	0.0	0.0367504835589942	0.015261598881328317	0.0	0.052272725000000006	0.08723384855907129	1
723	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.04642166344294004	0.014973382215162739	0.125	0.163194445	0.08399508506044133	1
724	0.125	0.008532548731151158	0.0	0.0	0.0038684719535783366	0.00010942026882361329	0.0	0.2	0.0	-1
725	0.0	0.0	0.0	0.0	0.009671179883945842	0.002818874543934894	0.1	0.1	0.0	-1
726	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
727	0.08333333333333333	0.002648032364840015	0.07142857142857142	0.0	0.20502901353965183	0.10344578502661571	0.045238095	0.132061535	0.006564228301278377	1
728	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
729	0.20833333333333331	0.017310285643251197	0.0	0.0	0.24758220502901354	0.10134005716758548	0.01653944	0.06258912	0.014158755009774959	-1
730	0.0	0.0	0.0	0.0	0.005802707930367505	0.0007034160138660855	0.0	0.333333335	0.0	-1
731	0.08333333333333333	0.017212210371460097	0.0	0.0	0.05415860735009671	0.015141681010112491	0.068965515	0.12356322	0.05180735502216613	1
732	0.125	0.003923010909893343	0.2857142857142857	0.026869330718313312	0.13926499032882012	0.02504708110707382	0.013736265	0.194940475	0.0	-1
733	0.125	0.034880470761309304	0.0	0.0	0.06576402321083172	0.030451478441286383	0.13513513500000002	0.20821536000000002	0.0	-1
734	0.0	0.0	0.07142857142857142	0.015297867124295171	0.027079303675048357	0.006927996424935944	0.06	0.29111111	0.0	-1
735	0.0	0.0	0.0	0.0	0.07156673114119923	0.013357870103316962	0.027027025000000003	0.11583011499999998	0.0	-1
736	0.0	0.0	0.0	0.0	0.017408123791102514	0.004271298350864619	0.333333335	0.38888888999999993	0.0	-1
737	0.0	0.0	0.0	0.0	0.0735009671179884	0.025539211787120014	0.0	0.039473684999999994	0.0	-1
738	0.16666666666666666	0.032531567988230974	0.0	0.0	0.05415860735009671	0.018815909426908542	0.03125	0.0625	0.0	-1
739	0.0	0.0	0.0	0.0	0.005802707930367505	0.00033216867321454036	0.0	0.333333335	0.0	-1
740	0.041666666666666664	0.005884516366311144	0.07142857142857142	0.0451090953665114	0.09671179883945842	0.021953755898426793	0.065	0.22000000000000003	0.0	-1
741	0.041666666666666664	0.005943361529974255	0.0	0.0	0.14893617021276595	0.04856967733977464	0.012987015	0.085209235	0.06923804087802037	1
742	0.0	0.0	0.0	0.0	0.017408123791102514	0.001391200560757369	0.0	0.27777778	0.0	-1
743	0.0	0.0	0.0	0.0	0.017408123791102514	0.0023947407405396507	0.1	0.3	0.10299417326998088	1
744	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0007190474808408873	0.0	0.5	0.0	-1
745	0.0	0.0	0.0	0.0	0.0367504835589942	0.004278462772707021	0.10526316000000001	0.17543859499999997	0.0	1
746	0.0	0.0	0.0	0.0	0.04448742746615087	0.003996010849315401	0.0	0.027272724999999998	0.0	-1
747	0.0	0.0	0.0	0.0	0.013539651837524178	0.000625258678992076	0.7142857150000002	0.785714285	0.0	-1
748	0.0	0.0	0.0	0.0	0.13346228239845262	0.056602584018766486	0.007462685000000001	0.10160735000000001	0.0	1
749	0.4583333333333333	0.05771239426259655	0.0	0.0	0.2727272727272727	0.04101041763133823	0.0	0.02122014	0.046191182695030995	-1
750	0.08333333333333333	0.0011769032732622288	0.0	0.0	0.019342359767891684	0.00443933662084374	0.0	0.083333335	0.12308060935221304	1
751	0.041666666666666664	0.0068260389849209265	0.0	0.0	0.04448742746615087	0.004533125422692551	0.0	0.166666665	0.0	-1
752	0.0	0.0	0.0	0.0	0.015473887814313346	0.0011254656221857367	0.125	0.25	0.0	-1
753	0.08333333333333333	0.0005884516366311144	0.21428571428571427	0.10237803383182154	0.019342359767891684	0.0043924422199193335	0.0	0.214285715	0.0	-1
754	0.125	0.07326222876057374	0.0	0.0	0.015473887814313346	0.016358330189130188	0.2	0.2	0.0	-1
755	0.041666666666666664	0.030305259286502392	0.0	0.0	0.03868471953578337	0.017830293334467853	0.0	0.025	0.07083519917765986	1
756	0.0	0.0	0.0	0.0	0.01160541586073501	0.0010394925538243262	0.055555555000000006	0.555555555	0.0	-1
757	0.0	0.0	0.0	0.0	0.01160541586073501	0.0026918688747646284	0.166666665	0.22222222000000003	0.0	1
758	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
759	0.0	0.0	0.0	0.0	0.005802707930367505	0.0002657349385716323	0.5	0.833333335	0.0	-1
760	0.0	0.0	0.0	0.0	0.07736943907156674	0.00921474978164572	0.09166666500000001	0.17208333500000003	0.0	-1
761	0.0	0.0	0.0	0.0	0.005802707930367505	0.0002813664055464342	0.0	0.333333335	0.0	-1
762	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
763	0.29166666666666663	0.015417432879735196	0.21428571428571427	0.07943123314537877	0.10638297872340426	0.03119207130452852	0.016666665	0.126984125	0.006763676258922185	-1
764	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
765	0.0	0.0	0.0	0.0	0.013539651837524178	0.004329916352020126	0.0	0.214285715	0.0	-1
766	0.0	0.0	0.0	0.0	0.005802707930367505	0.00111243939975884	0.333333335	0.416666665	0.0	1
767	0.0	0.0	0.0	0.0	0.04448742746615087	0.015105598372803555	0.0	0.020408165000000002	0.0	-1
768	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
769	0.25	0.05546156675248253	0.0	0.0	0.04835589941972921	0.009231944395318001	0.0	0.018518520000000004	0.0	-1
770	0.08333333333333333	0.018094887826406766	0.0	0.0	0.029013539651837523	0.03048740477330445	0.0	0.036458335	0.0	-1
771	0.0	0.0	0.0	0.0	0.17601547388781433	0.03217790765997035	0.106741575	0.19408017	0.0	-1
772	0.16666666666666666	0.015299742552408974	0.07142857142857142	0.0027457710223093897	0.08897485493230174	0.048254338551213465	0.018867925	0.10691824	0.06258270264834256	1
773	0.0	0.0	0.0	0.0	0.005802707930367505	0.0020696062274637717	0.0	0.166666665	0.0	-1
774	0.0	0.0	0.0	0.0	0.013539651837524178	0.0038179858085953637	0.0	0.142857145	0.0	-1
775	0.0	0.0	0.0	0.0	0.05222437137330754	0.007163214025522322	0.037037034999999996	0.11111111000000001	0.14078966356462783	1
776	0.0	0.0	0.0	0.0	0.07543520309477757	0.044196856331197826	0.0	0.07894736999999999	0.04185846493108144	-1
777	0.0	0.0	0.0	0.0	0.08704061895551257	0.0249209872682666	0.0	0.07613636500000001	0.16777784142777308	1
778	0.16666666666666666	0.02206693637366679	0.0	0.0	0.030947775628626693	0.003939129677650079	0.0	0.02222222	0.0	-1
779	0.0	0.0	0.0	0.0	0.005802707930367505	0.00021884053764722658	0.0	0.333333335	0.0	-1
780	0.0	0.0	0.0	0.0	0.06963249516441006	0.012631527937366785	0.0	0.03809524	0.1961020320686657	1
781	0.0	0.0	0.0	0.0	0.03288201160541586	0.006125450859046753	0.0	0.147058825	0.0	-1
782	0.0	0.0	0.0	0.0	0.017408123791102514	0.006065009186223136	0.333333335	0.444444445	0.0	-1
783	0.0	0.0	0.0	0.0	0.0735009671179884	0.021186369293957823	0.0	0.046296295	0.0	-1
784	0.0	0.0	0.0	0.0	0.0367504835589942	0.013089269396321	0.10526316000000001	0.27293232999999995	0.0	-1
785	0.375	0.08799803848473704	0.07142857142857142	0.0	0.027079303675048357	0.0033268972206159557	0.052631580000000004	0.168421055	0.0	-1
786	0.4583333333333333	0.07277185238690696	0.14285714285714285	0.14474135817602354	0.17408123791102514	0.11287482302504451	0.00515464	0.01958763	0.04972239355873694	1
787	0.0	0.0	0.0	0.0	0.013539651837524178	0.002579192050842313	0.214285715	0.5	0.0	-1
788	0.16666666666666666	0.004560500183891137	0.0	0.0	0.029013539651837523	0.004887959723020554	0.05	0.22499999999999998	0.0	-1
789	0.0	0.0	0.0	0.0	0.06963249516441006	0.007388473390610746	0.37837838	0.502552555	0.0	-1
790	0.0	0.0	0.0	0.0	0.07156673114119923	0.013383662023825387	0.26126126	0.542792795	0.0	-1
791	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
792	0.0	0.0	0.0	0.0	0.005802707930367505	0.001078571221261331	0.0	0.333333335	0.0	-1
793	0.29166666666666663	0.12480078461198969	0.0	0.0	0.025145067698259187	0.018945337973459903	0.0	0.0625	0.0	-1
794	0.3333333333333333	0.058170896152997434	0.42857142857142855	0.051195554479038986	0.06769825918762089	0.021255222185692684	0.023809525	0.093055555	0.12921678082844335	-1
795	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00029699787252123605	0.0	0.25	0.0	-1
796	0.08333333333333333	0.02136079440970945	0.0	0.0	0.017408123791102514	0.003105972487893137	0.0	0.09090909	0.0	-1
797	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0001250517357984152	0.0	0.0	0.0	-1
798	0.0	0.0	0.0	0.0	0.005802707930367505	0.001219254424034548	0.0	0.333333335	0.0	-1
799	0.08333333333333333	0.02783376241265171	0.07142857142857142	0.02926207403775435	0.030947775628626693	0.003110661927985578	0.0	0.07894736999999999	0.0	-1
800	0.041666666666666664	0.002383229128356013	0.0	0.0	0.030947775628626693	0.03482378212646367	0.0	0.10714285500000001	0.0	1
801	0.5833333333333333	0.14254110449429938	0.14285714285714285	0.0054915420446187795	0.06382978723404255	0.014044741442712963	0.021345029999999997	0.1733059	0.0	-1
802	0.041666666666666664	0.0035307098197866864	0.07142857142857142	0.004314783035057612	0.14313346228239845	0.09683463040737442	0.07770270500000001	0.160763035	0.0	-1
803	0.125	0.009709452004413387	0.0	0.0	0.03288201160541586	0.0060402593640340825	0.0	0.05	0.0	1
804	0.0	0.0	0.0	0.0	0.04835589941972921	0.015334469102280663	0.12	0.24	0.056855503255180115	1
805	0.20833333333333331	0.019536594336153	0.0	0.0	0.07543520309477757	0.011609295128848186	0.0	0.076086955	0.263640501214136	1
806	0.0	0.0	0.0	0.0	0.01160541586073501	0.001761796589763915	0.2	0.11666666499999999	0.0	-1
807	0.125	0.02047811695476278	0.0	0.0	0.017408123791102514	0.0031127461230611693	0.0	0.030303029999999998	0.0	-1
808	0.3333333333333333	0.13514772586980509	0.0	0.0	0.04835589941972921	0.03765331956148572	0.0	0.041666665	0.29985152384523756	1
809	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
810	0.16666666666666666	0.02206693637366679	0.0	0.0	0.029013539651837523	0.005408487573281457	0.0	0.10526316000000001	0.0	-1
811	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
812	0.041666666666666664	0.005884516366311144	0.07142857142857142	0.013924981613140475	0.06769825918762089	0.014796672202864892	0.0	0.066666665	0.0	-1
813	0.16666666666666666	0.018094887826406766	0.0	0.0	0.07736943907156674	0.017442813309358724	0.0	0.01608187	0.0	-1
814	0.3333333333333333	0.2427363001103347	0.07142857142857142	0.02177004167688159	0.2862669245647969	0.13489617876555055	0.0475	0.09577563	0.0059383573036979765	-1
815	0.0	0.0	0.0	0.0	0.01160541586073501	0.002438508848069096	0.0	0.083333335	0.0	-1
816	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005783642780676703	0.0	0.5	0.0	-1
817	0.125	0.052336888561971315	0.0	0.0	0.02321083172147002	0.004870973528386887	0.25	0.26190476	0.0	-1
818	0.0	0.0	0.07142857142857142	0.003530277028683501	0.09284332688588008	0.023646501666131574	0.020408165000000002	0.16734693999999997	0.0	1
819	0.29166666666666663	0.0711617833321074	0.21428571428571427	0.0894336847266487	0.2978723404255319	0.0743311277578846	0.049042445000000004	0.145712815	0.004078665678462606	-1
820	0.29166666666666663	0.02055902905479956	0.0	0.0	0.06382978723404255	0.016430625723888644	0.0	0.052631580000000004	0.09277995134208714	1
821	0.041666666666666664	0.003236484001471129	0.21428571428571427	0.01078695758764403	0.2978723404255319	0.053080233284507096	0.038302275	0.06126947	0.070661870251779	-1
822	0.0	0.0	0.0	0.0	0.04642166344294004	0.01579168951129362	0.041666665	0.083333335	0.11750914302326936	1
823	0.0	0.0	0.0	0.0	0.029013539651837523	0.009664154457171274	0.0	0.133333335	0.0	-1
824	0.041666666666666664	0.01630011033468187	0.0	0.0	0.017408123791102514	0.014843641039271884	0.0	0.233333335	0.0	-1
825	0.0	0.0	0.0	0.0	0.013539651837524178	0.0020203671064931454	0.0	0.166666665	0.0	-1
826	0.4583333333333333	0.0491847493048915	0.42857142857142855	0.13650404510909536	0.33268858800773693	0.0638724390117108	0.00277778	0.048019595000000005	0.005238259152544394	-1
827	0.20833333333333331	0.12554615667524827	0.07142857142857142	0.07845060063741113	0.13926499032882012	0.06471949052788617	0.006578944999999999	0.122989765	0.0	-1
828	0.125	0.010297903641044503	0.21428571428571427	0.01274822260357931	0.5609284332688588	0.17571295589425298	0.06191289	0.12118815500000002	0.0	-1
829	0.0	0.0	0.0	0.0	0.009671179883945842	0.0004533125422692551	0.0	0.2	0.0	-1
830	0.5	0.05981022434718647	0.2857142857142857	0.09480755087031136	0.09090909090909091	0.0308741012086056	0.01818182	0.075930735	0.0	-1
831	0.41666666666666663	0.06997670711290917	0.14285714285714285	0.00902181907330228	0.1586073500967118	0.028364301710263988	0.011627905000000001	0.051929174999999994	0.03137419277928897	-1
832	0.0	0.0	0.0	0.0	0.03481624758220503	0.007664108257745371	0.055555555000000006	0.11111111000000001	0.0	-1
833	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0006487058794542788	0.5	0.5	0.0	-1
834	0.0	0.0	0.0	0.0	0.005802707930367505	0.003556158736767432	0.0	0.11111111000000001	0.0	-1
835	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
836	0.3333333333333333	0.10445016550202281	0.0	0.0	0.09671179883945842	0.01625046281276172	0.004629630000000001	0.050822280000000004	0.0	-1
837	0.20833333333333331	0.0714968738506804	0.0	0.0	0.0367504835589942	0.00782805257149275	0.0	0.08552631499999999	0.0	-1
838	0.16666666666666666	0.016182420007355647	0.0	0.0	0.0038684719535783366	0.00020320907067242468	0.0	0.142857145	0.0	1
839	0.29166666666666663	0.06855461566752483	0.0	0.0	0.08704061895551257	0.01378290953919859	0.002659575	0.149822695	0.044182586367914604	-1
840	0.0	0.0	0.0	0.0	0.013539651837524178	0.005658591044878287	0.0	0.142857145	0.0	-1
841	0.08333333333333333	0.028834130194924604	0.0	0.0	0.03868471953578337	0.006276033990382963	0.0	0.016666665	0.0	-1
842	0.0	0.0	0.0	0.0	0.005802707930367505	0.0006956002803786845	0.333333335	0.6666666649999999	0.0	-1
843	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
844	0.08333333333333333	0.0488414858403825	0.14285714285714285	0.02157391517528806	0.019342359767891684	0.03076663487315384	0.07142857	0.10714285500000001	0.0	-1
845	0.20833333333333331	0.009591761677087165	0.0	0.0	0.13539651837524178	0.014690192137948194	0.0	0.013513515	0.0	1
846	0.16666666666666666	0.05207796984185362	0.0	0.0	0.07543520309477757	0.029780326525566704	0.025	0.08229166500000001	0.0	-1
847	0.125	0.02000735564545789	0.0	0.0	0.015473887814313346	0.004783228894289381	0.0	0.044444445	0.0	-1
848	0.08333333333333333	0.021760451145273998	0.0	0.0	0.03288201160541586	0.013521192880237634	0.125	0.1875	0.10277967026637666	1
849	0.0	0.0	0.0	0.0	0.015473887814313346	0.0005033332365886212	0.625	0.75	0.0	-1
850	0.08333333333333333	0.0071875164192717915	0.5	0.10911171039960775	0.1470019342359768	0.04276345080960849	0.01219512	0.12421603	0.03187668923668566	1
851	0.0	0.0	0.0	0.0	0.015473887814313346	0.008777068706351266	0.0	0.25	0.0	-1
852	0.0	0.0	0.0	0.0	0.1470019342359768	0.027785252289367346	0.04	0.127460315	0.0	-1
853	0.0	0.0	0.0	0.0	0.007736943907156673	0.001927359877993074	0.0	0.0	0.25108243299000566	1
854	0.0	0.0	0.0	0.0	0.11605415860735009	0.016626670377408108	0.070833335	0.24861111000000002	0.0	-1
855	0.08333333333333333	0.008238322912835602	0.0	0.0	0.08123791102514506	0.020784640592705413	0.0	0.011627905000000001	0.2955981039535355	1
856	0.0	0.0	0.0	0.0	0.007736943907156673	0.0007346789478156892	0.0	0.25	0.0	-1
857	0.041666666666666664	0.008826774549466716	0.07142857142857142	0.0	0.0735009671179884	0.01283603963132921	0.10526316000000001	0.247379815	0.0	-1
858	0.0	0.0	0.0	0.0	0.06769825918762089	0.013053317022278955	0.06285714499999999	0.22380952499999998	0.0	-1
859	0.29166666666666663	0.08093694575947037	0.0	0.0	0.13539651837524178	0.012599379221330708	0.0	0.013333335000000002	0.0	-1
860	0.0	0.0	0.0	0.0	0.07543520309477757	0.015055707941751081	0.027027025000000003	0.144144145	0.03664525073186273	-1
861	0.0	0.0	0.0	0.0	0.04061895551257253	0.006791872400551425	0.0	0.11904761999999999	0.0	-1
862	0.0	0.0	0.0	0.0	0.005802707930367505	9.378880184881139e-05	0.333333335	0.6666666649999999	0.0	-1
863	0.041666666666666664	0.015152629643251196	0.0	0.0	0.05222437137330754	0.012791489950451023	0.037037034999999996	0.086772485	0.0	-1
864	0.041666666666666664	0.005943361529974255	0.0	0.0	0.025145067698259187	0.003557721883464912	0.0	0.0	0.15618706890637016	-1
865	0.25	0.010121368150055167	0.0	0.0	0.0851063829787234	0.02845812773063567	0.145833335	0.27777778	0.05607453222768595	-1
866	0.25	0.05034764180948879	0.0	0.0	0.0425531914893617	0.007389813230860464	0.142857145	0.148809525	0.0	-1
867	0.0	0.0	0.0	0.0	0.019342359767891684	0.006511808616731842	0.0	0.183333335	0.0	-1
868	0.0	0.0	0.0	0.0	0.04835589941972921	0.014605521692876785	0.12	0.27	0.0	-1
869	0.0	0.0	0.0	0.0	0.06382978723404255	0.010367309946066728	0.13235294	0.29901961	0.0	-1
870	0.0	0.0	0.0	0.0	0.02321083172147002	0.004877538744516304	0.0	0.045454545	0.06576442632753822	1
871	0.041666666666666664	0.0008826774549466716	0.07142857142857142	0.11846040696249081	0.013539651837524178	0.008433176432905625	0.0	0.0625	0.0	-1
872	0.25	0.029079318375873485	0.07142857142857142	0.0	0.06576402321083172	0.025711530109071505	0.025	0.1325	0.0	-1
873	0.125	0.023464509010665685	0.0	0.0	0.005802707930367505	0.0011489128226479395	0.2	0.38888888999999993	0.0	-1
874	0.29166666666666663	0.03376241265171019	0.07142857142857142	0.0061779848001961265	0.04061895551257253	0.02525513993416398	0.0	0.04968944	0.0	-1
875	0.0	0.0	0.0	0.0	0.06963249516441006	0.008955267429864007	0.055555555000000006	0.19444444499999997	0.0	-1
876	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
877	0.3333333333333333	0.03501287237955131	0.0	0.0	0.059961315280464215	0.01991253499252577	0.0	0.019607845000000002	0.04665851535165671	1
878	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0002657349385716323	0.0	0.5	0.0	-1
879	0.16666666666666666	0.027912222631849944	0.0	0.0	0.0425531914893617	0.0126948725971376	0.041666665	0.213541665	0.06679272909758133	1
880	0.0	0.0	0.0	0.0	0.005802707930367505	0.0003438922734456418	0.0	0.333333335	0.0	-1
881	0.041666666666666664	0.020448694372931224	0.0	0.0	0.015473887814313346	0.00354052726979263	0.0	0.0625	0.0	-1
882	0.041666666666666664	0.0008826774549466716	0.0	0.0	0.04642166344294004	0.00534596170538225	0.12	0.24	0.0	-1
883	0.125	0.0038249356381022436	0.0	0.0	0.05415860735009671	0.0050766195056820155	0.0	0.008620689999999999	0.0	-1
884	0.0	0.0	0.0	0.0	0.005802707930367505	0.00029699787252123605	0.0	0.333333335	0.0	-1
885	0.08333333333333333	0.022361162191982347	0.07142857142857142	0.0309879872517774	0.06769825918762089	0.03239882055498322	0.036036034999999994	0.155405405	0.02991306453577379	-1
886	0.08333333333333333	0.06752482530342038	0.0	0.0	0.059961315280464215	0.029844099190534757	0.0625	0.171875	0.06334368155612707	1
887	0.0	0.0	0.0	0.0	0.05222437137330754	0.015778011977690666	0.037037034999999996	0.203703705	0.0	1
888	0.125	0.0038249356381022436	0.0	0.0	0.05029013539651837	0.03217737476762971	0.0	0.197530865	0.03281984298764633	1
889	0.0	0.0	0.0	0.0	0.0425531914893617	0.005091950367041719	0.0	0.15909091	0.0	-1
890	0.125	0.01619713129827142	0.0	0.0	0.03481624758220503	0.07685340999865094	0.06818182	0.09318182	0.07418818131858429	1
891	0.16666666666666666	0.019271791099668995	0.0	0.0	0.04448742746615087	0.012251162241500989	0.03846154	0.153846155	0.0	1
892	0.20833333333333331	0.034189040088267744	0.0	0.0	0.0735009671179884	0.016522981636054278	0.153846155	0.25	0.0	-1
893	0.041666666666666664	0.008679661640308938	0.0	0.0	0.05029013539651837	0.025946150987785	0.04	0.08	0.08057769806043737	1
894	0.125	0.04001471129091578	0.0	0.0	0.07543520309477757	0.02229959025659232	0.0	0.103658535	0.014556716991179143	-1
895	0.20833333333333331	0.02613706019271791	0.0	0.0	0.05222437137330754	0.0077320120943417375	0.0	0.033908045	0.0	-1
896	0.20833333333333331	0.01806546524457521	0.07142857142857142	0.0	0.015473887814313346	0.000501770089891141	0.142857145	0.32142857	0.0	-1
897	0.29166666666666663	0.042156675248253034	0.0	0.0	0.05222437137330754	0.012305768165611915	0.029411765000000003	0.22058823500000002	0.0	-1
898	0.08333333333333333	0.011180581095991174	0.0	0.0	0.14893617021276595	0.0192315861174055	0.0	0.017460314999999997	0.291744703497053	-1
899	0.08333333333333333	0.007846021822728946	0.0	0.0	0.03868471953578337	0.012806416467965048	0.03986014	0.21932234500000003	0.0	-1
900	0.0	0.0	0.07142857142857142	0.04314783035057612	0.03868471953578337	0.006289060212340915	0.142857145	0.260770975	0.0	-1
901	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
902	0.041666666666666664	0.042809856564913575	0.0	0.0	0.05029013539651837	0.01967676037086633	0.09615384499999999	0.09294871999999998	0.0	-1
903	0.08333333333333333	0.02846634792203016	0.0	0.0	0.19922630560928434	0.05028518142919205	0.06095238	0.15377133	0.0	-1
904	0.041666666666666664	0.004413387274733358	0.07142857142857142	0.0	0.11992263056092843	0.01514923621862926	0.005464480000000001	0.13895394	0.0	-1
905	0.125	0.020772342773078337	0.0	0.0	0.02127659574468085	0.0014615421621439776	0.5	0.535714285	0.0	-1
906	0.0	0.0	0.0	0.0	0.009671179883945842	0.0028449269894139455	0.0	0.2	0.0	-1
907	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.05222437137330754	0.02339196928410237	0.23456790000000002	0.34991181499999996	0.027580840059677657	-1
908	0.0	0.0	0.0	0.0	0.015473887814313346	0.0028292955224391435	0.375	0.5	0.0	-1
909	0.0	0.0	0.0	0.0	0.14313346228239845	0.017920993061444575	0.10810811000000002	0.15653153	0.0015076115541333012	-1
910	0.0	0.0	0.0	0.0	0.02321083172147002	0.0078001020204261475	0.0	0.09090909	0.31902837273042295	1
911	0.4583333333333333	0.11277675616035308	0.14285714285714285	0.10053444471684238	0.3655705996131528	0.24157554612105966	0.03643216	0.099413735	0.0	-1
912	0.20833333333333331	0.03498344979771975	0.2857142857142857	0.1493307183133121	0.007736943907156673	0.0029449683780526778	0.0	0.033333335	0.0	-1
913	0.29166666666666663	0.035454211107024645	0.0	0.0	0.0367504835589942	0.01581122884501212	0.0	0.04761905	0.0	-1
914	0.375	0.07115606228760574	0.0	0.0	0.04835589941972921	0.010520498322419788	0.01075269	0.026113670000000002	0.10330501901623182	-1
915	0.0	0.0	0.0	0.0	0.030947775628626693	0.003573744137114084	0.0	0.075	0.0	-1
916	0.0	0.0	0.0	0.0	0.08897485493230174	0.012471305400875064	0.0	0.1192029	0.0	-1
917	0.0	0.0	0.0	0.0	0.013539651837524178	0.0016413040323541993	0.0	0.166666665	0.0	-1
918	0.0	0.0	0.0	0.0	0.005802707930367505	0.0013833848272699681	0.0	0.166666665	0.0	-1
919	0.16666666666666666	0.009635895549834498	0.0	0.0	0.025145067698259187	0.011004552750260537	0.0	0.12142857	0.283584614739067	1
920	0.041666666666666664	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
921	0.08333333333333333	0.013313718278778964	0.07142857142857142	0.0	0.08123791102514506	0.06450244518606367	0.00387597	0.06718346500000001	0.0	-1
922	0.041666666666666664	0.08356013240161825	0.0	0.0	0.03481624758220503	0.031488287603701016	0.0125	0.17083333500000003	0.03679840285255769	-1
923	0.08333333333333333	0.03618977565281353	0.0	0.0	0.027079303675048357	0.0037359206069776537	0.0	0.0625	0.0	-1
924	0.0	0.0	0.0	0.0	0.07156673114119923	0.03589375604088886	0.0	0.074324325	0.0	-1
925	0.0	0.0	0.14285714285714285	0.010590831086050504	0.07736943907156674	0.011497180800138665	0.0	0.07773708000000001	0.0	-1
926	0.16666666666666666	0.020497732010297903	0.07142857142857142	0.00902181907330228	0.3114119922630561	0.10198024341296302	0.025252525	0.06972413	0.16773038959490577	1
927	0.0	0.0	0.0	0.0	0.005802707930367505	0.008722358571939459	0.0	0.333333335	0.0	-1
928	0.0	0.0	0.0	0.0	0.10831721470019343	0.05539494153939444	0.022321429999999996	0.10892856999999999	0.0	-1
929	0.0	0.0	0.0	0.0	0.05222437137330754	0.01579768156842347	0.0	0.064814815	0.0	-1
930	0.125	0.006531813166605369	0.0	0.0	0.0038684719535783366	0.013071032684329348	0.0	0.2	0.0	-1
931	0.08333333333333333	0.002648032364840015	0.2857142857142857	0.012159843098798726	0.7756286266924565	0.19434944671796606	0.032887040000000006	0.11161303	0.0	1
932	0.041666666666666664	0.008091210003677823	0.21428571428571427	0.006668301054179947	0.0019342359767891683	0.000156314669748019	0.0	0.2	0.0	1
933	0.29166666666666663	0.06555841609415226	0.07142857142857142	0.0	0.0425531914893617	0.01614339751822666	0.0	0.09615384499999999	0.0627109958306576	-1
934	0.16666666666666666	0.02206693637366679	0.0	0.0	0.013539651837524178	0.002891821390338351	0.0	0.045454545	0.0	-1
935	0.0	0.0	0.0	0.0	0.01160541586073501	0.0	1.0	1.0	0.0	-1
936	0.20833333333333331	0.024008826774549467	0.0	0.0	0.030947775628626693	0.004825433855121346	0.04761905	0.095238095	0.0	-1
937	0.0	0.0	0.0	0.0	0.029013539651837523	0.006002483318323929	0.0	0.07142857	0.0	-1
938	0.0	0.0	0.0	0.0	0.01160541586073501	0.0005627328110928684	0.333333335	0.6666666649999999	0.0	-1
939	0.16666666666666666	0.029952188304523723	0.0	0.0	0.17601547388781433	0.08897761940534005	0.032258065	0.16811727499999998	0.0	-1
940	0.25	0.08120632585509378	0.0	0.0	0.04642166344294004	0.0159628540746677	0.07142857	0.11309524	0.30442132439723196	-1
941	0.3333333333333333	0.05102215555719014	0.0	0.0	0.31334622823984526	0.08944012965909194	0.0057142849999999995	0.045451245	0.06572796374212779	-1
942	0.41666666666666663	0.14899253928650238	0.07142857142857142	0.0019612650159352785	0.11218568665377177	0.03952084148048323	0.006593405000000001	0.02791209	0.02050528493850083	-1
943	0.125	0.011769032732622288	0.0	0.0	0.0367504835589942	0.016436487524004197	0.041666665	0.15277778	0.04498038593157096	1
944	0.20833333333333331	0.025352458012504596	0.07142857142857142	0.005099289041431723	0.10638297872340426	0.024174123419997917	0.07788539	0.09579573000000001	0.03375287085235912	-1
945	0.16666666666666666	0.023538065465244576	0.0	0.0	0.03288201160541586	0.006911713647879287	0.0	0.052631580000000004	0.0	-1
946	0.16666666666666666	0.06745126884884149	0.0	0.0	0.015473887814313346	0.005818813581370007	0.11111111000000001	0.04761905	0.0	-1
947	0.125	0.04581095991173225	0.0	0.0	0.03481624758220503	0.00930072285000713	0.0	0.052631580000000004	0.0	-1
948	0.125	0.04531077602059581	0.0	0.0	0.015473887814313346	0.006597729580724385	0.0	0.175925925	0.10316234034574386	1
949	0.0	0.0	0.0	0.0	0.029013539651837523	0.004626914224541362	0.0	0.2	0.0	-1
950	0.0	0.0	0.0	0.0	0.04642166344294004	0.006956002803786845	0.0	0.166666665	0.0	-1
951	0.0	0.0	0.0	0.0	0.02321083172147002	0.0025322976499179074	0.25	0.333333335	0.0	-1
952	0.5416666666666666	0.07220301581463774	0.0	0.0	0.11798839458413926	0.05898221433602001	0.02857143	0.125108225	0.08262195788791431	1
953	0.0	0.0	0.0	0.0	0.04642166344294004	0.006045469852504634	0.083333335	0.256944445	0.0	-1
954	0.0	0.0	0.0	0.0	0.02127659574468085	0.012849065853287161	0.272727275	0.31818182	0.0	-1
955	0.125	0.02309672673777124	0.0	0.0	0.019342359767891684	0.010519977274041678	0.07692307500000001	0.05128205	0.0	-1
956	0.0	0.0	0.0	0.0	0.017408123791102514	0.0032904237981957996	0.22222222000000003	0.35555555499999997	0.0	-1
957	0.25	0.058036042662743655	0.0	0.0	0.09864603481624758	0.051536016168481656	0.0	0.042976940000000005	0.01295321463279565	-1
958	0.5416666666666666	0.19487731833762417	0.0	0.0	0.15667311411992263	0.06697181067499276	0.011494255000000002	0.11411402	0.009777583945715283	1
959	0.20833333333333331	0.14371841500551674	0.0	0.0	0.10831721470019343	0.052014293570341694	0.032894735	0.11030124	0.0	-1
960	0.041666666666666664	0.0068260389849209265	0.07142857142857142	0.028869821034567294	0.03288201160541586	0.008856268139544645	0.0	0.0	0.0	-1
961	0.0	0.0	0.0	0.0	0.03288201160541586	0.0062447710564333585	0.08823529499999999	0.23529412000000002	0.0	-1
962	0.0	0.0	0.0	0.0	0.005802707930367505	0.00040641814134484937	0.0	0.25	0.0	-1
963	0.0	0.0	0.0	0.0	0.013539651837524178	0.005160989346701476	0.0	0.10714285500000001	0.0	-1
964	0.25	0.0378080176535491	0.07142857142857142	0.0	0.061895551257253385	0.012453693949125554	0.13513513500000002	0.207207205	0.0	-1
965	0.041666666666666664	0.013975726369988967	0.0	0.0	0.029013539651837523	0.020794540516578964	0.0	0.025641025	0.0	-1
966	0.0	0.0	0.0	0.0	0.06769825918762089	0.018638744115308973	0.02857143	0.142857145	0.0	-1
967	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
968	0.0	0.0	0.14285714285714285	0.07590095611669527	0.05609284332688588	0.03348108253754344	0.14516129	0.21159754	0.0	-1
969	0.3333333333333333	0.07546892239794042	0.07142857142857142	0.0	0.1102514506769826	0.020623636482864954	0.03387097	0.163495845	0.012456623487038604	1
970	0.4583333333333333	0.07064361897756528	0.07142857142857142	0.0	0.06382978723404255	0.01044234098754578	0.0	0.09059829	0.0	-1
971	0.0	0.0	0.0	0.0	0.007736943907156673	0.0016725669663038031	0.0	0.25	0.0	-1
972	0.25	0.030158146377344614	0.07142857142857142	0.003922530031870557	0.04448742746615087	0.0037085655397717503	0.0	0.025925925000000002	0.0	-1
973	0.5	0.07403282018389114	0.07142857142857142	0.01725913214023045	0.13346228239845262	0.03547924303495084	0.0	0.034999999999999996	0.0003454661632792271	1
974	0.5833333333333333	0.12251352912100039	0.42857142857142855	0.17625234941897527	0.4990328820116054	0.17665439960253382	0.0	0.0371269	0.12412736966482543	1
975	0.0	0.0	0.0	0.0	0.0019342359767891683	0.000625258678992076	0.0	0.5	0.0	-1
976	0.125	0.04806914306730416	0.0	0.0	0.007736943907156673	0.00037515520739524557	0.0	0.142857145	0.0	-1
977	0.41666666666666663	0.07138899104082383	0.2857142857142857	0.00902181907330228	0.09090909090909091	0.023991413986586125	0.11403508999999999	0.184544695	0.01918159336680763	-1
978	0.25	0.026848105921294593	0.0	0.0	0.10831721470019343	0.014936542209831677	0.037470724999999996	0.05325331	0.0	1
979	0.0	0.0	0.0	0.0	0.030947775628626693	0.007233200817618951	0.0625	0.234375	0.0	-1
980	0.0	0.0	0.0	0.0	0.04642166344294004	0.015142083637623092	0.0	0.0	0.39238745618741916	1
981	0.125	0.0422581831555719	0.0	0.0	0.1218568665377176	0.04378579837966818	0.015151514999999999	0.064935065	0.03352730730110829	1
982	0.08333333333333333	0.005001838911364472	0.07142857142857142	0.041186565334640844	0.017408123791102514	0.0023173649790143814	0.1	0.11000000000000001	0.0	-1
983	0.125	0.44121263082015444	0.07142857142857142	0.07295905859279235	0.059961315280464215	0.04542416221124176	0.0	0.05107527	0.0	-1
984	0.0	0.0	0.0	0.0	0.02321083172147002	0.005048963832861014	0.166666665	0.333333335	0.0	-1
985	0.20833333333333331	0.03148216255976462	0.14285714285714285	0.005883795047805835	0.4835589941972921	0.13478044821419238	0.028352355	0.11250085	0.0	1
986	0.0	0.0	0.0	0.0	0.017408123791102514	0.0075343670818545155	0.0	0.11111111000000001	0.0	-1
987	0.0	0.0	0.0	0.0	0.0038684719535783366	0.000156314669748019	0.0	0.5	0.0	-1
988	0.0	0.0	0.0	0.0	0.0367504835589942	0.009115750491326357	0.052631580000000004	0.15350877	0.0	-1
989	0.125	0.07014343508642884	0.0	0.0	0.015473887814313346	0.0020670009824469223	0.0	0.037037034999999996	0.0	-1
990	0.08333333333333333	0.0552850312614932	0.2857142857142857	0.03926452561902427	0.05609284332688588	0.032936021959596266	0.0	0.12121211999999999	0.0	-1
991	0.125	0.049650606840750275	0.0	0.0	0.06963249516441006	0.01973993753946851	0.0	0.020270270000000003	0.07531624574683168	1
992	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
993	0.125	0.006718156183891136	0.0	0.0	0.22243713733075435	0.04103274968294646	0.0	0.020066584999999998	0.0	-1
994	0.125	0.010650974623023172	0.0	0.0	0.0038684719535783366	6.25258678992076e-05	0.0	0.2	0.10264146873226637	-1
995	0.041666666666666664	0.04772342773078338	0.0	0.0	0.01160541586073501	0.0024416351414640563	0.07142857	0.5	0.0	-1
996	0.5416666666666666	0.03303175187936742	0.0	0.0	0.09477756286266925	0.023501768490948385	0.0	0.01754386	0.0	-1
997	0.041666666666666664	0.00831187936741449	0.07142857142857142	0.0	0.019342359767891684	0.002008643506262044	0.15277778	0.42559524000000004	0.0	-1
998	0.20833333333333331	0.02130930489150423	0.14285714285714285	0.028242216229468008	0.06382978723404255	0.017877038861300792	0.0	0.079444445	0.015622050849963643	-1
999	0.0	0.0	0.0	0.0	0.013539651837524178	0.0018257553426568617	0.142857145	0.57142857	0.0	-1
1000	0.20833333333333331	0.03699889665318132	0.0	0.0	0.0851063829787234	0.017402661057138422	0.041666665	0.078125	0.06985650844382975	-1
1001	0.0	0.0	0.0	0.0	0.029013539651837523	0.0034545542014312197	0.0	0.17777778	0.0	-1
1002	0.0	0.0	0.0	0.0	0.02321083172147002	0.004056365679961093	0.041666665	0.166666665	0.0	-1
1003	0.0	0.0	0.0	0.0	0.029013539651837523	0.005316261918130126	0.0	0.2	0.0	-1
1004	0.16666666666666666	0.34483265906583305	0.0	0.0	0.0367504835589942	0.02411609699171007	0.04761905	0.214285715	0.0	-1
1005	0.0	0.0	0.0	0.0	0.02321083172147002	0.0063620070587443725	0.0	0.166666665	0.0	-1
1006	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
1007	0.0	0.0	0.0	0.0	0.04061895551257253	0.012432660941201394	0.206349205	0.292857145	0.0	-1
1008	0.0	0.0	0.0	0.0	0.1450676982591876	0.020152868797263346	0.027397259999999996	0.08675799	0.043684304916125995	1
1009	0.041666666666666664	0.001471129091577786	0.0	0.0	0.0851063829787234	0.009852774159188267	0.125	0.221117425	0.0	-1
1010	0.16666666666666666	0.0035307098197866864	0.0	0.0	0.05415860735009671	0.009076411298918723	0.0	0.083333335	0.0	-1
1011	0.08333333333333333	0.008532548731151158	0.0	0.0	0.11798839458413926	0.02528419557992501	0.06989247500000001	0.151478495	0.0	-1
1012	0.041666666666666664	0.051195292386906954	0.0	0.0	0.017408123791102514	0.004251759017146117	0.066666665	0.366666665	0.0	-1
1013	0.16666666666666666	0.03666053696211843	0.0	0.0	0.007736943907156673	0.001109834155210935	0.0	0.142857145	0.0	-1
1014	0.0	0.0	0.0	0.0	0.03481624758220503	0.08110386639875965	0.0	0.25	0.0	-1
1015	0.125	0.01897756528135344	0.0	0.0	0.027079303675048357	0.010498484006951326	0.0	0.153125	0.0	-1
1016	0.08333333333333333	0.03318867230599485	0.0	0.0	0.05222437137330754	0.024322049009681365	0.0	0.008620689999999999	0.165653332935753	1
1017	0.0	0.0	0.0	0.0	0.09671179883945842	0.01796732918452597	0.06	0.131916665	0.016794154602825295	1
1018	0.0	0.0	0.0	0.0	0.019342359767891684	0.018548298712299932	0.1	0.4	0.0	-1
1019	0.0	0.0	0.0	0.0	0.02127659574468085	0.0032826080647083986	0.045454545	0.12121211999999999	0.0	-1
1020	0.16666666666666666	0.07143802868701729	0.0	0.0	0.013539651837524178	0.0037296680201877328	0.09090909	0.31818182	0.0	-1
1021	0.125	0.1170136079440971	0.2857142857142857	0.42885020838440796	0.1276595744680851	0.06491377925182595	0.07489796	0.087809695	0.023202584053300758	-1
1022	0.0	0.0	0.0	0.0	0.005802707930367505	0.004892649163112994	0.0	0.166666665	0.0	-1
1023	0.08333333333333333	0.005001838911364472	0.14285714285714285	0.00902181907330228	0.13539651837524178	0.03467491658540809	0.09000000000000001	0.178468255	0.019148664142123916	-1
1024	0.041666666666666664	0.033835969106289075	0.0	0.0	0.09284332688588008	0.017651275819083503	0.040816325	0.054725460000000004	0.0	-1
1025	0.0	0.0	0.0	0.0	0.0425531914893617	0.0127526718064215	0.0	0.05	0.0	-1
1026	0.0	0.0	0.0	0.0	0.03868471953578337	0.011319266284832166	0.37037037	0.416666665	0.0	-1
1027	0.0	0.0	0.0	0.0	0.09477756286266925	0.0467429710880873	0.061224490000000006	0.191156465	0.0	-1
1028	0.0	0.0	0.0	0.0	0.06382978723404255	0.026625412664885877	0.0	0.21212121	0.0	-1
1029	0.16666666666666666	0.017432879735196763	0.0	0.0	0.017408123791102514	0.0021766817762411644	0.07692307500000001	0.15769231	0.0	-1
1030	0.25	0.05487311511585142	0.0	0.0	0.030947775628626693	0.0074444861467494045	0.055555555000000006	0.19444444499999997	0.059250136912557996	1
1031	0.041666666666666664	0.0057079808753218095	0.0	0.0	0.03481624758220503	0.016840925674321747	0.17063492	0.17857142999999998	0.0673137217666459	-1
1032	0.041666666666666664	0.006178742184626701	0.0	0.0	0.03868471953578337	0.015218535721696498	0.04761905	0.08095238000000002	0.0	-1
1033	0.20833333333333331	0.05178374402353807	0.0	0.0	0.029013539651837523	0.00839722405886358	0.058823530000000006	0.11764706000000001	0.10216234781699335	1
1034	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1035	0.29166666666666663	0.0496358955498345	0.0	0.0	0.06576402321083172	0.01661163439116771	0.027027025000000003	0.06859913499999999	0.0	-1
1036	0.0	0.0	0.14285714285714285	0.001176759009561167	0.0425531914893617	0.029765178883757702	0.083333335	0.26388889	0.0	-1
1037	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1038	0.0	0.0	0.0	0.0	0.025145067698259187	0.0073936094435987105	0.07692307500000001	0.153846155	0.0	-1
1039	0.0	0.0	0.0	0.0	0.025145067698259187	0.003418080779011064	0.5384615400000001	0.55769231	0.0	-1
1040	0.0	0.0	0.0	0.0	0.013539651837524178	0.0008597306836141044	0.285714285	0.57142857	0.0	-1
1041	0.0	0.0	0.0	0.0	0.007736943907156673	0.0010316768203369254	0.0	0.125	0.0	-1
1042	0.125	0.03501287237955131	0.07142857142857142	0.03373375827408679	0.04835589941972921	0.006467085253060953	0.0	0.06538461500000001	0.05687331474941483	-1
1043	0.3333333333333333	0.049047443913203384	0.0	0.0	0.017408123791102514	0.0026839228795734857	0.083333335	0.25	0.0	-1
1044	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0011410970891605385	0.25	0.75	0.0	-1
1045	0.0	0.0	0.07142857142857142	0.002353518019122334	0.07543520309477757	0.011257000941903588	0.025641025	0.08974359	0.0	-1
1046	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1047	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0016850721398836447	0.0	0.5	0.0	-1
1048	0.3333333333333333	0.10031138898124312	0.0	0.0	0.05029013539651837	0.016832931304429758	0.0	0.074712645	0.04406891675960837	-1
1049	0.041666666666666664	0.006031629275468922	0.07142857142857142	0.005099289041431723	0.1102514506769826	0.023742692930665606	0.0	0.114737275	0.04949495374559633	-1
1050	0.0	0.0	0.0	0.0	0.03868471953578337	0.004665992891978367	0.05	0.2	0.0	-1
1051	0.0	0.0	0.0	0.0	0.009671179883945842	0.0018881248958863214	0.0	0.04761905	0.0436099744960067	1
1052	0.0	0.0	0.14285714285714285	0.014984064721745528	0.23404255319148937	0.052564710551814185	0.125853825	0.211612085	0.015556328929731517	-1
1053	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0013130432258833596	0.75	0.833333335	0.0	-1
1054	0.0	0.0	0.0	0.0	0.027079303675048357	0.0023759829801698884	0.285714285	0.285714285	0.0	-1
1055	0.125	0.004119161456417801	0.0	0.0	0.2978723404255319	0.07366749801670254	0.006410255	0.07133606999999999	0.014366950134671404	-1
1056	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.01160541586073501	0.00296607085846866	0.0	0.095238095	0.0	-1
1057	0.0	0.0	0.0	0.0	0.07543520309477757	0.0141558564923806	0.064102565	0.106227105	0.0	-1
1058	0.041666666666666664	0.022949613828613463	0.0	0.0	0.0038684719535783366	0.0004025102746011489	0.0	0.333333335	0.0	-1
1059	0.041666666666666664	0.008532548731151158	0.07142857142857142	0.005295415543025252	0.04642166344294004	0.015722898645219714	0.0	0.039930555000000006	0.0	-1
1060	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1061	0.0	0.0	0.0	0.0	0.007736943907156673	0.0005002069431936608	0.0	0.25	0.0	-1
1062	0.0	0.0	0.0	0.0	0.007736943907156673	0.0004298653418070522	0.5	0.75	0.0	-1
1063	0.041666666666666664	0.001471129091577786	0.0	0.0	0.013539651837524178	0.01958258078234315	0.125	0.10714285500000001	0.0	-1
1064	0.0	0.0	0.0	0.0	0.03481624758220503	0.003392028333532012	0.02777778	0.157407405	0.0	-1
1065	0.08333333333333333	0.014417065097462302	0.07142857142857142	0.04981613140475607	0.007736943907156673	0.002938715791262757	0.166666665	0.1875	0.0	-1
1066	0.125	0.007282089003310041	0.0	0.0	0.0038684719535783366	0.0011684521563664419	0.0	0.11111111000000001	0.0	1
1067	0.16666666666666666	0.02859874954027216	0.14285714285714285	0.006276048050992891	0.05029013539651837	0.01079457004442008	0.0	0.018518520000000004	0.21914032669522412	1
1068	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0009847824194125197	0.0	0.25	0.0	-1
1069	0.41666666666666663	0.0422459237366679	0.07142857142857142	0.03608727629320912	0.47388781431334626	0.12181850261396808	0.00793651	0.023050885	0.21945328053700092	1
1070	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0001719461367228209	0.444444445	0.9444444449999999	0.0	-1
1071	0.3333333333333333	0.03168812063258551	0.0	0.0	0.015473887814313346	0.0021112901399176253	0.0	0.025641025	0.0	-1
1072	0.0	0.0	0.0	0.0	0.009671179883945842	0.002908494955632522	0.733333335	0.79761905	0.0	-1
1073	0.0	0.0	0.0	0.0	0.15473887814313347	0.05126195122115915	0.09375	0.20972222000000001	0.0	-1
1074	0.16666666666666666	0.020154468554615668	0.14285714285714285	0.33145378769306205	0.1586073500967118	0.038278093227320495	0.0018726599999999997	0.044538484999999996	0.024029539201453478	1
1075	0.125	0.016403089371092312	0.0	0.0	0.10638297872340426	0.017814227656603426	0.01754386	0.1622807	0.022861639655952913	-1
1076	0.0	0.0	0.0	0.0	0.02127659574468085	0.0034467384679438186	0.136363635	0.36363636499999996	0.0	-1
1077	0.4583333333333333	0.10258323262964325	0.07142857142857142	0.004314783035057612	0.12379110251450677	0.019215594876586806	0.0	0.012469265	0.2029334391870764	-1
1078	0.0	0.0	0.0	0.0	0.172147001934236	0.054410193227842865	0.011235954999999999	0.073501875	0.0	1
1079	0.0	0.0	0.0	0.0	0.0425531914893617	0.008689011442914264	0.04761905	0.095238095	0.0	-1
1080	0.041666666666666664	0.0035307098197866864	0.0	0.0	0.007736943907156673	0.0009910350062024404	0.0	0.2	0.0	-1
1081	0.29166666666666663	0.027510114012504597	0.0	0.0	0.195357833655706	0.03417266639064029	0.0	0.024038459999999998	0.11868921316069768	-1
1082	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1083	0.0	0.0	0.0	0.0	0.005802707930367505	0.0001719461367228209	0.166666665	0.833333335	0.0	-1
1084	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008128362826896987	0.0	0.333333335	0.0	-1
1085	0.0	0.0	0.0	0.0	0.04061895551257253	0.02635986380329711	0.0	0.154761905	0.0	-1
1086	0.0	0.0	0.0	0.0	0.0367504835589942	0.008712198118405838	0.0	0.149122805	0.0	-1
1087	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00010942026882361329	0.25	0.75	0.0	-1
1088	0.0	0.0	0.0	0.0	0.0367504835589942	0.008446202654863576	0.0	0.22368421	0.0	-1
1089	0.08333333333333333	0.006178742184626701	0.42857142857142855	0.07170058022064231	0.1586073500967118	0.02870272239190417	0.022727275	0.125905675	0.0	-1
1090	0.0	0.0	0.0	0.0	0.009671179883945842	0.004009471279036687	0.0	0.2	0.0	-1
1091	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1092	0.0	0.0	0.0	0.0	0.029013539651837523	0.004660782403507815	0.066666665	0.22222222000000003	0.0	-1
1093	0.08333333333333333	0.03354174328797352	0.0	0.0	0.02127659574468085	0.0066746363982404106	0.07142857	0.214285715	0.14557691407409912	-1
1094	0.4583333333333333	0.06634792203015814	0.5	0.10129933807305713	0.07736943907156674	0.02114676956720068	0.01	0.07866666500000001	0.0	-1
1095	0.0	0.0	0.0	0.0	0.02127659574468085	0.010519977274041678	0.09090909	0.31818182	0.0	-1
1096	0.41666666666666663	0.08620816476645826	0.0	0.0	0.05609284332688588	0.019062834505430986	0.0	0.075675675	0.03285855818930704	-1
1097	0.041666666666666664	0.01265171018756896	0.0	0.0	0.07156673114119923	0.023527963046783146	0.0	0.026315790000000002	0.0	-1
1098	0.0	0.0	0.0	0.0	0.03481624758220503	0.008526965234754436	0.0	0.055555555000000006	0.0	-1
1099	0.0	0.0	0.0	0.0	0.01160541586073501	0.0012296754020698541	0.0	0.166666665	0.0	-1
1100	0.0	0.0	0.0	0.0	0.017408123791102514	0.00493329097724748	0.11111111000000001	0.185185185	0.0	-1
1101	0.25	0.08208900331004046	0.14285714285714285	0.02726158372150037	0.0793036750483559	0.022356905640710415	0.0	0.049645390000000005	0.014166531671653047	1
1102	0.0	0.0	0.0	0.0	0.015473887814313346	0.0021141559083419567	0.0	0.25	0.0	-1
1103	0.16666666666666666	0.046546524457521145	0.0	0.0	0.11992263056092843	0.06881362548982166	0.0	0.005208335	0.9112723004208836	-1
1104	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0008440992166393025	0.25	0.75	0.0	-1
1105	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1106	0.16666666666666666	0.009329410321441706	0.07142857142857142	0.0015690120127482227	0.09864603481624758	0.014793517507094438	0.1127451	0.17815126	0.03830260248931331	-1
1107	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1108	0.125	0.015397817824200074	0.0	0.0	0.0038684719535783366	0.004548756889667353	0.0	0.2	0.0	-1
1109	0.0	0.0	0.0	0.0	0.01160541586073501	0.0012661488249589537	0.4	0.6666666649999999	0.0	-1
1110	0.0	0.0	0.0	0.0	0.01160541586073501	0.003014919192764916	0.0	0.083333335	0.0	-1
1111	0.0	0.0	0.0	0.0	0.05415860735009671	0.009753514343898274	0.11607143	0.18154761999999997	0.0	-1
1112	0.041666666666666664	0.04045605001838912	0.07142857142857142	0.023299828389311106	0.10251450676982592	0.028834585555068324	0.113207545	0.247978435	0.0	-1
1113	0.3333333333333333	0.16904744391320337	0.0	0.0	0.029013539651837523	0.008932193189951237	0.157894735	0.148225215	0.0	-1
1114	0.0	0.0	0.0	0.0	0.02127659574468085	0.002516666182943106	0.0	0.09090909	0.0	-1
1115	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1116	0.0	0.0	0.0	0.0	0.218568665377176	0.08094804773109021	0.01948052	0.15095786000000003	0.0	1
1117	0.08333333333333333	0.020919455682236115	0.0	0.0	0.02127659574468085	0.008281551203250045	0.0	0.022727275	0.0	-1
1118	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1119	0.25	0.10065465244575213	0.0	0.0	0.1586073500967118	0.013991899771937882	0.011627905000000001	0.024224805000000002	0.0	-1
1120	0.0	0.0	0.0	0.0	0.07156673114119923	0.03364812212872901	0.005405405	0.08873874000000001	0.0	-1
1121	0.41666666666666663	0.11679601382861346	0.42857142857142855	0.06622538202500614	0.5415860735009671	0.1445501755515893	0.01712329	0.080920985	0.029482606814306665	-1
1122	0.125	0.02711781292239794	0.07142857142857142	0.015297867124295171	0.08897485493230174	0.021710023437613687	0.020833334999999998	0.14722222000000001	0.09013672139505435	-1
1123	0.16666666666666666	0.0196425156307466	0.0	0.0	0.019342359767891684	0.004187670002549429	0.0	0.01388889	0.0	-1
1124	0.41666666666666663	0.22933431408606106	0.0	0.0	0.07543520309477757	0.015670415385224602	0.09375	0.16898148000000002	0.0	-1
1125	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00018757760369762279	0.5	0.5	0.0	-1
1126	0.125	0.009047443913203383	0.0	0.0	0.03288201160541586	0.007396289124098146	0.066666665	0.11249999999999999	0.0	-1
1127	0.4583333333333333	0.0457815373299007	0.0	0.0	0.02321083172147002	0.003885982689935752	0.0	0.044117645	0.0	-1
1128	0.375	0.15444893955130565	0.14285714285714285	0.012029092099043884	0.059961315280464215	0.0180925606821946	0.028490029999999996	0.14409444999999999	0.039872081897970466	-1
1129	0.16666666666666666	0.013975726369988967	0.0	0.0	0.030947775628626693	0.00517922605712998	0.0	0.052631580000000004	0.9402568327818084	1
1130	0.0	0.0	0.0	0.0	0.04642166344294004	0.015337074347297515	0.256944445	0.42361110999999996	0.0	-1
1131	0.16666666666666666	0.017477013607944097	0.0	0.0	0.0367504835589942	0.0024572666084388584	0.052631580000000004	0.10526316000000001	0.0	-1
1132	0.0	0.0	0.0	0.0	0.05222437137330754	0.018636244315478896	0.0	0.008	0.0	-1
1133	0.08333333333333333	0.05060684075027584	0.0	0.0	0.11798839458413926	0.052754898422919	0.005555555	0.10694444499999999	0.0	-1
1134	0.041666666666666664	0.02177271055535123	0.0	0.0	0.09477756286266925	0.02526175324831728	0.02	0.08	0.0	-1
1135	0.041666666666666664	0.0044428098565649134	0.0	0.0	0.017408123791102514	0.003877385383099611	0.0	0.09375	0.0	-1
1136	0.0	0.0	0.0	0.0	0.015473887814313346	0.002239207644140372	0.0	0.25	0.0	-1
1137	0.25	0.05064361897756528	0.0	0.0	0.23597678916827852	0.04325799134602379	0.002666665	0.020355554999999997	0.1468048266130003	-1
1138	0.0	0.0	0.0	0.0	0.030947775628626693	0.03461848886540509	0.0	0.019607845000000002	0.3430924308771425	1
1139	0.0	0.0	0.0	0.0	0.009671179883945842	0.0003438922734456418	0.4	0.6	0.0	-1
1140	0.0	0.0	0.0	0.0	0.019342359767891684	0.008917751909124484	0.0	0.1	0.0	-1
1141	0.041666666666666664	0.004707613093048915	0.0	0.0	0.14893617021276595	0.05606746678890812	0.0	0.06287879	0.0	-1
1142	0.0	0.0	0.0	0.0	0.04061895551257253	0.009356996131116417	0.0	0.19047619	0.0	-1
1143	0.0	0.0	0.0	0.0	0.0367504835589942	0.012648462027631587	0.157894735	0.257894735	0.0	-1
1144	0.125	0.028196640920926812	0.42857142857142855	0.11910762441774944	0.025145067698259187	0.006852574596782525	0.0	0.083333335	0.0	-1
1145	0.0	0.0	0.0	0.0	0.009671179883945842	0.002876189923363549	0.0	0.2	0.0	-1
1146	0.25	0.05141596175064362	0.14285714285714285	0.04824711939200785	0.06382978723404255	0.01208713604856645	0.05405405500000001	0.11486486499999998	0.11722868902444619	1
1147	0.0	0.0	0.0	0.0	0.005802707930367505	0.0063776385257191745	0.0	0.166666665	0.0	-1
1148	0.0	0.0	0.0	0.0	0.005802707930367505	0.0037828150079020594	0.333333335	0.6666666649999999	0.0	-1
1149	0.0	0.0	0.14285714285714285	0.03989213042412356	0.08123791102514506	0.02957783553322417	0.0	0.022727275	0.5671579724164253	1
1150	0.0	0.0	0.0	0.0	0.03868471953578337	0.008107520871451633	0.0	0.055555555000000006	0.0	-1
1151	0.0	0.0	0.0	0.0	0.04835589941972921	0.008245598829208002	0.0	0.017333335000000002	0.0	-1
1152	0.0	0.0	0.0	0.0	0.019342359767891684	0.002092011329606605	0.0	0.103896105	0.0	-1
1153	0.6666666666666666	0.0457907504523722	0.0	0.0	0.061895551257253385	0.014193582350139738	0.025	0.0902638	0.016132800957056756	1
1154	0.0	0.0	0.0	0.0	0.03868471953578337	0.014855029679049768	0.36054422	0.43253968499999995	0.0	-1
1155	0.041666666666666664	0.0	0.0	0.0	0.03481624758220503	0.0035092643358430264	0.1875	0.3125	0.0	-1
1156	0.08333333333333333	0.03230599485104818	0.0	0.0	0.061895551257253385	0.014027082979326526	0.029411765000000003	0.17810457500000001	0.0	-1
1157	0.0	0.0	0.0	0.0	0.005802707930367505	0.000156314669748019	0.0	0.333333335	0.0	-1
1158	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1159	0.25	0.03796126025744759	0.0	0.0	0.10831721470019343	0.01180828983409876	0.008620689999999999	0.07921456	0.0	-1
1160	0.08333333333333333	0.0330268481059213	0.0	0.0	0.017408123791102514	0.00152276540784739	0.09090909	0.18181818	0.0	-1
1161	0.08333333333333333	0.026774549466715706	0.21428571428571427	0.33929884775680313	0.05222437137330754	0.019458571133922076	0.0	0.034482759999999994	0.0	-1
1162	0.375	0.10424175555719015	0.0	0.0	0.1528046421663443	0.06892382733199401	0.03614458	0.05773360999999999	0.04460758395061585	1
1163	0.0	0.0	0.0	0.0	0.025145067698259187	0.004401002308232607	0.01923077	0.08653846	0.0	-1
1164	0.0	0.0	0.0	0.0	0.07736943907156674	0.018162201478022326	0.275	0.4	0.0	-1
1165	0.375	0.08940541866862817	0.0	0.0	0.13926499032882012	0.058659689808984915	0.03521127	0.036401745	0.0	-1
1166	0.0	0.0	0.0	0.0	0.04642166344294004	0.004251759017146117	0.27999999999999997	0.45333333499999995	0.0	-1
1167	0.29166666666666663	0.04737035674880471	0.21428571428571427	0.30419220397156166	0.0367504835589942	0.07810522998930398	0.04	0.13	0.052072859690014725	1
1168	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0004408073686894135	0.0	0.5	0.0	-1
1169	0.0	0.0	0.0	0.0	0.009671179883945842	0.0009691509524377177	0.6	0.7000000000000001	0.0	-1
1170	0.041666666666666664	0.0035307098197866864	0.0	0.0	0.01160541586073501	0.0011567285561353406	0.0	0.142857145	0.0	-1
1171	0.0	0.0	0.0	0.0	0.013539651837524178	0.005639051711159785	0.0	0.166666665	0.0	-1
1172	0.0	0.0	0.0	0.0	0.005802707930367505	0.030520439268300708	0.333333335	0.61111111	0.0	-1
1173	0.0	0.0	0.0	0.0	0.04061895551257253	0.023994301806320915	0.05	0.241666665	0.0	-1
1174	0.16666666666666666	0.028422214049282822	0.0	0.0	0.029013539651837523	0.004325747960305797	0.052631580000000004	0.10526316000000001	0.25652260393591647	1
1175	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1176	0.041666666666666664	0.003236484001471129	0.07142857142857142	0.0031380240254964453	0.1528046421663443	0.042104643250936415	0.0	0.01715212	0.0	-1
1177	0.0	0.0	0.0	0.0	0.03288201160541586	0.00444324448758744	0.0	0.058823530000000006	0.0	-1
1178	0.20833333333333331	0.06404315312982714	0.0	0.0	0.03481624758220503	0.007732365664056388	0.0	0.09965986500000001	0.12240404906402738	1
1179	0.16666666666666666	0.02285153855682236	0.0	0.0	0.015473887814313346	0.0024971268492246035	0.083333335	0.19444444499999997	0.0	1
1180	0.16666666666666666	0.039367414490621554	0.14285714285714285	0.021338563373375828	0.025145067698259187	0.006593129463523679	0.0	0.11764706000000001	0.0	-1
1181	0.0	0.0	0.0	0.0	0.009671179883945842	0.0025635605838675115	0.0	0.2	0.0	-1
1182	0.0	0.0	0.0	0.0	0.01160541586073501	0.014920235227448413	0.0	0.333333335	0.0	-1
1183	0.16666666666666666	0.025479955866127252	0.0	0.0	0.02321083172147002	0.003028596726367868	0.044444445	0.083333335	0.0	-1
1184	0.041666666666666664	0.005766826038984921	0.0	0.0	0.0	0.0	0.0	0.444444445	0.0	-1
1185	0.0	0.0	0.0	0.0	0.13346228239845262	0.03507195647182674	0.0	0.014925375	0.3618823703739109	1
1186	0.0	0.0	0.0	0.0	0.07156673114119923	0.010919230993544126	0.01904762	0.07619047500000001	0.0	-1
1187	0.375	0.0339536594336153	0.0	0.0	0.05609284332688588	0.023677035126411863	0.025	0.056712965	0.017364591325934146	-1
1188	0.041666666666666664	0.060610518573004785	0.14285714285714285	0.02726158372150037	0.12572533849129594	0.017832247267839704	0.0	0.103535355	0.024528385792276525	1
1189	0.0	0.0	0.0	0.0	0.04448742746615087	0.018231500976400125	0.0	0.14130435	0.08235100383523118	-1
1190	0.0	0.0	0.0	0.0	0.019342359767891684	0.004204864616221711	0.0	0.1	0.0	-1
1191	0.0	0.0	0.0	0.0	0.015473887814313346	0.005670314645109389	0.125	0.375	0.0	-1
1192	0.041666666666666664	0.030893710923133505	0.07142857142857142	0.0	0.11411992263056094	0.017599543103975192	0.0	0.07021792	0.0	-1
1193	0.08333333333333333	0.03707245310776021	0.0	0.0	0.01160541586073501	0.0019878015508166904	0.25	0.21875	0.0	-1
1194	0.0	0.0	0.0	0.0	0.025145067698259187	0.0015423047415658922	0.07692307500000001	0.23076923	0.0	-1
1195	0.0	0.0	0.0	0.0	0.007736943907156673	0.0006565216129416798	0.0	0.25	0.0	-1
1196	0.0	0.0	0.0	0.0	0.029013539651837523	0.011751736871656067	0.133333335	0.2	0.0	-1
1197	0.041666666666666664	0.012180948878264068	0.0	0.0	0.058027079303675046	0.008731911134917045	0.045454545	0.23232323	0.0	1
1198	0.125	0.01574108127988231	0.0	0.0	0.1586073500967118	0.059425841574457273	0.05357143000000001	0.15079365	0.0033472200980920216	-1
1199	0.25	0.016182420007355647	0.07142857142857142	0.0027457710223093897	0.2553191489361702	0.0634039713245284	0.029411765000000003	0.09641476500000001	0.0	-1
1200	0.041666666666666664	0.010886355277675615	0.0	0.0	0.019342359767891684	0.003758065185713005	0.09090909	0.11363636499999999	0.0	-1
1201	0.0	0.0	0.0	0.0	0.07156673114119923	0.009976783796667311	0.02777778	0.083333335	0.0	1
1202	0.25	0.12010297903641044	0.0	0.0	0.06382978723404255	0.013734179061473886	0.0	0.10225224999999999	0.07151621193317739	1
1203	0.3333333333333333	0.07253647173225451	0.0	0.0	0.1528046421663443	0.03361442762630267	0.03614458	0.10441766999999999	0.06408961921489055	-1
1204	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0008128362826896987	0.0	0.5	0.0	-1
1205	0.29166666666666663	0.027904376609047446	0.0	0.0	0.08317214700193423	0.023247575952642686	0.022727275	0.098193475	0.0	-1
1206	0.125	0.008101017529974256	0.07142857142857142	0.0	0.08704061895551257	0.049102475891610764	0.10869564999999999	0.20008626499999999	0.02464576404078876	1
1207	0.375	0.06561235748436925	0.07142857142857142	0.036479529296396175	0.1470019342359768	0.04523653497763649	0.012048195	0.07429719	0.0071477131142166465	-1
1208	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1209	0.0	0.0	0.0	0.0	0.0425531914893617	0.003855436197701445	0.045454545	0.23863636500000002	0.0	-1
1210	0.041666666666666664	0.00941522618609783	0.0	0.0	0.03481624758220503	0.004681624358953169	0.07894736999999999	0.11403508999999999	0.07182089865329984	1
1211	0.08333333333333333	0.00982714233173961	0.0	0.0	0.06769825918762089	0.028072942326721098	0.0	0.05	0.0	-1
1212	0.041666666666666664	0.01559396837072453	0.0	0.0	0.0367504835589942	0.015754955563902835	0.0	0.02777778	0.0	-1
1213	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1214	0.0	0.0	0.0	0.0	0.007736943907156673	0.0025479291168927095	0.25	0.5	0.0	-1
1215	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	0.0	0.5	0.0	-1
1216	0.0	0.0	0.0	0.0	0.0367504835589942	0.02251191769342102	0.131578945	0.201754385	0.0	-1
1217	0.20833333333333331	0.046781905112173595	0.0	0.0	0.03288201160541586	0.006853356170131265	0.015151514999999999	0.136363635	0.0	-1
1218	0.3333333333333333	0.0336888561971313	0.0	0.0	0.06963249516441006	0.008025195144863294	0.020833334999999998	0.17619047499999999	0.059422302700314636	-1
1219	0.0	0.0	0.14285714285714285	0.08129443491051729	0.2205029013539652	0.05922450207412944	0.017391305	0.05217391500000001	0.006630548353547241	-1
1220	0.375	0.06897633933063627	0.0	0.0	0.03868471953578337	0.009231683870347372	0.12962963	0.204613095	0.0	-1
1221	0.0	0.0	0.0	0.0	0.058027079303675046	0.01851547263165285	0.033333335	0.241666665	0.0	-1
1222	0.041666666666666664	0.0017653549098933432	0.14285714285714285	0.005883795047805835	0.0367504835589942	0.00800435318941794	0.04761905	0.166666665	0.0	-1
1223	0.375	0.05720240285399043	0.14285714285714285	0.007845060063741114	0.02127659574468085	0.02452837693317047	0.066666665	0.143333335	0.06944650299363617	-1
1224	0.0	0.0	0.0	0.0	0.06382978723404255	0.012147473511089184	0.0	0.075520835	0.0	-1
1225	0.0	0.0	0.0	0.0	0.0367504835589942	0.012529923402030572	0.052631580000000004	0.17543859499999997	0.0	-1
1226	0.0	0.0	0.0	0.0	0.06382978723404255	0.017707195532041288	0.045454545	0.23737373500000003	0.0	-1
1227	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.0851063829787234	0.03143965637484957	0.0	0.061507935	0.0	-1
1228	0.041666666666666664	0.010297903641044503	0.0	0.0	0.025145067698259187	0.0036447370501456913	0.0	0.083333335	0.0	-1
1229	0.3333333333333333	0.06987863184994483	0.2857142857142857	0.0556999264525619	0.058027079303675046	0.02453554135032343	0.0	0.04054054000000001	0.058677850059021666	1
1230	0.0	0.0	0.0	0.0	0.0367504835589942	0.0067157992607530075	0.0	0.026315790000000002	0.0	-1
1231	0.041666666666666664	0.0	0.0	0.0	0.017408123791102514	0.005265980698840131	0.0	0.2	0.11160046021818505	1
1232	0.041666666666666664	0.0	0.21428571428571427	0.024476587398872273	0.04448742746615087	0.011069683863176595	0.0	0.037037034999999996	0.0	-1
1233	0.041666666666666664	0.004413387274733358	0.07142857142857142	0.06158372150036774	0.06963249516441006	0.047059032331789125	0.0	0.073099415	0.0	-1
1234	0.0	0.0	0.0	0.0	0.1102514506769826	0.012823487089714994	0.17543859499999997	0.30825302499999996	0.0	-1
1235	0.375	0.06714233173961015	0.07142857142857142	0.0	0.013539651837524178	0.002913705444103074	0.1	0.15	0.0	-1
1236	0.125	0.02136079440970945	0.0	0.0	0.03288201160541586	0.008505081180989714	0.0	0.01	0.0	-1
1237	0.0	0.0	0.2857142857142857	0.0031380240254964453	0.1276595744680851	0.02367911375199577	0.11443662	0.22456964	0.0	-1
1238	0.0	0.0	0.0	0.0	0.009671179883945842	0.000922256551513312	0.4	0.6	0.0	-1
1239	0.041666666666666664	0.0178742184626701	0.0	0.0	0.025145067698259187	0.0055517760210715235	0.07692307500000001	0.28205128	0.0	-1
1240	0.3333333333333333	0.06512100036778228	0.14285714285714285	0.027693062025006127	0.1218568665377176	0.08199138387506603	0.013698629999999998	0.10045662	0.0	-1
1241	0.0	0.0	0.0	0.0	0.1218568665377176	0.02127760247600799	0.0	0.073809525	0.0	-1
1242	0.0	0.0	0.0	0.0	0.029013539651837523	0.007654859639264232	0.0	0.01923077	0.0	-1
1243	0.0	0.0	0.0	0.0	0.015473887814313346	0.0073686735319216145	0.0	0.375	0.0	-1
1244	0.08333333333333333	0.05855093784479588	0.0	0.0	0.019342359767891684	0.0024228773810942945	0.0	0.227272725	0.0	-1
1245	0.0	0.0	0.0	0.0	0.015473887814313346	0.0021910106214891147	0.0	0.1875	0.0	-1
1246	0.25	0.01958072820890033	0.0	0.0	0.0793036750483559	0.02433074307529808	0.028409090000000005	0.06439394	0.0	-1
1247	0.125	0.3467745494667157	0.2857142857142857	0.048953174797744546	0.03481624758220503	0.026829433071220158	0.041666665	0.083333335	0.0	-1
1248	0.25	0.08862081647664583	0.0	0.0	0.16827852998065765	0.02871474430305102	0.048913044999999995	0.132246375	0.0	-1
1249	0.08333333333333333	0.009709452004413387	0.0	0.0	0.04835589941972921	0.026886123196659267	0.0	0.03846154	0.22264989866962312	1
1250	0.0	0.0	0.0	0.0	0.04642166344294004	0.01036366260429366	0.1875	0.333333335	0.0	-1
1251	0.0	0.0	0.0	0.0	0.015473887814313346	0.0010004138863873215	0.0	0.25	0.0	-1
1252	0.0	0.0	0.0	0.0	0.058027079303675046	0.028006899378752562	0.066666665	0.155555555	0.0	-1
1253	0.20833333333333331	0.013687385068039721	0.0	0.0	0.2572533849129594	0.035153829390769185	0.060389609999999996	0.14674783500000002	0.023538149627409643	1
1254	0.0	0.0	0.0	0.0	0.025145067698259187	0.015217233099969649	0.0	0.23076923	0.0	-1
1255	0.3333333333333333	0.08076498712762045	0.0	0.0	0.2495164410058027	0.09196055342785527	0.015384615	0.043678345	0.0	-1
1256	0.16666666666666666	0.01890400882677455	0.07142857142857142	0.1106153468987497	0.03481624758220503	0.011266379822088468	0.0	0.01754386	0.0	-1
1257	0.0	0.0	0.0	0.0	0.009671179883945842	0.0	1.0	1.0	0.0	-1
1258	0.625	0.17408271758734828	0.0	0.0	0.10831721470019343	0.03914765904237754	0.024590164999999997	0.058313815	0.030223625228984558	-1
1259	0.0	0.0	0.0	0.0	0.017408123791102514	0.0008284677496645007	0.333333335	0.555555555	0.0	-1
1260	0.041666666666666664	0.0	0.0	0.0	0.02321083172147002	0.004336950512158787	0.3	0.44999999999999996	0.0	-1
1261	0.041666666666666664	0.0	0.0	0.0	0.04448742746615087	0.015252403900662953	0.0	0.25151515	0.05981505015875655	-1
1262	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1263	0.0	0.0	0.0	0.0	0.05029013539651837	0.01332999398773295	0.009615385	0.12083333500000001	0.0	-1
1264	0.08333333333333333	0.005001838911364472	0.0	0.0	0.01160541586073501	0.0005502276375130269	0.125	0.375	0.0	-1
1265	0.08333333333333333	0.034424420742920195	0.0	0.0	0.025145067698259187	0.00484471266386922	0.0	0.066666665	0.0	-1
1266	0.125	0.015348780189775653	0.21428571428571427	0.04344202010296642	0.12572533849129594	0.0315719597357552	0.01470588	0.085405525	0.012104615432562645	-1
1267	0.5833333333333333	0.04710894864288342	0.42857142857142855	0.42356786781073796	0.2978723404255319	0.11575664466896121	0.024621210000000004	0.107264875	0.03151554971332314	1
1268	0.08333333333333333	0.010003677822728945	0.0	0.0	0.015473887814313346	0.00559606517697908	0.0	0.1	0.0	-1
1269	0.0	0.0	0.0	0.0	0.015473887814313346	0.006669425909769858	0.0	0.0625	0.0	-1
1270	0.16666666666666666	0.03163908298639205	0.14285714285714285	0.11689139494974259	0.030947775628626693	0.008915146664107632	0.058823530000000006	0.07352941	0.0	-1
1271	0.0	0.0	0.0	0.0	0.02127659574468085	0.003118477661472979	0.636363635	0.7121212099999998	0.0	-1
1272	0.125	0.0067671938212578156	0.14285714285714285	0.0039879055337092425	0.1644100580270793	0.020493978857165078	0.013289035000000001	0.07506809	0.0	-1
1273	0.0	0.0	0.0	0.0	0.013539651837524178	0.00231606235728753	0.0	0.285714285	0.0	-1
1274	0.375	0.03057987004045605	0.0	0.0	0.030947775628626693	0.002690696514741518	0.06	0.245	0.0	1
1275	0.16666666666666666	0.03045237219566017	0.0	0.0	0.05415860735009671	0.013830785468070986	0.0	0.056630824999999996	0.0	-1
1276	0.0	0.0	0.0	0.0	0.005802707930367505	0.0003438922734456418	0.0	0.333333335	0.0	-1
1277	0.625	0.09110212086796617	0.14285714285714285	0.017965187545967147	0.09671179883945842	0.03487359440643387	0.0	0.021857925	0.15059697009882422	1
1278	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1279	0.29166666666666663	0.09203383596910629	0.07142857142857142	0.0015690120127482227	0.2998065764023211	0.037124213740513314	0.129532625	0.195389205	0.0	-1
1280	0.0	0.0	0.0	0.0	0.0425531914893617	0.006270823501912411	0.0	0.06818182	0.0	-1
1281	0.08333333333333333	0.017947774917248988	0.0	0.0	0.009671179883945842	0.001516252296555784	0.0	0.2	0.0	-1
1282	0.041666666666666664	0.04104450165502023	0.0	0.0	0.03481624758220503	0.0127683032733963	0.0	0.026315790000000002	0.0	-1
1283	0.16666666666666666	0.029442196895917618	0.0	0.0	0.058027079303675046	0.004850999988468199	0.0	0.002403845	0.10533814195127413	1
1284	0.0	0.0	0.07142857142857142	0.01725913214023045	0.027079303675048357	0.008589491102653644	0.0	0.066666665	0.15972837867917133	1
1285	0.041666666666666664	0.005649135711658698	0.0	0.0	0.10638297872340426	0.048990059602037964	0.0	0.033333335	0.021298913140079555	-1
1286	0.25	0.05045972784111806	0.21428571428571427	0.07001716106888943	0.05029013539651837	0.024478225966205334	0.029411765000000003	0.08823529499999999	0.02971278634656325	1
1287	0.3333333333333333	0.08503126149319604	0.0	0.0	0.2688588007736944	0.0798304478161918	0.07722185000000001	0.22002512999999999	0.030669768811241567	-1
1288	0.0	0.0	0.0	0.0	0.05609284332688588	0.03375458978538722	0.05172414	0.1091954	0.0	-1
1289	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1290	0.20833333333333331	0.02932450655976462	0.0	0.0	0.027079303675048357	0.026794939644516746	0.0	0.11111111000000001	0.12259186300364773	-1
1291	0.0	0.0	0.0	0.0	0.0425531914893617	0.007339599003348484	0.0	0.04347826	0.051737755150089756	1
1292	0.0	0.0	0.0	0.0	0.0793036750483559	0.006549584662441996	0.06504065	0.17479675	0.0	-1
1293	0.0	0.0	0.0	0.0	0.04061895551257253	0.010710281080610746	0.142857145	0.215873015	0.0	1
1294	0.25	0.02768664950349393	0.0	0.0	0.17794970986460348	0.06584195678418879	0.041666665	0.109375	0.024613384337565422	1
1295	0.0	0.0	0.0	0.0	0.058027079303675046	0.007332721157879571	0.0	0.075	0.0	-1
1296	0.16666666666666666	0.07066323404192718	0.0	0.0	0.1411992263056093	0.03706801599065245	0.066666665	0.169026145	0.0	-1
1297	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1298	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1299	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1300	0.125	0.013534387642515631	0.21428571428571427	0.02098553567050748	0.029013539651837523	0.004229428350485871	0.210526315	0.34868421000000005	0.0448773714676415	-1
1301	0.20833333333333331	0.05066568591393895	0.0	0.0	0.04448742746615087	0.012391411236510873	0.0	0.05357143000000001	0.9656797166279706	1
1302	0.0	0.0	0.0	0.0	0.005802707930367505	0.00123488589100935	0.333333335	0.833333335	0.0	-1
1303	0.0	0.0	0.0	0.0	0.015473887814313346	0.017233692339719095	0.2	0.453125	0.0	-1
1304	0.41666666666666663	0.02484369253401986	0.21428571428571427	0.057661191468497186	0.06769825918762089	0.01707509808624774	0.02536998	0.174679175	0.0	-1
1305	0.125	0.012357484369253402	0.0	0.0	0.04642166344294004	0.021598518962772453	0.157407405	0.09388940999999999	0.0	-1
1306	0.16666666666666666	0.0584038249356381	0.0	0.0	0.08317214700193423	0.03321426207174775	0.0	0.07575757500000001	0.18045333154025314	1
1307	0.16666666666666666	0.03630746598013976	0.0	0.0	0.0735009671179884	0.009150191823039788	0.08974359	0.166666665	0.0	-1
1308	0.08333333333333333	0.0008826774549466716	0.2857142857142857	0.06334886001470949	0.2649903288201161	0.07489756264745845	0.021867610000000003	0.10478186	0.020248174892127976	1
1309	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00035952374042044365	0.0	0.5	0.0	-1
1310	0.16666666666666666	0.006178742184626701	0.0	0.0	0.013539651837524178	0.0008792700173326068	0.166666665	0.333333335	0.0	-1
1311	0.041666666666666664	0.0	0.07142857142857142	0.12277518999754843	0.01160541586073501	0.0021180637750856574	0.142857145	0.42857143	0.0	-1
1312	0.0	0.0	0.0	0.0	0.027079303675048357	0.0304422819334267	0.0	0.10714285500000001	0.0	-1
1313	0.0	0.0	0.0	0.0	0.09284332688588008	0.06490315349641489	0.03125	0.140625	0.0	-1
1314	0.0	0.0	0.0	0.0	0.23017408123791103	0.019432735804829862	0.0	0.038341034999999996	0.006681916744576874	-1
1315	0.16666666666666666	0.03471864656123575	0.21428571428571427	0.02628095121353273	0.0851063829787234	0.023277512197095736	0.020408165000000002	0.07346939	0.0	-1
1316	0.41666666666666663	0.07708716439867598	0.0	0.0	0.0425531914893617	0.009744917037062133	0.092592595	0.22633745	0.0	-1
1317	0.0	0.0	0.0	0.0	0.07543520309477757	0.014109787085893895	0.0	0.044261295	0.0	-1
1318	0.375	0.11647769662375872	0.0	0.0	0.23984526112185686	0.061887249693176695	0.024356620000000002	0.07141708	0.012794091225535377	1
1319	0.08333333333333333	0.010121368150055167	0.0	0.0	0.03481624758220503	0.005933965388605429	0.17500000000000002	0.295833335	0.0	-1
1320	0.0	0.0	0.0	0.0	0.013539651837524178	0.02691217564682776	0.19047619	0.19285714499999998	0.0	-1
1321	0.0	0.0	0.0	0.0	0.007736943907156673	0.0030859121057965236	0.083333335	0.4375	0.0	-1
1322	0.16666666666666666	0.037095085869805075	0.14285714285714285	0.016997630136798236	0.06576402321083172	0.021812865906976966	0.19463869499999997	0.21155568	0.17970261539868407	1
1323	0.125	0.023949981610886358	0.0	0.0	0.18181818181818182	0.03888358672915922	0.0	0.010416664999999999	0.0	-1
1324	0.125	0.010297903641044503	0.0	0.0	0.030947775628626693	0.005502276375130268	0.0	0.058823530000000006	0.0	-1
1325	0.08333333333333333	0.013240161824200073	0.0	0.0	0.015473887814313346	0.001109834155210935	0.11111111000000001	0.22222222000000003	0.0	-1
1326	0.0	0.0	0.0	0.0	0.017408123791102514	0.0009066250845385102	0.7777777799999999	0.88888889	0.0	-1
1327	0.125	0.004707613093048915	0.0	0.0	0.02127659574468085	0.003235713663783993	0.0	0.07692307500000001	0.0	-1
1328	0.0	0.0	0.0	0.0	0.005802707930367505	0.0010238610868495244	0.333333335	0.5	0.0	-1
1329	0.4583333333333333	0.030656695667524825	0.21428571428571427	0.0031380240254964453	0.1450676982591876	0.027413858888288387	0.01190476	0.09139194	0.07403823598919668	1
1330	0.20833333333333331	0.02505823219418904	0.07142857142857142	0.0031380240254964453	0.18375241779497098	0.058083054277375847	0.05050505	0.059259259999999994	0.0	-1
1331	0.20833333333333331	0.028687017285766826	0.0	0.0	0.04642166344294004	0.011850909844768134	0.2	0.29923077000000003	0.0	-1
1332	0.0	0.0	0.07142857142857142	0.0	0.07156673114119923	0.02123925575201208	0.00877193	0.1622807	0.0	-1
1333	0.0	0.0	0.0	0.0	0.05222437137330754	0.018225508919270276	0.12962963	0.22222222000000003	0.0	-1
1334	0.0	0.0	0.0	0.0	0.0038684719535783366	0.000617442945504675	0.0	0.5	0.0	-1
1335	0.0	0.0	0.0	0.0	0.03481624758220503	0.028830938217984693	0.0	0.11764706000000001	0.10535264022277926	-1
1336	0.0	0.0	0.0	0.0	0.027079303675048357	0.021958303232852968	0.0	0.10714285500000001	0.0	-1
1337	0.0	0.0	0.0	0.0	0.15087040618955513	0.02785053734565961	0.01602564	0.07905983	0.0	-1
1338	0.08333333333333333	0.012122103714600957	0.0	0.0	0.09864603481624758	0.012825358127854328	0.0	0.043137255	0.0	-1
1339	0.16666666666666666	0.03207061419639574	0.14285714285714285	0.013336602108359893	0.058027079303675046	0.016410435073835706	0.0625	0.143229165	0.0	-1
1340	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1341	0.0	0.0	0.0	0.0	0.1276595744680851	0.09536019849066861	0.05303030500000001	0.23131312999999998	0.0	-1
1342	0.08333333333333333	0.005926548625229864	0.0	0.0	0.007736943907156673	0.0005180714768344873	0.0	0.19907407500000002	0.0	-1
1343	0.125	0.019271791099668995	0.14285714285714285	0.004707036038244668	0.07543520309477757	0.017215455623038004	0.04761905	0.206349205	0.055381374767966896	-1
1344	0.0	0.0	0.0	0.0	0.0851063829787234	0.020972999769751775	0.044444445	0.233333335	0.0	-1
1345	0.0	0.0	0.0	0.0	0.01160541586073501	0.0014016215387926752	0.0	0.166666665	0.0	-1
1346	0.0	0.0	0.0	0.0	0.005802707930367505	0.0010379294071268463	0.333333335	0.5	0.0	-1
1347	0.041666666666666664	0.0	0.07142857142857142	0.013415052708997306	0.13346228239845262	0.04769982035738225	0.0035714300000000004	0.08474793000000001	0.0	-1
1348	0.25	0.04995709207796984	0.0	0.0	0.061895551257253385	0.024191649076877788	0.0	0.065789475	0.08689950783632384	-1
1349	0.20833333333333331	0.07270319970577419	0.0	0.0	0.015473887814313346	0.018573309059459617	0.0	0.153846155	0.0	-1
1350	0.16666666666666666	0.026774549466715706	0.0	0.0	0.02321083172147002	0.003079398994035974	0.0	0.1875	0.0	-1
1351	0.5833333333333333	0.0993247517469658	0.0	0.0	0.05609284332688588	0.006932555603324642	0.0	0.13513513500000002	0.0	-1
1352	0.0	0.0	0.0	0.0	0.007736943907156673	0.0007307710810719888	0.0	0.25	0.0	-1
1353	0.08333333333333333	0.012416329532916515	0.0	0.0	0.03288201160541586	0.0068813811582436	0.131578945	0.118421055	0.0	-1
1354	0.08333333333333333	0.019713129827142333	0.0	0.0	0.007736943907156673	0.0005627328110928684	0.0	0.166666665	0.0	-1
1355	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1356	0.0	0.0	0.0	0.0	0.005802707930367505	0.0006956002803786845	0.0	0.333333335	0.0	-1
1357	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1358	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1359	0.0	0.0	0.0	0.0	0.05222437137330754	0.0029230843242879553	0.0	0.11111111000000001	0.0	-1
1360	0.125	0.1244575211474807	0.0	0.0	0.04642166344294004	0.018812991547862756	0.0	0.055555555000000006	0.0	-1
1361	0.0	0.0	0.0	0.0	0.08123791102514506	0.035004542675467445	0.1	0.177272725	0.0	-1
1362	0.041666666666666664	0.026480323648400146	0.07142857142857142	0.013336602108359893	0.1102514506769826	0.017075256261062054	0.0	0.031609195	0.07059139403770086	1
1363	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1364	0.125	0.06678926075763149	0.0	0.0	0.005802707930367505	0.0025635605838675115	0.0	0.066666665	0.0	-1
1365	0.25	0.024129786277307833	0.14285714285714285	0.08300073547438097	0.31334622823984526	0.09563041311067735	0.0	0.019822755	0.08257606496886584	-1
1366	0.0	0.0	0.0	0.0	0.027079303675048357	0.005369721535183948	0.0	0.142857145	0.0	-1
1367	0.0	0.0	0.0	0.0	0.07543520309477757	0.013062919208911597	0.16239316	0.14081196499999998	0.0	-1
1368	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.05222437137330754	0.012310338509557471	0.0	0.025714285	0.0	-1
1369	0.0	0.0	0.0	0.0	0.01160541586073501	0.00222162224379372	0.0	0.166666665	0.0	-1
1370	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1371	0.5416666666666666	0.14527399779330635	0.0	0.0	0.0425531914893617	0.023837987136572897	0.04	0.09333333499999999	0.09233990143145207	1
1372	0.0	0.0	0.0	0.0	0.005802707930367505	0.00214151097554786	0.0	0.5	0.0	-1
1373	0.0	0.0	0.0	0.0	0.013539651837524178	0.004478415288280744	0.0	0.214285715	0.0	-1
1374	0.0	0.0	0.0	0.0	0.007736943907156673	0.0012739645584463547	0.0	0.125	0.0	-1
1375	0.0	0.0	0.0	0.0	0.0793036750483559	0.046848809140518706	0.024390245000000005	0.105691055	0.13614882465452033	-1
1376	0.08333333333333333	0.002942258183155572	0.07142857142857142	0.022358421181662175	0.19148936170212766	0.0979500325692791	0.0	0.05434920500000001	0.032965669029539395	-1
1377	0.0	0.0	0.07142857142857142	0.0	0.0	0.0	1.0	1.0	0.0	-1
1378	0.0	0.0	0.0	0.0	0.03288201160541586	0.0028449269894139455	0.0	0.1875	0.0	-1
1379	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0002501034715968304	0.0	0.5	0.0	-1
1380	0.0	0.0	0.0	0.0	0.01160541586073501	0.00773757615252694	0.0	0.1	0.28790401372949687	1
1381	0.20833333333333331	0.032364840014711294	0.0	0.0	0.07543520309477757	0.024760938413004432	0.0	0.08372093	0.047016844690324924	-1
1382	0.041666666666666664	0.024303052592865023	0.0	0.0	0.05415860735009671	0.02149535128073876	0.0	0.103448275	0.017796232419313215	1
1383	0.20833333333333331	0.03952433491724899	0.0	0.0	0.10831721470019343	0.01500326555335267	0.0	0.057103175	0.04290731620383456	-1
1384	0.08333333333333333	0.03251195292386907	0.07142857142857142	0.018828144152978673	0.009671179883945842	0.002438508848069096	0.0	0.142857145	0.0	-1
1385	0.08333333333333333	0.04403579748436925	0.0	0.0	0.007736943907156673	0.0013560297600640648	0.0	0.083333335	0.0	-1
1386	0.20833333333333331	0.04501655020228025	0.0	0.0	0.04835589941972921	0.01679887702815953	0.0625	0.09375	0.07102576419597478	-1
1387	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1388	0.0	0.0	0.0	0.0	0.01160541586073501	0.0012974117589085576	0.083333335	0.166666665	0.0	-1
1389	0.0	0.0	0.07142857142857142	0.0	0.030947775628626693	0.0034701856684060217	0.125	0.15625	0.0	-1
1390	0.0	0.0	0.14285714285714285	0.01127727384162785	0.1586073500967118	0.03712652052298919	0.03529412	0.15882353000000002	0.0	-1
1391	0.041666666666666664	0.008900331004045605	0.14285714285714285	0.0	0.03868471953578337	0.008502866722647233	0.04761905	0.134920635	0.0	-1
1392	0.041666666666666664	0.00735564545788893	0.0	0.0	0.027079303675048357	0.006205692388996354	0.18125	0.236979165	0.05536686667315908	1
1393	0.0	0.0	0.0	0.0	0.05222437137330754	0.012243346508013586	0.074074075	0.166137565	0.0	-1
1394	0.41666666666666663	0.0552310898712762	0.07142857142857142	0.004314783035057612	0.05609284332688588	0.004335387365461307	0.0	0.10952381	0.0	-1
1395	0.041666666666666664	0.012357484369253402	0.07142857142857142	0.018435891149791616	0.06963249516441006	0.031176960881242388	0.061111109999999996	0.13293651	0.0	-1
1396	0.25	0.04212332966531813	0.0	0.0	0.09671179883945842	0.01447391962679495	0.0	0.05080214	0.05024331310697709	1
1397	0.08333333333333333	0.011180581095991174	0.0	0.0	0.04061895551257253	0.011468807319412154	0.0	0.07017544	0.0	-1
1398	0.041666666666666664	0.0020595807282089004	0.2857142857142857	0.040696249080657027	0.19148936170212766	0.054976489653882236	0.035947709999999994	0.10210933	0.0	1
1399	0.0	0.0	0.0	0.0	0.030947775628626693	0.0024202721360774455	0.0	0.03125	0.0	-1
1400	0.0	0.0	0.0	0.0	0.11605415860735009	0.020558158002800343	0.04519774	0.15896892499999998	0.0	1
1401	0.041666666666666664	0.001471129091577786	0.0	0.0	0.1218568665377176	0.02196732346465958	0.015873014999999997	0.031746029999999995	0.03117736122138286	1
1402	0.3333333333333333	0.031923501287237956	0.0	0.0	0.10251450676982592	0.02013102816771388	0.016949155	0.13757061999999998	0.0	-1
1403	0.0	0.0	0.0	0.0	0.08704061895551257	0.021685031691899705	0.182539685	0.296106365	0.0	-1
1404	0.08333333333333333	0.00843447345936006	0.0	0.0	0.02321083172147002	0.0035040538473724743	0.0	0.11666666499999999	0.165203823590869	1
1405	0.041666666666666664	0.057079808753218095	0.0	0.0	0.04061895551257253	0.004756264613757847	0.0	0.005847955	0.0	-1
1406	0.29166666666666663	0.2290253769768297	0.0	0.0	0.03288201160541586	0.012935559970026681	0.0	0.09090909	0.0	-1
1407	0.125	0.009474071349760943	0.0	0.0	0.15667311411992263	0.018751768312632425	0.0	0.030864199999999998	0.0	1
1408	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1409	0.0	0.0	0.0	0.0	0.05029013539651837	0.00874674366042015	0.04	0.04	0.0	-1
1410	0.16666666666666666	0.10798087532180949	0.3571428571428571	0.8852823405736701	0.14313346228239845	0.140395273152369	0.014944770000000001	0.216509165	0.0	-1
1411	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
1412	0.16666666666666666	0.04466347922030159	0.0	0.0	0.019342359767891684	0.004148591335112424	0.0	0.03846154	0.0	-1
1413	0.125	0.018284032994483265	0.0	0.0	0.04448742746615087	0.016364843305580176	0.0	0.02173913	0.0641613558030175	1
1414	0.08333333333333333	0.03618977565281353	0.0	0.0	0.013539651837524178	0.013646270669002057	0.0	0.055555555000000006	0.0	-1
1415	0.08333333333333333	0.005884516366311144	0.0	0.0	0.04061895551257253	0.03140101190267072	0.0	0.11428571499999998	0.0	-1
1416	0.0	0.0	0.0	0.0	0.019342359767891684	0.0007065423072610459	0.4	0.5	0.0	-1
1417	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1418	0.29166666666666663	0.06367046708348657	0.0	0.0	0.07156673114119923	0.012899164704941402	0.0	0.023128725	0.0	-1
1419	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0012208175707320282	0.8999999999999999	0.857142855	0.0	-1
1420	0.20833333333333331	0.008061787421846267	0.0	0.0	0.009671179883945842	0.0008003311091098573	0.0	0.025	0.0	1
1421	0.0	0.0	0.0	0.0	0.04642166344294004	0.011371892224168382	0.0	0.083333335	0.0	-1
1422	0.0	0.0	0.0	0.0	0.02127659574468085	0.0044065105401966545	0.1	0.2	0.0	-1
1423	0.08333333333333333	0.008238322912835602	0.0	0.0	0.05222437137330754	0.006791872400551425	0.0	0.034482759999999994	0.0	1
1424	0.375	0.05924727229128356	0.07142857142857142	0.08001961265015936	0.22437137330754353	0.043209912189322956	0.00327869	0.029274005	0.1579676428911114	1
1425	0.0	0.0	0.2857142857142857	0.020593282667320422	0.0735009671179884	0.03959463610418751	0.0	0.13095238	0.0	-1
1426	0.0	0.0	0.14285714285714285	0.00823731306692817	0.02321083172147002	0.0022587469778588744	0.07142857	0.25	0.0	-1
1427	0.041666666666666664	0.0	0.0	0.0	0.013539651837524178	0.0027198752536155306	0.0	0.25	0.0	-1
1428	0.25	0.048826397322545054	0.14285714285714285	0.04471684236332435	0.08123791102514506	0.031514841058017516	0.08	0.14420513000000001	0.09843303727717244	-1
1429	0.08333333333333333	0.03895549834497977	0.0	0.0	0.02127659574468085	0.004631603664633803	0.0	0.07692307500000001	0.0	-1
1430	0.0	0.0	0.0	0.0	0.017408123791102514	0.0060376541190172335	0.0	0.11111111000000001	0.0	-1
1431	0.20833333333333331	0.021890400882677456	0.0	0.0	0.27079303675048355	0.04393688294814403	0.00954861	0.08113037000000001	0.0	-1
1432	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1433	0.20833333333333331	0.021949246046340565	0.21428571428571427	0.017023780338318216	0.12959381044487428	0.01887739319179894	0.10416666499999999	0.23913139500000002	0.0	-1
1434	0.08333333333333333	0.013387274733357853	0.0	0.0	0.0038684719535783366	0.004959082897755903	0.0	0.333333335	0.0	-1
1435	0.25	0.025068039720485474	0.0	0.0	0.02127659574468085	0.0031731877958847856	0.0	0.0	0.0	-1
1436	0.0	0.0	0.0	0.0	0.06963249516441006	0.009016751199443845	0.0	0.09722222	0.0	-1
1437	0.375	0.12475174696579625	0.0	0.0	0.01160541586073501	0.0007034160138660855	0.0	0.1	0.0	-1
1438	0.0	0.0	0.0	0.0	0.030947775628626693	0.015273897167753306	0.0	0.0625	0.0	-1
1439	0.0	0.0	0.0	0.0	0.04835589941972921	0.009144408180259111	0.0	0.08	0.0	-1
1440	0.25	0.0704180458403825	0.0	0.0	0.059961315280464215	0.02931164923604364	0.0	0.126623375	0.08072680837216792	-1
1441	0.0	0.0	0.0	0.0	0.02127659574468085	0.0018015265688459188	0.136363635	0.227272725	0.0	-1
1442	0.29166666666666663	0.03631727349760941	0.0	0.0	0.013539651837524178	0.002077161435980543	0.0	0.030303029999999998	0.0	-1
1443	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.027079303675048357	0.005219346822886353	0.0	0.035714285	0.09049572507021446	1
1444	0.0	0.0	0.0	0.0	0.14893617021276595	0.05835583911697339	0.09333333499999999	0.24311111	0.0	-1
1445	0.0	0.0	0.0	0.0	0.007736943907156673	0.0005627328110928684	0.25	0.5	0.0	-1
1446	0.16666666666666666	0.12448694372931225	0.0	0.0	0.030947775628626693	0.015359479449440347	0.0	0.026315790000000002	0.0	-1
1447	0.875	0.046454824067671936	0.21428571428571427	0.03326305467026232	0.3288201160541586	0.060779499087461775	0.0	0.02257476	0.0	-1
1448	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1449	0.29166666666666663	0.07573372563442442	0.0	0.0	0.013539651837524178	0.003825541017112136	0.09090909	0.09090909	0.0	-1
1450	0.0	0.0	0.21428571428571427	0.04046743484187301	0.04061895551257253	0.024796717105816924	0.083333335	0.166666665	0.0	-1
1451	0.0	0.0	0.0	0.0	0.0019342359767891683	0.000617442945504675	0.0	0.5	0.0	-1
1452	0.0	0.0	0.0	0.0	0.025145067698259187	0.002381193468640441	0.11965811999999999	0.1978022	0.0	-1
1453	0.0	0.0	0.0	0.0	0.10251450676982592	0.011184314620470759	0.113207545	0.18149146499999996	0.0	-1
1454	0.0	0.0	0.0	0.0	0.03868471953578337	0.013657783367917588	0.0375	0.140833335	0.0	-1
1455	0.08333333333333333	0.004854726002206693	0.0	0.0	0.09284332688588008	0.01358530794780033	0.042553190000000005	0.07483958	0.011303319703782769	-1
1456	0.125	0.022949613828613463	0.0	0.0	0.05222437137330754	0.010513464162281128	0.0625	0.197916665	0.029833781066112997	1
1457	0.0	0.0	0.07142857142857142	0.16717822995832313	0.019342359767891684	0.002455182413363267	0.0	0.083333335	0.1208732147866005	1
1458	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.06769825918762089	0.02025707858230585	0.020833334999999998	0.118055555	0.0	-1
1459	0.0	0.0	0.0	0.0	0.02127659574468085	0.019259269929993352	0.0	0.02	0.0	-1
1460	0.08333333333333333	0.02818683339463038	0.0	0.0	0.16054158607350097	0.06334431011052993	0.00170068	0.040882385	0.07245534673835669	1
1461	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0020320907067242467	0.0	0.25	0.0	-1
1462	0.08333333333333333	0.003560132401618242	0.0	0.0	0.007736943907156673	0.0005986851851349127	0.04761905	0.333333335	0.0	-1
1463	0.08333333333333333	0.032953291651342406	0.2857142857142857	0.09095366511399854	0.1411992263056093	0.03381867879998391	0.03846154	0.14957265	0.042933507049110226	-1
1464	0.0	0.0	0.2857142857142857	0.054915420446187795	0.05029013539651837	0.013018406744993131	0.034482759999999994	0.201149425	0.0	-1
1465	0.041666666666666664	0.005884516366311144	0.0	0.0	0.5473887814313346	0.1462243094474056	0.015218675000000001	0.11520851499999998	0.0	-1
1466	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011410970891605385	0.2	0.4	0.0	-1
1467	0.20833333333333331	0.017065097462302316	0.0	0.0	0.019342359767891684	0.010273967758676589	0.0	0.020833334999999998	0.0	-1
1468	0.08333333333333333	0.05631482162559765	0.0	0.0	0.013539651837524178	0.01234156422498421	0.125	0.1875	0.0	-1
1469	0.0	0.0	0.0	0.0	0.05415860735009671	0.009849126815852047	0.067901235	0.16419752999999998	0.0	-1
1470	0.0	0.0	0.0	0.0	0.0735009671179884	0.011352762286385683	0.157894735	0.28026316	0.0	-1
1471	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0020946165746234544	0.0	0.5	0.0	-1
1472	0.20833333333333331	0.05335294837808018	0.0	0.0	0.08123791102514506	0.012390542822547356	0.0	0.008130080000000001	0.41786416434629703	1
1473	0.041666666666666664	0.001471129091577786	0.0	0.0	0.030947775628626693	0.002986726725989119	0.0	0.0625	0.0	-1
1474	0.0	0.0	0.0	0.0	0.005802707930367505	0.0009613352189503168	0.0	0.166666665	0.0	-1
1475	0.0	0.0	0.0	0.0	0.04061895551257253	0.017647926214551343	0.04761905	0.19047619	0.0	-1
1476	0.0	0.0	0.0	0.0	0.10058027079303675	0.032611036320611866	0.07692307500000001	0.10176282	0.0	-1
1477	0.041666666666666664	0.005688365819786686	0.07142857142857142	0.04079431233145379	0.08123791102514506	0.042580256456828204	0.0325	0.10656391999999999	0.0	-1
1478	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1479	0.0	0.0	0.0	0.0	0.10058027079303675	0.03953458522898029	0.06999999999999999	0.21333333499999999	0.0	-1
1480	0.4583333333333333	0.04458256712026481	0.42857142857142855	0.17072811963716597	0.13926499032882012	0.08208681584109177	0.0	0.049845465	0.050871473318149674	-1
1481	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1482	0.16666666666666666	0.026774549466715706	0.14285714285714285	0.015297867124295171	0.030947775628626693	0.02001088297745272	0.0	0.023809525	0.14704988189747864	1
1483	0.0	0.0	0.0	0.0	0.03288201160541586	0.010903208739894955	0.0	0.08823529499999999	0.0	-1
1484	0.16666666666666666	0.03807772466347922	0.21428571428571427	0.024319686197597452	0.08317214700193423	0.02767746621225861	0.021276595000000002	0.07576832	0.0	-1
1485	0.0	0.0	0.0	0.0	0.05222437137330754	0.014922840472465265	0.0	0.01923077	0.0	-1
1486	0.0	0.0	0.0	0.0	0.22823984526112187	0.05019803131136743	0.033898305000000004	0.082344635	0.011300144350736936	1
1487	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0008597306836141044	0.0	0.25	0.0	-1
1488	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1489	0.5	0.12656330047811695	1.0	0.24413826918362344	0.1644100580270793	0.05759969364750734	0.004672895	0.04979872	0.1272576935405807	-1
1490	0.041666666666666664	0.02765722692166238	0.0	0.0	0.10444874274661509	0.018928476685189388	0.027272724999999998	0.043356645	0.0	-1
1491	0.0	0.0	0.0	0.0	0.09090909090909091	0.0188306762080247	0.0	0.075	0.0	-1
1492	0.125	0.01265171018756896	0.2857142857142857	0.031772493258151506	0.2553191489361702	0.07959372438011844	0.032608695	0.149318245	0.0	1
1493	0.5833333333333333	0.05418335390952556	0.5	0.14127645666094632	0.24564796905222439	0.05343924886156765	0.019503545	0.068504885	0.007889388283151813	-1
1494	0.08333333333333333	0.008238322912835602	0.0	0.0	0.013539651837524178	0.0018080396806064688	0.0	0.1	0.0	-1
1495	0.375	0.021552041191614565	0.0	0.0	0.05029013539651837	0.04569468583408965	0.103448275	0.18965517	0.0	-1
1496	0.20833333333333331	0.029692288841485844	0.0	0.0	0.2205029013539652	0.05452366356286524	0.000407	0.11342746000000001	0.02104517422222046	-1
1497	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1498	0.08333333333333333	0.06620080912100038	0.0	0.0	0.01160541586073501	0.008581675369166243	0.0	0.07142857	0.0	-1
1499	0.08333333333333333	0.00966041436704671	0.0	0.0	0.030947775628626693	0.013719217515405517	0.020833334999999998	0.101041665	0.0	-1
1500	0.29166666666666663	0.08912100036778227	0.0	0.0	0.08123791102514506	0.010186479926134279	0.143939395	0.301352815	0.0	-1
1501	0.0	0.0	0.0	0.0	0.02321083172147002	0.0075317618368376665	0.0	0.09090909	0.27360483028721094	1
1502	0.0	0.0	0.0	0.0	0.015473887814313346	0.01383384827269968	0.21875	0.1875	0.18364518027477822	1
1503	0.08333333333333333	0.018389113644722326	0.0	0.0	0.03288201160541586	0.012119597393942022	0.0	0.22549019500000003	0.0	1
1504	0.7916666666666666	0.1183334209047444	0.2857142857142857	0.045501348369698456	0.12379110251450677	0.04969797106949133	0.012658230000000001	0.08144967	0.017142771058649618	1
1505	0.0	0.0	0.0	0.0	0.02321083172147002	0.006412809326412479	0.0	0.083333335	0.0	-1
1506	0.08333333333333333	0.02010543091724899	0.0	0.0	0.0735009671179884	0.021415705236213004	0.0	0.02222222	0.0	-1
1507	0.0	0.0	0.0	0.0	0.017408123791102514	0.0022352997773966714	0.27777778	0.61111111	0.0	-1
1508	0.041666666666666664	0.023832291283560132	0.0	0.0	0.02321083172147002	0.0020555379071864497	0.0	0.015384615	0.0	-1
1509	0.0	0.0	0.0	0.0	0.027079303675048357	0.01143441809206759	0.07142857	0.214285715	0.0	1
1510	0.041666666666666664	0.0	0.0	0.0	0.005802707930367505	0.0018956346043290232	0.0	0.2	0.13346516166131106	1
1511	0.0	0.0	0.0	0.0	0.005802707930367505	0.0036577632721036444	0.0	0.166666665	0.0	-1
1512	0.08333333333333333	0.03401250459727841	0.14285714285714285	0.19740132385388576	0.11798839458413926	0.029391400746077073	0.0	0.066738815	0.003826253608129078	-1
1513	0.4583333333333333	0.3575824444280986	0.0	0.0	0.05029013539651837	0.01705262785247146	0.07096774	0.16935484	0.07221611800183397	-1
1514	0.041666666666666664	0.0005884516366311144	0.07142857142857142	0.002353518019122334	0.007736943907156673	0.00019539333718502375	0.333333335	0.5	0.0	-1
1515	0.041666666666666664	0.0038249356381022436	0.0	0.0	0.05415860735009671	0.009565519900560275	0.0	0.034482759999999994	0.0	-1
1516	0.08333333333333333	0.03260022066936374	0.0	0.0	0.01160541586073501	0.0013406588175909478	0.0	0.142857145	0.21999702855434408	1
1517	0.6666666666666666	0.24301287755792572	0.07142857142857142	0.047384162784996325	0.21083172147001936	0.03298899732943468	0.025889364999999998	0.07468306	0.009200357643849404	-1
1518	0.0	0.0	0.0	0.0	0.007736943907156673	0.004508636123910979	0.0	0.0625	0.0	-1
1519	0.625	0.7818515795513057	0.9285714285714285	0.7645664788428538	0.6634429400386848	0.4684823490294791	0.026579284999999998	0.1448558	0.0	-1
1520	0.5	0.1159543949981611	0.0	0.0	0.058027079303675046	0.014337963082637042	0.0	0.027027025000000003	0.0	1
1521	0.0	0.0	0.0	0.0	0.017408123791102514	0.0066746363982404106	0.0	0.125	0.04844006561019309	1
1522	0.3333333333333333	0.05746720609047443	0.0	0.0	0.10444874274661509	0.01663109928784048	0.0	0.095238095	0.20033947842083544	-1
1523	0.0	0.0	0.0	0.0	0.027079303675048357	0.007979863890636369	0.0	0.07692307500000001	0.11562483847060555	1
1524	0.041666666666666664	0.07379183523354176	0.14285714285714285	0.07625398381956362	0.0038684719535783366	0.003038757179901489	0.0	0.25	0.0	-1
1525	0.0	0.0	0.07142857142857142	0.0054915420446187795	0.2011605415860735	0.11226328530387064	0.044217685	0.11868893	0.0	-1
1526	0.0	0.0	0.0	0.0	0.013539651837524178	0.0012817802919337558	0.0	0.285714285	0.0	-1
1527	0.20833333333333331	0.2256221650018389	0.0	0.0	0.07156673114119923	0.017710712612110623	0.0	0.06923077	0.1834042993769207	1
1528	0.041666666666666664	0.004119161456417801	0.0	0.0	0.02127659574468085	0.0037450389621919065	0.0	0.083333335	0.0	-1
1529	0.0	0.0	0.0	0.0	0.029013539651837523	0.005119305434247622	0.0	0.066666665	0.0	-1
1530	0.08333333333333333	0.00632585509378448	0.07142857142857142	0.0309879872517774	0.10831721470019343	0.07658835738924424	0.18452381	0.31800595	0.0	-1
1531	0.0	0.0	0.0	0.0	0.04448742746615087	0.00328000281969155	0.010869565	0.152173915	0.0	-1
1532	0.29166666666666663	0.05625597646193453	0.2857142857142857	0.2566642150723216	0.059961315280464215	0.01882967188627157	0.004273505	0.066712455	0.04402056856883687	1
1533	0.0	0.0	0.0	0.0	0.015473887814313346	0.0030715832605485733	0.0	0.125	0.0	-1
1534	0.125	0.02280250091945568	0.0	0.0	0.06769825918762089	0.01564397214838174	0.0	0.069444445	0.0	-1
1535	0.0	0.0	0.0	0.0	0.0038684719535783366	0.010770080745638509	0.0	0.5	0.0	-1
1536	0.0	0.0	0.0	0.0	0.0367504835589942	0.006875240223895987	0.02777778	0.018518520000000004	0.0	-1
1537	0.041666666666666664	0.006178742184626701	0.0	0.0	0.059961315280464215	0.031235578882397894	0.05050505	0.18686868500000003	0.0	-1
1538	0.41666666666666663	0.05029094714233174	0.0	0.0	0.5454545454545454	0.06783939182521388	0.01020408	0.057305474999999995	0.008845710987494515	-1
1539	0.041666666666666664	0.005590290547995587	0.0	0.0	0.015473887814313346	0.0013599376268077653	0.0	0.07142857	0.0	-1
1540	0.0	0.0	0.0	0.0	0.04642166344294004	0.014850154151032434	0.045454545	0.13528138500000003	0.0	-1
1541	0.125	0.012945936005884517	0.0	0.0	0.0038684719535783366	0.00043768107529445317	0.0	0.2	0.0	-1
1542	0.08333333333333333	0.02765722692166238	0.0	0.0	0.009671179883945842	0.001516252296555784	0.0	0.166666665	0.0	-1
1543	0.0	0.0	0.0	0.0	0.061895551257253385	0.012378819222316253	0.0625	0.127604165	0.0	-1
1544	0.125	0.021537329900698787	0.3571428571428571	0.04874397320911989	0.019342359767891684	0.003746862633860015	0.0	0.0125	0.0	-1
1545	0.5	0.059866547583670465	0.07142857142857142	0.0	0.425531914893617	0.17676215965325004	0.008497535	0.062074359999999995	0.0024858406075095826	-1
1546	0.0	0.0	0.0	0.0	0.009671179883945842	0.0020607483956570014	0.0	0.066666665	0.13345623238996884	1
1547	0.16666666666666666	0.026774549466715706	0.21428571428571427	0.053150281931846045	0.13346228239845262	0.056225354515703686	0.023809525	0.04925835	0.0	-1
1548	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0004298653418070522	0.0	0.5	0.0	-1
1549	0.0	0.0	0.0	0.0	0.08317214700193423	0.02579843362487312	0.0	0.019379845000000003	0.0	-1
1550	0.041666666666666664	0.0034980180625229867	0.0	0.0	0.21470019342359767	0.05488020325624019	0.0004915	0.047192134999999996	0.04437682703712619	-1
1551	0.16666666666666666	0.019734145956601692	0.0	0.0	0.04061895551257253	0.04046921668142768	0.0	0.055208335	0.0	-1
1552	0.3333333333333333	0.05227412039720485	0.07142857142857142	0.00902181907330228	0.10831721470019343	0.04035036743356753	0.016393445000000003	0.05686663000000001	0.0	-1
1553	0.20833333333333331	0.04475174696579625	0.0	0.0	0.05222437137330754	0.023049119098034074	0.074074075	0.15061728500000002	0.10302344128328426	-1
1554	0.0	0.0	0.0	0.0	0.03868471953578337	0.015905017646860933	0.025	0.166666665	0.0	-1
1555	0.041666666666666664	0.0	0.0	0.0	0.05222437137330754	0.013896374140598888	0.10714285500000001	0.339285715	0.0	-1
1556	0.041666666666666664	0.008532548731151158	0.14285714285714285	0.05844569747487129	0.02127659574468085	0.008777850279700005	0.07142857	0.19285714499999998	0.03700673411513451	1
1557	0.0	0.0	0.0	0.0	0.01160541586073501	0.019554965185477176	0.166666665	0.333333335	0.0	-1
1558	0.16666666666666666	0.01900698786318499	0.14285714285714285	0.011257661191468498	0.030947775628626693	0.009341364664141615	0.095238095	0.09297052	0.0	-1
1559	0.041666666666666664	0.005060684075027583	0.0	0.0	0.007736943907156673	0.0030074942459518855	0.0	0.05	0.0	-1
1560	0.0	0.0	0.0	0.0	0.027079303675048357	0.011043631417697541	0.0	0.035714285	0.0	-1
1561	0.041666666666666664	0.005590290547995587	0.0	0.0	0.030947775628626693	0.004359839445720011	0.035714285	0.2	0.0	-1
1562	0.0	0.0	0.0	0.0	0.03481624758220503	0.004647235131608605	0.0	0.058823530000000006	0.0	-1
1563	0.25	0.032806178742184625	0.0	0.0	0.05029013539651837	0.007018962879449385	0.0	0.092592595	0.0	-1
1564	0.08333333333333333	0.013946303788157411	0.0	0.0	0.027079303675048357	0.007481220094140189	0.21875	0.39583333499999995	0.0	-1
1565	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1566	0.0	0.0	0.0	0.0	0.02321083172147002	0.006293228604055245	0.0	0.041666665	0.0	-1
1567	0.0	0.0	0.0	0.0	0.01160541586073501	0.0014615421621439776	0.083333335	0.333333335	0.0	-1
1568	0.0	0.0	0.0	0.0	0.07543520309477757	0.027822243374389866	0.05128205	0.14486347	0.0	-1
1569	0.0	0.0	0.21428571428571427	0.23064476587398874	0.29593810444874274	0.0830845593570814	0.030870445000000003	0.10293040500000002	0.0	-1
1570	0.20833333333333331	0.045555964192717915	0.5	0.11179210590831086	0.17408123791102514	0.050995330291039385	0.015625	0.05454808	0.0	-1
1571	0.0	0.0	0.0	0.0	0.04061895551257253	0.02026958375588569	0.0	0.03508772	0.25857541044294724	1
1572	0.0	0.0	0.0	0.0	0.02127659574468085	0.002945880213105159	0.0	0.045454545	0.0	-1
1573	0.0	0.0	0.0	0.0	0.05029013539651837	0.01604960871637785	0.0	0.11111111000000001	0.0	-1
1574	0.29166666666666663	0.017653549098933432	0.21428571428571427	0.00902181907330228	0.21470019342359767	0.039461668155831985	0.008474575	0.09417087500000001	0.023801387830366987	-1
1575	0.0	0.0	0.0	0.0	0.01160541586073501	0.0030012416591619646	0.0	0.2	0.0	-1
1576	0.3333333333333333	0.11788157410812798	0.0	0.0	0.05222437137330754	0.014885585475133217	0.0	0.0068965499999999996	0.0	1
1577	0.125	0.09277920803236483	0.07142857142857142	0.05550379995096838	0.08123791102514506	0.04703645188053921	0.02010582	0.16182749999999999	0.0	-1
1578	0.25	0.07222263087899963	0.0	0.0	0.1102514506769826	0.024622947308368018	0.034482759999999994	0.15086207	0.0	-1
1579	0.0	0.0	0.0	0.0	0.01160541586073501	0.0029856101921871625	0.333333335	0.6666666649999999	0.0	-1
1580	0.29166666666666663	0.012994973643251195	0.0	0.0	0.20889748549323017	0.04647430524945789	0.026548675	0.10496558500000001	0.0007447382445858052	-1
1581	0.041666666666666664	0.004472232438396469	0.0	0.0	0.0367504835589942	0.005449129387415943	0.0	0.02777778	0.0	1
1582	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1583	0.08333333333333333	0.0067671938212578156	0.0	0.0	0.03481624758220503	0.010273781669188548	0.0	0.0625	0.0	-1
1584	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1585	0.0	0.0	0.0	0.0	0.01160541586073501	0.0012974117589085576	0.166666665	0.5	0.0	-1
1586	0.625	0.030792069290180215	0.07142857142857142	0.058053444471684236	0.09284332688588008	0.016087441602791363	0.008620689999999999	0.11065572500000001	0.06265908336899269	-1
1587	0.08333333333333333	0.005884516366311144	0.0	0.0	0.025145067698259187	0.0028371112559265445	0.0	0.066666665	0.0	-1
1588	0.041666666666666664	0.013357852151526297	0.0	0.0	0.11605415860735009	0.040339109760472544	0.0	0.047213715	0.0	-1
1589	0.041666666666666664	0.004413387274733358	0.0	0.0	0.0367504835589942	0.012778724251900552	0.055555555000000006	0.11111111000000001	0.0	-1
1590	0.3333333333333333	0.2981011927914674	0.2857142857142857	0.13884448804118657	0.17408123791102514	0.07791303738255964	0.21333333499999999	0.330166665	0.005406547967094081	-1
1591	0.08333333333333333	0.03465980139757264	0.0	0.0	0.03288201160541586	0.009161602793931392	0.0	0.055555555000000006	0.0	-1
1592	0.16666666666666666	0.011180581095991174	0.21428571428571427	0.3565579798970336	0.04448742746615087	0.00847746558881318	0.0	0.07653061	0.09385026161953317	1
1593	0.125	0.018094887826406766	0.0	0.0	0.01160541586073501	0.012419200511480108	0.0	0.11111111000000001	0.0	-1
1594	0.041666666666666664	0.005943361529974255	0.0	0.0	0.01160541586073501	0.024403846241060727	0.142857145	0.285714285	0.0	-1
1595	0.4583333333333333	0.04998406275836705	0.14285714285714285	0.06291738171120373	0.04835589941972921	0.007646132070724348	0.0625	0.0859375	0.0	-1
1596	0.08333333333333333	0.024891504229496136	0.0	0.0	0.08317214700193423	0.010543945522881992	0.0	0.026595745000000004	0.16852301826066549	1
1597	0.08333333333333333	0.026068407502758364	0.0	0.0	0.11411992263056094	0.007168747069313899	0.033898305000000004	0.038026945000000006	0.0	-1
1598	0.08333333333333333	0.004609537821257816	0.0	0.0	0.058027079303675046	0.026952556931302173	0.068965515	0.16206896499999998	0.0	-1
1599	0.0	0.0	0.0	0.0	0.007736943907156673	0.0015657519424970392	0.0	0.25	0.0	-1
1600	0.0	0.0	0.0	0.0	0.05222437137330754	0.024143321786270204	0.24074073999999998	0.40123457	0.0	-1
1601	0.041666666666666664	0.02324383964692902	0.0	0.0	0.0425531914893617	0.01589980716307982	0.06521739	0.11159420500000002	0.0	-1
1602	0.0	0.0	0.0	0.0	0.03868471953578337	0.01308744572465289	0.075	0.208333335	0.0	-1
1603	0.20833333333333331	0.02878509255755793	0.0	0.0	0.029013539651837523	0.007643787350678129	0.0	0.03125	0.30036572624865254	1
1604	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1605	0.5	0.42652936138286135	0.2857142857142857	0.2193021165187546	0.24564796905222439	0.07621915351900736	0.028776979999999997	0.14601536	0.02123908471028712	-1
1606	0.041666666666666664	0.02118425891872012	0.0	0.0	0.019342359767891684	0.005361593172357051	0.0	0.1	0.0	-1
1607	0.125	0.03160825933063627	0.0	0.0	0.11411992263056094	0.028811727598385205	0.071929825	0.20996691	0.021107627999819165	-1
1608	0.0	0.0	0.0	0.0	0.09090909090909091	0.03176740401589109	0.08510638499999999	0.119385345	0.0	-1
1609	0.125	0.03171754321441707	0.0	0.0	0.02127659574468085	0.0056679699250631686	0.0	0.023809525	0.0	-1
1610	0.0	0.0	0.0	0.0	0.19342359767891684	0.08148227815656416	0.04761905	0.128843095	0.03141088424765173	1
1611	0.16666666666666666	0.030305259286502392	0.0	0.0	0.059961315280464215	0.013000170034564629	0.15151515000000002	0.21060606000000004	0.0	-1
1612	0.20833333333333331	0.0867083486575947	0.42857142857142855	0.12924736455013483	0.11411992263056094	0.04403043138492517	0.01607348	0.07383084499999999	0.008666665752533262	-1
1613	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1614	0.20833333333333331	0.030266029187201178	0.0	0.0	0.02321083172147002	0.0034326701476664967	0.0	0.17647058999999998	0.0	-1
1615	0.3333333333333333	0.06732867474806915	0.07142857142857142	0.023927433194410395	0.1276595744680851	0.02353056828085797	0.0	0.04554865499999999	0.0	-1
1616	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1617	0.0	0.0	0.0	0.0	0.06769825918762089	0.009165901447349464	0.09142856999999999	0.26857142999999994	0.0	-1
1618	0.0	0.0	0.0	0.0	0.08123791102514506	0.015981371344918054	0.07317073	0.15969802500000002	0.0	-1
1619	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1620	0.0	0.0	0.0	0.0	0.09671179883945842	0.05348424846295977	0.0	0.061666665	0.0	-1
1621	0.0	0.0	0.07142857142857142	0.0	0.06576402321083172	0.018586651626356768	0.00420168	0.13888889	0.0	-1
1622	0.0	0.0	0.0	0.0	0.030947775628626693	0.012959788743837625	0.0	0.0625	0.15390590015591984	1
1623	0.0	0.0	0.0	0.0	0.019342359767891684	0.001688198433278605	0.2	0.37000000000000005	0.0	-1
1624	0.08333333333333333	0.014858403824935638	0.0	0.0	0.05609284332688588	0.03356662139501523	0.0	0.034482759999999994	0.0	-1
1625	0.0	0.0	0.0	0.0	0.0019342359767891683	0.01087168528097472	0.0	0.5	0.0	-1
1626	0.041666666666666664	0.016594336152997425	0.07142857142857142	0.00556999264525619	0.04642166344294004	0.018504947449100306	0.0	0.025641025	0.0	-1
1627	0.0	0.0	0.0	0.0	0.019342359767891684	0.0019969199060309428	0.26666666499999997	0.375	0.0	-1
1628	0.041666666666666664	0.001471129091577786	0.0	0.0	0.009671179883945842	0.0014865525093036606	0.333333335	0.38888888999999993	0.0	-1
1629	0.0	0.0	0.0	0.0	0.013539651837524178	0.004306469151557923	0.0	0.142857145	0.0	-1
1630	0.16666666666666666	0.021271125590290547	0.07142857142857142	0.04071586173081638	0.05222437137330754	0.01893074860949391	0.112903225	0.32258064500000005	0.0	-1
1631	0.0	0.0	0.0	0.0	0.05222437137330754	0.00502812187741566	0.25595238	0.3612013	0.0	-1
1632	0.0	0.0	0.0	0.0	0.01160541586073501	0.0037671835409272578	0.0	0.166666665	0.0	-1
1633	0.20833333333333331	0.09321073924236853	0.0	0.0	0.05029013539651837	0.016978564461324022	0.07142857	0.086335405	0.0220882746307642	-1
1634	0.125	0.06796616403089371	0.0	0.0	0.030947775628626693	0.0060406935702342675	0.0	0.1372549	0.0	-1
1635	0.16666666666666666	0.025891872011769033	0.07142857142857142	0.46050502574160335	0.33462282398452614	0.09401386997853284	0.04765315999999999	0.125651545	0.005684658288389787	1
1636	0.20833333333333331	0.0753512320706142	0.14285714285714285	0.039107624417749454	0.007736943907156673	0.006524574315282312	0.0	0.05	0.0	-1
1637	0.041666666666666664	0.0	0.14285714285714285	0.0225545476832557	0.1218568665377176	0.030954026384237124	0.0	0.075126265	0.0	-1
1638	0.0	0.0	0.0	0.0	0.007736943907156673	0.0020868008411360534	0.0	0.125	0.0	-1
1639	0.20833333333333331	0.07013607944097094	0.0	0.0	0.04642166344294004	0.03398867100333488	0.044642854999999995	0.087301585	0.09999795911654505	-1
1640	0.125	0.04181929630011034	0.14285714285714285	0.05538612405001225	0.015473887814313346	0.005646606919676557	0.041666665	0.19444444499999997	0.0	-1
1641	0.08333333333333333	0.017065097462302316	0.3571428571428571	0.0451090953665114	0.13733075435203096	0.024446535027058493	0.032894735	0.08596490999999999	0.0	-1
1642	0.3333333333333333	0.03592497241632953	0.14285714285714285	0.0	0.03868471953578337	0.010866898144213688	0.060493824999999994	0.29410664500000006	0.0	1
1643	0.16666666666666666	0.034071349760941526	0.0	0.0	0.08897485493230174	0.039975132068009636	0.0	0.06862745	0.16381460366970793	1
1644	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	0.0	0.5	0.0	-1
1645	0.0	0.0	0.0	0.0	0.09090909090909091	0.038984655324018735	0.08510638499999999	0.16028369	0.0	1
1646	0.08333333333333333	0.03471864656123575	0.0	0.0	0.007736943907156673	0.0006565216129416798	0.0	0.333333335	0.0	-1
1647	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1648	0.0	0.0	0.0	0.0	0.027079303675048357	0.0038258015420827647	0.0	0.07142857	0.0	-1
1649	0.0	0.0	0.0	0.0	0.009671179883945842	0.0014615421621439776	0.0	0.066666665	0.0	-1
1650	0.125	0.014453843324751747	0.0	0.0	0.0367504835589942	0.005382621217290447	0.052631580000000004	0.07894736999999999	0.0	-1
1651	0.16666666666666666	0.047811695476278046	0.14285714285714285	0.017455258641823977	0.03868471953578337	0.01743325407330789	0.0	0.103305785	0.0	-1
1652	0.20833333333333331	0.02728944464876793	0.07142857142857142	0.02932091198823241	0.16247582205029013	0.04308368612393659	0.0	0.012310605000000002	0.0	-1
1653	0.0	0.0	0.0	0.0	0.02321083172147002	0.0028703281232479987	0.083333335	0.13888889	0.0	-1
1654	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005314698771432646	0.0	0.25	0.0	-1
1655	0.0	0.0	0.0	0.0	0.025145067698259187	0.005236020388180524	0.0	0.03846154	0.0	-1
1656	0.0	0.0	0.0	0.0	0.007736943907156673	0.0019461176383628364	0.25	0.35000000000000003	0.0	-1
1657	0.25	0.030011033468186836	0.0	0.0	0.02127659574468085	0.007839180687863153	0.0	0.035714285	0.0	-1
1658	0.29166666666666663	0.05899227657226922	0.0	0.0	0.1276595744680851	0.041520042048808735	0.004629630000000001	0.04826037999999999	0.008155905781514797	-1
1659	0.125	0.1093637366678926	0.3571428571428571	0.0415788183378279	0.1644100580270793	0.033275187183639934	0.019570704999999997	0.03650158	0.16145140391615437	1
1660	0.041666666666666664	0.005649135711658698	0.0	0.0	0.02127659574468085	0.01037147833778106	0.0	0.0	0.0	-1
1661	0.25	0.026204486943729313	0.14285714285714285	0.34832066683010543	0.5319148936170213	0.14286374076983507	0.03125	0.09269749000000001	0.0	-1
1662	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.10638297872340426	0.0296005350649895	0.063636365	0.19241758	0.0	-1
1663	0.08333333333333333	0.0118278778962854	0.14285714285714285	0.010237803383182153	0.019342359767891684	0.0029183948841955145	0.0	0.10714285500000001	0.0	-1
1664	0.29166666666666663	0.08003923009930122	0.0	0.0	0.025145067698259187	0.00461284590426404	0.058823530000000006	0.08823529499999999	0.0	-1
1665	0.0	0.0	0.0	0.0	0.009671179883945842	0.022501496710227335	0.0	0.4	0.0	-1
1666	0.0	0.0	0.0	0.0	0.05609284332688588	0.007634550574596369	0.07142857	0.10869564999999999	0.0	1
1667	0.0	0.0	0.0	0.0	0.009671179883945842	0.0037593678074398567	0.4	0.35000000000000003	0.0	-1
1668	0.0	0.0	0.0	0.0	0.007736943907156673	0.0010394925538243262	0.0	0.125	0.0	-1
1669	0.041666666666666664	0.013357852151526297	0.0	0.0	0.0793036750483559	0.019190960419313466	0.097560975	0.205284555	0.0	-1
1670	0.0	0.0	0.0	0.0	0.015473887814313346	0.0025557448503801105	0.5	0.625	0.0	-1
1671	0.0	0.0	0.0	0.0	0.09864603481624758	0.043563595841735483	0.019607845000000002	0.058823530000000006	0.0	-1
1672	0.041666666666666664	0.0	0.0	0.0	0.03288201160541586	0.01070625225601245	0.078431375	0.247058825	0.0	-1
1673	0.0	0.0	0.0	0.0	0.05222437137330754	0.00550357899685712	0.074074075	0.11111111000000001	0.0	-1
1674	0.041666666666666664	0.003236484001471129	0.07142857142857142	0.003922530031870557	0.14313346228239845	0.05450887474138065	0.013698629999999998	0.047597305	0.0	-1
1675	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1676	0.08333333333333333	0.12463405663847003	0.0	0.0	0.08897485493230174	0.03175542937430038	0.06521739	0.11956521499999999	0.0	-1
1677	0.08333333333333333	0.061640308937109235	0.0	0.0	0.19729206963249515	0.03808275352169867	0.25898692999999995	0.30269608	0.0	-1
1678	0.3333333333333333	0.07326222876057374	0.07142857142857142	0.014251859114488846	0.059961315280464215	0.017584097729614723	0.0	0.07336182499999999	0.06679050408259579	1
1679	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1680	0.0	0.0	0.0	0.0	0.20696324951644102	0.058204232144871235	0.0054713800000000005	0.09861565	0.0	-1
1681	0.125	0.035307098197866864	0.0	0.0	0.009671179883945842	0.003095030461010776	0.0	0.07142857	0.0	-1
1682	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1683	0.0	0.0	0.0	0.0	0.007736943907156673	0.00048457547621885884	0.5	0.625	0.0	-1
1684	0.041666666666666664	0.008826774549466716	0.21428571428571427	0.006472174552586418	0.19148936170212766	0.048024640443499945	0.00980392	0.10253268000000001	0.02696111356746405	-1
1685	0.25	0.03265906583302685	0.0	0.0	0.02321083172147002	0.003161464195653684	0.125	0.145833335	0.0	-1
1686	0.0	0.0	0.0	0.0	0.030947775628626693	0.007047186360618808	0.21875	0.34375	0.0	-1
1687	0.29166666666666663	0.028422214049282822	0.0	0.0	0.017408123791102514	0.003604928913728814	0.142857145	0.142857145	0.26305610160059667	-1
1688	0.5416666666666666	0.2557312737624127	0.14285714285714285	0.01106153468987497	0.18762088974854932	0.04479693595260716	0.04672897000000001	0.121028035	0.0	-1
1689	0.08333333333333333	0.010984430549466717	0.07142857142857142	0.0019612650159352785	0.058027079303675046	0.012470188868636255	0.060606059999999996	0.17171717	0.0	-1
1690	0.08333333333333333	0.03957337256344244	0.0	0.0	0.03481624758220503	0.0056664067783656884	0.0	0.066666665	0.0	-1
1691	0.0	0.0	0.0	0.0	0.013539651837524178	0.0007794891531955596	0.42857143	0.46428571500000004	0.0	-1
1692	0.16666666666666666	0.02118425891872012	0.0	0.0	0.007736943907156673	0.0007268632143282883	0.2	0.3	0.0	-1
1693	0.125	0.009121000367782274	0.0	0.0	0.11218568665377177	0.02189091536909738	0.0	0.02975518	0.0	-1
1694	0.08333333333333333	0.028539904376609047	0.0	0.0	0.04448742746615087	0.0065376005372402655	0.0	0.04	0.0	-1
1695	0.0	0.0	0.0	0.0	0.007736943907156673	0.008784884439838667	0.375	0.5	0.0	-1
1696	0.0	0.0	0.21428571428571427	0.03961755332189262	0.013539651837524178	0.003259160864246196	0.0	0.125	0.0	-1
1697	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1698	0.4583333333333333	0.08277553020963589	0.0	0.0	0.0793036750483559	0.018256771853219878	0.0	0.056737590000000004	0.029201722794869454	1
1699	0.29166666666666663	0.0437219566016918	0.21428571428571427	0.03906839911743074	0.015473887814313346	0.0022649995646487953	0.0	0.10526316000000001	0.10024232632667965	1
1700	0.375	0.09016844428098565	0.0	0.0	0.07736943907156674	0.00860839773398858	0.0	0.04761905	0.0	-1
1701	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011254656221857367	0.0	0.25	0.0	-1
1702	0.041666666666666664	0.008042172366311143	0.0	0.0	0.005802707930367505	0.000312629339496038	0.142857145	0.42857143	0.0	-1
1703	0.125	0.057491724898859876	0.14285714285714285	0.11555773473890661	0.17988394584139264	0.10023261357951341	0.0	0.13343798999999998	0.0	1
1704	0.9166666666666666	0.5741167020228025	0.07142857142857142	0.03883304731551851	0.10638297872340426	0.05272518609923036	0.08219178	0.19146282	0.031420673763335405	-1
1705	0.041666666666666664	0.04419271791099669	0.07142857142857142	0.012434420201029665	0.013539651837524178	0.0014677947489338983	0.0	0.02777778	0.0	-1
1706	0.0	0.0	0.0	0.0	0.02127659574468085	0.004932978347907983	0.0	0.272727275	0.0	-1
1707	0.08333333333333333	0.012945936005884517	0.0	0.0	0.05029013539651837	0.025573340500435977	0.03846154	0.10897436000000002	0.0	-1
1708	0.16666666666666666	0.2749540272158882	0.07142857142857142	0.03608727629320912	0.03481624758220503	0.014657887107242371	0.0	0.02777778	0.0	-1
1709	0.041666666666666664	0.002942258183155572	0.07142857142857142	0.13434665359156656	0.10638297872340426	0.04948857312588837	0.028301885	0.163102725	0.0	-1
1710	0.375	0.03248520511952924	0.07142857142857142	0.02000490316253984	0.11992263056092843	0.048773476795323234	0.0028169000000000002	0.086984535	0.029141865131519135	-1
1711	0.25	0.07443913203383597	0.0	0.0	0.04061895551257253	0.010729438931504022	0.01923077	0.060897435	0.0	-1
1712	0.08333333333333333	0.011533652077969843	0.0	0.0	0.01160541586073501	0.0013505587466228841	0.0	0.142857145	0.0	-1
1713	0.0	0.0	0.3571428571428571	0.2604233063790145	0.09090909090909091	0.032196132527999466	0.028846155	0.166217115	0.0	-1
1714	0.5416666666666666	0.055673855182052236	0.21428571428571427	0.008825692571708753	0.20889748549323017	0.06304908433052522	0.037013265000000004	0.06869926	0.08872899943102433	1
1715	0.29166666666666663	0.03100404560500184	0.0	0.0	0.09284332688588008	0.019822523800406357	0.11451048999999999	0.13894231	0.0	-1
1716	0.4583333333333333	0.1455044746745127	0.0	0.0	0.06382978723404255	0.032366776047684884	0.0	0.103603605	0.03538295348718882	1
1717	0.0	0.0	0.0	0.0	0.0019342359767891683	0.004978622231474405	0.833333335	0.857142855	0.0	-1
1718	0.125	0.006472968002942258	0.0	0.0	0.029013539651837523	0.004060273546704793	0.0	0.052083334999999994	0.3279523997584485	1
1719	0.0	0.0	0.0	0.0	0.01160541586073501	0.004892649163112994	0.0	0.25	0.0	-1
1720	0.125	0.008429569694740712	0.0	0.0	0.017408123791102514	0.0011731415964588824	0.333333335	0.555555555	0.0	-1
1721	0.041666666666666664	0.0037072453107760204	0.0	0.0	0.01160541586073501	0.002199347403354627	0.0	0.04761905	0.058699040030782294	1
1722	0.125	0.011062890768664952	0.0	0.0	0.02321083172147002	0.004677977017180097	0.0	0.153846155	0.0	-1
1723	0.0	0.0	0.0	0.0	0.02321083172147002	0.020117697996570042	0.0	0.083333335	0.0	-1
1724	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1725	0.0	0.0	0.07142857142857142	0.0	0.019342359767891684	0.0032865159314520993	0.0	0.09090909	0.0	-1
1726	0.5	0.09313718278778964	0.21428571428571427	0.0866879137043393	0.12959381044487428	0.02445456166029832	0.013157895000000001	0.11274588	0.004024493742700407	-1
1727	0.0	0.0	0.0	0.0	0.05222437137330754	0.008128362826896987	0.0	0.018518520000000004	0.0	1
1728	0.29166666666666663	0.025164889053328428	0.21428571428571427	0.10022064231429273	0.08704061895551257	0.04683949539665671	0.074074075	0.1314054	0.007720155729880877	-1
1729	0.125	0.012945936005884517	0.2857142857142857	0.6417259132140231	0.09477756286266925	0.07729890680743279	0.046296295	0.14722222000000001	0.022767165785561164	1
1730	0.5416666666666666	0.06322393612357484	0.0	0.0	0.0793036750483559	0.01847805343201282	0.0	0.092429195	0.01649058631372099	-1
1731	0.0	0.0	0.0	0.0	0.009671179883945842	0.0066746363982404106	0.0	0.2	0.0	-1
1732	0.041666666666666664	0.013387274733357853	0.21428571428571427	0.4007518183868595	0.2514506769825919	0.0527722633726869	0.037593984999999996	0.14584637	0.0	-1
1733	0.20833333333333331	0.02344979771974991	0.0	0.0	0.05222437137330754	0.016437269097352936	0.04310345	0.08448275999999999	0.03371168217262868	-1
1734	0.25	0.026323403212945934	0.07142857142857142	0.012552096101985781	0.15667311411992263	0.01783647148421204	0.00802568	0.024049265	0.1030330590721267	-1
1735	0.08333333333333333	0.08773813902169915	0.0	0.0	0.09284332688588008	0.028920037579741067	0.020408165000000002	0.022108845	0.027929651352955297	1
1736	0.0	0.0	0.0	0.0	0.02321083172147002	0.003860972342776069	0.0	0.083333335	0.0	-1
1737	0.29166666666666663	0.030158146377344614	0.0	0.0	0.017408123791102514	0.001012137486618423	0.0	0.136363635	0.0	-1
1738	0.375	0.035895549834497976	0.07142857142857142	0.03412601127727384	0.09671179883945842	0.026492173010371392	0.044642854999999995	0.09077380999999998	0.0	-1
1739	0.0	0.0	0.07142857142857142	0.0007845060063741113	0.02321083172147002	0.02049285320396529	0.26666666499999997	0.42361110999999996	0.0	-1
1740	0.0	0.0	0.0	0.0	0.030947775628626693	0.0030689780155317243	0.0625	0.11979166499999999	0.0	-1
1741	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1742	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1743	0.5	0.06836056673777124	0.07142857142857142	0.007531257661191468	0.0425531914893617	0.00787870596819568	0.0	0.018817205	0.0	-1
1744	0.0	0.0	0.0	0.0	0.03868471953578337	0.010402307063967331	0.0	0.07250000000000001	0.0	-1
1745	0.0	0.0	0.0	0.0	0.0019342359767891683	7.81573348740095e-06	0.0	0.333333335	0.0	-1
1746	0.0	0.0	0.0	0.0	0.005802707930367505	0.002172773909497464	0.0	0.333333335	0.47014479785600555	1
1747	0.0	0.0	0.0	0.0	0.13926499032882012	0.03669825554640249	0.14084507	0.188967135	0.0	-1
1748	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1749	0.0	0.0	0.0	0.0	0.019342359767891684	0.013385746218900974	0.125	0.25	0.0	-1
1750	0.41666666666666663	0.048083854358219935	0.0	0.0	0.1411992263056093	0.01684308803767424	0.0	0.029166665	0.0	-1
1751	0.20833333333333331	0.11086428834130195	0.21428571428571427	0.041448067349840655	0.01160541586073501	0.006900771620996927	0.0	0.016666665	0.0	-1
1752	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	0.0	1.0	0.0	-1
1753	0.0	0.0	0.0	0.0	0.01160541586073501	0.0008284677496645007	0.0	0.3	0.0	-1
1754	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0002813664055464342	0.0	0.5	0.0	-1
1755	0.0	0.0	0.0	0.0	0.013539651837524178	0.0014646684555389379	0.142857145	0.357142855	0.0	-1
1756	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.06963249516441006	0.006887224349097717	0.055555555000000006	0.20949073999999998	0.0	-1
1757	0.0	0.0	0.07142857142857142	0.0	0.019342359767891684	0.005106279212289669	0.0	0.227272725	0.0	-1
1758	0.041666666666666664	0.028981243104082385	0.0	0.0	0.009671179883945842	0.006823135334501029	0.0	0.083333335	0.0	-1
1759	0.0	0.0	0.0	0.0	0.009671179883945842	0.0014224634947069728	0.0	0.3	0.0	-1
1760	0.16666666666666666	0.056903273262228764	0.0	0.0	0.005802707930367505	0.005700796005710253	0.0	0.142857145	0.0	-1
1761	0.20833333333333331	0.03505700625229864	0.0	0.0	0.03288201160541586	0.0071472277492575405	0.0	0.037037034999999996	0.0	-1
1762	0.41666666666666663	0.09301669805075395	0.5	0.12617471603824468	0.5551257253384912	0.20295564879670375	0.0033444800000000004	0.034991995000000005	0.004018536714695857	-1
1763	0.125	0.0982714233173961	0.0	0.0	0.061895551257253385	0.0674784376805135	0.0	0.015151514999999999	0.1577085227421963	1
1764	0.041666666666666664	0.002648032364840015	0.0	0.0	0.0367504835589942	0.011482615114718845	0.083333335	0.22222222000000003	0.0	-1
1765	0.0	0.0	0.0	0.0	0.015473887814313346	0.0021376031088041598	0.025	0.525	0.0	-1
1766	0.041666666666666664	0.004178006620080912	0.07142857142857142	0.010277028683500859	0.005802707930367505	0.00039391296776500784	0.0	0.2	0.0	-1
1767	0.0	0.0	0.0	0.0	0.03288201160541586	0.006956002803786845	0.23529412000000002	0.31372549	0.0	-1
1768	0.29166666666666663	0.03073188672305995	0.0	0.0	0.1218568665377176	0.01942462530876972	0.059558824999999996	0.1345901	0.0	-1
1769	0.041666666666666664	0.0008826774549466716	0.0	0.0	0.06576402321083172	0.027627054731264877	0.05757576	0.195021645	0.0	-1
1770	0.0	0.0	0.14285714285714285	0.004471684236332435	0.08317214700193423	0.011937148401090938	0.022727275	0.106060605	0.0	-1
1771	0.0	0.0	0.0	0.0	0.13346228239845262	0.09056127610374348	0.0	0.039179105	0.0	-1
1772	0.0	0.0	0.0	0.0	0.0851063829787234	0.02348302257923059	0.022727275	0.136363635	0.0	-1
1773	0.0	0.0	0.0	0.0	0.05029013539651837	0.014933912761051365	0.0	0.041666665	0.0	-1
1774	0.0	0.0	0.0	0.0	0.10638297872340426	0.017500100306732793	0.027272724999999998	0.044352615	0.0	-1
1775	0.041666666666666664	0.01009194556822361	0.0	0.0	0.0425531914893617	0.011288003350882562	0.09090909	0.22499999999999998	0.0	-1
1776	0.0	0.0	0.0	0.0	0.058027079303675046	0.010719278477970402	0.0	0.182539685	0.0	-1
1777	0.41666666666666663	0.08069143067304156	0.3571428571428571	0.09718068153959304	0.11798839458413926	0.03544170889713415	0.013698629999999998	0.026744945	0.17951339251679435	1
1778	0.08333333333333333	0.009856564913571167	0.0	0.0	0.20889748549323017	0.03549762861009193	0.027522934999999995	0.148318045	0.0	-1
1779	0.3333333333333333	0.06590658330268481	0.0	0.0	0.030947775628626693	0.004927819963806299	0.0	0.055555555000000006	0.0	-1
1780	0.0	0.0	0.07142857142857142	0.10080902181907331	0.059961315280464215	0.02980608122755226	0.09375	0.240625	0.08357154745686766	1
1781	0.041666666666666664	0.0	0.0	0.0	0.015473887814313346	0.0030038469041788135	0.0	0.125	0.0	-1
1782	0.20833333333333331	0.03016795389481427	0.0	0.0	0.14313346228239845	0.03746378552338153	0.013495275000000001	0.101749225	0.05551747086549036	-1
1783	0.0	0.0	0.0	0.0	0.02321083172147002	0.005264678077113279	0.0	0.033333335	0.0	-1
1784	0.08333333333333333	0.022861346083118794	0.07142857142857142	0.0007845060063741113	0.04642166344294004	0.008615413284865807	0.020833334999999998	0.27222222	0.029342014129527617	-1
1785	0.0	0.0	0.0	0.0	0.03481624758220503	0.01903678205526249	0.0	0.10416666499999999	0.0	-1
1786	0.0	0.0	0.0	0.0	0.009671179883945842	0.002795427343472691	0.0	0.2	0.0	-1
1787	0.20833333333333331	0.012950839770503863	0.0	0.0	0.007736943907156673	0.0025406344317834197	0.0	0.0	0.14504785772914872	1
1788	0.0	0.0	0.0	0.0	0.13926499032882012	0.021151174717803253	0.014285715	0.036386055	0.0	-1
1789	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1790	0.16666666666666666	0.035307098197866864	0.0	0.0	0.025145067698259187	0.004580019823616956	0.0	0.07142857	0.0	-1
1791	0.0	0.0	0.0	0.0	0.0793036750483559	0.019872805008754324	0.14634146499999998	0.23780488	0.0	-1
1792	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00023447200462202848	0.0	0.5	0.0	-1
1793	0.08333333333333333	0.027951452739977935	0.0	0.0	0.04642166344294004	0.005635795156061083	0.05769231	0.08974359	0.0	-1
1794	0.3333333333333333	0.03590780925340199	0.0	0.0	0.027079303675048357	0.005295810749359142	0.0	0.125	0.0	-1
1795	0.0	0.0	0.0	0.0	0.01160541586073501	0.010277689535932248	0.0	0.055555555000000006	0.0	-1
1796	0.041666666666666664	0.0	0.2857142857142857	0.06073383998038736	0.4332688588007737	0.08143928841793273	0.041558215	0.10922498500000001	0.0	1
1797	0.0	0.0	0.0	0.0	0.0425531914893617	0.002895729257082052	0.106060605	0.37878787999999997	0.0	-1
1798	0.125	0.036336888561971314	0.07142857142857142	0.0	0.0425531914893617	0.011873401789088892	0.0	0.047999999999999994	0.17238244512869033	1
1799	0.041666666666666664	0.001471129091577786	0.0	0.0	0.03288201160541586	0.007247790187837528	0.0	0.12222221999999999	0.0	-1
1800	0.125	0.022434718646561238	0.0	0.0	0.030947775628626693	0.004715492537919622	0.07142857	0.15873016	0.0	-1
1801	0.20833333333333331	0.02211597401103347	0.0	0.0	0.02321083172147002	0.0018002239471190677	0.142857145	0.214285715	0.0	-1
1802	0.08333333333333333	0.025597646193453477	0.0	0.0	0.03868471953578337	0.014350989304594991	0.0375	0.053333334999999996	0.0	-1
1803	0.041666666666666664	0.011180581095991174	0.0	0.0	0.05609284332688588	0.015425652659112622	0.068965515	0.175287355	0.0	-1
1804	0.29166666666666663	0.020595807282089006	0.2857142857142857	0.013728855111546949	0.25338491295938104	0.06944114204042943	0.05839416	0.07141751	0.0	-1
1805	0.16666666666666666	0.017653549098933432	0.21428571428571427	0.01484023861926943	0.04061895551257253	0.01356837385909868	0.0	0.04	0.15039856682356909	1
1806	0.29166666666666663	0.04542846634792203	0.0	0.0	0.06382978723404255	0.019806006545092493	0.10810811000000002	0.20270270499999998	0.0	-1
1807	0.125	0.005001838911364472	0.0	0.0	0.13733075435203096	0.03261766109263045	0.02777778	0.099537035	0.0	-1
1808	0.20833333333333331	0.10839279146745126	0.0	0.0	0.027079303675048357	0.007533846033476403	0.052631580000000004	0.157894735	0.0	-1
1809	0.0	0.0	0.0	0.0	0.007736943907156673	0.0022696890047412357	0.0	0.125	0.0	-1
1810	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00029699787252123605	0.0	0.5	0.0	-1
1811	0.375	0.053365207796984185	0.0	0.0	0.22437137330754353	0.0691950434288289	0.0	0.04032258	0.3113419649938108	1
1812	0.0	0.0	0.0	0.0	0.0425531914893617	0.018616165336626023	0.0	0.015873014999999997	0.0	-1
1813	0.0	0.0	0.0	0.0	0.09671179883945842	0.016974070570883435	0.129761905	0.20699341	0.0	-1
1814	0.16666666666666666	0.043447345847738135	0.14285714285714285	0.037787039305712186	0.08897485493230174	0.01627730205718892	0.002857145	0.06739310999999999	0.009937018744284406	-1
1815	0.0	0.0	0.0	0.0	0.017408123791102514	0.007229553475845878	0.375	0.4375	0.0	-1
1816	0.375	0.03471864656123575	0.14285714285714285	0.003922530031870557	0.030947775628626693	0.006283068150521623	0.023809525	0.065079365	0.0	-1
1817	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1818	0.20833333333333331	0.0254505332842957	0.0	0.0	0.13152804642166344	0.03504331738902913	0.05479451999999999	0.115296805	0.0	-1
1819	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0002813664055464342	0.0	0.5	0.0	-1
1820	0.0	0.0	0.07142857142857142	0.0	0.0019342359767891683	0.0015944096314297936	0.0	0.5	0.0	-1
1821	0.0	0.0	0.0	0.0	0.007736943907156673	0.0	1.0	1.0	0.0	-1
1822	0.375	0.07362183808753218	0.3571428571428571	0.13488600147094876	0.1586073500967118	0.0793512750126405	0.0	0.054912119999999995	0.1049434553876561	1
1823	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1824	0.041666666666666664	0.0	0.14285714285714285	0.002353518019122334	0.017408123791102514	0.003050741305103219	0.0	0.333333335	0.0	-1
1825	0.041666666666666664	0.0	0.07142857142857142	0.014670262319195881	0.04448742746615087	0.017921476886610378	0.07692307500000001	0.115384615	0.2678170926124627	1
1826	0.0	0.0	0.0	0.0	0.02321083172147002	0.0023759829801698884	0.0	0.01190476	0.0	-1
1827	0.16666666666666666	0.027539536594336153	0.0	0.0	0.015473887814313346	0.001084823808051252	0.454545455	0.515151515	0.0	-1
1828	0.08333333333333333	0.009121000367782274	0.07142857142857142	0.006276048050992891	0.06963249516441006	0.03256864526716556	0.0	0.06755125	0.0	-1
1829	0.375	0.026069633444648768	0.0	0.0	0.2205029013539652	0.04684753825535925	0.0	0.029949709999999997	0.12026993508075808	1
1830	0.20833333333333331	0.06215520411916146	0.0	0.0	0.0425531914893617	0.021020415214364853	0.173913045	0.242236025	0.0	-1
1831	0.16666666666666666	0.046585754556822366	0.07142857142857142	0.003530277028683501	0.017408123791102514	0.009913476355419365	0.02777778	0.04047619000000001	0.0	-1
1832	0.041666666666666664	0.02000735564545789	0.0	0.0	0.10638297872340426	0.06685578425122772	0.01818182	0.106060605	0.02692824875927228	-1
1833	0.08333333333333333	0.014024764007355646	0.0	0.0	0.009671179883945842	0.0011306761111252324	0.0	0.07142857	0.0	-1
1834	0.0	0.0	0.0	0.0	0.02127659574468085	0.01372312538214922	0.0	0.21818182000000003	0.0	-1
1835	0.125	0.024714968738506805	0.0	0.0	0.11411992263056094	0.0268927231459083	0.134920635	0.19115761000000003	0.0	-1
1836	0.0	0.0	0.0	0.0	0.009671179883945842	0.0009808745526688192	0.0	0.2	0.0	-1
1837	0.0	0.0	0.0	0.0	0.02321083172147002	0.005861800115550712	0.083333335	0.291666665	0.0	-1
1838	0.0	0.0	0.07142857142857142	0.007452807060554058	0.05222437137330754	0.023807505775972033	0.0	0.009259260000000002	0.08172134339154785	1
1839	0.29166666666666663	0.054755424788525194	0.0	0.0	0.061895551257253385	0.01416679851926296	0.025641025	0.12820513	0.07724558888664892	-1
1840	0.5416666666666666	0.09377572286870174	0.07142857142857142	0.0	0.11605415860735009	0.018850693161216615	0.044117645	0.08548230000000001	0.021087090299049108	1
1841	0.25	0.025803604266274368	0.14285714285714285	0.023731306692816867	0.04642166344294004	0.007005938911548971	0.0	0.028735629999999998	0.0	-1
1842	0.4583333333333333	0.0636200283633689	0.42857142857142855	0.2764403039960775	0.5880077369439072	0.17586161161412736	0.03348618	0.09358620999999999	0.005069369816605782	1
1843	0.041666666666666664	0.002942258183155572	0.0	0.0	0.02127659574468085	0.009034987911435498	0.0	0.05844156	0.0	-1
1844	0.375	0.04780909937477014	0.0	0.0	0.061895551257253385	0.018176226374084396	0.0	0.100877195	0.17724660393663882	1
1845	0.08333333333333333	0.017359323280617876	0.0	0.0	0.005802707930367505	0.0012817802919337558	0.2	0.3	0.0	-1
1846	0.08333333333333333	0.00529606472968003	0.0	0.0	0.061895551257253385	0.013628033957010404	0.046875	0.10416666499999999	0.11782008294027901	-1
1847	0.08333333333333333	0.005884516366311144	0.0	0.0	0.013539651837524178	0.011254656221857368	0.0	0.055555555000000006	0.0	-1
1848	0.041666666666666664	0.029716807649871276	0.0	0.0	0.007736943907156673	0.0015709624309675908	0.0	0.2	0.0	-1
1849	0.0	0.0	0.0	0.0	0.007736943907156673	0.0011332813556731377	0.0	0.25	0.0	-1
1850	0.0	0.0	0.0	0.0	0.009671179883945842	0.0006565216129416798	0.2	0.4	0.0	-1
1851	0.0	0.0	0.0	0.0	0.05415860735009671	0.00951210291520633	0.07692307500000001	0.10976331499999999	0.0	-1
1852	0.0	0.0	0.0	0.0	0.02321083172147002	0.011696245163895521	0.083333335	0.11111111000000001	0.0	-1
1853	0.0	0.0	0.0	0.0	0.027079303675048357	0.010241216113512095	0.0	0.03846154	0.0	-1
1854	0.0	0.0	0.0	0.0	0.015473887814313346	0.011098341552109349	0.0	0.125	0.16799140113581257	1
1855	0.16666666666666666	0.004119161456417801	0.0	0.0	0.025145067698259187	0.004501862488742947	0.0625	0.1875	0.0	-1
1856	0.16666666666666666	0.04171001244575212	0.0	0.0	0.03868471953578337	0.013287305195482591	0.125	0.208333335	0.0	-1
1857	0.0	0.0	0.0	0.0	0.015473887814313346	0.00559606517697908	0.25	0.375	0.0	-1
1858	0.0	0.0	0.0	0.0	0.017408123791102514	0.018417775963060337	0.0	0.125	0.0	-1
1859	0.0	0.0	0.0	0.0	0.03868471953578337	0.01566846145185275	0.0	0.039473684999999994	0.17570780901721508	1
1860	0.16666666666666666	0.012357484369253402	0.07142857142857142	0.011179210590831087	0.06576402321083172	0.021368215354554194	0.0	0.00980392	0.0	-1
1861	0.0	0.0	0.0	0.0	0.007736943907156673	0.0035452167098850708	0.2	0.3	0.04740675639024885	1
1862	0.0	0.0	0.0	0.0	0.0425531914893617	0.005421513795239409	0.19047619	0.285714285	0.046379494336343634	1
1863	0.0	0.0	0.0	0.0	0.030947775628626693	0.007221737742358477	0.0625	0.25	0.0	-1
1864	0.16666666666666666	0.08962118425891873	0.0	0.0	0.013539651837524178	0.002150889855732741	0.0	0.1875	0.0	-1
1865	0.16666666666666666	0.04016182420007356	0.0	0.0	0.2514506769825919	0.05482526254205905	0.11403508999999999	0.21235782000000003	0.0	-1
1866	0.0	0.0	0.0	0.0	0.03481624758220503	0.006833881968046205	0.055555555000000006	0.034391534999999994	0.0	-1
1867	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1868	0.0	0.0	0.0	0.0	0.007736943907156673	0.022509312443714735	0.0	0.25	0.0	-1
1869	0.0	0.0	0.0	0.0	0.09671179883945842	0.018075992702770403	0.04	0.1775	0.0	-1
1870	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1871	0.125	0.004119161456417801	0.0	0.0	0.05222437137330754	0.0247862961382547	0.133333335	0.291666665	0.0	-1
1872	0.25	0.4535490989334314	0.0	0.0	0.015473887814313346	0.002946531524750158	0.0	0.07692307500000001	0.0	-1
1873	0.25	0.03817579992644354	0.0	0.0	0.08123791102514506	0.018336804964130864	0.0	0.026595745000000004	0.06999374234569687	1
1874	0.16666666666666666	0.011270483430673042	0.0	0.0	0.10058027079303675	0.02549448842501227	0.06	0.13	0.0	-1
1875	0.08333333333333333	0.004178006620080912	0.0	0.0	0.10251450676982592	0.031521895257696844	0.01818182	0.18181818	0.030113819354584487	1
1876	0.16666666666666666	0.01871276204486944	0.0	0.0	0.05222437137330754	0.007189906391996389	0.037037034999999996	0.16975308500000003	0.0	-1
1877	0.5833333333333333	0.1949351127031997	0.14285714285714285	0.022750674184849228	0.0793036750483559	0.013353748473136088	0.09375	0.10597042	0.037565823546175915	1
1878	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0002532297649917907	0.0	0.5	0.0	-1
1879	0.0	0.0	0.0	0.0	0.01160541586073501	0.00214151097554786	0.333333335	0.5	0.0	-1
1880	0.041666666666666664	0.0067671938212578156	0.0	0.0	0.029013539651837523	0.010258150202213746	0.142857145	0.142857145	0.0	-1
1881	0.125	0.01463773446119897	0.0	0.0	0.11411992263056094	0.011789661788331397	0.0	0.016666665	0.0	-1
1882	0.041666666666666664	0.0020595807282089004	0.0	0.0	0.009671179883945842	0.001227070157521949	0.0	0.142857145	0.0	-1
1883	0.041666666666666664	0.005590290547995587	0.0	0.0	0.08317214700193423	0.02277681522304388	0.11904761999999999	0.20079365	0.0	-1
1884	0.0	0.0	0.0	0.0	0.11218568665377177	0.025728873596835254	0.07142857	0.183035715	0.0	-1
1885	0.20833333333333331	0.023067304155939685	0.0	0.0	0.06769825918762089	0.011042068271000061	0.12280701999999999	0.199122805	0.09803175983140533	-1
1886	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1887	0.08333333333333333	0.011033468186833395	0.0	0.0	0.10638297872340426	0.022204068909838424	0.006060605	0.028751254999999996	0.0	-1
1888	0.125	0.02731396346598014	0.0	0.0	0.04642166344294004	0.007250134907883748	0.013333335000000002	0.07666666500000001	0.06589112104431578	1
1889	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1890	0.041666666666666664	0.019271791099668995	0.07142857142857142	0.015101740622701643	0.25338491295938104	0.06100437552850372	0.044444445	0.11435185	0.0	-1
1891	0.08333333333333333	0.005472600220669364	0.0	0.0	0.1644100580270793	0.04430395604622316	0.024418605	0.066944725	0.13820344149283081	-1
1892	0.041666666666666664	0.0008826774549466716	0.0	0.0	0.019342359767891684	0.009021961689477546	0.0	0.11111111000000001	0.0	-1
1893	0.041666666666666664	0.001471129091577786	0.0	0.0	0.03288201160541586	0.0060806406531979384	0.0	0.208333335	0.034333550739393696	-1
1894	0.0	0.0	0.14285714285714285	0.020593282667320422	0.03481624758220503	0.007846996421350554	0.0	0.05	0.0	-1
1895	0.3333333333333333	0.0985843726075763	0.21428571428571427	0.28951540408923754	0.06963249516441006	0.03483796435324084	0.029268295000000003	0.050430415000000006	0.10263316966641346	-1
1896	0.08333333333333333	0.04266274365575579	0.0	0.0	0.013539651837524178	0.0030715832605485733	0.0	0.0625	0.0	-1
1897	0.0	0.0	0.0	0.0	0.1218568665377176	0.08159756022550331	0.0	0.016649325	0.19005251327479855	1
1898	0.20833333333333331	0.012410979972048548	0.0	0.0	0.02321083172147002	0.0036137109563679566	0.0	0.05	0.0	-1
1899	0.125	0.02459727841118058	0.0	0.0	0.01160541586073501	0.004914533216877717	0.0	0.125	0.0	-1
1900	0.041666666666666664	0.0010297903641044502	0.0	0.0	0.05029013539651837	0.006778377234584227	0.0	0.03846154	0.0	-1
1901	0.08333333333333333	0.012122103714600957	0.0	0.0	0.06963249516441006	0.00931322802358697	0.0	0.027027025000000003	0.0	-1
1902	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1903	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1904	0.041666666666666664	0.0	0.0	0.0	0.029013539651837523	0.008457600600053752	0.26190476	0.46904762	0.0	-1
1905	0.29166666666666663	0.06502390584773814	0.0	0.0	0.05222437137330754	0.02741107995735254	0.0	0.065656565	0.0	-1
1906	0.0	0.0	0.0	0.0	0.03481624758220503	0.014099583211271314	0.0	0.037037034999999996	0.0	-1
1907	0.16666666666666666	0.027068775285031262	0.0	0.0	0.0367504835589942	0.017958024741386823	0.060606059999999996	0.12644628	0.11841544860941772	-1
1908	0.08333333333333333	0.040308937109231335	0.0	0.0	0.01160541586073501	0.002898073977128272	0.0	0.142857145	0.16579024041591958	1
1909	0.0	0.0	0.5	0.10577755987251779	0.04642166344294004	0.008110386639875965	0.09569892499999999	0.12685612	0.0	-1
1910	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1911	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1912	0.16666666666666666	0.026872624738506806	0.0	0.0	0.05222437137330754	0.011865623274124359	0.0	0.037037034999999996	0.03347801247263337	-1
1913	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008206520161770996	0.333333335	0.5	0.0	-1
1914	0.125	0.006816231458624495	0.0	0.0	0.02321083172147002	0.001910556050995162	0.0	0.07142857	0.0	-1
1915	0.125	0.03515998528870908	0.0	0.0	0.03288201160541586	0.01052974694090093	0.1	0.1	0.0	-1
1916	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1917	0.0	0.0	0.07142857142857142	0.0	0.013539651837524178	0.002938715791262757	0.0	0.166666665	0.0	-1
1918	0.7083333333333333	0.06435945774181684	0.2857142857142857	0.3171365530767345	0.14313346228239845	0.0561442307817104	0.09883721	0.07804934000000001	0.0	-1
1919	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1920	0.29166666666666663	0.08552163786686282	0.0	0.0	0.06769825918762089	0.021642287070301903	0.00877193	0.084429825	0.04684840725216015	-1
1921	0.0	0.0	0.0	0.0	0.07156673114119923	0.019223057041922707	0.027027025000000003	0.07207206999999999	0.0	-1
1922	0.041666666666666664	0.00735564545788893	0.0	0.0	0.05415860735009671	0.0353088786463712	0.035714285	0.23214285499999998	0.0	-1
1923	0.0	0.0	0.0	0.0	0.013539651837524178	0.02733943573892852	0.23809523999999999	0.523809525	0.0	-1
1924	0.0	0.0	0.0	0.0	0.02321083172147002	0.007542182815341916	0.1	0.2	0.0	-1
1925	0.0	0.0	0.0	0.0	0.01160541586073501	0.001409437272280076	0.166666665	0.333333335	0.0	-1
1926	0.0	0.0	0.0	0.0	0.0367504835589942	0.018915638186207777	0.0	0.02777778	0.0	-1
1927	0.08333333333333333	0.011769032732622288	0.14285714285714285	0.06354498651630301	0.03288201160541586	0.007529156593383963	0.12280701999999999	0.184210525	0.12055781350219902	-1
1928	0.0	0.0	0.0	0.0	0.01160541586073501	0.000922256551513312	0.0	0.166666665	0.0	-1
1929	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1930	0.041666666666666664	0.004472232438396469	0.14285714285714285	0.024555037999509685	0.16247582205029013	0.07724599863727091	0.08823529499999999	0.19352941	0.0	-1
1931	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1932	0.125	0.010945200441338728	0.07142857142857142	0.0	0.005802707930367505	0.00021884053764722658	0.0	0.166666665	0.0	-1
1933	0.0	0.0	0.0	0.0	0.019342359767891684	0.010387109804755861	0.0	0.2	0.0	-1
1934	0.29166666666666663	0.06955498344979773	0.0	0.0	0.027079303675048357	0.0053412722652898086	0.298245615	0.42105263	0.0	-1
1935	0.0	0.0	0.0	0.0	0.03868471953578337	0.004181417415759508	0.11111111000000001	0.14444444499999998	0.0	-1
1936	0.0	0.0	0.0	0.0	0.005802707930367505	0.00040641814134484937	0.0	0.333333335	0.0	-1
1937	0.0	0.0	0.0	0.0	0.11411992263056094	0.047463386322288484	0.0	0.105932205	0.0	-1
1938	0.5833333333333333	0.10359901225450531	0.14285714285714285	0.29772002941897524	0.12379110251450677	0.057216528767013934	0.07077625500000001	0.11917808	0.03560418185617154	1
1939	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1940	0.0	0.0	0.0	0.0	0.03288201160541586	0.005382435127802405	0.02777778	0.15277778	0.09965482055529083	-1
1941	0.25	0.1223979404192718	0.14285714285714285	0.047462613385633734	0.18181818181818182	0.045044956468703726	0.030612245000000003	0.12670068	0.0	-1
1942	0.0	0.0	0.07142857142857142	0.023339053689629814	0.0851063829787234	0.035709900211320596	0.0	0.016795865	0.0	-1
1943	0.041666666666666664	0.021380409465244575	0.2857142857142857	0.1353272860995342	0.04642166344294004	0.013754269895231312	0.0	0.17948718	0.02394078555469131	1
1944	0.08333333333333333	0.01027338482383229	0.07142857142857142	0.013140475606766365	0.04061895551257253	0.007760744220320226	0.04347826	0.12560386499999998	0.0	-1
1945	0.20833333333333331	0.05185730047811696	0.0	0.0	0.025145067698259187	0.018492807004539386	0.0	0.1875	0.0	-1
1946	0.08333333333333333	0.01265171018756896	0.0	0.0	0.005802707930367505	0.00035952374042044365	0.0	0.2	0.0	-1
1947	0.375	0.07848277552041193	0.2857142857142857	0.5147928413826919	0.05029013539651837	0.011621630962056848	0.0	0.10984848500000002	0.03428755669941522	1
1948	0.125	0.005590290547995587	0.0	0.0	0.10251450676982592	0.03976905723360232	0.030864199999999998	0.080246915	0.0	-1
1949	0.41666666666666663	0.04814515139389482	0.07142857142857142	0.11532238293699437	0.15473887814313347	0.030939362583225397	0.011627905000000001	0.12112403000000001	0.07287470249550823	1
1950	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1951	0.0	0.0	0.0	0.0	0.0367504835589942	0.0035014486023556253	0.0	0.26315789500000003	0.0	-1
1952	0.0	0.0	0.07142857142857142	0.08708016670752636	0.04835589941972921	0.024163642693337446	0.03846154	0.12179487	0.0	-1
1953	0.08333333333333333	0.013652077969841853	0.0	0.0	0.030947775628626693	0.007242996537444208	0.0	0.055555555000000006	0.17113194985097183	1
1954	0.20833333333333331	0.02151526296432512	0.14285714285714285	0.02098553567050748	0.3868471953578337	0.1042820515652574	0.01729448	0.060762655000000006	0.0	-1
1955	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
1956	0.041666666666666664	0.02412651710187569	0.0	0.0	0.11992263056092843	0.019432667557845052	0.032258065	0.04919355	0.0	-1
1957	0.0	0.0	0.0	0.0	0.04835589941972921	0.01769169432208079	0.12	0.16571428500000002	0.0	-1
1958	0.0	0.0	0.0	0.0	0.0019342359767891683	0.00037515520739524557	0.0	0.5	0.0	-1
1959	0.29166666666666663	0.023302684810592132	0.0	0.0	0.058027079303675046	0.01581774196146211	0.0	0.09142856999999999	0.04766102674508967	-1
1960	0.41666666666666663	0.05801152385435822	0.0	0.0	0.06769825918762089	0.016862097636608432	0.0	0.052264809999999995	0.1468169116387916	-1
1961	0.08333333333333333	0.03354174328797352	0.0	0.0	0.04642166344294004	0.00575759033519765	0.462962965	0.57142857	0.0	-1
1962	0.3333333333333333	0.060053591143802876	0.0	0.0	0.029013539651837523	0.005435563507818444	0.0	0.061403509999999994	0.06677155275288342	-1
1963	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1964	0.16666666666666666	0.1297830084589923	0.0	0.0	0.03868471953578337	0.0039050754107587305	0.0	0.194	0.0	-1
1965	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1966	0.0	0.0	0.0	0.0	0.029013539651837523	0.0023509726330102057	0.0	0.066666665	0.0	-1
1967	0.0	0.0	0.0	0.0	0.019342359767891684	0.007542182815341916	0.0	0.3	0.0	-1
1968	0.0	0.0	0.0	0.0	0.05609284332688588	0.06690215760846346	0.22413792999999999	0.362068965	0.0	-1
1969	0.125	0.03854358219933799	0.0	0.0	0.015473887814313346	0.0018393026145560724	0.0	0.033333335	0.0	-1
1970	0.125	0.015005516734093418	0.21428571428571427	0.034910517283647954	0.01160541586073501	0.0024150616476068935	0.0	0.1	0.0	-1
1971	0.0	0.0	0.0	0.0	0.07543520309477757	0.01259570582659163	0.03846154	0.06923077	0.0	-1
1972	0.041666666666666664	0.012847860734093417	0.0	0.0	0.1102514506769826	0.07120170425545133	0.0	0.153107345	0.03361688326909347	-1
1973	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
1974	0.0	0.0	0.0	0.0	0.025145067698259187	0.0032904237981957996	0.153846155	0.23076923	0.0	-1
1975	0.16666666666666666	0.07620448694372932	0.07142857142857142	0.01647462613385634	0.03481624758220503	0.006283353487319781	0.0	0.08552631499999999	0.0	-1
1976	0.25	0.13251930856932695	0.0	0.0	0.01160541586073501	0.0011395339424630584	0.0	0.142857145	0.0	-1
1977	0.41666666666666663	0.45891872011769036	0.07142857142857142	0.0027457710223093897	0.0793036750483559	0.026007039271940997	0.02173913	0.079710145	0.050352303979622544	1
1978	0.16666666666666666	0.026774549466715706	0.07142857142857142	0.07374356459916646	0.30947775628626695	0.03780515681635934	0.024390245000000005	0.08684669	0.002152078809657059	-1
1979	0.0	0.0	0.0	0.0	0.04061895551257253	0.0041110758143728995	0.04761905	0.154761905	0.0	-1
1980	0.3333333333333333	0.04251563074659802	0.2857142857142857	0.07128108740377542	0.10058027079303675	0.044186875280010675	0.036290325	0.15030382	0.0	-1
1981	0.125	0.014534755424788525	0.0	0.0	0.3404255319148936	0.10704016956235053	0.016853935	0.05758426999999999	0.07548669216118258	-1
1982	0.25	0.020948878264067675	0.0	0.0	0.195357833655706	0.059400969362571256	0.019417475	0.12016138999999998	0.011740189467895738	1
1983	0.08333333333333333	0.011033468186833395	0.0	0.0	0.13539651837524178	0.09979702171230599	0.083333335	0.13895417999999998	0.0	1
1984	0.0	0.0	0.0	0.0	0.005802707930367505	0.006283849723870363	0.0	0.333333335	0.0	1
1985	0.3333333333333333	0.020546769644722327	0.07142857142857142	0.06158372150036774	0.08704061895551257	0.014098280589544465	0.035947709999999994	0.13137255	0.028814816013689955	-1
1986	0.0	0.0	0.0	0.0	0.08123791102514506	0.012077262171406316	0.023809525	0.095238095	0.0	-1
1987	0.0	0.0	0.0	0.0	0.09284332688588008	0.06711891394009306	0.041666665	0.17083333500000003	0.0	-1
1988	0.0	0.0	0.21428571428571427	0.0475606766364305	0.172147001934236	0.051530726714529386	0.01630435	0.08643746	0.0	-1
1989	0.125	0.008753218094887827	0.0	0.0	0.02321083172147002	0.0062366488242678085	0.0	0.02777778	0.18656018311693853	1
1990	0.0	0.0	0.07142857142857142	0.041500367737190486	0.0851063829787234	0.013570671211110523	0.0	0.18401983	0.03527018934734608	-1
1991	0.125	0.02625965428466348	0.0	0.0	0.015473887814313346	0.0010605950342403088	0.09090909	0.166666665	0.0	1
1992	0.0	0.0	0.0	0.0	0.03288201160541586	0.00461128275756656	0.058823530000000006	0.26470588	0.0	-1
1993	0.0	0.0	0.0	0.0	0.04835589941972921	0.006847754894986341	0.04	0.123492065	0.0	-1
1994	0.41666666666666663	0.15505700625229865	0.21428571428571427	0.08354988967884286	0.05029013539651837	0.015550530712118336	0.0	0.0172043	0.0	-1
1995	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0001406832027732171	0.0	0.25	0.0	-1
1996	0.25	0.04913571165869805	0.0	0.0	0.13733075435203096	0.022594634195741706	0.020270270000000003	0.06981981999999999	0.04545352006087969	1
1997	0.20833333333333331	0.026774549466715706	0.14285714285714285	0.09131649914194656	0.4758220502901354	0.14423735175664412	0.032128515	0.12479919499999999	0.0	-1
1998	0.0	0.0	0.0	0.0	0.005802707930367505	0.0002501034715968304	0.166666665	0.5	0.0	-1
1999	0.375	0.021870785827142334	0.07142857142857142	0.16435400833537633	0.1218568665377176	0.042475813215826434	0.014285715	0.064285715	0.0	-1
2000	0.0	0.0	0.0	0.0	0.0038684719535783366	0.003860972342776069	0.0	0.5	0.0	-1
2001	0.08333333333333333	0.0067671938212578156	0.0	0.0	0.0425531914893617	0.005246962415062887	0.0	0.059523809999999996	0.0	-1
2002	0.0	0.0	0.0	0.0	0.015473887814313346	0.007772746953220245	0.083333335	0.125	0.0	-1
2003	0.0	0.0	0.0	0.0	0.015473887814313346	0.004023539599314009	0.0	0.142857145	0.0	-1
2004	0.08333333333333333	0.0439867598381758	0.0	0.0	0.01160541586073501	0.005095858233785419	0.0	0.07142857	0.0	1
2005	0.0	0.0	0.0	0.0	0.009671179883945842	0.0015944096314297936	0.0	0.05	0.0	-1
2006	0.0	0.0	0.0	0.0	0.04448742746615087	0.008859915481317716	0.0	0.03985507	0.0	-1
2007	0.0	0.0	0.0	0.0	0.13926499032882012	0.03601724462998979	0.04225352	0.10177733000000001	0.011736939007207124	1
2008	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
2009	0.0	0.0	0.0	0.0	0.029013539651837523	0.020297459866780266	0.133333335	0.2	0.0	-1
2010	0.08333333333333333	0.030393527031997058	0.0	0.0	0.0735009671179884	0.025788273171339502	0.0	0.059829059999999996	0.0	-1
2011	0.0	0.0	0.0	0.0	0.005802707930367505	0.00018757760369762279	0.0	0.333333335	0.0	-1
2012	0.041666666666666664	0.016917984553144538	0.0	0.0	0.04448742746615087	0.014292371303439485	0.0	0.04347826	0.085614335746218	1
2013	0.25	0.031240897388745865	0.14285714285714285	0.04542289776906105	0.061895551257253385	0.008104029842785165	0.00980392	0.07107843000000001	0.0	-1
2014	0.0	0.0	0.0	0.0	0.172147001934236	0.04571317687473842	0.033707865000000004	0.12239246499999998	0.0	1
2015	0.20833333333333331	0.010690204731151159	0.21428571428571427	0.02078940916891395	0.0425531914893617	0.006346375591769571	0.012820515	0.06730769	0.0	-1
2016	0.3333333333333333	0.008679661640308938	0.0	0.0	0.172147001934236	0.10582931861496163	0.031578945000000004	0.150626565	0.0	-1
2017	0.16666666666666666	0.033639818550937846	0.0	0.0	0.10638297872340426	0.01949802198658775	0.009433960000000002	0.05345912	0.0	-1
2018	0.041666666666666664	0.021478484737035675	0.0	0.0	0.04448742746615087	0.020015311887885093	0.0	0.04347826	0.134966283107086	1
2019	0.25	0.09273017041559398	0.07142857142857142	0.033341505270899734	0.019342359767891684	0.006296441739628131	0.07142857	0.07142857	0.0	1
2020	0.0	0.0	0.0	0.0	0.015473887814313346	0.006698083598702614	0.125	0.1875	0.0	-1
2021	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2022	0.125	0.008826774549466716	0.0	0.0	0.04448742746615087	0.009774356299343626	0.083333335	0.131944445	0.0	-1
2023	0.20833333333333331	0.01171999509525561	0.0	0.0	0.06576402321083172	0.036715385023751886	0.1	0.275833335	0.0	-1
2024	0.0	0.0	0.0	0.0	0.029013539651837523	0.011382834251050744	0.0	0.115384615	0.11529455244529108	1
2025	0.0	0.0	0.0	0.0	0.007736943907156673	0.00197738057231244	0.083333335	0.45833333499999995	0.0	-1
2026	0.0	0.0	0.2857142857142857	0.04000980632507968	0.17988394584139264	0.044321737215062204	0.037719300000000004	0.18658043500000002	0.0	-1
2027	0.0	0.0	0.0	0.0	0.029013539651837523	0.0021858001314554168	0.133333335	0.26666666499999997	0.0	-1
2028	0.125	0.03317396101507907	0.42857142857142855	0.11277273841627851	0.05222437137330754	0.023314332992917033	0.06984127	0.10663003500000001	0.021319457761477142	-1
2029	0.0	0.0	0.0	0.0	0.01160541586073501	0.0014224634947069728	0.0	0.166666665	0.0	-1
2030	0.125	0.017869314698050753	0.0	0.0	0.05222437137330754	0.010893569334739443	0.0	0.074074075	0.0	-1
2031	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
2032	0.0	0.0	0.14285714285714285	0.1514096592302035	0.06963249516441006	0.025165719939757025	0.0	0.046616540000000005	0.046174163823147055	1
2033	0.0	0.0	0.0	0.0	0.02321083172147002	0.004294745551326822	0.0	0.15277778	0.0	-1
2034	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2035	0.0	0.0	0.0	0.0	0.0367504835589942	0.010893178548065072	0.052631580000000004	0.17543859499999997	0.0	-1
2036	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.015473887814313346	0.0038140779418516634	0.1	0.2	0.05706371579982044	1
2037	0.0	0.0	0.0	0.0	0.019342359767891684	0.0017064351452702564	0.0	0.083333335	0.0	-1
2038	0.3333333333333333	0.03923501287237955	0.14285714285714285	0.15054670262319197	0.027079303675048357	0.008636072874238553	0.026315790000000002	0.080701755	0.07508383656121809	-1
2039	0.0	0.0	0.0	0.0	0.009671179883945842	0.0008519149501267035	0.0	0.2	0.0	-1
2040	0.0	0.0	0.0	0.0	0.05029013539651837	0.011098341552109349	0.01923077	0.08760683999999999	0.0	-1
2041	0.041666666666666664	0.0468407502758367	0.0	0.0	0.04061895551257253	0.0082299673622332	0.0	0.045454545	0.0	-1
2042	0.0	0.0	0.0	0.0	0.04448742746615087	0.013075722124421789	0.0	0.06521739	0.0	-1
2043	0.3333333333333333	0.11439254628907687	0.07142857142857142	0.3705810247609708	0.03288201160541586	0.02289098076755997	0.095238095	0.174603175	0.0	-1
2044	0.16666666666666666	0.009979159005516734	0.2857142857142857	0.3082618288796274	0.48549323017408125	0.14533474420203113	0.05804150500000001	0.13940578	0.0	-1
2045	0.0	0.0	0.0	0.0	0.08897485493230174	0.037907610030932015	0.054347824999999995	0.138405795	0.0	-1
2046	0.0	0.0	0.0	0.0	0.05415860735009671	0.03945382264439999	0.044642854999999995	0.25892857	0.0	-1
2047	0.0	0.0	0.0	0.0	0.009671179883945842	0.0042752062176083195	0.0	0.25	0.0	-1
2048	0.0	0.0	0.0	0.0	0.07736943907156674	0.0148962669786081	0.008333335	0.083333335	0.0	-1
2049	0.125	0.05434023947039353	0.0	0.0	0.2495164410058027	0.11988164050788423	0.0	0.045676020000000005	0.0	-1
2050	0.0	0.0	0.0	0.0	0.09864603481624758	0.013668229158249367	0.04	0.17250000000000001	0.0	-1
2051	0.041666666666666664	0.0038249356381022436	0.0	0.0	0.0367504835589942	0.009612483773976504	0.0	0.11052631499999999	0.0	-1
2052	0.16666666666666666	0.015446855461566752	0.0	0.0	0.02321083172147002	0.0036640158588935653	0.0	0.066666665	0.0	-1
2053	0.0	0.0	0.0	0.0	0.030947775628626693	0.0029817023254434622	0.0	0.09375	0.0	-1
2054	0.08333333333333333	0.007649871276204487	0.0	0.0	0.0735009671179884	0.026412620004337067	0.0625	0.1475	0.0	-1
2055	0.3333333333333333	0.13644722324383965	0.2857142857142857	0.13238538857563129	0.3036750483558994	0.09572306292568504	0.03599182	0.09908186999999999	0.0	1
2056	0.08333333333333333	0.01986024273630011	0.0	0.0	0.019342359767891684	0.004189233149246909	0.0	0.09090909	0.21980010593885374	1
2057	0.0	0.0	0.0	0.0	0.058027079303675046	0.043140243600746954	0.125	0.32440476	0.0	-1
2058	0.125	0.024303052592865023	0.0	0.0	0.0019342359767891683	0.0002532297649917907	0.0	0.25	0.0	-1
2059	0.0	0.0	0.0	0.0	0.01160541586073501	0.024486693016027173	0.25	0.333333335	0.0	-1
2060	0.041666666666666664	0.005590290547995587	0.0	0.0	0.007736943907156673	0.0008050205492022978	0.25	0.5	0.0	-1
2061	0.0	0.0	0.0	0.0	0.01160541586073501	0.0013052274923959586	0.0	0.333333335	0.0	-1
2062	0.0	0.0	0.2857142857142857	0.0054915420446187795	0.015473887814313346	0.0044502786477261	0.083333335	0.23611111	0.0	1
2063	0.041666666666666664	0.03618977565281353	0.0	0.0	0.013539651837524178	0.0028371112559265445	0.0	0.125	0.2390552407483922	1
2064	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
2065	0.041666666666666664	0.012063258550937844	0.0	0.0	0.017408123791102514	0.004922348950365117	0.0	0.2	0.0	-1
2066	0.041666666666666664	0.005884516366311144	0.0	0.0	0.03868471953578337	0.0034311070009690166	0.6	0.6488095250000001	0.0	-1
2067	0.0	0.0	0.0	0.0	0.009671179883945842	0.0018406052362829235	0.0	0.2	0.0	-1
2068	0.041666666666666664	0.009635895549834498	0.0	0.0	0.04642166344294004	0.0086572274590234	0.0	0.12	0.033084042267823445	-1
2069	0.0	0.0	0.0	0.0	0.027079303675048357	0.0067202281774379645	0.07142857	0.166666665	0.0	-1
2070	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2071	0.0	0.0	0.0	0.0	0.01160541586073501	0.0010264663313974296	0.333333335	0.5	0.0	-1
2072	0.0	0.0	0.0	0.0	0.025145067698259187	0.015304508790057908	0.0	0.030303029999999998	0.0	-1
2073	0.0	0.0	0.0	0.0	0.0038684719535783366	4.1683911938015554e-05	0.25	0.7000000000000001	0.0	-1
2074	0.0	0.0	0.0	0.0	0.05609284332688588	0.018062160089383595	0.29310345000000004	0.47701149500000006	0.0	-1
2075	0.5	0.07016795389481427	0.0	0.0	0.025145067698259187	0.004208511957994782	0.0	0.05	0.0	-1
2076	0.3333333333333333	0.030893710923133505	0.07142857142857142	0.009610198578082863	0.13539651837524178	0.09033372660369152	0.029609279999999998	0.11726682	0.0	-1
2077	0.0	0.0	0.0	0.0	0.02321083172147002	0.004400257953406735	0.083333335	0.10416666499999999	0.0	-1
2078	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2079	0.125	0.01471129091577786	0.0	0.0	0.025145067698259187	0.012442647711942312	0.0	0.066666665	0.0	-1
2080	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2081	0.0	0.0	0.0	0.0	0.005802707930367505	0.0005627328110928684	0.0	0.333333335	0.0	-1
2082	0.125	0.06677588687017286	0.0	0.0	0.1102514506769826	0.07651639019344958	0.016666665	0.11660628	0.0	-1
2083	0.125	0.023930366555351232	0.07142857142857142	0.01274822260357931	0.03288201160541586	0.011465681026017192	0.0	0.013157895000000001	0.0	-1
2084	0.0	0.0	0.0	0.0	0.013539651837524178	0.005275620103995641	0.142857145	0.11904761999999999	0.0	-1
2085	0.4583333333333333	0.0736300110334682	0.0	0.0	0.32688588007736946	0.12937059390359598	0.012032085000000001	0.080259835	0.030189035371290706	-1
2086	0.16666666666666666	0.02221404928282457	0.0	0.0	0.019342359767891684	0.002484986409353125	0.115384615	0.19230768999999998	0.07627048384294362	1
2087	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	0.0	1.0	0.0	-1
2088	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011801757565975434	0.1	0.066666665	0.0	-1
2089	0.4583333333333333	0.06709165952188305	0.07142857142857142	0.012552096101985781	0.03288201160541586	0.0071560187799901915	0.036290325	0.22175674	0.0	-1
2090	0.08333333333333333	0.04089738874586245	0.07142857142857142	0.007845060063741114	0.059961315280464215	0.015019234517767772	0.039215685	0.125	0.0	-1
2091	0.0	0.0	0.0	0.0	0.01160541586073501	0.006049377719248335	0.6666666649999999	0.833333335	0.0	-1
2092	0.08333333333333333	0.057844795880838545	0.0	0.0	0.0	0.0	0.0	0.166666665	0.0	-1
2093	0.0	0.0	0.0	0.0	0.0038684719535783366	0.004705071559415372	0.0	0.166666665	0.0	-1
2094	0.125	0.05947284539904377	0.0	0.0	0.04448742746615087	0.0112731534572565	0.0	0.04	0.0	-1
2095	0.0	0.0	0.0	0.0	0.04448742746615087	0.005437441312819835	0.04347826	0.152173915	0.0	-1
2096	0.0	0.0	0.0	0.0	0.027079303675048357	0.004301258663087371	0.0	0.10714285500000001	0.0	-1
2097	0.125	0.015152629643251196	0.0	0.0	0.04061895551257253	0.02537768663359088	0.0	0.025	0.18239066409031077	1
2098	0.0	0.0	0.0	0.0	0.0367504835589942	0.005410571768357048	0.0	0.19736842000000002	0.0	-1
2099	0.0	0.0	0.0	0.0	0.05609284332688588	0.009652430856940173	0.034482759999999994	0.09770114999999999	0.0	-1
2100	0.16666666666666666	0.03930366555351232	0.14285714285714285	0.025104192203971563	0.12959381044487428	0.01910901387616156	0.07207206999999999	0.129054055	0.02250616256861086	1
2101	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2102	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.0367504835589942	0.011883822767593144	0.0	0.058823530000000006	0.12477810179441048	1
2103	0.041666666666666664	0.01265171018756896	0.0	0.0	0.08317214700193423	0.01912271169940865	0.0	0.022727275	0.0	-1
2104	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2105	0.16666666666666666	0.026774549466715706	0.0	0.0	0.007736943907156673	0.0009535194854629159	0.0	0.166666665	0.0	-1
2106	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00037515520739524557	0.0	0.5	0.0	-1
2107	0.0	0.0	0.0	0.0	0.005802707930367505	0.0010160453533621233	0.5	0.555555555	0.0	-1
2108	0.0	0.0	0.0	0.0	0.007736943907156673	0.002446324581556497	0.0	0.25	0.0	-1
2109	0.0	0.0	0.0	0.0	0.017408123791102514	0.005306883037945244	0.0	0.069444445	0.0	-1
2110	0.0	0.0	0.07142857142857142	0.02451581269919098	0.12959381044487428	0.04496300292265462	0.07598039	0.136631015	0.0	-1
2111	0.0	0.0	0.0	0.0	0.019342359767891684	0.011907269968055346	0.11111111000000001	0.11111111000000001	0.0	-1
2112	0.0	0.0	0.0	0.0	0.0367504835589942	0.008081468425972581	0.052631580000000004	0.131578945	0.0	-1
2113	0.0	0.0	0.0	0.0	0.06382978723404255	0.04473673743819437	0.0	0.171875	0.0	-1
2114	0.125	0.06590658330268481	0.14285714285714285	0.01647462613385634	0.2553191489361702	0.07970102008247672	0.05316301500000001	0.074810785	0.008157785241517406	1
2115	0.16666666666666666	0.005884516366311144	0.0	0.0	0.06576402321083172	0.007209753617156749	0.0	0.113425925	0.0	-1
2116	0.041666666666666664	0.008297168076498712	0.0	0.0	0.06769825918762089	0.014735595121850775	0.085714285	0.17721088500000004	0.031150973902667762	-1
2117	0.16666666666666666	0.014505332842956969	0.0	0.0	0.02321083172147002	0.008206039194037356	0.0	0.0625	0.0	-1
2118	0.041666666666666664	0.008091210003677823	0.0	0.0	0.02127659574468085	0.0038088674533811114	0.0	0.09090909	0.0	-1
2119	0.25	0.11004045605001839	0.0	0.0	0.16054158607350097	0.012379433315438384	0.06818182	0.12768308	0.0	-1
2120	0.0	0.0	0.0	0.0	0.025145067698259187	0.0037228943850197006	0.0	0.03846154	0.0	-1
2121	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2122	0.08333333333333333	0.04354542111070246	0.0	0.0	0.017408123791102514	0.00651311124002184	0.0	0.022727275	0.0	-1
2123	0.5	0.044173102846634796	0.0	0.0	0.03288201160541586	0.0036108688711792387	0.08	0.196666665	0.0	-1
2124	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	0.0	1.0	0.0	-1
2125	0.0	0.0	0.0	0.0	0.029013539651837523	0.004916096363575197	0.0	0.066666665	0.0	-1
2126	0.25	0.02221404928282457	0.0	0.0	0.005802707930367505	0.0010324583936856654	0.0	0.11111111000000001	0.0792933305209784	1
2127	0.125	0.006031629275468922	0.0	0.0	0.0735009671179884	0.028239156920342668	0.025641025	0.13247863	0.026405012628832377	-1
2128	0.0	0.0	0.0	0.0	0.015473887814313346	0.0036265003381540407	0.0	0.125	0.0	-1
2129	0.3333333333333333	0.09882309672673778	0.14285714285714285	0.02951703848982594	0.03481624758220503	0.023355365593725887	0.0	0.11000000000000001	0.04656515900381224	1
2130	0.0	0.0	0.0	0.0	0.07156673114119923	0.02568930799357052	0.02777778	0.16135621	0.008082873865369164	1
2131	0.0	0.0	0.14285714285714285	0.015559369127727384	0.172147001934236	0.05485286458644315	0.02808989	0.07624398	0.1583039292555935	-1
2132	0.125	0.013166605369621184	0.0	0.0	0.013539651837524178	0.0015944096314297936	0.333333335	0.37037037	0.0	-1
2133	0.0	0.0	0.0	0.0	0.013539651837524178	0.003571790203742234	0.142857145	0.11904761999999999	0.0	-1
2134	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0005510092108617669	0.0	0.333333335	0.0	-1
2135	0.08333333333333333	0.005884516366311144	0.0	0.0	0.030947775628626693	0.0033581601545655594	0.0	0.11111111000000001	0.0	-1
2136	0.125	0.014122839279146746	0.0	0.0	0.0793036750483559	0.00792072484110275	0.02222222	0.06984127	0.038722031182640726	-1
2137	0.0	0.0	0.0	0.0	0.17601547388781433	0.07449990036291926	0.0	0.046067415	0.0	-1
2138	0.20833333333333331	0.27745494667157045	0.14285714285714285	0.006276048050992891	0.013539651837524178	0.014625842599944028	0.0	0.1875	0.0	1
2139	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2140	0.125	0.029716807649871276	0.0	0.0	0.013539651837524178	0.006893476935887637	0.1	0.2	0.0	-1
2141	0.125	0.04413387274733358	0.0	0.0	0.08123791102514506	0.02692520186409627	0.0	0.051851850000000005	0.0	-1
2142	0.125	0.010248866003677824	0.0	0.0	0.058027079303675046	0.011095736307092497	0.133333335	0.233333335	0.0	-1
2143	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	0.333333335	0.6666666649999999	0.0	-1
2144	0.08333333333333333	0.02736300110334682	0.14285714285714285	0.0866879137043393	0.0793036750483559	0.011204505265834261	0.044444445	0.207407405	0.0	-1
2145	0.0	0.0	0.0	0.0	0.019342359767891684	0.009285091383032329	0.0	0.15833333500000002	0.0	-1
2146	0.3333333333333333	0.03265906583302685	0.0	0.0	0.061895551257253385	0.018864575388879604	0.026315790000000002	0.07236841999999999	0.07118648890128125	1
2147	0.08333333333333333	0.0038249356381022436	0.0	0.0	0.03288201160541586	0.004630561566314434	0.0625	0.145833335	0.0	-1
2148	0.3333333333333333	0.056618854961382865	0.14285714285714285	0.02094631037018877	0.08704061895551257	0.021460053943320297	0.020833334999999998	0.03125	0.0	-1
2149	0.0	0.0	0.0	0.0	0.01160541586073501	0.0	1.0	1.0	0.0	-1
2150	0.0	0.0	0.14285714285714285	0.007060554057367002	0.0019342359767891683	0.0007190474808408873	0.0	0.333333335	0.0	-1
2151	0.16666666666666666	0.02927546892239794	0.0	0.0	0.030947775628626693	0.004926517342079447	0.0	0.083333335	0.04628453224780895	1
2152	0.5	0.0775167340934167	0.5	0.05687668546212307	0.13733075435203096	0.02631939567039219	0.024390245000000005	0.083333335	0.15562782618010543	-1
2153	0.0	0.0	0.14285714285714285	0.0717822995832312	0.030947775628626693	0.013543363511938997	0.0	0.02222222	0.0	-1
2154	0.08333333333333333	0.03789628539904377	0.14285714285714285	0.019338073057121843	0.025145067698259187	0.01095062418919747	0.0	0.029411765000000003	0.0	-1
2155	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2156	0.0	0.0	0.0	0.0	0.015473887814313346	0.0034623699349186207	0.0	0.03125	0.0	-1
2157	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.015473887814313346	0.003549906149977511	0.11111111000000001	0.333333335	0.0	-1
2158	0.0	0.0	0.14285714285714285	0.06374111301789655	0.09477756286266925	0.00894215323869936	0.02	0.13972222	0.0	-1
2159	0.041666666666666664	0.02165502022802501	0.07142857142857142	0.012238293699436137	0.10058027079303675	0.02752946227766269	0.018518520000000004	0.091563785	0.0	-1
2160	0.41666666666666663	0.10690204731151158	0.0	0.0	0.11411992263056094	0.031464592284963525	0.007692310000000001	0.057156175	0.20184726135836367	-1
2161	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2162	0.08333333333333333	0.0020595807282089004	0.0	0.0	0.03868471953578337	0.007111014851808012	0.045454545	0.12878788	0.0	-1
2163	0.0	0.0	0.0	0.0	0.013539651837524178	0.00675279373311442	0.0	0.07142857	1.0	1
2164	0.08333333333333333	0.01905112173593233	0.0	0.0	0.0851063829787234	0.01810086657159193	0.0	0.06976744	0.0	-1
2165	0.125	0.044898859874954025	0.0	0.0	0.05415860735009671	0.009517739715986247	0.046875	0.15625	0.07322315250913272	1
2166	0.041666666666666664	0.013093048915042295	0.0	0.0	0.03481624758220503	0.008120547093409586	0.0	0.17500000000000002	0.0753144491534038	-1
2167	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2168	0.29166666666666663	0.03501287237955131	0.0	0.0	0.12959381044487428	0.03784472917241781	0.0	0.026897495	0.0033341459248089227	-1
2169	0.125	0.010886355277675615	0.07142857142857142	0.003530277028683501	0.03288201160541586	0.016814973718854435	0.055555555000000006	0.174603175	0.0	-1
2170	0.041666666666666664	0.002648032364840015	0.0	0.0	0.02127659574468085	0.007299895077232487	0.0	0.1	0.2924168242063753	1
2171	0.6666666666666666	0.2744530026921662	0.0	0.0	0.07736943907156674	0.015501968815075514	0.044444445	0.05829904	0.0	-1
2172	0.0	0.0	0.0	0.0	0.01160541586073501	0.0013403982930892627	0.0	0.25	0.0	-1
2173	0.041666666666666664	0.02206693637366679	0.2857142857142857	0.0983247528119637	0.0851063829787234	0.0262582592679609	0.0	0.005434784999999999	0.1692463258367243	1
2174	0.0	0.0	0.0	0.0	0.04061895551257253	0.014802999225137399	0.05	0.1	0.20624725630032295	1
2175	0.41666666666666663	0.1504965060684075	0.2857142857142857	0.06432949252267713	0.1411992263056093	0.03892451139468861	0.0	0.051829270000000004	0.11113188520920866	-1
2176	0.0	0.0	0.0	0.0	0.01160541586073501	0.000781573348740095	0.166666665	0.333333335	0.0	-1
2177	0.0	0.0	0.07142857142857142	0.004707036038244668	0.1102514506769826	0.043348663170831955	0.077586205	0.254310345	0.03074474705970742	-1
2178	0.041666666666666664	0.004781169547627804	0.0	0.0	0.06576402321083172	0.007136155460671437	0.030303029999999998	0.15151515000000002	0.0	-1
2179	0.0	0.0	0.0	0.0	0.013539651837524178	0.002536205516661608	0.357142855	0.45238095	0.0	-1
2180	0.16666666666666666	0.021625597646193453	0.0	0.0	0.04642166344294004	0.01037095728940295	0.012820515	0.02197802	0.0	-1
2181	0.0	0.0	0.0	0.0	0.059961315280464215	0.008073280515072244	0.034482759999999994	0.094827585	0.0	-1
2182	0.08333333333333333	0.025744759102611255	0.0	0.0	0.05609284332688588	0.021135827540318317	0.0	0.12643678	0.12778271084629486	1
2183	0.125	0.014515140369253403	0.14285714285714285	0.13578491461632755	0.017408123791102514	0.0030377150815821203	0.0	0.014285715	0.0	-1
2184	0.16666666666666666	0.00838543582199338	0.0	0.0	0.03868471953578337	0.00782354922088835	0.0	0.149122805	0.0	-1
2185	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00020320907067242468	0.5	0.5	0.0	-1
2186	0.041666666666666664	0.005590290547995587	0.0	0.0	0.0425531914893617	0.008210688553485326	0.0	0.038548755	0.0	-1
2187	0.0	0.0	0.0	0.0	0.07736943907156674	0.010848517213181435	0.025	0.08750000000000001	0.0	-1
2188	0.9166666666666666	0.1396032107098198	0.21428571428571427	0.06556228765873988	0.17794970986460348	0.03634036213672458	0.07306547499999999	0.100361805	0.02930478027452431	1
2189	0.0	0.0	0.0	0.0	0.007736943907156673	0.003860972342776069	0.0	0.25	0.0	-1
2190	0.08333333333333333	0.032364840014711294	0.0	0.0	0.007736943907156673	0.0019539333718502374	0.0	0.083333335	0.0	-1
2191	0.4583333333333333	0.10124310408238324	0.14285714285714285	0.1873400343221378	0.1102514506769826	0.023065924394389876	0.08208955000000001	0.154344815	0.0386276266219274	-1
2192	0.0	0.0	0.42857142857142855	0.050649669036528566	0.09090909090909091	0.01747039740881874	0.03773585	0.096698115	0.0	-1
2193	0.0	0.0	0.0	0.0	0.02127659574468085	0.006739767511156467	0.0	0.022727275	0.0	-1
2194	0.375	0.032806178742184625	0.07142857142857142	0.0190242706545722	0.09477756286266925	0.02921239337551479	0.0	0.10354437	0.006300263676167151	1
2195	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2196	0.0	0.0	0.0	0.0	0.027079303675048357	0.024056827674220124	0.07692307500000001	0.153846155	0.0	-1
2197	0.08333333333333333	0.06314086061051857	0.21428571428571427	0.013493503309634714	0.0019342359767891683	0.0025823183442372733	0.0	0.166666665	0.0	-1
2198	0.3333333333333333	0.13313718278778963	0.0	0.0	0.058027079303675046	0.010057806899965651	0.0	0.095238095	0.0	-1
2199	0.0	0.0	0.0	0.0	0.0367504835589942	0.006609505285324355	0.052631580000000004	0.22807017499999999	0.0	-1
2200	0.0	0.0	0.0	0.0	0.1276595744680851	0.019013368009141746	0.0	0.0	0.2321152657502264	1
2201	0.0	0.0	0.0	0.0	0.019342359767891684	0.005041148099373612	0.2	0.35000000000000003	0.0	-1
2202	0.0	0.0	0.0	0.0	0.013539651837524178	0.001630883053849949	0.42857143	0.46428571500000004	0.0	-1
2203	0.08333333333333333	0.005619713129827143	0.0	0.0	0.015473887814313346	0.0021524530024302213	0.0	0.05	0.0	1
2204	0.0	0.0	0.0	0.0	0.03868471953578337	0.00452921755594885	0.0	0.125	0.0	-1
2205	0.3333333333333333	0.09122961874218463	0.07142857142857142	0.01937729835744055	0.13733075435203096	0.022540177322357826	0.015068495000000001	0.046090665	0.1783875436864566	1
2206	0.0	0.0	0.0	0.0	0.03288201160541586	0.007279053121787132	0.0	0.025490195	0.0	-1
2207	0.0	0.0	0.0	0.0	0.03288201160541586	0.005340751216911698	0.058823530000000006	0.205882355	0.0	-1
2208	0.0	0.0	0.0	0.0	0.02127659574468085	0.018132501690770204	0.0	0.09090909	0.07610608784444618	1
2209	0.0	0.0	0.07142857142857142	0.030595734248590342	0.20889748549323017	0.13134677743379897	0.044367285	0.097791525	0.0	-1
2210	0.0	0.0	0.0	0.0	0.009671179883945842	0.00517922605712998	0.26666666499999997	0.48	0.0	-1
2211	0.041666666666666664	0.006237587348289812	0.0	0.0	0.04061895551257253	0.013069469537631868	0.0	0.022727275	0.0	-1
2212	0.0	0.0	0.07142857142857142	0.021966168178475118	0.03288201160541586	0.021662607977369144	0.029411765000000003	0.08823529499999999	0.1471968973345192	1
2213	0.0	0.0	0.0	0.0	0.1528046421663443	0.06594785654965181	0.064102565	0.14423077	0.0	-1
2214	0.29166666666666663	0.012433142437660905	0.0	0.0	0.23984526112185686	0.0635733363621614	0.046153845	0.11444167499999999	0.02477776737742788	1
2215	0.0	0.0	0.0	0.0	0.03481624758220503	0.0035978426492212856	0.166666665	0.19444444499999997	0.0	-1
2216	0.4583333333333333	0.06259409097462303	0.21428571428571427	0.04079431233145379	0.13733075435203096	0.026243750015263155	0.0	0.080189405	0.031759709149527256	-1
2217	0.16666666666666666	0.036484001471129096	0.0	0.0	0.005802707930367505	0.002579192050842313	0.0	0.166666665	0.0	-1
2218	0.08333333333333333	0.01574108127988231	0.0	0.0	0.03868471953578337	0.008743944883773834	0.0	0.05	0.0	-1
2219	0.125	0.011474806914306732	0.0	0.0	0.058027079303675046	0.014706605178271735	0.060606059999999996	0.12121211999999999	0.0	-1
2220	0.0	0.0	0.0	0.0	0.019342359767891684	0.004920004230318898	0.033333335	0.233333335	0.0	-1
2221	0.08333333333333333	0.02018389113644722	0.0	0.0	0.019342359767891684	0.00437316341117146	0.0	0.166666665	0.0	-1
2222	0.0	0.0	0.0	0.0	0.02127659574468085	0.0037971438531500096	0.0	0.1	0.05968054935081558	1
2223	0.29166666666666663	0.06987863184994483	0.07142857142857142	0.0	0.07156673114119923	0.02036026797644717	0.029761904999999998	0.11592970500000001	0.0	1
2224	0.125	0.026421478484737037	0.0	0.0	0.02321083172147002	0.005562457522983256	0.066666665	0.08	0.0	-1
2225	0.08333333333333333	0.019536594336153	0.21428571428571427	0.016160823731306694	0.26692456479690524	0.06301922305458779	0.014285715	0.051190475	0.0	-1
2226	0.041666666666666664	0.13652077969841853	0.0	0.0	0.0367504835589942	0.028669413048824092	0.1	0.15625	0.0	-1
2227	0.041666666666666664	0.017212210371460097	0.0	0.0	0.04448742746615087	0.016147305384970362	0.041666665	0.1875	0.0	-1
2228	0.3333333333333333	0.009150422949613829	0.7857142857142857	0.4937811553812209	0.3771760154738878	0.11997384265330925	0.009687715	0.07336791	0.012492865609470449	-1
2229	0.0	0.0	0.0	0.0	0.009671179883945842	0.006002483318323929	0.0	0.25	0.0	-1
2230	0.16666666666666666	0.05719749908054432	0.0	0.0	0.02321083172147002	0.0028529660293491084	0.0	0.008333335	0.0	-1
2231	0.0	0.0	0.0	0.0	0.058027079303675046	0.009377614780114008	0.0	0.02142857	0.0	-1
2232	0.0	0.0	0.0	0.0	0.06963249516441006	0.012150860327891626	0.0	0.029411765000000003	0.3297656365938803	1
2233	0.0	0.0	0.0	0.0	0.005802707930367505	0.00035170800693304274	0.0	0.333333335	0.0	-1
2234	0.08333333333333333	0.010533284295696946	0.0	0.0	0.05222437137330754	0.01227148314856823	0.22023809500000002	0.348214285	0.0	-1
2235	0.041666666666666664	0.005590290547995587	0.0	0.0	0.07736943907156674	0.021277031802411674	0.025	0.11249999999999999	0.0	-1
2236	0.375	0.06195414981978668	0.21428571428571427	0.024162784996322628	0.019342359767891684	0.0019518491767746462	0.10526316000000001	0.15263158000000002	0.0	1
2237	0.0	0.0	0.14285714285714285	0.03530277028683501	0.017408123791102514	0.0016204620769088459	0.09090909	0.30909091	0.0	-1
2238	0.041666666666666664	0.024303052592865023	0.0	0.0	0.04835589941972921	0.003805741159986151	0.08	0.12	0.0	-1
2239	0.0	0.0	0.0	0.0	0.0425531914893617	0.007731844614115131	0.0	0.022727275	0.15618706890637016	1
2240	0.0	0.0	0.0	0.0	0.009671179883945842	0.0013130432258833596	0.2	0.3	0.0	-1
2241	0.0	0.0	0.0	0.0	0.03481624758220503	0.0067647778583161495	0.0	0.13888889	0.0	-1
2242	0.041666666666666664	0.015005516734093418	0.0	0.0	0.1276595744680851	0.02906671283964413	0.025641025	0.048717949999999996	0.0	-1
2243	0.08333333333333333	0.04124065221037145	0.2857142857142857	0.09582740867859771	0.027079303675048357	0.004805793002840576	0.22222222000000003	0.336988305	0.0	-1
2244	0.041666666666666664	0.0038249356381022436	0.0	0.0	0.029013539651837523	0.008198704428283595	0.0	0.066666665	0.12541772435954576	1
2245	0.0	0.0	0.0	0.0	0.04448742746615087	0.0052925541926972935	0.0	0.04347826	0.0	-1
2246	0.0	0.0	0.0	0.0	0.027079303675048357	0.0034764382551959426	0.085714285	0.285714285	0.0	-1
2247	0.0	0.0	0.0	0.0	0.10831721470019343	0.04117123703976492	0.018518520000000004	0.083333335	0.0	-1
2248	0.0	0.0	0.0	0.0	0.027079303675048357	0.002313457112270681	0.32142857	0.5	0.0	-1
2249	0.0	0.0	0.0	0.0	0.007736943907156673	0.001078571221261331	0.0	0.25	0.0	-1
2250	0.0	0.0	0.0	0.0	0.007736943907156673	0.0027120595201281295	0.0	0.25	0.0	-1
2251	0.08333333333333333	0.002648032364840015	0.0	0.0	0.05029013539651837	0.009738820764941961	0.0	0.045238095	0.13325144485428816	-1
2252	0.125	0.08294716195660169	0.14285714285714285	0.002353518019122334	0.16054158607350097	0.040906078964850524	0.012048195	0.16989386	0.0	1
2253	0.0	0.0	0.0	0.0	0.013539651837524178	0.007049791605635657	0.0	0.166666665	0.18399612164045173	1
2254	0.375	0.10798087532180949	0.0	0.0	0.1644100580270793	0.037327797091030984	0.0	0.08040293000000001	0.014498656050510705	1
2255	0.3333333333333333	0.03707245310776021	0.07142857142857142	0.005256190242706546	0.025145067698259187	0.003403230885385002	0.166666665	0.31	0.0	-1
2256	0.20833333333333331	0.12226553880102979	0.0	0.0	0.22243713733075435	0.06916332746370343	0.02136752	0.11518111499999999	0.049084443096979465	1
2257	0.3333333333333333	0.10368517837440235	0.07142857142857142	0.01950804935719539	0.02321083172147002	0.004841065322096148	0.058823530000000006	0.07352941	0.0	-1
2258	0.20833333333333331	0.09356381022434719	0.0	0.0	0.06963249516441006	0.02873011525599722	0.164473685	0.222117795	0.0	-1
2259	0.4583333333333333	0.08770342699521883	0.2857142857142857	0.05432704094140721	0.7678916827852998	0.18663997359833975	0.034798354999999996	0.049020645	0.034053782410790184	1
2260	0.0	0.0	0.0	0.0	0.12572533849129594	0.06054101501673719	0.071969695	0.0995671	0.0	1
2261	0.0	0.0	0.0	0.0	0.019342359767891684	0.0011332813556731377	0.4	0.533333335	0.0	-1
2262	0.08333333333333333	0.010297903641044503	0.0	0.0	0.02127659574468085	0.0020524116137914895	0.0	0.07692307500000001	0.0	-1
2263	0.041666666666666664	0.03677822728944465	0.0	0.0	0.04642166344294004	0.010587713630411437	0.0	0.16	0.0	-1
2264	0.16666666666666666	0.028981243104082385	0.0	0.0	0.017408123791102514	0.004404165820150435	0.0	0.154545455	0.0	-1
2265	0.16666666666666666	0.013652077969841853	0.0	0.0	0.009671179883945842	0.0009597720722528365	0.0	0.07142857	0.0	-1
2266	0.0	0.0	0.0	0.0	0.05029013539651837	0.01619140845920561	0.01923077	0.174679485	0.0	-1
2267	0.125	0.023714600956233907	0.0	0.0	0.07156673114119923	0.01463756620017513	0.0	0.025641025	0.0	-1
2268	0.0	0.0	0.0	0.0	0.0425531914893617	0.006291665457357765	0.23809523999999999	0.29523809500000003	0.0	-1
2269	0.0	0.0	0.0	0.0	0.005802707930367505	0.0020868008411360534	0.5	0.7777777799999999	0.0	-1
2270	0.0	0.0	0.0	0.0	0.007736943907156673	0.0016178568318919965	0.0	0.25	0.0	-1
2271	0.25	0.06093206534755425	0.07142857142857142	0.020554057367001718	0.06769825918762089	0.03500671494917	0.054166665	0.121666665	0.0	-1
2272	0.125	0.04207429201912468	0.0	0.0	0.03288201160541586	0.005187106922250825	0.166666665	0.25617284	0.0	-1
2273	0.16666666666666666	0.14927056514895184	0.14285714285714285	0.11244586092669773	0.2205029013539652	0.05652351152402697	0.020467835	0.06767716	0.0	-1
2274	0.29166666666666663	0.04982714233173961	0.14285714285714285	0.07146849718068155	0.05609284332688588	0.02521329570069539	0.029411765000000003	0.06848739499999999	0.0	-1
2275	0.125	0.06571043274733358	0.14285714285714285	0.00774699681294435	0.07156673114119923	0.01749140875778226	0.016260165	0.094794635	0.0	-1
2276	0.20833333333333331	0.013534387642515631	0.07142857142857142	0.0	0.11798839458413926	0.01355973933373967	0.0029296900000000004	0.140260415	0.0	-1
2277	0.0	0.0	0.0	0.0	0.01160541586073501	0.0031731877958847856	0.0	0.166666665	0.0	-1
2278	0.041666666666666664	0.0020595807282089004	0.0	0.0	0.02127659574468085	0.0046581771584909655	0.0	0.033333335	0.0	-1
2279	0.0	0.0	0.21428571428571427	0.03922530031870557	0.0425531914893617	0.03401397289298511	0.05	0.24656234500000002	0.0	-1
2280	0.625	0.07115974011033467	0.07142857142857142	0.01078695758764403	0.390715667311412	0.1565377206212959	0.02019231	0.10973536499999999	0.005933960685165479	1
2281	0.0	0.0	0.14285714285714285	0.009414072076489336	0.029013539651837523	0.016811642731399443	0.0	0.066666665	0.0	-1
2282	0.16666666666666666	0.026421478484737037	0.07142857142857142	0.018435891149791616	0.07543520309477757	0.018257032382879946	0.029268295000000003	0.07195122	0.12528445316320577	1
2283	0.0	0.0	0.0	0.0	0.013539651837524178	0.003251345130758795	0.0	0.142857145	0.0	-1
2284	0.041666666666666664	0.0	0.0	0.0	0.04642166344294004	0.01549738372440401	0.0	0.041666665	0.06507794538996414	1
2285	0.375	0.0808140247738139	0.0	0.0	0.07736943907156674	0.011261312002016997	0.0	0.076296295	0.0	-1
2286	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.027079303675048357	0.004212680349709111	0.0	0.095238095	0.0	-1
2287	0.375	0.04288954271423318	0.5714285714285714	0.16023535180191223	0.2688588007736944	0.10264977342330085	0.017387220000000002	0.077655075	0.2488955176838982	-1
2288	0.0	0.0	0.0	0.0	0.16054158607350097	0.024125970857928173	0.1402439	0.288617885	0.03749300325572945	-1
2289	0.08333333333333333	0.009709452004413387	0.0	0.0	0.02321083172147002	0.00370465767302805	0.0	0.07142857	0.0	-1
2290	0.4583333333333333	0.6023493484369253	0.6428571428571428	0.4497834437852415	0.08704061895551257	0.05691750311807086	0.013182675000000001	0.071557355	0.028634854020853067	1
2291	0.0	0.0	0.0	0.0	0.007736943907156673	0.0008519149501267035	0.5	0.75	0.0	-1
2292	0.125	0.010150790731886723	0.0	0.0	0.03288201160541586	0.004671854692093917	0.0	0.07017544	0.0	-1
2293	0.0	0.0	0.0	0.0	0.0425531914893617	0.014472133173649706	0.09090909	0.24242423999999999	0.0	-1
2294	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011426602358580186	0.0	0.1	0.0	-1
2295	0.0	0.0	0.0	0.0	0.03481624758220503	0.03649817276912502	0.055555555000000006	0.087962965	0.0	-1
2296	1.0	0.25781046952556086	0.3571428571428571	0.24535425349350332	0.06576402321083172	0.024833190539179106	0.0	0.069003525	0.0	-1
2297	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2298	0.041666666666666664	0.009081770259654285	0.21428571428571427	0.0027457710223093897	0.029013539651837523	0.006225335933015737	0.0	0.125	0.0	-1
2299	0.0	0.0	0.0	0.0	0.13152804642166344	0.01895224187658426	0.014492754999999998	0.071906355	0.23788700890936734	-1
2300	0.0	0.0	0.21428571428571427	0.024633488600147094	0.17408123791102514	0.03388746469525132	0.014492754999999998	0.066485505	0.0	-1
2301	0.041666666666666664	0.0	0.21428571428571427	0.02706545721990684	0.029013539651837523	0.00551595390873322	0.0	0.27777778	0.0	-1
2302	0.16666666666666666	0.05796248620816477	0.07142857142857142	0.009806325079676392	0.08897485493230174	0.024958330045664584	0.0	0.04	0.07358558252272199	-1
2303	0.0	0.0	0.0	0.0	0.007736943907156673	0.0	1.0	1.0	0.0	-1
2304	0.0	0.0	0.0	0.0	0.005802707930367505	0.0034858171353808233	0.333333335	0.6666666649999999	0.0	-1
2305	0.3333333333333333	0.4686772098565649	0.14285714285714285	0.057530440480509926	0.027079303675048357	0.02692650448113368	0.0	0.157894735	0.0	1
2306	0.20833333333333331	0.03501287237955131	0.0	0.0	0.09477756286266925	0.017872214380965153	0.0	0.042976940000000005	0.0	-1
2307	0.0	0.0	0.0	0.0	0.058027079303675046	0.06663642266989184	0.0	0.066666665	0.24113312921231736	1
2308	0.0	0.0	0.0	0.0	0.20889748549323017	0.0512593071897833	0.060185184999999995	0.153549385	0.0	-1
2309	0.375	0.08333946303788158	0.0	0.0	0.0735009671179884	0.018228895742325304	0.0	0.023809525	0.06871103716017248	1
2310	0.0	0.0	0.0	0.0	0.0735009671179884	0.014615421621439775	0.0	0.03884712	0.0	-1
2311	0.08333333333333333	0.04442809856564914	0.0	0.0	0.0367504835589942	0.011197713021404794	0.023809525	0.07936508	0.04013986306081937	1
2312	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011410970891605385	0.6	0.8	0.0	-1
2313	0.0	0.0	0.0	0.0	0.01160541586073501	0.0007555209037299869	0.055555555000000006	0.375	0.0	-1
2314	0.041666666666666664	0.015005516734093418	0.14285714285714285	0.0690365285609218	0.07156673114119923	0.022208146174789726	0.0	0.063063065	0.37798974760438553	1
2315	0.20833333333333331	0.06209635895549835	0.0	0.0	0.1450676982591876	0.051194825903522874	0.0	0.04912280499999999	0.10935445601079287	1
2316	0.0	0.0	0.0	0.0	0.02321083172147002	0.014013610142909902	0.041666665	0.125	0.05424789648126532	1
2317	0.041666666666666664	0.01512320706141964	0.0	0.0	0.04835589941972921	0.022150136065753407	0.11333333500000001	0.277333335	0.0	-1
2318	0.0	0.0	0.0	0.0	0.03481624758220503	0.005121650154293842	0.055555555000000006	0.22222222000000003	0.0	-1
2319	0.08333333333333333	0.020448694372931224	0.0	0.0	0.04061895551257253	0.004821656250081387	0.136363635	0.21969697000000005	0.0	-1
2320	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2321	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2322	0.16666666666666666	0.011082505824200074	0.0	0.0	0.08317214700193423	0.010736925908667448	0.023809525	0.062908495	0.0	-1
2323	0.08333333333333333	0.014490621552041193	0.14285714285714285	0.006668301054179947	0.14893617021276595	0.0645726190305467	0.05609756	0.14630388500000002	0.16246867703763865	-1
2324	0.041666666666666664	0.007576314821625598	0.21428571428571427	0.07433194410394704	0.0425531914893617	0.035918004854240466	0.07371795	0.087179485	0.07015025540230582	1
2325	0.375	0.0469927669584406	0.07142857142857142	0.007845060063741114	0.07543520309477757	0.026915396635649652	0.0487013	0.09533071000000001	0.06065199750391651	-1
2326	0.0	0.0	0.0	0.0	0.02321083172147002	0.006539163683937746	0.0	0.022727275	0.0	-1
2327	0.0	0.0	0.21428571428571427	0.013336602108359893	0.03481624758220503	0.004238732795188164	0.0	0.04761905	0.0	-1
2328	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011567285561353406	0.0	0.4	0.0	-1
2329	0.0	0.0	0.0	0.0	0.02127659574468085	0.008492576007409871	0.09090909	0.18181818	0.0	-1
2330	0.0	0.0	0.0	0.0	0.04061895551257253	0.016100410984045955	0.025	0.125	0.0	-1
2331	0.0	0.0	0.0	0.0	0.025145067698259187	0.004431520887356338	0.0	0.153846155	0.0	-1
2332	0.0	0.0	0.0	0.0	0.007736943907156673	0.0011489128226479395	0.0	0.25	0.0	-1
2333	0.0	0.0	0.0	0.0	0.025145067698259187	0.0073848260472745295	0.0	0.02197802	0.0	-1
2334	0.4583333333333333	0.15439499816108865	0.21428571428571427	0.10144643294925228	0.38104448742746616	0.0986256003118933	0.030569105	0.05939114499999999	0.01242337932210098	1
2335	0.0	0.0	0.14285714285714285	0.029615101740622703	0.21083172147001936	0.0626599590466226	0.015015015	0.09499205	0.0	1
2336	0.08333333333333333	0.005884516366311144	0.0	0.0	0.03288201160541586	0.00913659244677171	0.0	0.055555555000000006	0.0	-1
2337	0.0	0.0	0.0	0.0	0.0425531914893617	0.009726680325070482	0.015151514999999999	0.030303029999999998	0.0	-1
2338	0.3333333333333333	0.0483707245310776	0.0	0.0	0.06382978723404255	0.013533835760788936	0.0	0.061403509999999994	0.22755471490866186	1
2339	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2340	0.08333333333333333	0.008532548731151158	0.0	0.0	0.0038684719535783366	0.00023447200462202848	0.0	0.333333335	0.0	-1
2341	0.0	0.0	0.0	0.0	0.009671179883945842	0.0008011126824585973	0.0	0.1	0.0	-1
2342	0.125	0.024408133243104084	0.0	0.0	0.05415860735009671	0.014872422787342281	0.068965515	0.12930366000000001	0.0	-1
2343	0.0	0.0	0.07142857142857142	0.009414072076489336	0.017408123791102514	0.01120776182093296	0.1	0.15	0.0	-1
2344	0.125	0.023685178374402354	0.0	0.0	0.11992263056092843	0.03653381251382758	0.040983605000000006	0.119555035	0.0	-1
2345	0.20833333333333331	0.05423562583302686	0.07142857142857142	0.042363324344202015	0.019342359767891684	0.0087348637455193	0.0	0.07142857	0.0	-1
2346	0.041666666666666664	0.035307098197866864	0.07142857142857142	0.033341505270899734	0.06382978723404255	0.009635757291646	0.0	0.02857143	0.0	-1
2347	0.3333333333333333	0.06997649156307466	0.0	0.0	0.16247582205029013	0.04312932853814512	0.028409090000000005	0.1463274	0.01653652808338892	-1
2348	0.041666666666666664	0.013093048915042295	0.0	0.0	0.10058027079303675	0.020321558383576906	0.00980392	0.115966385	0.022264382941961796	1
2349	0.0	0.0	0.07142857142857142	0.006668301054179947	0.015473887814313346	0.008581675369166243	0.11111111000000001	0.22222222000000003	0.0	-1
2350	0.20833333333333331	0.020890033100404562	0.0	0.0	0.1102514506769826	0.022242160106243695	0.026315790000000002	0.09445763499999998	0.05004128477452701	1
2351	0.16666666666666666	0.02420007355645458	0.42857142857142855	0.056484432458936015	0.1586073500967118	0.04962432397557236	0.022471909999999998	0.06040536	0.0	-1
2352	0.125	0.029128356013240164	0.0	0.0	0.04448742746615087	0.013000542211977564	0.020833334999999998	0.09722222	0.0	-1
2353	0.125	0.04060316292754689	0.14285714285714285	0.053346408433439574	0.10444874274661509	0.041127952757401276	0.0	0.048484849999999996	0.0	-1
2354	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2355	0.41666666666666663	0.06633321073924237	0.0	0.0	0.11605415860735009	0.022659504783687133	0.022727275	0.05660173	0.0	-1
2356	0.0	0.0	0.07142857142857142	0.042677126746751656	0.019342359767891684	0.005039063904298021	0.0	0.045454545	0.2282567572502125	1
2357	0.125	0.020742920191246784	0.0	0.0	0.0851063829787234	0.01152323506668362	0.027906975	0.115685605	0.0	-1
2358	0.125	0.023714600956233907	0.14285714285714285	0.006354498651630302	0.06382978723404255	0.012037904943412088	0.027027025000000003	0.08108108000000001	0.0	-1
2359	0.0	0.0	0.0	0.0	0.027079303675048357	0.0041582307402679335	0.0	0.214285715	0.0	-1
2360	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2361	0.16666666666666666	0.02927546892239794	0.0	0.0	0.08897485493230174	0.01489786170399516	0.0	0.07142857	0.0	-1
2362	0.0	0.0	0.0	0.0	0.019342359767891684	0.005457118803696047	0.1	0.1	0.3264279977131396	1
2363	0.041666666666666664	0.01718278778962854	0.07142857142857142	0.009492522677126747	0.02127659574468085	0.007866796280039683	0.09090909	0.18181818	0.09129796768412682	1
2364	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2365	0.08333333333333333	0.028834130194924604	0.0	0.0	0.0851063829787234	0.0356275868914276	0.005555555	0.061507935	0.025918008583329336	-1
2366	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
2367	0.0	0.0	0.0	0.0	0.03868471953578337	0.00518964703563423	0.15	0.3	0.0	-1
2368	0.0	0.0	0.0	0.0	0.009671179883945842	0.004830123295213787	0.25	0.22499999999999998	0.0	-1
2369	0.20833333333333331	0.06607821502022804	0.3571428571428571	0.03294925226771268	0.029013539651837523	0.010539479389237313	0.04347826	0.06521739	0.0	-1
2370	0.08333333333333333	0.048586490121368155	0.0	0.0	0.16827852998065765	0.05033858625795412	0.022988505	0.09770114999999999	0.0	1
2371	0.0	0.0	0.0	0.0	0.03868471953578337	0.0082299673622332	0.1	0.17500000000000002	0.0	-1
2372	0.041666666666666664	0.00529606472968003	0.0	0.0	0.05029013539651837	0.017547624296252545	0.137037035	0.24074073999999998	0.05889106883198487	1
2373	0.125	0.019516979280617876	0.0	0.0	0.029013539651837523	0.006640768219273958	0.0	0.0625	0.0	-1
2374	0.041666666666666664	0.005590290547995587	0.0	0.0	0.19342359767891684	0.05404244125515302	0.030612245000000003	0.14115646499999998	0.0	-1
2375	0.08333333333333333	0.006276817456417801	0.0	0.0	0.005802707930367505	0.0007086265028055812	0.0	0.0625	0.0	-1
2376	0.16666666666666666	0.005737403457153366	0.0	0.0	0.09090909090909091	0.007554687988921758	0.08163265500000001	0.16734693999999997	0.02018721107319489	-1
2377	0.0	0.0	0.0	0.0	0.009671179883945842	0.0018132501690770204	0.0	0.2	0.0	-1
2378	0.08333333333333333	0.005590290547995587	0.0	0.0	0.02127659574468085	0.0102998341146676	0.0	0.07692307500000001	0.0	-1
2379	0.20833333333333331	0.01368150055167341	0.0	0.0	0.005802707930367505	0.00040641814134484937	0.0	0.142857145	0.0	1
2380	0.125	0.03938702955498346	0.0	0.0	0.013539651837524178	0.002000827772774643	0.0	0.133333335	0.0	-1
2381	0.0	0.0	0.0	0.0	0.013539651837524178	0.0034858171353808233	0.0	0.142857145	0.0	-1
2382	0.0	0.0	0.14285714285714285	0.010198578082863447	0.17408123791102514	0.07621292781834065	0.0989011	0.22398092000000003	0.0	1
2383	0.0	0.0	0.0	0.0	0.04448742746615087	0.010355846870806257	0.0	0.06521739	0.0	1
2384	0.0	0.0	0.0	0.0	0.03868471953578337	0.00788190669707323	0.05	0.108333335	0.0	-1
2385	0.125	0.07084957705038618	0.07142857142857142	0.0015690120127482227	0.025145067698259187	0.0043742055079276825	0.0	0.03125	0.0	-1
2386	0.16666666666666666	0.027142331739610153	0.07142857142857142	0.0	0.09090909090909091	0.023544441207798108	0.0	0.127982025	0.029586433632130586	1
2387	0.20833333333333331	0.05264288341301949	0.07142857142857142	0.002353518019122334	0.06382978723404255	0.01590621606453949	0.065789475	0.059210525	0.0	-1
2388	0.08333333333333333	0.002942258183155572	0.3571428571428571	0.02078940916891395	0.07156673114119923	0.024666454886237397	0.0	0.0625	0.0	-1
2389	0.0	0.0	0.0	0.0	0.04061895551257253	0.0091308609083599	0.0	0.035714285	0.0	-1
2390	0.0	0.0	0.0	0.0	0.017408123791102514	0.01915636277761973	0.11111111000000001	0.22222222000000003	0.0	-1
2391	0.0	0.0	0.0	0.0	0.007736943907156673	0.0014615421621439776	0.0	0.25	0.0	-1
2392	0.041666666666666664	0.007049650606840751	0.0	0.0	0.18181818181818182	0.03288764943152326	0.068655305	0.19404578000000003	0.005451676101406634	-1
2393	0.3333333333333333	0.03883780801765355	0.0	0.0	0.03868471953578337	0.006455795860593184	0.055555555000000006	0.137037035	0.13485184259109806	1
2394	0.041666666666666664	0.0	0.0	0.0	0.0019342359767891683	0.00043768107529445317	0.0	0.5	0.0	-1
2395	0.375	0.04767929385803605	0.0	0.0	0.05222437137330754	0.006247802613759571	0.0	0.04597701	0.0	-1
2396	0.041666666666666664	0.0053549098933431405	0.0	0.0	0.0851063829787234	0.020485037470477887	0.21111111000000002	0.32962963	0.0	-1
2397	0.16666666666666666	0.01603530709819787	0.0	0.0	0.005802707930367505	0.0003282608064708399	0.0	0.166666665	0.0	-1
2398	0.20833333333333331	0.025891872011769033	0.0	0.0	0.06576402321083172	0.049955488764714846	0.012820515	0.07948718	0.0	-1
2399	0.125	0.02668628172122104	0.21428571428571427	0.025653346408433444	0.025145067698259187	0.016202512287402628	0.17647058999999998	0.24117926	0.07293359367512933	-1
2400	0.3333333333333333	0.033032732622287606	0.0	0.0	0.28820116054158607	0.06728356912293776	0.05128205	0.139957265	0.0	-1
2401	0.0	0.0	0.07142857142857142	0.009806325079676392	0.08317214700193423	0.03210599106323429	0.06439394	0.19507576000000001	0.0	-1
2402	0.08333333333333333	0.04626700993012137	0.0	0.0	0.05609284332688588	0.046889972013973324	0.0	0.029761904999999998	0.0	-1
2403	0.29166666666666663	0.03977933063626333	0.3571428571428571	0.1687995423584212	0.13152804642166344	0.06212780479259224	0.06756757	0.09504221	0.0	-1
2404	0.041666666666666664	0.007796984185362265	0.07142857142857142	0.022946800686442757	0.04642166344294004	0.011891845388235395	0.03076923	0.102564105	0.1222742774008004	1
2405	0.0	0.0	0.0	0.0	0.01160541586073501	0.004787136761033081	0.267857145	0.262962965	0.0	-1
2406	0.3333333333333333	0.06038984920926811	0.0	0.0	0.2998065764023211	0.0703808537352751	0.000881835	0.05442992	0.014038049730514843	1
2407	0.0	0.0	0.0	0.0	0.05609284332688588	0.018932311756191388	0.0	0.034482759999999994	0.0	1
2408	0.0	0.0	0.0	0.0	0.019342359767891684	0.007292079343745086	0.0	0.11111111000000001	0.0	-1
2409	0.041666666666666664	0.004266274365575579	0.0	0.0	0.04642166344294004	0.019974558418182006	0.0	0.08036890500000002	0.0	-1
2410	0.041666666666666664	0.007061419639573373	0.07142857142857142	0.09374846776170631	0.02127659574468085	0.013122616525346194	0.083333335	0.25	0.0	-1
2411	0.041666666666666664	0.0020595807282089004	0.2857142857142857	0.14313965842608484	0.4796905222437137	0.11639123211365505	0.021580345	0.07867812	0.004677735493461687	1
2412	0.0	0.0	0.0	0.0	0.0793036750483559	0.01278334821021469	0.17246151	0.28579785	0.0	-1
2413	0.0	0.0	0.0	0.0	0.005802707930367505	0.0016100410984045957	0.0	0.11111111000000001	0.0	-1
2414	0.041666666666666664	0.01780066200809121	0.0	0.0	0.059961315280464215	0.024609790818453738	0.0	0.112903225	0.0	-1
2415	0.0	0.0	0.0	0.0	0.017408123791102514	0.010441819939167669	0.0	0.11111111000000001	0.0	-1
2416	0.0	0.0	0.07142857142857142	0.11657759254719294	0.015473887814313346	0.005006237823650937	0.0	0.22222222000000003	0.06571745997262946	1
2417	0.0	0.0	0.0	0.0	0.04448742746615087	0.01176677285477017	0.06521739	0.076086955	0.0	-1
2418	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2419	0.16666666666666666	0.0300993012136815	0.0	0.0	0.11411992263056094	0.026331154019374373	0.0	0.04761905	0.09547962207173961	-1
2420	0.16666666666666666	0.01883045237219566	0.0	0.0	0.10251450676982592	0.018771717034471	0.00909091	0.090151515	0.0	-1
2421	0.08333333333333333	0.010886355277675615	0.0	0.0	0.04642166344294004	0.0198545683077047	0.06521739	0.08695652	0.0	-1
2422	0.08333333333333333	0.009179845531445385	0.0	0.0	0.03288201160541586	0.03246916215636983	0.0	0.058823530000000006	0.0	-1
2423	0.25	0.027064317316660536	0.21428571428571427	0.02312424847266487	0.10444874274661509	0.03762998701783377	0.017241379999999997	0.052093595	0.0	-1
2424	0.08333333333333333	0.005001838911364472	0.0	0.0	0.061895551257253385	0.03167247838434361	0.0	0.147058825	0.004920923471504749	-1
2425	0.041666666666666664	0.005148951820522251	0.0	0.0	0.03288201160541586	0.010410320165046196	0.0	0.011764705	0.19058336802273257	1
2426	0.0	0.0	0.0	0.0	0.02127659574468085	0.010785581950909569	0.0	0.133333335	0.0	-1
2427	0.041666666666666664	0.01883045237219566	0.0	0.0	0.029013539651837523	0.002946531524750158	0.0	0.035714285	0.0	-1
2428	0.0	0.0	0.0	0.0	0.05609284332688588	0.030793989940359742	0.0	0.0	0.37197673046756125	1
2429	0.041666666666666664	0.011327694005148952	0.0	0.0	0.05415860735009671	0.011022007888903448	0.018518520000000004	0.08950617500000001	0.0	-1
2430	0.0	0.0	0.0	0.0	0.01160541586073501	0.0028240850339685914	0.0	0.166666665	0.0	-1
2431	0.0	0.0	0.14285714285714285	0.348909046334886	0.058027079303675046	0.01225637272997154	0.125	0.234375	0.0	-1
2432	0.0	0.0	0.0	0.0	0.14313346228239845	0.04860454854777191	0.047297295	0.214295875	0.0	-1
2433	0.20833333333333331	0.02910383719602795	0.0	0.0	0.019342359767891684	0.0027758880097541886	0.0	0.09090909	0.0	-1
2434	0.25	0.039269339227657234	0.0	0.0	0.0851063829787234	0.04164919704468803	0.01020408	0.054421769999999994	0.3613972234163926	1
2435	0.16666666666666666	0.013093048915042295	0.0	0.0	0.009671179883945842	0.000758126148277892	0.0	0.083333335	0.0	-1
2436	0.0	0.0	0.07142857142857142	0.0	0.0019342359767891683	0.0006877845468912835	0.0	0.5	0.0	-1
2437	0.0	0.0	0.0	0.0	0.01160541586073501	0.0030025442808888163	0.22222222000000003	0.17777778	0.0	-1
2438	0.0	0.0	0.0	0.0	0.005802707930367505	0.0006408901459668779	0.0	0.333333335	0.0	-1
2439	0.08333333333333333	0.012283927914674513	0.14285714285714285	0.01176759009561167	0.04835589941972921	0.009317526677005042	0.007692310000000001	0.1007326	0.0	-1
2440	0.125	0.012357484369253402	0.0	0.0	0.030947775628626693	0.019797252923586604	0.0	0.01754386	0.0	-1
2441	0.0	0.0	0.0	0.0	0.029013539651837523	0.006690267865215213	0.0	0.07142857	0.3291722644643092	1
2442	0.08333333333333333	0.033218094887826406	0.0	0.0	0.061895551257253385	0.0079024881291111	0.0	0.01612903	0.0	-1
2443	0.0	0.0	0.0	0.0	0.02321083172147002	0.004887438674642443	0.0	0.166666665	0.0	-1
2444	0.16666666666666666	0.014417065097462302	0.0	0.0	0.03288201160541586	0.004436080065745038	0.0	0.154761905	0.0	-1
2445	0.125	0.0017653549098933432	0.0	0.0	0.04642166344294004	0.011916388323269597	0.153846155	0.29487179500000005	0.0	-1
2446	0.0	0.0	0.0	0.0	0.015473887814313346	0.007167027607946671	0.125	0.15	0.0	-1
2447	0.0	0.0	0.0	0.0	0.0038684719535783366	0.000312629339496038	0.0	0.5	0.0	-1
2448	0.0	0.0	0.0	0.0	0.05415860735009671	0.011395013769589658	0.148809525	0.16479592	0.0	-1
2449	0.25	0.22200318743655756	0.0	0.0	0.015473887814313346	0.011711616105899693	0.0	0.044871795	0.0	-1
2450	0.041666666666666664	0.0067671938212578156	0.0	0.0	0.03868471953578337	0.011305458489525473	0.18181818	0.25303030499999996	0.0	-1
2451	0.0	0.0	0.0	0.0	0.05029013539651837	0.014671434377578431	0.03846154	0.10897436000000002	0.0	-1
2452	0.6666666666666666	0.14296626506803972	0.14285714285714285	0.007452807060554058	0.08123791102514506	0.011780457544458703	0.0	0.057843135	0.1168339355441949	1
2453	0.08333333333333333	0.0038249356381022436	0.0	0.0	0.030947775628626693	0.005414531741032762	0.0	0.147058825	0.0	-1
2454	0.25	0.02927546892239794	0.0	0.0	0.02127659574468085	0.0022352997773966714	0.0	0.07142857	0.0	-1
2455	0.0	0.0	0.07142857142857142	0.0	0.05029013539651837	0.01021360052133556	0.206666665	0.335714285	0.0	-1
2456	0.0	0.0	0.0	0.0	0.013539651837524178	0.009038114204830458	0.0	0.166666665	0.21599448377386882	1
2457	0.0	0.0	0.0	0.0	0.02127659574468085	0.013368812130199324	0.09090909	0.31818182	0.0	-1
2458	0.16666666666666666	0.013338237095991174	0.0	0.0	0.10251450676982592	0.022513984970559908	0.063636365	0.109871795	0.006130768187058945	1
2459	0.41666666666666663	0.07694005148951821	0.2857142857142857	0.1592547192939446	0.11605415860735009	0.048790237338789094	0.014285715	0.054676869999999995	0.05066063946581329	-1
2460	0.625	0.1124962608900331	0.14285714285714285	0.008472664868840404	0.061895551257253385	0.02686092180171022	0.023809525	0.05194805	0.0	-1
2461	0.0	0.0	0.0	0.0	0.025145067698259187	0.005141450012982974	0.0	0.07142857	0.22080325950300178	1
2462	0.0	0.0	0.0	0.0	0.015473887814313346	0.0033034500201537527	0.0	0.375	0.0	-1
2463	0.0	0.0	0.14285714285714285	0.00902181907330228	0.10058027079303675	0.0651439525248726	0.048076925000000006	0.12419872	0.0	-1
2464	0.125	0.01559396837072453	0.3571428571428571	0.003726403530277029	0.4216634429400387	0.12826694003964023	0.11785185000000001	0.19831959	0.004360425977121083	1
2465	0.0	0.0	0.0	0.0	0.007736943907156673	0.0018366973695392232	0.25	0.25	0.0	-1
2466	0.0	0.0	0.0	0.0	0.013539651837524178	0.0014849893626061805	0.07142857	0.30952381	0.0	-1
2467	0.08333333333333333	0.004119161456417801	0.0	0.0	0.15667311411992263	0.02253917773693919	0.012345680000000001	0.069664905	0.010228048300267826	-1
2468	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2469	0.20833333333333331	0.014475910261125415	0.2857142857142857	0.14866388820789408	0.009671179883945842	0.0011661074363202215	0.0	0.09090909	0.030750364999121135	-1
2470	0.0	0.0	0.07142857142857142	0.0019612650159352785	0.017408123791102514	0.004361179285969729	0.2	0.208333335	0.0	-1
2471	0.125	0.01265171018756896	0.0	0.0	0.019342359767891684	0.0066772416432572595	0.0	0.07692307500000001	0.0	-1
2472	0.0	0.0	0.0	0.0	0.01160541586073501	0.0014849893626061805	0.142857145	0.142857145	0.31883719767024005	1
2473	0.125	0.022361162191982347	0.0	0.0	0.04642166344294004	0.01623867502972722	0.0	0.041666665	0.0	-1
2474	0.0	0.0	0.0	0.0	0.005802707930367505	0.004345547818994928	0.0	0.333333335	0.0	-1
2475	0.0	0.0	0.0	0.0	0.0425531914893617	0.010358452115823109	0.05681818000000001	0.213257575	0.0	-1
2476	0.0	0.0	0.0	0.0	0.017408123791102514	0.025416765301027888	0.11111111000000001	0.38888888999999993	0.0	-1
2477	0.041666666666666664	0.005590290547995587	0.0	0.0	0.019342359767891684	0.005468408196163815	0.0	0.03125	0.0	-1
2478	0.20833333333333331	0.010133850456785583	0.0	0.0	0.19922630560928434	0.028820663342112814	0.0	0.098065025	0.0	-1
2479	0.0	0.0	0.0	0.0	0.0367504835589942	0.005424119040256259	0.0	0.052631580000000004	0.0	-1
2480	0.16666666666666666	0.03883780801765355	0.07142857142857142	0.00902181907330228	0.04642166344294004	0.025232723378845297	0.0	0.07142857	0.0	-1
2481	0.08333333333333333	0.058109599117322545	0.0	0.0	0.03288201160541586	0.012825618652824958	0.055555555000000006	0.055555555000000006	0.0	-1
2482	0.0	0.0	0.0	0.0	0.017408123791102514	0.0021063401748545557	0.416666665	0.62222222	0.0	-1
2483	0.0	0.0	0.0	0.0	0.005802707930367505	0.0007503104147904911	0.0	0.333333335	0.0	-1
2484	0.16666666666666666	0.0062081647664582575	0.14285714285714285	0.13399362588869823	0.17794970986460348	0.04171588538466503	0.09278101	0.239292415	0.0	-1
2485	0.16666666666666666	0.02927546892239794	0.0	0.0	0.017408123791102514	0.0021805896429848647	0.0	0.08611110999999999	0.0	-1
2486	0.0	0.0	0.0	0.0	0.01160541586073501	0.0056976697123152925	0.38888888999999993	0.36111111	0.0	-1
2487	0.16666666666666666	0.14569081771239425	0.0	0.0	0.05609284332688588	0.015447946108813152	0.032258065	0.048387095	0.0	-1
2488	0.0	0.0	0.0	0.0	0.03868471953578337	0.010569476919982933	0.0	0.125	0.0	-1
2489	0.0	0.0	0.0	0.0	0.02127659574468085	0.004494046755255546	0.0	0.136363635	0.0	-1
2490	0.08333333333333333	0.016594336152997425	0.0	0.0	0.08704061895551257	0.04949443492600392	0.0	0.02445652	0.017946452937815632	-1
2491	0.125	0.029128356013240164	0.0	0.0	0.061895551257253385	0.013864459895004283	0.03125	0.0625	0.21458238401437912	-1
2492	0.0	0.0	0.0	0.0	0.017408123791102514	0.007346789478156893	0.1875	0.333333335	0.0	-1
2493	0.0	0.0	0.0	0.0	0.025145067698259187	0.008190888694796195	0.0	0.083333335	0.16789819387320457	1
2494	0.6666666666666666	0.11229808656123574	0.21428571428571427	0.07821524883549891	0.16634429400386846	0.02529801742323107	0.07533849000000001	0.110215765	0.014348054620521678	1
2495	0.0	0.0	0.0	0.0	0.007736943907156673	0.0007346789478156892	0.5	0.75	0.0	-1
2496	0.0	0.0	0.0	0.0	0.18181818181818182	0.15375217730918425	0.037234045	0.14095744500000001	0.0	-1
2497	0.041666666666666664	0.003236484001471129	0.0	0.0	0.05029013539651837	0.010177127098915406	0.0	0.083333335	0.0	-1
2498	0.0	0.0	0.14285714285714285	0.005295415543025252	0.0735009671179884	0.00830088583978222	0.0	0.139583335	0.0	-1
2499	0.0	0.0	0.0	0.0	0.009671179883945842	0.0032826080647083986	0.8	0.866666665	0.0	-1
2500	0.125	0.005663847002574476	0.0	0.0	0.015473887814313346	0.011154354308248005	0.0	0.23484848500000002	0.0	-1
2501	0.20833333333333331	0.1410077234277308	0.14285714285714285	0.031772493258151506	0.0793036750483559	0.021188192954683903	0.0	0.035714285	0.0	-1
2502	0.041666666666666664	0.0	0.0	0.0	0.17408123791102514	0.08787384233416158	0.0	0.06534091	0.0077517138467824275	-1
2503	0.0	0.0	0.0	0.0	0.019342359767891684	0.002436945701371616	0.1	0.2	0.0	-1
2504	0.125	0.039867598381758	0.0	0.0	0.058027079303675046	0.031890797878302166	0.0	0.11363636499999999	0.016066320792340237	1
2505	0.0	0.0	0.0	0.0	0.013539651837524178	0.0020320907067242467	0.285714285	0.42857143	0.0	-1
2506	0.0	0.0	0.0	0.0	0.019342359767891684	0.004287711391188161	0.0	0.3	0.0	-1
2507	0.0	0.0	0.0	0.0	0.058027079303675046	0.025697480390239884	0.1	0.37777777999999995	0.0	-1
2508	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2509	0.041666666666666664	0.0	0.07142857142857142	0.03144561575680314	0.05609284332688588	0.011876007034105743	0.0	0.096774195	0.0	-1
2510	0.0	0.0	0.0	0.0	0.05415860735009671	0.03286906718126469	0.294642855	0.391666665	0.0	-1
2511	0.041666666666666664	0.005884516366311144	0.0	0.0	0.015473887814313346	0.004189233149246909	0.0	0.12962963	0.0	-1
2512	0.125	0.2824567855829349	0.0	0.0	0.019342359767891684	0.019039126775308713	0.0	0.09090909	0.0	-1
2513	0.16666666666666666	0.06008091210003678	0.0	0.0	0.059961315280464215	0.010197604320652396	0.060606059999999996	0.08080808	0.0	-1
2514	0.20833333333333331	0.012747333578521517	0.07142857142857142	0.11587153714145623	0.03868471953578337	0.010561941891690024	0.13317384499999999	0.24834983500000002	0.0	-1
2515	0.0	0.0	0.0	0.0	0.030947775628626693	0.015546678108862979	0.1875	0.172916665	0.0	-1
2516	0.041666666666666664	0.0014907441462302317	0.0	0.0	0.061895551257253385	0.006902926868905653	0.0	0.03125	0.0	-1
2517	0.20833333333333331	0.02232963799632218	0.0	0.0	0.09864603481624758	0.07069189512093559	0.07878788	0.21461038999999998	0.011926516765138376	-1
2518	0.0	0.0	0.14285714285714285	0.045501348369698456	0.02127659574468085	0.006561308262673097	0.0	0.19230768999999998	0.0	-1
2519	0.5833333333333333	0.05106289076866496	0.0	0.0	0.3172147001934236	0.06496042015725043	0.012571430000000001	0.0671892	0.05083277153674533	1
2520	0.0	0.0	0.0	0.0	0.009671179883945842	0.0020555379071864497	0.2	0.46666666500000004	0.0	-1
2521	0.125	0.005590290547995587	0.0	0.0	0.23210831721470018	0.04709943757930242	0.00840336	0.03703874	0.052380788100019816	1
2522	0.29166666666666663	0.027902415102611256	0.14285714285714285	0.015258641823976465	0.5067698259187621	0.1059003750902274	0.00212703	0.065349015	0.0	-1
2523	0.0	0.0	0.0	0.0	0.27079303675048355	0.03759103645026862	0.007142855	0.015714285	0.0	-1
2524	0.0	0.0	0.0	0.0	0.01160541586073501	0.0017819872351274165	0.0	0.166666665	0.0	-1
2525	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2526	0.0	0.0	0.0	0.0	0.02321083172147002	0.007272540010026584	0.0	0.083333335	0.0	-1
2527	0.5416666666666666	0.1302243471864656	0.42857142857142855	0.06457465064966904	0.20696324951644102	0.07704636570235006	0.083870215	0.142526975	0.005361705805371463	1
2528	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0006330744124794769	0.0	0.5	0.0	-1
2529	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2530	0.0	0.0	0.0	0.0	0.1218568665377176	0.05160294613967514	0.032258065	0.15080645	0.0	-1
2531	0.0	0.0	0.0	0.0	0.013539651837524178	0.013364904263455624	0.0	0.142857145	0.0	-1
2532	0.08333333333333333	0.005590290547995587	0.0	0.0	0.04448742746615087	0.02932064115926356	0.142857145	0.205782315	0.0	-1
2533	0.6666666666666666	0.09253549098933432	0.0	0.0	0.07156673114119923	0.016392146257475187	0.0	0.04347826	0.32222634865766714	1
2534	0.125	0.028539904376609047	0.0	0.0	0.029013539651837523	0.0075343670818545155	0.0625	0.125	0.0	-1
2535	0.08333333333333333	0.009297535858771609	0.0	0.0	0.007736943907156673	0.0011817389032950235	0.0	0.142857145	0.0	-1
2536	0.125	0.032953291651342406	0.0	0.0	0.03868471953578337	0.018562367032577253	0.0	0.083333335	0.09924933234713923	-1
2537	0.125	0.02017898737182788	0.0	0.0	0.13926499032882012	0.027842638718502847	0.04109589	0.075874355	0.0	-1
2538	0.08333333333333333	0.002648032364840015	0.0	0.0	0.03481624758220503	0.008725380655033537	0.0	0.055555555000000006	0.0	-1
2539	0.0	0.0	0.07142857142857142	0.0	0.017408123791102514	0.0033607653995824083	0.22222222000000003	0.37037037	0.0	-1
2540	0.0	0.0	0.6428571428571428	0.6978834683010543	0.02321083172147002	0.029488762447963782	0.03508772	0.09649123000000001	0.0	-1
2541	0.041666666666666664	0.005590290547995587	0.0	0.0	0.04061895551257253	0.010975243749682784	0.05	0.09166666500000001	0.0	-1
2542	0.08333333333333333	0.008826774549466716	0.07142857142857142	0.0	0.04642166344294004	0.008866949641456377	0.0	0.05769231	0.0	-1
2543	0.08333333333333333	0.008787544441338727	0.14285714285714285	0.03906839911743074	0.025145067698259187	0.008354758573060986	0.0	0.020833334999999998	0.0	-1
2544	0.08333333333333333	0.05590290547995587	0.07142857142857142	0.0	0.07156673114119923	0.011855574473033047	0.0	0.052631580000000004	0.0	-1
2545	0.3333333333333333	0.024376609047443914	0.0	0.0	0.16247582205029013	0.035781665245352874	0.012784089999999998	0.06555253	0.0	-1
2546	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.06382978723404255	0.014809512336897951	0.060606059999999996	0.22582972499999998	0.0	-1
2547	0.0	0.0	0.0	0.0	0.019342359767891684	0.005807089981138905	0.0	0.2	0.0	-1
2548	0.7083333333333333	0.09514193053328429	0.0	0.0	0.08704061895551257	0.0239915685349001	0.013392854999999999	0.10349799	0.026516817545326754	1
2549	0.0	0.0	0.0	0.0	0.03288201160541586	0.0010160453533621233	0.23529412000000002	0.38235294	0.0	-1
2550	0.08333333333333333	0.0038249356381022436	0.0	0.0	0.01160541586073501	0.0007367631433602246	0.2	0.3	0.0773509204313292	-1
2551	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2552	0.0	0.0	0.0	0.0	0.015473887814313346	0.002891821390338351	0.125	0.166666665	0.0	-1
2553	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0040954443473980974	0.5	0.75	0.0	-1
2554	0.0	0.0	0.0	0.0	0.017408123791102514	0.0017272771007156098	0.0	0.25	0.0	-1
2555	0.08333333333333333	0.02530342037513792	0.0	0.0	0.03481624758220503	0.011800454944248584	0.0	0.02777778	0.0	-1
2556	0.25	0.08473703567488047	0.0	0.0	0.030947775628626693	0.0074296362531233425	0.052631580000000004	0.184210525	0.0	-1
2557	0.041666666666666664	0.022581831555719016	0.0	0.0	0.06382978723404255	0.021203433634984337	0.0	0.10416666499999999	0.0	-1
2558	0.375	0.05217604510481796	0.0	0.0	0.13539651837524178	0.03667486416590885	0.014492754999999998	0.017287785	0.0	-1
2559	0.125	0.026921662375873484	0.2857142857142857	0.13094712755087032	0.2553191489361702	0.047545865007470614	0.058823530000000006	0.15466407	0.0	1
2560	0.0	0.0	0.0	0.0	0.013539651837524178	0.0036369213166582903	0.0	0.07142857	0.0	-1
2561	0.041666666666666664	0.005884516366311144	0.14285714285714285	0.0154939936258887	0.30174081237911027	0.13463784721799896	0.03144654	0.07558659499999999	0.0	-1
2562	0.20833333333333331	0.02515630746598014	0.0	0.0	0.058027079303675046	0.03420568786462455	0.0	0.0390625	0.1683355257203052	1
2563	0.125	0.01559396837072453	0.14285714285714285	0.0027457710223093897	0.04642166344294004	0.010598134608915687	0.0	0.074074075	0.07436002134937515	1
2564	0.08333333333333333	0.01162191982346451	0.07142857142857142	0.06315273351311597	0.06576402321083172	0.0219811177340579	0.05405405500000001	0.106060605	0.08717327748390369	1
2565	0.0	0.0	0.0	0.0	0.027079303675048357	0.004298653418070522	0.0	0.115384615	0.0	-1
2566	0.041666666666666664	0.027068775285031262	0.0	0.0	0.2263056092843327	0.20568926348453148	0.034482759999999994	0.209051725	0.0	-1
2567	0.041666666666666664	0.010150790731886723	0.0	0.0	0.04642166344294004	0.012804516172408974	0.0	0.007246375	0.0	-1
2568	0.20833333333333331	0.03492460463405664	0.07142857142857142	0.010198578082863447	0.0793036750483559	0.01593305954509424	0.24740740499999997	0.29185184999999997	0.0	-1
2569	0.041666666666666664	0.0017653549098933432	0.07142857142857142	0.0	0.08704061895551257	0.024740704354367704	0.21739130499999998	0.25410627999999996	0.20008429442498646	-1
2570	0.08333333333333333	0.029010665685913938	0.0	0.0	0.02127659574468085	0.01876088666315724	0.07142857	0.142857145	0.06798968848361392	-1
2571	0.0	0.0	0.0	0.0	0.0367504835589942	0.006590226476576481	0.342105265	0.38596491000000005	0.02446573804507268	1
2572	0.0	0.0	0.0	0.0	0.04642166344294004	0.008284677496645007	0.0	0.05	0.0	-1
2573	0.3333333333333333	0.03441286187568959	0.2857142857142857	0.08840075183133121	0.08123791102514506	0.00842891499801042	0.07755102	0.056405895	0.0	1
2574	0.0	0.0	0.0	0.0	0.005802707930367505	0.00042204960831965124	0.333333335	0.6666666649999999	0.0	-1
2575	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00010942026882361329	0.0	0.5	0.0	-1
2576	0.041666666666666664	0.013652077969841853	0.0	0.0	0.025145067698259187	0.0018486814947409537	0.0	0.07142857	0.0	-1
2577	0.125	0.023832291283560132	0.07142857142857142	0.0	0.05415860735009671	0.007810522998930397	0.0	0.11111111000000001	0.0	-1
2578	0.041666666666666664	0.007502758367046709	0.0	0.0	0.09477756286266925	0.013446318153428331	0.020408165000000002	0.061904759999999996	0.0	-1
2579	0.125	0.0075321809488782645	0.0	0.0	0.019342359767891684	0.005123578034699685	0.0	0.06547619	0.04352041644262351	1
2580	0.08333333333333333	0.00941522618609783	0.07142857142857142	0.027457710223093897	0.030947775628626693	0.00787956197702701	0.02857143	0.095238095	0.03524224433718554	-1
2581	0.20833333333333331	0.027234277307833763	0.0	0.0	0.0038684719535783366	0.001555330963992789	0.0	0.11111111000000001	0.0	1
2582	0.125	0.009297535858771609	0.0	0.0	0.03288201160541586	0.005827410888206148	0.066666665	0.132142855	0.008854267102589042	-1
2583	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0015006208295809823	0.0	0.5	0.0	-1
2584	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0017819872351274165	0.25	0.333333335	0.0	-1
2585	0.0	0.0	0.0	0.0	0.02127659574468085	0.011262471955344768	0.0	0.227272725	0.0	-1
2586	0.041666666666666664	0.05237219566016918	0.0	0.0	0.005802707930367505	0.0017194613672282088	0.0	0.083333335	0.0	-1
2587	0.0	0.0	0.0	0.0	0.015473887814313346	0.0036343160716414413	0.0	0.25	0.0	-1
2588	0.0	0.0	0.0	0.0	0.007736943907156673	0.004720703026390174	0.0	0.2	0.17013285571125955	1
2589	0.041666666666666664	0.04978300845899227	0.0	0.0	0.04642166344294004	0.022402445309286517	0.041666665	0.03472222	0.0	1
2590	0.16666666666666666	0.01662375873482898	0.14285714285714285	0.0031380240254964453	0.017408123791102514	0.0030989383277544766	0.09090909	0.18181818	0.0	-1
2591	0.16666666666666666	0.011916145641780066	0.0	0.0	0.061895551257253385	0.00927738730355038	0.0	0.143939395	0.0	-1
2592	0.08333333333333333	0.00735564545788893	0.0	0.0	0.013539651837524178	0.0028410191226702452	0.0	0.11111111000000001	0.0	-1
2593	0.08333333333333333	0.005928650239058477	0.0	0.0	0.11605415860735009	0.02377780598871991	0.016666665	0.07638889	0.06069904713531978	1
2594	0.0	0.0	0.0	0.0	0.08704061895551257	0.030793989940359742	0.096296295	0.18962963	0.0	-1
2595	0.0	0.0	0.0	0.0	0.013539651837524178	0.00601029905181133	0.0	0.142857145	0.0	-1
2596	0.0	0.0	0.14285714285714285	0.005099289041431723	0.007736943907156673	0.0022665627113462755	0.0	0.2	0.0	-1
2597	0.0	0.0	0.0	0.0	0.013539651837524178	0.003161464195653684	0.0	0.142857145	0.0	-1
2598	0.4583333333333333	0.1154836336888562	0.0	0.0	0.3984526112185687	0.13188423732034993	0.0	0.031285734999999995	0.0	-1
2599	0.041666666666666664	0.0035307098197866864	0.0	0.0	0.08317214700193423	0.013316223409385973	0.0	0.049418605	0.04305990935644951	1
2600	0.041666666666666664	0.008208900331004045	0.0	0.0	0.12379110251450677	0.060578621325036906	0.0	0.09791666500000001	0.021044710510632628	-1
2601	0.08333333333333333	0.033394630378815744	0.0	0.0	0.07156673114119923	0.021014013753483465	0.0	0.027027025000000003	0.04349983643887143	1
2602	0.041666666666666664	0.004070123819051122	0.07142857142857142	0.0	0.3868471953578337	0.1303045274423059	0.021039605	0.08798756500000002	0.013775957064982266	1
2603	0.0	0.0	0.21428571428571427	0.023731306692816867	0.14313346228239845	0.04854141367791936	0.07894736999999999	0.11130952499999999	0.0	-1
2604	0.041666666666666664	0.035454211107024645	0.0	0.0	0.1450676982591876	0.026226568328814058	0.032894735	0.115643275	0.0	-1
2605	0.0	0.0	0.0	0.0	0.07543520309477757	0.014616941347048296	0.025641025	0.075213675	0.0	-1
2606	0.08333333333333333	0.013534387642515631	0.0	0.0	0.025145067698259187	0.0030481360600863702	0.0	0.041666665	0.0	-1
2607	0.0	0.0	0.0	0.0	0.017408123791102514	0.00501770089891141	0.166666665	0.425925925	0.0	-1
2608	0.08333333333333333	0.014269952188304524	0.0	0.0	0.009671179883945842	0.006192666167038402	0.0	0.041666665	0.0	-1
2609	0.0	0.0	0.0	0.0	0.0367504835589942	0.016517119835938728	0.029411765000000003	0.205882355	0.0	-1
2610	0.08333333333333333	0.003236484001471129	0.0	0.0	0.06963249516441006	0.00741410899644942	0.0	0.07857143	0.1760035757722821	-1
2611	0.041666666666666664	0.007649871276204487	0.0	0.0	0.02127659574468085	0.005395461351323505	0.11111111000000001	0.044444445	0.0	-1
2612	0.0	0.0	0.0	0.0	0.1218568665377176	0.015959727781272737	0.1328125	0.299479165	0.0	-1
2613	0.0	0.0	0.0	0.0	0.02127659574468085	0.00781573348740095	0.0	0.1	0.1639235936560404	1
2614	0.08333333333333333	0.0038249356381022436	0.0	0.0	0.005802707930367505	0.00312629339496038	0.0	0.25	0.0	-1
2615	0.0	0.0	0.0	0.0	0.04642166344294004	0.01335448328495137	0.0	0.041666665	0.0	-1
2616	0.08333333333333333	0.02783376241265171	0.07142857142857142	0.042677126746751656	0.08123791102514506	0.01809785193376557	0.0	0.16111111	0.0	-1
2617	0.0	0.0	0.0	0.0	0.025145067698259187	0.020541050221927107	0.0	0.041666665	0.38060158246071846	1
2618	0.08333333333333333	0.01986024273630011	0.0	0.0	0.08704061895551257	0.02594823517817115	0.11363636499999999	0.1875	0.0	-1
2619	0.20833333333333331	0.06818683339463039	0.0	0.0	0.058027079303675046	0.01259557556332474	0.0	0.1015625	0.0	-1
2620	0.0	0.0	0.0	0.0	0.0038684719535783366	6.25258678992076e-05	0.0	0.5	0.0	-1
2621	0.0	0.0	0.0	0.0	0.005802707930367505	0.00617442945504675	0.0	0.333333335	0.0	-1
2622	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2623	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0001406832027732171	0.0	0.5	0.0	-1
2624	0.041666666666666664	0.002942258183155572	0.0	0.0	0.04448742746615087	0.010329533901919725	0.0	0.125	0.0	-1
2625	0.41666666666666663	0.039050304435454215	0.07142857142857142	0.04079431233145379	0.19922630560928434	0.056403753087521706	0.0	0.039528024999999994	0.05428519973457834	-1
2626	0.0	0.0	0.0	0.0	0.195357833655706	0.04082544718438587	0.021782179999999998	0.146436865	0.0	-1
2627	0.0	0.0	0.0	0.0	0.013539651837524178	0.0020868008411360534	0.0	0.125	0.0	-1
2628	0.0	0.0	0.0	0.0	0.007736943907156673	0.0006408901459668779	0.25	0.5	0.0	-1
2629	0.0	0.0	0.14285714285714285	0.0	0.19148936170212766	0.04099508968055768	0.11000000000000001	0.14259968	0.0	1
2630	0.041666666666666664	0.0019124678190511218	0.0	0.0	0.019342359767891684	0.007991587490867471	0.0	0.037037034999999996	0.0289844255528194	1
2631	0.20833333333333331	0.10187568959176169	0.0	0.0	0.005802707930367505	0.02645234998810851	0.0	0.07142857	0.0	-1
2632	0.041666666666666664	0.0030893710923133506	0.21428571428571427	0.10384898259377298	0.3771760154738878	0.1570142960690317	0.025125629999999996	0.115901105	0.0	-1
2633	0.0	0.0	0.07142857142857142	0.031772493258151506	0.1586073500967118	0.05023985628686871	0.0	0.038617885	0.01723538806632789	1
2634	0.0	0.0	0.0	0.0	0.017408123791102514	0.004400257953406735	0.0	0.041666665	0.0	-1
2635	0.08333333333333333	0.004119161456417801	0.14285714285714285	0.07413581760235352	0.25918762088974856	0.10523298044769859	0.04009324	0.12515112	0.0	-1
2636	0.08333333333333333	0.00529606472968003	0.0	0.0	0.09477756286266925	0.024243102660880332	0.08	0.206666665	0.0	-1
2637	0.0	0.0	0.0	0.0	0.03481624758220503	0.022773744765248956	0.029411765000000003	0.15196078500000001	0.0	-1
2638	0.375	0.051764128959176176	0.0	0.0	0.05415860735009671	0.011211185856258271	0.029411765000000003	0.08529412	0.0	-1
2639	0.20833333333333331	0.018418536226553883	0.0	0.0	0.029013539651837523	0.0042595747506335175	0.0	0.055555555000000006	0.0	-1
2640	0.041666666666666664	0.004413387274733358	0.0	0.0	0.03481624758220503	0.005374619394315004	0.0	0.0625	0.1415882968164717	1
2641	0.16666666666666666	0.047664582567120264	0.21428571428571427	0.029615101740622703	0.007736943907156673	0.0024775875155061008	0.0	0.083333335	0.0	-1
2642	0.08333333333333333	0.014122839279146746	0.0	0.0	0.04642166344294004	0.008499610167548532	0.08	0.20400000000000001	0.0	-1
2643	0.0	0.0	0.0	0.0	0.007736943907156673	0.01375569093782567	0.0	0.25	0.0	-1
2644	0.3333333333333333	0.10562706877528504	0.14285714285714285	0.3742093650404511	0.027079303675048357	0.005259988637020839	0.0	0.02777778	0.0	-1
2645	0.16666666666666666	0.0873115115851416	0.0	0.0	0.019342359767891684	0.00287163074497485	0.07692307500000001	0.133333335	0.0	-1
2646	0.041666666666666664	0.013946303788157411	0.0	0.0	0.009671179883945842	0.0037234154333978123	0.0	0.166666665	0.0	-1
2647	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2648	0.3333333333333333	0.05053328429569695	0.0	0.0	0.061895551257253385	0.007607313928257972	0.0	0.02777778	0.0	-1
2649	0.0	0.0	0.14285714285714285	0.004314783035057612	0.0019342359767891683	0.0	0.333333335	0.6666666649999999	0.0	-1
2650	0.0	0.0	0.0	0.0	0.02321083172147002	0.007315526544207289	0.083333335	0.166666665	0.0	-1
2651	0.0	0.0	0.0	0.0	0.019342359767891684	0.004767597427314579	0.0	0.1	0.0	-1
2652	0.125	0.03471864656123575	0.0	0.0	0.030947775628626693	0.013430035376371684	0.0	0.074074075	0.03689893454690257	-1
2653	0.0	0.0	0.0	0.0	0.005802707930367505	0.0027863089882584386	0.0	0.333333335	0.0	-1
2654	0.08333333333333333	0.0449675125560868	0.0	0.0	0.03868471953578337	0.012374911355572553	0.055555555000000006	0.083333335	0.15270461397435614	1
2655	0.16666666666666666	0.2165502022802501	0.07142857142857142	0.003530277028683501	0.19148936170212766	0.03394446754381872	0.08140634499999999	0.14753991	0.016602065059636857	-1
2656	0.0	0.0	0.0	0.0	0.005802707930367505	0.003986024078574484	0.0	0.333333335	0.0	-1
2657	0.0	0.0	0.0	0.0	0.05609284332688588	0.03711691833166711	0.0	0.011494255000000002	0.0	-1
2658	0.0	0.0	0.0	0.0	0.0851063829787234	0.030082851231497686	0.0	0.023255815	0.21867026330817366	1
2659	0.0	0.0	0.0	0.0	0.009671179883945842	0.00263390218525412	0.0	0.2	0.0	-1
2660	0.0	0.0	0.0	0.0	0.005802707930367505	0.0002657349385716323	0.0	0.333333335	0.0	-1
2661	0.041666666666666664	0.008297168076498712	0.0	0.0	0.03481624758220503	0.008379806138743538	0.0	0.055555555000000006	0.27929920489290755	1
2662	0.4583333333333333	0.06341266921662377	0.07142857142857142	0.027457710223093897	0.16827852998065765	0.04748058018565036	0.01075269	0.038611925	0.0	-1
2663	0.3333333333333333	0.1974500428981243	0.0	0.0	0.061895551257253385	0.021943896569472977	0.0	0.015765764999999998	0.13684676617343108	1
2664	0.041666666666666664	0.019536594336153	0.0	0.0	0.07543520309477757	0.00947840052514176	0.07894736999999999	0.13377193	0.0	-1
2665	0.29166666666666663	0.058801029790364105	0.0	0.0	0.07543520309477757	0.019812154916892092	0.023809525	0.103174605	0.06620605760525537	-1
2666	0.0	0.0	0.0	0.0	0.11605415860735009	0.05292814717667923	0.126666665	0.319444445	0.0	-1
2667	0.3333333333333333	0.29219075639573366	0.07142857142857142	0.011179210590831087	0.17408123791102514	0.043393164628634524	0.01190476	0.08628472	0.0	-1
2668	0.0	0.0	0.0	0.0	0.007736943907156673	0.0006471427327567986	0.375	0.625	0.0	-1
2669	0.0	0.0	0.0	0.0	0.02321083172147002	0.003758065185713005	0.0	0.30844156	0.0	-1
2670	0.08333333333333333	0.02442074292019125	0.0	0.0	0.029013539651837523	0.009470882533584708	0.0	0.029411765000000003	0.0	-1
2671	0.75	0.2979036410445017	0.42857142857142855	0.044847593351311596	0.20502901353965183	0.049443843558088243	0.058323735	0.106969335	0.004829232782803851	-1
2672	0.25	0.03976461934534756	0.0	0.0	0.10058027079303675	0.018745664584302508	0.06547619	0.101289685	0.0	-1
2673	0.0	0.0	0.0	0.0	0.005802707930367505	0.0006408901459668779	0.0	0.166666665	0.0	-1
2674	0.0	0.0	0.0	0.0	0.019342359767891684	0.005348566950399099	0.0	0.11111111000000001	0.1889914803312049	1
2675	0.041666666666666664	0.0334436680250092	0.07142857142857142	0.0007845060063741113	0.030947775628626693	0.00921735502666257	0.0	0.018162395	0.0	-1
2676	0.041666666666666664	0.008238322912835602	0.0	0.0	0.0367504835589942	0.005658591044878287	0.0	0.02777778	0.0	-1
2677	0.20833333333333331	0.0936422704523722	0.0	0.0	0.04448742746615087	0.01622285747013808	0.08928571499999999	0.19642857	0.0	-1
2678	0.125	0.004266274365575579	0.0	0.0	0.11798839458413926	0.022258706529874935	0.05	0.113055555	0.029536381500878856	-1
2679	0.0	0.0	0.3571428571428571	0.0054915420446187795	0.059961315280464215	0.01173283024032113	0.037037034999999996	0.18478836	0.0	-1
2680	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0001719461367228209	0.0	0.5	0.0	-1
2681	0.0	0.0	0.14285714285714285	0.03373375827408679	0.009671179883945842	0.0013443061598329632	0.0	0.285714285	0.0	-1
2682	0.4583333333333333	0.09321748192717912	0.07142857142857142	0.003922530031870557	0.05609284332688588	0.01927840959836424	0.04571428499999999	0.16238095000000002	0.0	-1
2683	0.125	0.02009142016623759	0.0	0.0	0.05029013539651837	0.01158378544385487	0.07142857	0.19853535500000002	0.048919573364171076	1
2684	0.16666666666666666	0.04339830820154469	0.07142857142857142	0.014709487619514587	0.04835589941972921	0.012321764367858227	0.035714285	0.142857145	0.06169688263667958	1
2685	0.0	0.0	0.0	0.0	0.029013539651837523	0.006815319601013628	0.066666665	0.43333333499999993	0.0	-1
2686	0.25	0.09179845531445385	0.07142857142857142	0.004314783035057612	0.17794970986460348	0.04237018915817792	0.084210525	0.13208931499999998	0.0	-1
2687	0.0	0.0	0.0	0.0	0.009671179883945842	0.0011567285561353406	0.0	0.2	0.0	-1
2688	0.0	0.0	0.0	0.0	0.04642166344294004	0.017991818487996986	0.0	0.0625	0.16324342574148257	1
2689	0.0	0.0	0.0	0.0	0.059961315280464215	0.0901055071858594	0.161290325	0.27795699	0.0	-1
2690	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2691	0.08333333333333333	0.024303052592865023	0.42857142857142855	0.1239519490071096	0.06576402321083172	0.022614564316134577	0.0	0.01219512	0.0	-1
2692	0.25	0.10866740222140493	0.14285714285714285	0.08845305221868105	0.2572533849129594	0.061249773334545385	0.0	0.04637680999999999	0.026395892955294965	-1
2693	0.125	0.04207429201912468	0.14285714285714285	0.011375337092424614	0.005802707930367505	0.005939957450424722	0.0	0.214285715	0.0	-1
2694	0.08333333333333333	0.029054799558661273	0.0	0.0	0.04642166344294004	0.010678877147702739	0.0	0.055555555000000006	0.0	-1
2695	0.0	0.0	0.0	0.0	0.05222437137330754	0.039301415841395675	0.0	0.033333335	0.11598824010484661	1
2696	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2697	0.0	0.0	0.0	0.0	0.007736943907156673	0.0007190474808408873	0.0	0.25	0.0	-1
2698	0.29166666666666663	0.4338359691062891	0.14285714285714285	0.00451090953665114	0.2495164410058027	0.08275024610912378	0.02536232	0.103295375	0.00932472929726322	-1
2699	0.0	0.0	0.0	0.0	0.007736943907156673	0.0011997150903160457	0.0	0.083333335	0.0	1
2700	0.375	0.048694372931224715	0.0	0.0	0.09671179883945842	0.03450476994316341	0.008620689999999999	0.049864775	0.05650259420073549	-1
2701	0.0	0.0	0.0	0.0	0.013539651837524178	0.0022352997773966714	0.0	0.142857145	0.0	-1
2702	0.08333333333333333	0.018683339463037883	0.0	0.0	0.02321083172147002	0.0034780014018934223	0.0	0.035714285	0.0	-1
2703	0.0	0.0	0.14285714285714285	0.015297867124295171	0.029013539651837523	0.003829709408826465	0.0	0.0625	0.044299181990948365	1
2704	0.0	0.0	0.0	0.0	0.025145067698259187	0.010110302577598129	0.025641025	0.27179487	0.0	-1
2705	0.3333333333333333	0.08113276940051489	0.07142857142857142	0.0380485413091444	0.3945841392649903	0.081437134917622	0.012857145	0.07705993	0.0	-1
2706	0.0	0.0	0.0	0.0	0.01160541586073501	0.003079398994035974	0.0	0.055555555000000006	0.0	-1
2707	0.16666666666666666	0.016476645825671203	0.0	0.0	0.059961315280464215	0.004228181554980172	0.0	0.01171875	0.0	-1
2708	0.041666666666666664	0.030158146377344614	0.0	0.0	0.009671179883945842	0.001516252296555784	0.0	0.055555555000000006	0.0	-1
2709	0.0	0.0	0.0	0.0	0.03868471953578337	0.00963679938996537	0.0	0.05	0.0	-1
2710	0.29166666666666663	0.041883045237219564	0.0	0.0	0.1411992263056093	0.055757331043549775	0.0	0.01973684	0.08549500241304445	1
2711	0.0	0.0	0.0	0.0	0.04642166344294004	0.0051596867234114776	0.1875	0.21527777999999997	0.0	-1
2712	0.0	0.0	0.0	0.0	0.009671179883945842	0.009160039647233912	0.0	0.3	0.0	-1
2713	0.0	0.0	0.0	0.0	0.02321083172147002	0.004578065890245106	0.0	0.141666665	0.0	-1
2714	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2715	0.041666666666666664	0.02047811695476278	0.0	0.0	0.08897485493230174	0.020202885771293574	0.02173913	0.02777778	0.0	-1
2716	0.0	0.0	0.14285714285714285	0.020397156165726894	0.02321083172147002	0.010930303282130228	0.11904761999999999	0.142857145	0.0	-1
2717	0.20833333333333331	0.06932695844060316	0.07142857142857142	0.0	0.027079303675048357	0.009836751905539095	0.0	0.1375	0.0	-1
2718	0.25	0.1159543949981611	0.2857142857142857	0.19204707036038246	0.07736943907156674	0.018607698286804183	0.0	0.061594205	0.06348489987819034	-1
2719	0.16666666666666666	0.03883780801765355	0.0	0.0	0.013539651837524178	0.022092473319176194	0.18000000000000002	0.14642856999999998	0.0	-1
2720	0.0	0.0	0.21428571428571427	0.006276048050992891	0.06769825918762089	0.02535059209604505	0.039473684999999994	0.200657895	0.0	-1
2721	0.08333333333333333	0.07108495770503861	0.0	0.0	0.05415860735009671	0.01439189164370011	0.0	0.07777778	0.0	-1
2722	0.0	0.0	0.0	0.0	0.017408123791102514	0.006815319601013628	0.0	0.11111111000000001	0.0	-1
2723	0.041666666666666664	0.02412651710187569	0.0	0.0	0.11411992263056094	0.030123747369599854	0.039548025	0.11864406999999999	0.08817444873511575	1
2724	0.20833333333333331	0.07798259162927548	0.07142857142857142	0.0	0.0735009671179884	0.02677321190542177	0.066666665	0.204166665	0.0	-1
2725	0.08333333333333333	0.05237219566016918	0.0	0.0	0.06963249516441006	0.01475014997935342	0.15972222000000003	0.24097222000000001	0.0	-1
2726	0.20833333333333331	0.0474020426038985	0.3571428571428571	0.04248100024515813	0.0851063829787234	0.046614023177882484	0.081761005	0.18694671999999998	0.021128834992482814	1
2727	0.0	0.0	0.0	0.0	0.0038684719535783366	7.81573348740095e-05	0.0	0.5	0.0	-1
2728	0.41666666666666663	0.08568906636263333	0.0	0.0	0.06963249516441006	0.014695211297262978	0.0	0.01422764	0.3224220594986061	1
2729	0.3333333333333333	0.0318895046119897	0.0	0.0	0.12572533849129594	0.031402069230728365	0.007246375	0.10185185	0.06437400988379574	-1
2730	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2731	0.3333333333333333	0.022655388010297903	0.0	0.0	0.06963249516441006	0.041749607507893506	0.0	0.09230769	0.05168966188510158	-1
2732	0.0	0.0	0.07142857142857142	0.0	0.009671179883945842	0.006724136044181665	0.0	0.208333335	0.0	-1
2733	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2734	0.0	0.0	0.0	0.0	0.013539651837524178	0.004332521597036975	0.142857145	0.25	0.0	-1
2735	0.08333333333333333	0.025891872011769033	0.0	0.0	0.030947775628626693	0.017293612957912013	0.125	0.265625	0.0	-1
2736	0.08333333333333333	0.012210371460095624	0.14285714285714285	0.023731306692816867	0.04061895551257253	0.008355019098031614	0.02173913	0.10869564999999999	0.0	-1
2737	0.3333333333333333	0.046286624994483265	0.0	0.0	0.09284332688588008	0.010816193573214174	0.06333333499999999	0.10690476000000002	0.025434160085469025	-1
2738	0.0	0.0	0.07142857142857142	0.04123886572199068	0.03288201160541586	0.008228032038122782	0.26470588	0.22875817000000004	0.0	-1
2739	0.041666666666666664	0.0	0.0	0.0	0.027079303675048357	0.01759907788025509	0.0	0.214285715	0.0	-1
2740	0.25	0.02103714600956234	0.0	0.0	0.1528046421663443	0.02898480395269617	0.195	0.34401515	0.010532488762009715	-1
2741	0.0	0.0	0.0	0.0	0.01160541586073501	0.0030715832605485733	0.0	0.083333335	0.0	-1
2742	0.20833333333333331	0.03128250933431408	0.2857142857142857	0.07413581760235352	0.07156673114119923	0.020415133894058846	0.02131783	0.054695885	0.12309994711440356	-1
2743	0.125	0.02010543091724899	0.0	0.0	0.07543520309477757	0.01975606324216612	0.03953488499999999	0.12860834499999999	0.05518699428287588	1
2744	0.08333333333333333	0.003236484001471129	0.0	0.0	0.09864603481624758	0.044630443462765707	0.0	0.06372549	0.0	-1
2745	0.0	0.0	0.0	0.0	0.017408123791102514	0.010014559842377466	0.0	0.055555555000000006	0.0	-1
2746	0.0	0.0	0.0	0.0	0.05222437137330754	0.029260543030131675	0.074074075	0.10370370500000001	0.0	-1
2747	0.20833333333333331	0.6343999020228025	0.14285714285714285	0.03608727629320912	0.029013539651837523	0.0072373692093332795	0.18181818	0.21103896	0.0	-1
2748	0.20833333333333331	0.015446855461566752	0.0	0.0	0.013539651837524178	0.006494874528030189	0.0	0.083333335	0.0	-1
2749	0.375	0.23397082259654284	0.0	0.0	0.22823984526112187	0.07733446378351773	0.005691055	0.056003155000000006	0.008384366313355693	-1
2750	0.0	0.0	0.0	0.0	0.030947775628626693	0.00312629339496038	0.171875	0.36057692500000005	0.0	-1
2751	0.25	0.023390952556086798	0.07142857142857142	0.007452807060554058	0.02127659574468085	0.004912188496831497	0.0	0.016666665	0.0	-1
2752	0.20833333333333331	0.015299742552408974	0.0	0.0	0.04061895551257253	0.011628508807525762	0.02	0.08	0.0	-1
2753	0.0	0.0	0.0	0.0	0.015473887814313346	0.0012974117589085576	0.285714285	0.476190475	0.0	-1
2754	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2755	0.041666666666666664	0.013534387642515631	0.0	0.0	0.1895551257253385	0.048436436450374265	0.09407216500000001	0.187364075	0.022723593839654888	-1
2756	0.0	0.0	0.0	0.0	0.005802707930367505	0.0007972048157148968	0.0	0.5	0.0	-1
2757	0.0	0.0	0.0	0.0	0.007736943907156673	0.0038922352767256727	0.0	0.125	0.0	-1
2758	0.0	0.0	0.0	0.0	0.11992263056092843	0.023007304923876475	0.30327869	0.40218579	0.0	-1
2759	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2760	0.0	0.0	0.0	0.0	0.01160541586073501	0.017171166471819887	0.333333335	0.5	0.0	-1
2761	0.0	0.0	0.0	0.0	0.029013539651837523	0.01984414732451101	0.07142857	0.30952381	0.0	-1
2762	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2763	0.0	0.0	0.0	0.0	0.015473887814313346	0.003274792331220998	0.0	0.125	0.0	-1
2764	0.20833333333333331	0.01780066200809121	0.0	0.0	0.009671179883945842	0.000781573348740095	0.0	0.125	0.0	1
2765	0.16666666666666666	0.03511094764251563	0.0	0.0	0.3365570599613153	0.08757675536227859	0.0	0.04528798	0.0	-1
2766	0.0	0.0	0.0	0.0	0.007736943907156673	0.003227897930296592	0.0	0.083333335	0.0	-1
2767	0.625	0.1598690420007356	0.5	0.09542861811228243	0.32688588007736946	0.1081849646814421	0.02634446	0.08384770999999999	0.002743665930650051	-1
2768	0.041666666666666664	0.007502758367046709	0.0	0.0	0.019342359767891684	0.005650775311390886	0.0	0.1	0.2216278547836425	1
2769	0.4583333333333333	0.11344366802500919	0.0	0.0	0.10444874274661509	0.019637707745453304	0.05172414	0.07183908	0.0	-1
2770	0.041666666666666664	0.011916145641780066	0.0	0.0	0.013539651837524178	0.002657349385716323	0.0	0.083333335	0.0	-1
2771	0.20833333333333331	0.02783376241265171	0.0	0.0	0.13346228239845262	0.03473966995298268	0.025462965	0.0748071	0.0	-1
2772	0.7083333333333333	0.18433051365943362	0.0	0.0	0.1470019342359768	0.031042439649645037	0.07815126	0.155510145	0.0	-1
2773	0.16666666666666666	0.0589992819418904	0.0	0.0	0.06963249516441006	0.03024673972215021	0.210416665	0.21907738	0.0	-1
2774	0.125	0.013534387642515631	0.0	0.0	0.11411992263056094	0.054377965738592104	0.0	0.06779661000000001	0.0	-1
2775	0.3333333333333333	0.04311388990069879	0.0	0.0	0.20696324951644102	0.05845598969140894	0.0	0.046581195000000006	0.009421288865312159	-1
2776	0.3333333333333333	0.05066568591393895	0.0	0.0	0.05415860735009671	0.010663786770209856	0.006060605	0.036363635	0.04842022050765616	-1
2777	0.041666666666666664	0.01986024273630011	0.07142857142857142	0.0	0.02127659574468085	0.01276309278492575	0.0	0.083333335	0.0	-1
2778	0.041666666666666664	0.01780066200809121	0.0	0.0	0.019342359767891684	0.007026344405173453	0.125	0.166666665	0.0	-1
2779	0.16666666666666666	0.032953291651342406	0.0	0.0	0.07543520309477757	0.02156360869173922	0.031746029999999995	0.13888889	0.0	-1
2780	0.125	0.009268113276940052	0.0	0.0	0.025145067698259187	0.014951498161398017	0.0	0.2	0.0	-1
2781	0.0	0.0	0.0	0.0	0.007736943907156673	0.007893890822274959	0.0	0.25	0.0	-1
2782	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2783	0.0	0.0	0.0	0.0	0.1586073500967118	0.05076214689766036	0.01219512	0.06402439	0.0	-1
2784	0.125	0.014220914550937845	0.0	0.0	0.029013539651837523	0.003837525142313866	0.07142857	0.142857145	0.0	-1
2785	0.0	0.0	0.0	0.0	0.009671179883945842	0.0036728736907003347	0.0	0.166666665	0.0	-1
2786	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2787	0.041666666666666664	0.0	0.0	0.0	0.02127659574468085	0.004647235131608605	0.0	0.208333335	0.0	-1
2788	0.0	0.0	0.0	0.0	0.025145067698259187	0.0024749822704892522	0.07692307500000001	0.30769231	0.0	-1
2789	0.16666666666666666	0.10740223120264805	0.0	0.0	0.017408123791102514	0.007217569350644149	0.133333335	0.164957265	0.12411129996032998	-1
2790	0.041666666666666664	0.0033835969106289078	0.0	0.0	0.0425531914893617	0.010677112426986032	0.1	0.25634337	0.0	-1
2791	0.08333333333333333	0.016182420007355647	0.0	0.0	0.01160541586073501	0.0039000510102130737	0.0	0.166666665	0.0	-1
2792	0.0	0.0	0.21428571428571427	0.03255699926452562	0.03481624758220503	0.007995495357611172	0.04761905	0.142857145	0.0	-1
2793	0.0	0.0	0.0	0.0	0.007736943907156673	0.002321272845758082	0.25	0.416666665	0.0	-1
2794	0.0	0.0	0.0	0.0	0.0367504835589942	0.006437038100223422	0.10526316000000001	0.22368421	0.0	-1
2795	0.0	0.0	0.0	0.0	0.017408123791102514	0.0038986441781853416	0.11111111000000001	0.025641025	0.0	-1
2796	0.29166666666666663	0.044238953409341676	0.07142857142857142	0.003530277028683501	0.4274661508704062	0.17868331837197957	0.055744959999999996	0.109520545	0.005844027355769321	1
2797	0.041666666666666664	0.001471129091577786	0.14285714285714285	0.013062025006128953	0.030947775628626693	0.00815181002735919	0.052631580000000004	0.10526316000000001	0.0	-1
2798	0.041666666666666664	0.01368150055167341	0.0	0.0	0.027079303675048357	0.006236629667905031	0.0	0.07142857	0.4296323542816977	1
2799	0.0	0.0	0.0	0.0	0.013539651837524178	0.0014641474066918827	0.142857145	0.2	0.0	-1
2800	0.29166666666666663	0.028539904376609047	0.42857142857142855	0.11041922039715617	0.16054158607350097	0.02779470555970356	0.039835165	0.09995243000000001	0.02447201747313242	-1
2801	0.0	0.0	0.0	0.0	0.11411992263056094	0.02953878314228315	0.028735629999999998	0.07101806	0.0	-1
2802	0.6666666666666666	0.2267304155939684	0.0	0.0	0.10058027079303675	0.05616588230177241	0.038978495	0.091321045	0.0	-1
2803	0.16666666666666666	0.023832291283560132	0.0	0.0	0.015473887814313346	0.0017621129409556983	0.0	0.1	0.0	-1
2804	0.0	0.0	0.0	0.0	0.009671179883945842	0.0019708674605518903	0.2	0.26666666499999997	0.0	-1
2805	0.0	0.0	0.0	0.0	0.013539651837524178	0.008007218957842272	0.0	0.07142857	0.0	-1
2806	0.25	0.03692534019860243	0.0	0.0	0.0367504835589942	0.022031250083945863	0.012345680000000001	0.11851851999999999	0.0	-1
2807	0.0	0.0	0.0	0.0	0.01160541586073501	0.00020320907067242468	0.6666666649999999	0.833333335	0.0	-1
2808	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008503518034292233	0.0	0.333333335	0.0	-1
2809	0.08333333333333333	0.06196395733725634	0.0	0.0	0.007736943907156673	0.0015256311767406652	0.0	0.083333335	0.0	-1
2810	0.16666666666666666	0.02268481059212946	0.0	0.0	0.007736943907156673	0.0006518321728492392	0.0	0.142857145	0.0	-1
2811	0.08333333333333333	0.02824567855829349	0.0	0.0	0.009671179883945842	0.0019070389709258317	0.142857145	0.25	0.0	-1
2812	0.125	0.01566752482530342	0.07142857142857142	0.030203481245403285	0.3829787234042553	0.047798048589640714	0.0	0.013672795000000001	0.04423849366395371	1
2813	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2814	0.041666666666666664	0.035454211107024645	0.07142857142857142	0.102181907330228	0.0425531914893617	0.01794752933677887	0.045454545	0.18181818	0.027767373675820228	1
2815	0.20833333333333331	0.02510726982861346	0.21428571428571427	0.0031380240254964453	0.4119922630560928	0.13429918257605372	0.01996928	0.0793827	0.029635595853405347	1
2816	0.16666666666666666	0.02910383719602795	0.0	0.0	0.2127659574468085	0.064037629525405	0.013274335	0.055309735	0.0	-1
2817	0.0	0.0	0.14285714285714285	0.029811228242216232	0.06769825918762089	0.03234038863081058	0.0	0.07142857	0.1450283496102092	1
2818	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2819	0.25	0.08142699521883046	0.0	0.0	0.02321083172147002	0.0053479156387541	0.0	0.035714285	0.0	-1
2820	0.08333333333333333	0.0020595807282089004	0.0	0.0	0.04061895551257253	0.007314782189381415	0.23809523999999999	0.34126984	0.0	-1
2821	0.20833333333333331	0.04942993747701361	0.0	0.0	0.059961315280464215	0.019368690198816964	0.033333335	0.1	0.0	-1
2822	0.041666666666666664	0.006531813166605369	0.0	0.0	0.06576402321083172	0.009475795280124912	0.0	0.006944445	0.06621435493541196	-1
2823	0.16666666666666666	0.040701238190511226	0.0	0.0	0.005802707930367505	0.004337732085507527	0.0	0.055555555000000006	0.0	-1
2824	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2825	0.0	0.0	0.0	0.0	0.058027079303675046	0.007507012014648612	0.03888889	0.125	0.0	-1
2826	0.3333333333333333	0.044722324383964694	0.0	0.0	0.007736943907156673	0.0011332813556731377	0.0	0.04761905	0.0	-1
2827	0.041666666666666664	0.0	0.0	0.0	0.017408123791102514	0.004694650580911121	0.208333335	0.34375	0.0	-1
2828	0.041666666666666664	0.017065097462302316	0.0	0.0	0.0038684719535783366	0.00010942026882361329	0.0	0.333333335	0.0	-1
2829	0.4583333333333333	0.06203914839279146	0.0	0.0	0.28820116054158607	0.06420030529558667	0.031847135	0.066526595	0.0018959195260361637	-1
2830	0.041666666666666664	0.015299742552408974	0.0	0.0	0.02321083172147002	0.004587835557104358	0.07692307500000001	0.17948718	0.0	-1
2831	0.0	0.0	0.0	0.0	0.05029013539651837	0.006555092894406043	0.03846154	0.18565089	0.0	-1
2832	0.41666666666666663	0.295893098050754	0.0	0.0	0.06963249516441006	0.03300336754023369	0.02173913	0.07246377	0.04224541579156196	1
2833	0.0	0.0	0.21428571428571427	0.014121108114734004	0.04448742746615087	0.010323095225641761	0.08	0.125	0.1119841733033321	1
2834	0.0	0.0	0.0	0.0	0.02321083172147002	0.0033339313807546163	0.083333335	0.208333335	0.0	-1
2835	0.4583333333333333	0.10742675004045606	0.2857142857142857	0.025692571708752145	0.28820116054158607	0.09508423996306824	0.05760218	0.13621761000000002	0.0	-1
2836	0.0	0.0	0.0	0.0	0.07736943907156674	0.017370392253920456	0.07375	0.10214544499999999	0.0	-1
2837	0.08333333333333333	0.008297168076498712	0.07142857142857142	0.0	0.2205029013539652	0.049412235747082776	0.088495575	0.212881025	0.0	-1
2838	0.0	0.0	0.0	0.0	0.030947775628626693	0.0049395435640374	0.125	0.1875	0.0	-1
2839	0.29166666666666663	0.01656491357116587	0.0	0.0	0.029013539651837523	0.004930164683852519	0.0	0.055555555000000006	0.0	-1
2840	0.041666666666666664	0.0020595807282089004	0.07142857142857142	0.0380485413091444	0.10251450676982592	0.035133414882477704	0.024242424999999998	0.08375967499999999	0.12072207825250962	-1
2841	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2842	0.0	0.0	0.0	0.0	0.04642166344294004	0.005064595299835815	0.520833335	0.6597222199999999	0.0	-1
2843	0.0	0.0	0.0	0.0	0.025145067698259187	0.010148729933390133	0.0	0.07692307500000001	0.0	-1
2844	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2845	0.0	0.0	0.0	0.0	0.0425531914893617	0.007258992738127374	0.0	0.011363635	0.0	-1
2846	0.0	0.0	0.0	0.0	0.030947775628626693	0.010173479755579185	0.0	0.095238095	0.05166466331549078	1
2847	0.0	0.0	0.0	0.0	0.13346228239845262	0.032479155978465506	0.02415459	0.092809365	0.0	-1
2848	0.041666666666666664	0.02618609783008459	0.0	0.0	0.03288201160541586	0.018374789428879632	0.0	0.0625	0.03597046010426798	1
2849	0.0	0.0	0.0	0.0	0.005802707930367505	0.004079812880423295	0.0	0.333333335	0.0	-1
2850	0.16666666666666666	0.012798823096726739	0.0	0.0	0.07543520309477757	0.014541953726658206	0.00595238	0.054988659999999995	0.0	-1
2851	0.0	0.0	0.0	0.0	0.007736943907156673	0.0011317182089756576	0.5	0.625	0.0	-1
2852	0.125	0.01382861346083119	0.0	0.0	0.172147001934236	0.053724961205719755	0.0	0.021936865	0.0	1
2853	0.25	0.04148584038249357	0.07142857142857142	0.006276048050992891	0.2765957446808511	0.06379590455136959	0.01360544	0.0781067	0.019856146680397424	-1
2854	0.3333333333333333	0.041097997263699886	0.5714285714285714	0.1385960611130179	0.08704061895551257	0.031316317785305726	0.035714285	0.0377551	0.0205946683032801	1
2855	0.16666666666666666	0.016476645825671203	0.0	0.0	0.019342359767891684	0.011082710085134546	0.0	0.083333335	0.0	-1
2856	0.0	0.0	0.0	0.0	0.02127659574468085	0.00264432316375837	0.0	0.18181818	0.0	-1
2857	0.20833333333333331	0.09979159005516734	0.0	0.0	0.03868471953578337	0.008216941140275246	0.0	0.022727275	0.0	-1
2858	0.041666666666666664	0.002648032364840015	0.0	0.0	0.015473887814313346	0.009410143118830743	0.0	0.22222222000000003	0.0	-1
2859	0.16666666666666666	0.020742920191246784	0.0	0.0	0.005802707930367505	0.0008018942558073374	0.0	0.04761905	0.0	-1
2860	0.125	0.0315434595954395	0.0	0.0	0.03288201160541586	0.008022850424817075	0.0	0.060150375	0.06479757389211155	1
2861	0.0	0.0	0.0	0.0	0.03868471953578337	0.035499061499775116	0.0	0.125	0.0	-1
2862	0.0	0.0	0.0	0.0	0.019342359767891684	0.006018114785298731	0.0	0.11111111000000001	0.0	-1
2863	0.6666666666666666	0.1256540394851048	0.21428571428571427	0.04354008335376318	0.23597678916827852	0.054590026971538225	0.032735685	0.078961835	0.31972900971188606	-1
2864	0.0	0.0	0.0	0.0	0.02127659574468085	0.0032161743300654906	0.09090909	0.18181818	0.0	-1
2865	0.3333333333333333	0.08146132157410813	0.0	0.0	0.0367504835589942	0.00857984831484868	0.0	0.038372859999999995	0.021212639109104797	-1
2866	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2867	0.41666666666666663	0.07625352458992277	0.0	0.0	0.08897485493230174	0.02399808560611124	0.10969388	0.158843535	0.03324359674819447	-1
2868	0.0	0.0	0.0	0.0	0.007736943907156673	0.0074723622623334195	0.25	0.23809523999999999	0.0	-1
2869	0.0	0.0	0.0	0.0	0.015473887814313346	0.003109098781288098	0.4375	0.583333335	0.0	-1
2870	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008597306836141044	0.333333335	0.5	0.0	-1
2871	0.375	0.04707613093048915	0.0	0.0	0.09284332688588008	0.06168189893958259	0.036363635	0.05757576	0.07505550190938766	1
2872	0.0	0.0	0.0	0.0	0.03868471953578337	0.014497404045780022	0.055555555000000006	0.13624338500000002	0.029546502977719456	-1
2873	0.0	0.0	0.0	0.0	0.005802707930367505	0.001078571221261331	0.0	0.333333335	0.0	-1
2874	0.20833333333333331	0.015299742552408974	0.0	0.0	0.030947775628626693	0.013544666133665846	0.0	0.058823530000000006	0.0	-1
2875	0.0	0.0	0.0	0.0	0.013539651837524178	0.0037984464748768614	0.285714285	0.42857143	0.0	-1
2876	0.0	0.0	0.0	0.0	0.009671179883945842	0.0002657349385716323	0.0	0.2	0.0	-1
2877	0.0	0.0	0.0	0.0	0.01160541586073501	0.005306883037945244	0.0	0.166666665	0.0	-1
2878	0.0	0.0	0.0	0.0	0.005802707930367505	0.001406832027732171	0.0	0.333333335	0.0	-1
2879	0.0	0.0	0.0	0.0	0.1102514506769826	0.033825869274792315	0.19642857	0.30656888	0.0	-1
2880	0.0	0.0	0.0	0.0	0.06576402321083172	0.014389546923653887	0.15294117499999998	0.21456582500000002	0.0	-1
2881	0.20833333333333331	0.07652813534387644	0.0	0.0	0.03288201160541586	0.005339969643562957	0.0	0.03137255	0.0	-1
2882	0.041666666666666664	0.005001838911364472	0.0	0.0	0.02321083172147002	0.00963523624326789	0.0	0.09090909	0.0	-1
2883	0.0	0.0	0.0	0.0	0.029013539651837523	0.0028735846783467006	0.333333335	0.366666665	0.0	-1
2884	0.0	0.0	0.0	0.0	0.12572533849129594	0.028192665717477413	0.11897436	0.15625081000000002	0.0	-1
2885	0.125	0.029693269584406032	0.0	0.0	0.017408123791102514	0.0026263990811062152	0.0	0.227272725	0.0	-1
2886	0.0	0.0	0.0	0.0	0.013539651837524178	0.004642545691516164	0.142857145	0.357142855	0.0	-1
2887	0.0	0.0	0.0	0.0	0.01160541586073501	0.0010355846870806259	0.0	0.333333335	0.0	-1
2888	0.0	0.0	0.0	0.0	0.005802707930367505	0.0001250517357984152	0.333333335	0.6666666649999999	0.0	-1
2889	0.16666666666666666	0.01897756528135344	0.0	0.0	0.05415860735009671	0.013323220351001766	0.068965515	0.12274220000000001	0.0	-1
2890	0.0	0.0	0.0	0.0	0.005802707930367505	0.0001719461367228209	0.25	0.75	0.0	-1
2891	0.125	0.018005569273997796	0.0	0.0	0.04642166344294004	0.011682958416966939	0.144927535	0.128968255	0.09728553884791206	-1
2892	0.0	0.0	0.0	0.0	0.01160541586073501	0.0017077377669971075	0.0	0.166666665	0.0	-1
2893	0.20833333333333331	0.018242000735564548	0.0	0.0	0.07736943907156674	0.01152448511666074	0.066666665	0.14444444499999998	0.0	-1
2894	0.08333333333333333	0.022361162191982347	0.0	0.0	0.07736943907156674	0.018910995515464525	0.024390245000000005	0.0812419	0.0	-1
2895	0.08333333333333333	0.006178742184626701	0.0	0.0	0.05222437137330754	0.010848238080512518	0.035714285	0.07142857	0.0	-1
2896	0.29166666666666663	0.05710432756160354	0.07142857142857142	0.027948026477077715	0.029013539651837523	0.006975542137505348	0.0	0.078431375	0.0	-1
2897	0.0	0.0	0.0	0.0	0.01160541586073501	0.0031575563289099836	0.166666665	0.25	0.0	-1
2898	0.0	0.0	0.0	0.0	0.03288201160541586	0.003939129677650079	0.11764706000000001	0.26470588	0.0	-1
2899	0.041666666666666664	0.012357484369253402	0.14285714285714285	0.031576366756557984	0.08897485493230174	0.013109850826795723	0.0	0.077083335	0.0	-1
2900	0.0	0.0	0.0	0.0	0.019342359767891684	0.016230673203625482	0.0	0.041666665	0.0	-1
2901	0.29166666666666663	0.017241632953291654	0.0	0.0	0.03868471953578337	0.009158215975565804	0.08695652	0.22318840499999998	0.0	-1
2902	0.25	0.031040823832291283	0.0	0.0	0.15667311411992263	0.04629232891621575	0.03529412	0.133333335	0.0	-1
2903	0.20833333333333331	0.0817359323280618	0.0	0.0	0.04835589941972921	0.01382603253921228	0.0	0.017857145	0.027625328722836878	1
2904	0.0	0.0	0.0	0.0	0.06963249516441006	0.03236221686460674	0.041666665	0.15462963	0.0	-1
2905	0.0	0.0	0.0	0.0	0.019342359767891684	0.002579192050842313	0.15	0.233333335	0.0	1
2906	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.05609284332688588	0.01292487846811495	0.035714285	0.14795918500000002	0.04057493540058598	1
2907	0.0	0.0	0.07142857142857142	0.010983084089237559	0.02321083172147002	0.004314284885045324	0.0	0.041666665	0.0	-1
2908	0.41666666666666663	0.06718646561235748	0.0	0.0	0.005802707930367505	0.00044705995547933435	0.0	0.009259260000000002	0.0	-1
2909	0.0	0.0	0.0	0.0	0.009671179883945842	0.0008675464171015054	0.0	0.2	0.0	-1
2910	0.0	0.0	0.0	0.0	0.015473887814313346	0.002657349385716323	0.375	0.4	0.0	-1
2911	0.0	0.0	0.0	0.0	0.013539651837524178	0.002813664055464342	0.142857145	0.285714285	0.0	-1
2912	0.041666666666666664	0.002206693637366679	0.0	0.0	0.0367504835589942	0.003379002111574059	0.19047619	0.293650795	0.0	-1
2913	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2914	0.125	0.04016182420007356	0.0	0.0	0.019342359767891684	0.006441467015345233	0.0	0.083333335	0.0	-1
2915	0.0	0.0	0.0	0.0	0.01160541586073501	0.0012778724251900552	0.0	0.333333335	0.0	1
2916	0.20833333333333331	0.044526173828613465	0.0	0.0	0.02127659574468085	0.004428915642339489	0.166666665	0.291666665	0.05137096126354123	1
2917	0.0	0.0	0.0	0.0	0.01160541586073501	0.0012817802919337558	0.75	0.916666665	0.0	-1
2918	0.0	0.0	0.14285714285714285	0.2330505842804609	0.07543520309477757	0.014418474611789406	0.0	0.00854701	0.5690703456531532	1
2919	0.0	0.0	0.0	0.0	0.02321083172147002	0.0017984002754509584	0.0	0.09090909	0.0	-1
2920	0.125	0.013946303788157411	0.0	0.0	0.04061895551257253	0.01502996812561152	0.152173915	0.26811594	0.0	-1
2921	0.08333333333333333	0.011033468186833395	0.0	0.0	0.0038684719535783366	0.0076984974850899356	0.0	0.25	0.0	-1
2922	0.041666666666666664	0.0016182420007355646	0.0	0.0	0.013539651837524178	0.004329916352020126	0.22222222000000003	0.17777778	0.0	-1
2923	0.16666666666666666	0.014669258656859141	0.0	0.0	0.18181818181818182	0.075106612181294	0.044217685	0.11780908	0.0	1
2924	0.29166666666666663	0.011357116586980508	0.0	0.0	0.13539651837524178	0.017002346628492027	0.0	0.024305555	0.0	-1
2925	0.0	0.0	0.0	0.0	0.05415860735009671	0.021015856031286716	0.035714285	0.16190476000000004	0.0	-1
2926	0.0	0.0	0.0	0.0	0.03868471953578337	0.01589537823701598	0.17500000000000002	0.26166666499999996	0.0	-1
2927	0.0	0.0	0.0	0.0	0.025145067698259187	0.0034780014018934223	0.0	0.03846154	0.0	-1
2928	0.0	0.0	0.0	0.0	0.013539651837524178	0.0002501034715968304	0.0	0.166666665	0.0	-1
2929	0.20833333333333331	0.017149161983082015	0.07142857142857142	0.2687913704339299	0.34235976789168276	0.06317824584472626	0.011235954999999999	0.053798824999999995	0.0347853727740861	-1
2930	0.29166666666666663	0.017971312982714233	0.0	0.0	0.07543520309477757	0.020709349021566296	0.0	0.08139535	0.0	-1
2931	0.0	0.0	0.0	0.0	0.013539651837524178	0.0011293734889294372	0.57142857	0.7142857150000002	0.0	-1
2932	0.125	0.026630705732990072	0.0	0.0	0.04642166344294004	0.010471780251390422	0.0	0.01388889	0.0	-1
2933	0.20833333333333331	0.017359323280617876	0.0	0.0	0.2940038684719536	0.11121473529971683	0.012987015	0.05354875500000001	0.0	-1
2934	0.0	0.0	0.0	0.0	0.005802707930367505	0.00018757760369762279	0.333333335	0.6666666649999999	0.0	-1
2935	0.0	0.0	0.0	0.0	0.009671179883945842	0.008089284159459982	0.125	0.5	0.0	-1
2936	0.0	0.0	0.07142857142857142	0.007452807060554058	0.019342359767891684	0.013318009862531217	0.0	0.045454545	0.0	-1
2937	0.0	0.0	0.0	0.0	0.013539651837524178	0.009552128943330811	0.0	0.083333335	0.0	-1
2938	0.0	0.0	0.0	0.0	0.019342359767891684	0.006989349932812041	0.0	0.09090909	0.06387644575468066	1
2939	0.041666666666666664	0.021066568591393893	0.0	0.0	0.05415860735009671	0.008751537310813472	0.017241379999999997	0.068965515	0.0	-1
2940	0.08333333333333333	0.004119161456417801	0.0	0.0	0.009671179883945842	0.0007073238806097859	0.0	0.19047619	0.0	-1
2941	0.16666666666666666	0.017947774917248988	0.0	0.0	0.030947775628626693	0.007854812154837954	0.0	0.04761905	0.26568710061255674	1
2942	0.0	0.0	0.0	0.0	0.009671179883945842	0.00043768107529445317	0.6	0.8	0.0	-1
2943	0.29166666666666663	0.04634056638470026	0.07142857142857142	0.00902181907330228	0.08123791102514506	0.05475741959940542	0.025714285	0.09096969499999999	0.08037659082879674	-1
2944	0.125	0.044722324383964694	0.07142857142857142	0.025261093405246387	0.017408123791102514	0.005602317763769	0.0	0.07692307500000001	0.0	-1
2945	0.3333333333333333	0.05443177638837808	0.0	0.0	0.027079303675048357	0.002910058102330002	0.10526316000000001	0.17543859499999997	0.0	-1
2946	0.3333333333333333	0.0355032487532181	0.14285714285714285	0.2192694287815641	0.0851063829787234	0.022983466936739902	0.08	0.09603895999999999	0.027460439443133356	-1
2947	0.0	0.0	0.0	0.0	0.05222437137330754	0.009538190886320378	0.07692307500000001	0.19871795	0.0	-1
2948	0.0	0.0	0.0	0.0	0.0425531914893617	0.02066010990059567	0.0	0.054166665	0.0	-1
2949	0.5416666666666666	0.29806749805075394	0.14285714285714285	0.04032360872762932	0.14893617021276595	0.042158411948986736	0.0	0.047357355000000004	0.006642435513649053	-1
2950	0.041666666666666664	0.010886355277675615	0.0	0.0	0.04448742746615087	0.02840237549321505	0.26666666499999997	0.368480725	0.0	-1
2951	0.041666666666666664	0.021478484737035675	0.0	0.0	0.061895551257253385	0.009269459916057526	0.0	0.06770833500000001	0.0	-1
2952	0.0	0.0	0.0	0.0	0.10444874274661509	0.040533957012358804	0.09090909	0.19696969499999997	0.0	-1
2953	0.375	0.041338727473335786	0.0	0.0	0.06769825918762089	0.017045965861930003	0.06837607	0.08446276	0.0	-1
2954	0.0	0.0	0.0	0.0	0.007736943907156673	0.000609627212017274	0.2	0.3	0.0	-1
2955	0.08333333333333333	0.00941522618609783	0.0	0.0	0.030947775628626693	0.003596800550901917	0.0	0.0625	0.0	-1
2956	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2957	0.0	0.0	0.0	0.0	0.08123791102514506	0.02109075681575146	0.0	0.020325205	0.0	-1
2958	0.041666666666666664	0.014828981243104082	0.0	0.0	0.09477756286266925	0.022876339288283084	0.020408165000000002	0.07823129499999999	0.09116558930043893	-1
2959	0.041666666666666664	0.05443177638837808	0.42857142857142855	0.10316253983819564	0.01160541586073501	0.002084195596119204	0.0	0.09615384499999999	0.0	-1
2960	0.125	0.007649871276204487	0.0	0.0	0.0038684719535783366	0.0003438922734456418	0.0	0.1	0.0	-1
2961	0.0	0.0	0.0	0.0	0.030947775628626693	0.008294447163504257	0.0	0.0625	0.0	-1
2962	0.16666666666666666	0.04898859874954027	0.07142857142857142	0.010590831086050504	0.04061895551257253	0.007078148690516459	0.22000000000000003	0.236190475	0.0	-1
2963	0.41666666666666663	0.07657226921662376	0.0	0.0	0.059961315280464215	0.026484915539095526	0.085714285	0.195238095	0.0557954100988288	-1
2964	0.0	0.0	0.07142857142857142	0.009806325079676392	0.015473887814313346	0.006065009186223136	0.125	0.166666665	0.0	-1
2965	0.0	0.0	0.0	0.0	0.0793036750483559	0.024174063676531136	0.0	0.041666665	0.0	-1
2966	0.20833333333333331	0.4860610518573005	0.0	0.0	0.029013539651837523	0.006977496070877198	0.0	0.029411765000000003	0.0	-1
2967	0.125	0.02324383964692902	0.0	0.0	0.06963249516441006	0.039344402375576376	0.0	0.027027025000000003	0.10059158676277481	1
2968	0.16666666666666666	0.11233541743287974	0.0	0.0	0.0019342359767891683	0.00048770176961381923	0.0	0.2	0.0	-1
2969	0.0	0.0	0.0	0.0	0.03868471953578337	0.005955588917399523	0.22499999999999998	0.375	0.0	-1
2970	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2971	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
2972	0.041666666666666664	0.007502758367046709	0.0	0.0	0.02321083172147002	0.003920892965658428	0.0	0.083333335	0.0	-1
2973	0.0	0.0	0.0	0.0	0.005802707930367505	0.000312629339496038	0.0	0.333333335	0.0	-1
2974	0.0	0.0	0.0	0.0	0.027079303675048357	0.0024775875155061008	0.0	0.142857145	0.0	-1
2975	0.041666666666666664	0.0068260389849209265	0.0	0.0	0.13733075435203096	0.04758776069972848	0.0	0.06690141	0.0	-1
2976	0.0	0.0	0.0	0.0	0.029013539651837523	0.004848360007205438	0.0	0.033333335	0.0	-1
2977	0.08333333333333333	0.07728331495402722	0.21428571428571427	0.043932336356950236	0.24564796905222439	0.06588319159365442	0.041984735	0.09017626	0.0	-1
2978	0.08333333333333333	0.023047689100404563	0.0	0.0	0.02321083172147002	0.004103260080885498	0.142857145	0.166666665	0.0	-1
2979	0.625	0.08117997607944097	0.42857142857142855	0.23799950968374603	0.09090909090909091	0.028353364747976926	0.036885245	0.09545402	0.034777712222907035	-1
2980	0.0	0.0	0.0	0.0	0.08317214700193423	0.010224021499839812	0.0	0.149224805	0.0	-1
2981	0.0	0.0	0.0	0.0	0.007736943907156673	0.008886149161151168	0.25	0.34142857	0.0	-1
2982	0.20833333333333331	0.017624126517101876	0.14285714285714285	0.0031380240254964453	0.16247582205029013	0.03688279706590106	0.083333335	0.14354871000000002	0.012844653725369677	-1
2983	0.0	0.0	0.0	0.0	0.005802707930367505	0.0003157556328909983	0.0	0.333333335	0.0	-1
2984	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
2985	0.08333333333333333	0.0020595807282089004	0.0	0.0	0.05222437137330754	0.008459861580768242	0.044444445	0.14660494	0.0	-1
2986	0.5833333333333333	0.07154591149687385	0.0	0.0	0.06576402321083172	0.010498763139620242	0.0	0.08108108000000001	0.0	-1
2987	0.041666666666666664	0.001471129091577786	0.07142857142857142	0.009806325079676392	0.15667311411992263	0.022222766192062458	0.0	0.004166665	0.0	-1
2988	0.041666666666666664	0.002942258183155572	0.21428571428571427	0.01869739315322383	0.06576402321083172	0.014760757045782565	0.0	0.0625	0.0	-1
2989	0.29166666666666663	0.01905112173593233	0.07142857142857142	0.006668301054179947	0.19342359767891684	0.038504130382942654	0.009433960000000002	0.07472297	0.0	-1
2990	0.5	0.05206733516734094	0.6428571428571428	0.10468252022554549	0.6789168278529981	0.13521295169431224	0.062260659999999995	0.13686205499999998	0.007328906834726841	-1
2991	0.5	0.08385786091945567	0.0	0.0	0.10251450676982592	0.015118922067830628	0.004464285	0.16604437	0.0	-1
2992	0.0	0.0	0.0	0.0	0.05222437137330754	0.0069419344835095235	0.0	0.08	0.0	-1
2993	0.29166666666666663	0.14431776388378081	0.0	0.0	0.08317214700193423	0.020116395379532633	0.0	0.051851850000000005	0.0	-1
2994	0.29166666666666663	0.04913816353070982	0.0	0.0	0.07736943907156674	0.015289007586349998	0.00568182	0.08030303000000001	0.0	-1
2995	0.0	0.0	0.0	0.0	0.007736943907156673	0.0033373181991202053	0.0	0.5	0.0	-1
2996	0.0	0.0	0.0	0.0	0.027079303675048357	0.006359922863668781	0.0	0.035714285	0.0	-1
2997	0.0	0.0	0.0	0.0	0.007736943907156673	0.0034311070009690166	0.0	0.083333335	0.0	-1
2998	0.0	0.0	0.07142857142857142	0.0	0.0	0.0	1.0	1.0	0.0	-1
2999	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3000	0.20833333333333331	0.04200073556454579	0.0	0.0	0.1470019342359768	0.023815759659478738	0.064935065	0.10550963999999999	0.0	-1
3001	0.0	0.0	0.0	0.0	0.03868471953578337	0.006298829879200166	0.1	0.183333335	0.0	-1
3002	0.08333333333333333	0.02618609783008459	0.21428571428571427	0.04667810737925963	0.0793036750483559	0.06674857844543602	0.02222222	0.13580247	0.0	-1
3003	0.29166666666666663	0.047174206193453486	0.0	0.0	0.059961315280464215	0.00923064177359115	0.026041665	0.04828869	0.0	-1
3004	0.08333333333333333	0.0017653549098933432	0.0	0.0	0.07156673114119923	0.007843349079577481	0.05128205	0.102564105	0.0	-1
3005	0.0	0.0	0.0	0.0	0.015473887814313346	0.00444715235433114	0.0	0.125	0.0	-1
3006	0.0	0.0	0.0	0.0	0.02127659574468085	0.0026475797188570717	0.0	0.09090909	0.0	-1
3007	0.08333333333333333	0.03869069510849577	0.14285714285714285	0.03883304731551851	0.18568665377176016	0.055356096859386576	0.05275107	0.10261355500000001	0.0	-1
3008	0.16666666666666666	0.08590219754321442	0.2857142857142857	0.020554057367001718	0.42359767891682787	0.10547198679699774	0.018024225	0.103965355	0.019975040971028948	-1
3009	0.041666666666666664	0.01059212945936006	0.07142857142857142	0.029026722235842118	0.1895551257253385	0.1205557351097878	0.0	0.06215909	0.05668668204347626	-1
3010	0.16666666666666666	0.038249356381022434	0.0	0.0	0.05415860735009671	0.012798914897264054	0.0	0.017241379999999997	0.0	-1
3011	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3012	0.0	0.0	0.07142857142857142	0.014513361117921059	0.029013539651837523	0.007774049574947096	0.0625	0.1875	0.0	-1
3013	0.0	0.0	0.0	0.0	0.03481624758220503	0.011070986484903445	0.0	0.22549019500000003	0.0	-1
3014	0.16666666666666666	0.025597646193453477	0.0	0.0	0.027079303675048357	0.004384626486431933	0.125	0.21875	0.0	-1
3015	0.041666666666666664	0.029716807649871276	0.0	0.0	0.08897485493230174	0.026383571533419383	0.0	0.055555555000000006	0.069590344211373	-1
3016	0.041666666666666664	0.019124678190511217	0.0	0.0	0.025145067698259187	0.008300308963619808	0.166666665	0.25	0.0	-1
3017	0.08333333333333333	0.03230599485104818	0.0	0.0	0.10638297872340426	0.031089915947559048	0.036363635	0.026650720000000003	0.021385607818908137	-1
3018	0.16666666666666666	0.0118278778962854	0.07142857142857142	0.0	0.02321083172147002	0.03656523920302521	0.055555555000000006	0.18472222	0.0	-1
3019	0.125	0.030481794777491723	0.0	0.0	0.07543520309477757	0.01568430133317673	0.341463415	0.43495934999999997	0.0	-1
3020	0.0	0.0	0.0	0.0	0.025145067698259187	0.007104501740047463	0.0	0.083333335	0.0	-1
3021	0.0	0.0	0.0	0.0	0.03868471953578337	0.005930839095210469	0.014285715	0.1475	0.0	-1
3022	0.20833333333333331	0.03834743164398676	0.07142857142857142	0.026673204216719787	0.1102514506769826	0.04158353558267101	0.00423729	0.01977401	0.2183449408573678	-1
3023	0.125	0.015446855461566752	0.0	0.0	0.2688588007736944	0.05744153909157052	0.010714285	0.05948721999999999	0.06465003556731694	1
3024	0.0	0.0	0.0	0.0	0.03868471953578337	0.01514298363183934	0.07894736999999999	0.09210526499999999	0.2732153659168558	1
3025	0.08333333333333333	0.010886355277675615	0.07142857142857142	0.007060554057367002	0.04835589941972921	0.006729346532652217	0.0	0.035714285	0.0	-1
3026	0.0	0.0	0.0	0.0	0.029013539651837523	0.003079398994035974	0.0	0.133333335	0.0	-1
3027	0.20833333333333331	0.012872379551305628	0.07142857142857142	0.0015690120127482227	0.08897485493230174	0.018805957387724098	0.33113207499999997	0.5052111400000001	0.0	-1
3028	0.375	0.04144906215520412	0.0	0.0	0.18375241779497098	0.041035492849085864	0.015	0.13538828	0.01039770506510953	-1
3029	0.0	0.0	0.0	0.0	0.017408123791102514	0.013552481867153247	0.11111111000000001	0.25925926	0.0	-1
3030	0.29166666666666663	0.1296309917763884	0.0	0.0	0.09284332688588008	0.0277880960596282	0.0	0.10769231000000001	0.05445099680931706	-1
3031	0.0	0.0	0.0	0.0	0.029013539651837523	0.003033546691430937	0.00952381	0.256190475	0.0	-1
3032	0.0	0.0	0.0	0.0	0.015473887814313346	0.0032888606514983195	0.0	0.25	0.0	-1
3033	0.375	0.036609537830084596	0.0	0.0	0.0367504835589942	0.011265233515031366	0.0	0.094666665	0.0	-1
3034	0.0	0.0	0.0	0.0	0.0425531914893617	0.005732840513008596	0.09090909	0.20454545500000001	0.0	-1
3035	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3036	0.20833333333333331	0.06437660904744393	0.0	0.0	0.009671179883945842	0.0011160867420008556	0.0	0.1	0.041410408142453455	1
3037	0.041666666666666664	0.012798823096726739	0.0	0.0	0.04835589941972921	0.016500316008940814	0.037037034999999996	0.11419753000000002	0.0	-1
3038	0.041666666666666664	0.0016182420007355646	0.14285714285714285	0.010983084089237559	0.03868471953578337	0.014526843308061513	0.0	0.07666666500000001	0.0	-1
3039	0.0	0.0	0.0	0.0	0.013539651837524178	0.003794538608133161	0.07142857	0.23809523999999999	0.0	-1
3040	0.041666666666666664	0.010886355277675615	0.0	0.0	0.15667311411992263	0.039607532064441724	0.012658230000000001	0.05115454	0.0	-1
3041	0.041666666666666664	0.005649135711658698	0.0	0.0	0.005802707930367505	0.0009472668986729951	0.0	0.166666665	0.0	-1
3042	0.0	0.0	0.0	0.0	0.015473887814313346	0.0018835917704636289	0.25	0.5625	0.0	-1
3043	0.3333333333333333	0.018389113644722326	0.0	0.0	0.195357833655706	0.04040287600090767	0.056074765	0.08566978000000001	0.06256065324838703	-1
3044	0.0	0.0	0.0	0.0	0.03868471953578337	0.012606778115177731	0.05	0.19166666499999999	0.0	-1
3045	0.0	0.0	0.0	0.0	0.01160541586073501	0.0016569354993290013	0.2	0.4	0.0	-1
3046	0.5	0.08106411671938211	0.14285714285714285	0.11311595979406718	0.11605415860735009	0.01995503770154067	0.0	0.04761905	0.020135675313029722	1
3047	0.125	0.08091210003677823	0.07142857142857142	0.011571463594018143	0.058027079303675046	0.017304778295931574	0.0	0.088804715	0.13287703081766256	1
3048	0.0	0.0	0.0	0.0	0.019342359767891684	0.0023582673181194954	0.0	0.1	0.0	-1
3049	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0019461176383628364	0.0	0.5	0.0	-1
3050	0.08333333333333333	0.02314080424567856	0.0	0.0	0.2263056092843327	0.06541920077424508	0.120596205	0.21490515000000002	0.008964516787156606	1
3051	0.29166666666666663	0.1101490393821258	0.0	0.0	0.009671179883945842	0.004034221101225741	0.022727275	0.262626265	0.0	-1
3052	0.16666666666666666	0.018536226553880104	0.0	0.0	0.009671179883945842	0.0014928050960935813	0.0	0.125	0.0	-1
3053	0.0	0.0	0.0	0.0	0.059961315280464215	0.017796499587857697	0.1	0.20277778	0.0	-1
3054	0.0	0.0	0.0	0.0	0.23597678916827852	0.030408227672787936	0.09016393499999999	0.166666665	0.0	-1
3055	0.0	0.0	0.0	0.0	0.02127659574468085	0.01300433842471581	0.0	0.10185185	0.0	-1
3056	0.375	0.040403743199705765	0.07142857142857142	0.1641578818337828	0.0793036750483559	0.03021944668060526	0.030395135	0.106111805	0.0	-1
3057	0.08333333333333333	0.013299006987863186	0.0	0.0	0.0367504835589942	0.003598363697599397	0.0	0.095238095	0.0	-1
3058	0.0	0.0	0.0	0.0	0.02127659574468085	0.01069713389923505	0.09090909	0.31818182	0.0	-1
3059	0.041666666666666664	0.013534387642515631	0.0	0.0	0.03288201160541586	0.014552895753540568	0.13888889	0.31481481499999997	0.0	-1
3060	0.041666666666666664	0.005369621184258919	0.0	0.0	0.1586073500967118	0.04371053163129862	0.025925925000000002	0.09792368000000001	0.0	-1
3061	0.0	0.0	0.0	0.0	0.017408123791102514	0.0027719801430104883	0.333333335	0.444444445	0.0	-1
3062	0.0	0.0	0.07142857142857142	0.005883795047805835	0.19922630560928434	0.05667974963084974	0.037581699999999996	0.17565814	0.0	-1
3063	0.08333333333333333	0.003236484001471129	0.0	0.0	0.0735009671179884	0.014676905391019611	0.19736842000000002	0.33114034999999997	0.0	-1
3064	0.125	0.03317396101507907	0.0	0.0	0.029013539651837523	0.010297228869650751	0.0	0.055555555000000006	0.0	-1
3065	0.08333333333333333	0.011769032732622288	0.0	0.0	0.007736943907156673	0.0008597306836141044	0.0	0.166666665	0.0	-1
3066	0.041666666666666664	0.0020595807282089004	0.0	0.0	0.29206963249516443	0.04008342932535138	0.0458613	0.1054475	0.0	-1
3067	0.0	0.0	0.07142857142857142	0.013728855111546949	0.06382978723404255	0.012225109796021935	0.0	0.029411765000000003	0.08506128561518753	1
3068	0.5416666666666666	0.0733774672158882	0.07142857142857142	0.04040205932826673	0.13733075435203096	0.04037138533211571	0.0	0.069268635	0.024867523617789017	-1
3069	0.0	0.0	0.0	0.0	0.027079303675048357	0.0034623699349186207	0.0	0.07142857	0.0	-1
3070	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.07156673114119923	0.020273119437400722	0.069444445	0.19907407500000002	0.0	-1
3071	0.16666666666666666	0.0198357239190879	0.0	0.0	0.03288201160541586	0.008183724272953791	0.11666666499999999	0.28500000000000003	0.11333296006752752	-1
3072	0.25	0.0784700257447591	0.0	0.0	0.03481624758220503	0.013177587184728631	0.0	0.07575757500000001	0.0352402331045942	-1
3073	0.041666666666666664	0.0020595807282089004	0.0	0.0	0.03288201160541586	0.04139994028276283	0.0625	0.15625	0.0	-1
3074	0.0	0.0	0.0	0.0	0.005802707930367505	0.0006784056667064024	0.333333335	0.333333335	0.0	-1
3075	0.08333333333333333	0.012210371460095624	0.0	0.0	0.08317214700193423	0.06590165687364562	0.04651163	0.11085271499999999	0.0	-1
3076	0.041666666666666664	0.023538065465244576	0.14285714285714285	0.018828144152978673	0.04835589941972921	0.013750480449355122	0.0	0.03846154	0.0	-1
3077	0.16666666666666666	0.02412651710187569	0.0	0.0	0.03288201160541586	0.004204864616221711	0.173913045	0.23188406	0.0	-1
3078	0.29166666666666663	0.023390952556086798	0.14285714285714285	0.012355969600392253	0.12572533849129594	0.08458119103629039	0.014492754999999998	0.09515758	0.0	-1
3079	0.29166666666666663	0.028834130194924604	0.21428571428571427	0.023927433194410395	0.16054158607350097	0.036822776922157914	0.014367814999999999	0.11243648	0.0	-1
3080	0.5833333333333333	0.06060828957705038	0.07142857142857142	0.02549644520715862	0.10058027079303675	0.01704432150976159	0.032396565	0.19580792	0.02045869032543184	-1
3081	0.0	0.0	0.0	0.0	0.059961315280464215	0.02750226352512653	0.0	0.014516129999999999	0.0	-1
3082	0.0	0.0	0.0	0.0	0.015473887814313346	0.0023251807125017824	0.0	0.125	0.0	-1
3083	0.29166666666666663	0.04531077602059581	0.21428571428571427	0.09734412030399607	0.06576402321083172	0.01385696981812096	0.0	0.025641025	0.28731900281847944	1
3084	0.0	0.0	0.0	0.0	0.007736943907156673	0.0008382374165237518	0.0	0.25	0.0	-1
3085	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0018914075039510297	0.0	0.25	0.0	-1
3086	0.0	0.0	0.14285714285714285	0.00823731306692817	0.03288201160541586	0.0029810510137984634	0.11111111000000001	0.19629629499999998	0.0	-1
3087	0.0	0.0	0.0	0.0	0.02127659574468085	0.002290009911808478	0.09090909	0.09090909	0.0	-1
3088	0.4583333333333333	0.3130562706877529	0.07142857142857142	0.003922530031870557	0.11218568665377177	0.059655409518945296	0.05303030500000001	0.140295815	0.022974140021653974	-1
3089	0.0	0.0	0.0	0.0	0.013539651837524178	0.0007503104147904911	0.57142857	0.785714285	0.0	-1
3090	0.41666666666666663	0.07694005148951821	0.07142857142857142	0.02177004167688159	0.23597678916827852	0.05333387523565154	0.0528	0.14938182	0.0	1
3091	0.0	0.0	0.0	0.0	0.019342359767891684	0.0011489128226479395	0.6	0.75	0.0	-1
3092	0.08333333333333333	0.007944097094520045	0.0	0.0	0.04448742746615087	0.01997843583482804	0.0	0.041666665	0.0	-1
3093	0.5416666666666666	0.12022066936373668	0.0	0.0	0.04061895551257253	0.009213521595401456	0.02222222	0.074074075	0.06683749927960754	1
3094	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0007659418817652931	0.0	0.5	0.0	-1
3095	0.0	0.0	0.0	0.0	0.0038684719535783366	4.6894400924405696e-05	0.5	0.75	0.0	-1
3096	0.4583333333333333	0.13423562583302687	0.07142857142857142	0.005099289041431723	0.172147001934236	0.029772528393111116	0.09139784999999999	0.13501461999999997	0.0	-1
3097	0.7083333333333333	0.10201092769400515	0.21428571428571427	0.08129443491051729	0.5647969052224372	0.12946316256002716	0.004885995	0.028349245000000002	0.05139996508170424	-1
3098	0.20833333333333331	0.079735196763516	0.14285714285714285	0.01655307673449375	0.01160541586073501	0.002311893965573201	0.0	0.18181818	0.0	-1
3099	0.0	0.0	0.0	0.0	0.017408123791102514	0.003571790203742234	0.11111111000000001	0.22222222000000003	0.0	-1
3100	0.0	0.0	0.0	0.0	0.015473887814313346	0.006065009186223136	0.125	0.28125	0.0	-1
3101	0.041666666666666664	0.06696579624862081	0.0	0.0	0.05222437137330754	0.02034122797430971	0.103448275	0.11206896499999999	0.021804805491053066	-1
3102	0.0	0.0	0.0	0.0	0.12379110251450677	0.047494336626898594	0.08767361	0.19166666499999999	0.0	-1
3103	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0005502276375130269	0.0	0.5	0.0	-1
3104	0.041666666666666664	0.012063258550937844	0.2857142857142857	0.14121108114734005	0.05415860735009671	0.012028413837110062	0.12121211999999999	0.21212121	0.07157649111592268	-1
3105	0.0	0.0	0.2857142857142857	0.05785731797009071	0.08704061895551257	0.02227233540272119	0.061224490000000006	0.158697765	0.0	-1
3106	0.0	0.0	0.0	0.0	0.005802707930367505	0.0007190474808408873	0.0	0.166666665	0.0	-1
3107	0.041666666666666664	0.008885619713129827	0.0	0.0	0.03868471953578337	0.004580540871995068	0.095238095	0.126984125	0.03609959071944307	-1
3108	0.16666666666666666	0.010062522986392057	0.0	0.0	0.05222437137330754	0.012656694599196217	0.11607143	0.169132655	0.10211421917334366	-1
3109	0.08333333333333333	0.021890400882677456	0.0	0.0	0.08123791102514506	0.02316374986627026	0.023809525	0.023809525	0.1652091320150031	1
3110	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3111	0.375	0.06786808876792938	0.0	0.0	0.1276595744680851	0.03405862181804711	0.01777778	0.05488889	0.04332674028094832	1
3112	0.0	0.0	0.0	0.0	0.04835589941972921	0.004919166830749004	0.0	0.07833333499999999	0.0	-1
3113	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
3114	0.041666666666666664	0.005884516366311144	0.0	0.0	0.058027079303675046	0.016237837636409912	0.033333335	0.133333335	0.0	-1
3115	0.0	0.0	0.5	0.47962735964697234	0.02127659574468085	0.006924739869837241	0.17647058999999998	0.205882355	0.0	-1
3116	0.16666666666666666	0.04560500183891136	0.0	0.0	0.059961315280464215	0.033305870346479444	0.125	0.16241388999999998	0.0	-1
3117	0.0	0.0	0.0	0.0	0.34622823984526113	0.09372666676758655	0.051944445	0.19138888999999998	0.0	-1
3118	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0003438922734456418	0.0	0.5	0.0	-1
3119	0.5	0.07230109107760206	0.2857142857142857	0.592968864917872	0.8491295938104448	0.34165770021883013	0.017943129999999998	0.06248806	0.04224475596844584	-1
3120	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3121	0.0	0.0	0.0	0.0	0.015473887814313346	0.004173601682272107	0.0	0.25	0.0	-1
3122	0.29166666666666663	0.04016182420007356	0.07142857142857142	0.01663152733513116	0.23210831721470018	0.1188678935585317	0.07881136999999999	0.15337613	0.014759853584205422	1
3123	0.3333333333333333	0.05185730047811696	0.07142857142857142	0.05530767344937485	0.03868471953578337	0.010188057100510222	0.0	0.046153845	0.07065709077187124	1
3124	0.125	0.012835601324016182	0.07142857142857142	0.006276048050992891	0.21083172147001936	0.05664931713421465	0.047447445000000005	0.0703197	0.04182497223289317	1
3125	0.08333333333333333	0.0011769032732622288	0.3571428571428571	0.06334886001470949	0.12379110251450677	0.05872866822139958	0.06127451	0.11004901999999998	0.06973659368931293	-1
3126	0.25	0.03224714968738507	0.0	0.0	0.03288201160541586	0.00773913929922442	0.0	0.05	0.0	-1
3127	0.08333333333333333	0.010062522986392057	0.0	0.0	0.009671179883945842	0.0009910350062024404	0.0	0.142857145	0.0	-1
3128	0.0	0.0	0.0	0.0	0.005802707930367505	0.00048457547621885884	0.333333335	0.6666666649999999	0.0	-1
3129	0.0	0.0	0.0	0.0	0.05222437137330754	0.01673288991579103	0.0	0.037037034999999996	0.21319284978446215	1
3130	0.16666666666666666	0.013546647052592864	0.2857142857142857	0.036642968049031624	0.1450676982591876	0.09469431648956747	0.052126200000000004	0.098337115	0.0	1
3131	0.25	0.04148584038249357	0.0	0.0	0.09090909090909091	0.012979450528215822	0.022108845	0.14228227	0.0	-1
3132	0.0	0.0	0.0	0.0	0.03868471953578337	0.01685983637296439	0.055555555000000006	0.12962963	0.0	-1
3133	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3134	0.0	0.0	0.14285714285714285	0.02784996322628095	0.030947775628626693	0.0038140779418516634	0.0	0.11764706000000001	0.0	-1
3135	0.08333333333333333	0.004413387274733358	0.0	0.0	0.04448742746615087	0.005372014150861301	0.125	0.25	0.0	-1
3136	0.041666666666666664	0.018094887826406766	0.0	0.0	0.025145067698259187	0.014845985759318104	0.0	0.03846154	0.19113989467966716	1
3137	0.125	0.05319602795145274	0.0	0.0	0.019342359767891684	0.006384933210828464	0.0	0.0	0.0	-1
3138	0.041666666666666664	0.012180948878264068	0.0	0.0	0.058027079303675046	0.01070130229094938	0.096774195	0.20967742	0.0	-1
3139	0.0	0.0	0.0	0.0	0.01160541586073501	0.0021844975097285654	0.166666665	0.333333335	0.0	-1
3140	0.08333333333333333	0.11460095623390953	0.0	0.0	0.015473887814313346	0.0018386513029110734	0.0	0.065	0.0	-1
3141	0.0	0.0	0.0	0.0	0.009671179883945842	0.009785298326225988	0.0	0.2	0.0	-1
3142	0.7083333333333333	0.20540885128356015	0.07142857142857142	0.003530277028683501	0.16054158607350097	0.06731866880045632	0.005376345	0.09687823999999999	0.0	1
3143	0.0	0.0	0.0	0.0	0.009671179883945842	0.0019539333718502374	0.43333333499999993	0.833333335	0.0	-1
3144	0.0	0.0	0.0	0.0	0.009671179883945842	0.025322976499179077	0.7000000000000001	0.833333335	0.0	-1
3145	0.0	0.0	0.0	0.0	0.03868471953578337	0.013596249974682692	0.055555555000000006	0.166666665	0.0	-1
3146	0.0	0.0	0.0	0.0	0.10058027079303675	0.019040689922006193	0.006410255	0.15224358999999998	0.0	-1
3147	0.20833333333333331	0.03148216255976462	0.0	0.0	0.06576402321083172	0.01214897152615322	0.0	0.06756757	0.0	-1
3148	0.125	0.02118425891872012	0.0	0.0	0.02321083172147002	0.013622823468539855	0.07692307500000001	0.153846155	0.0	-1
3149	0.29166666666666663	0.044898859874954025	0.14285714285714285	0.01980877666094631	0.058027079303675046	0.01702713366451451	0.0	0.06476190500000001	0.08714715776524813	-1
3150	0.08333333333333333	0.07855829349025377	0.0	0.0	0.015473887814313346	0.0033503444210781583	0.2	0.275	0.0	-1
3151	0.041666666666666664	0.018242000735564548	0.07142857142857142	0.06746751654817358	0.11218568665377177	0.020965878761182603	0.022988505	0.049137929999999996	0.0	-1
3152	0.08333333333333333	0.007944097094520045	0.0	0.0	0.01160541586073501	0.008722358571939459	0.0	0.0625	0.0	-1
3153	0.0	0.0	0.0	0.0	0.03481624758220503	0.0035014486023556253	0.058823530000000006	0.1127451	0.0	-1
3154	0.125	0.009179845531445385	0.07142857142857142	0.01663152733513116	0.025145067698259187	0.002101650734762115	0.0	0.0625	0.0	-1
3155	0.0	0.0	0.0	0.0	0.009671179883945842	0.0006956002803786845	0.6	0.8	0.0	-1
3156	0.041666666666666664	0.0	0.0	0.0	0.0793036750483559	0.018803166061034937	0.057649665	0.16626016500000002	0.0	-1
3157	0.0	0.0	0.0	0.0	0.019342359767891684	0.003156253707183132	0.0	0.2	0.0	-1
3158	0.20833333333333331	0.04629152873850681	0.0	0.0	0.1470019342359768	0.061331406716887915	0.004329005	0.06837859	0.0	-1
3159	0.08333333333333333	0.014858403824935638	0.0	0.0	0.027079303675048357	0.0107760728074578	0.0	0.066666665	0.37216874722967863	1
3160	0.375	0.22920191246781907	0.0	0.0	0.029013539651837523	0.021670684240516613	0.083333335	0.13738095	0.02343054067925821	-1
3161	0.0	0.0	0.0	0.0	0.005802707930367505	0.0003907866743700475	0.333333335	0.6666666649999999	0.0	-1
3162	0.20833333333333331	0.029128356013240164	0.0	0.0	0.06769825918762089	0.008956830576561488	0.0	0.094594595	0.03544293916737644	-1
3163	0.041666666666666664	0.007796984185362265	0.0	0.0	0.01160541586073501	0.0017194613672282088	0.333333335	0.5	0.0	1
3164	0.125	0.10739242368517837	0.0	0.0	0.01160541586073501	0.0115321147606601	0.0	0.041666665	0.0	-1
3165	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
3166	0.125	0.013475542478852518	0.0	0.0	0.1218568665377176	0.03807352551643302	0.04761905	0.087301585	0.0	-1
3167	0.041666666666666664	0.0038249356381022436	0.0	0.0	0.027079303675048357	0.003967266318204722	0.0	0.1	0.0	-1
3168	0.125	0.011732254505332843	0.07142857142857142	0.16258886982103457	0.1702127659574468	0.07718255007513912	0.010869565	0.02928744	0.09443823813392647	1
3169	0.08333333333333333	0.03207061419639574	0.3571428571428571	0.04903162539838196	0.0019342359767891683	0.0005314698771432646	0.0	0.04761905	0.0	-1
3170	0.0	0.0	0.0	0.0	0.04061895551257253	0.021457314716310568	0.095238095	0.17857142999999998	0.0	-1
3171	0.0	0.0	0.0	0.0	0.007736943907156673	0.001985196305799841	0.0	0.375	0.0	-1
3172	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3173	0.0	0.0	0.0	0.0	0.04448742746615087	0.0030585570385906202	0.25	0.43181817999999994	0.0	-1
3174	0.041666666666666664	0.005590290547995587	0.0	0.0	0.015473887814313346	0.003251345130758795	0.2	0.5	0.0	-1
3175	0.0	0.0	0.0	0.0	0.0425531914893617	0.009351525117675235	0.0	0.25	0.0	-1
3176	0.0	0.0	0.14285714285714285	0.005883795047805835	0.029013539651837523	0.005133634279495572	0.0	0.18823529499999997	0.0	-1
3177	0.0	0.0	0.0	0.0	0.029013539651837523	0.01777297795034976	0.2	0.22222222000000003	0.0	-1
3178	0.20833333333333331	0.02402844183008459	0.0	0.0	0.08317214700193423	0.013677533602951661	0.0	0.048809525	0.0	-1
3179	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3180	0.3333333333333333	0.058734828981243103	0.14285714285714285	0.003922530031870557	0.15667311411992263	0.06678712986349197	0.011764705	0.093137255	0.0	-1
3181	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	0.0	1.0	0.0	-1
3182	0.41666666666666663	0.17260699333578525	0.21428571428571427	0.10342404185339545	0.0793036750483559	0.030000618429291075	0.07437823499999999	0.15839579999999998	0.012871305542048751	-1
3183	0.0	0.0	0.0	0.0	0.005802707930367505	0.005236541436558636	0.0	0.6666666649999999	0.0	-1
3184	0.041666666666666664	0.013240161824200073	0.0	0.0	0.019342359767891684	0.006455795860593184	0.0	0.045454545	0.0	-1
3185	0.20833333333333331	0.021713865391688122	0.0	0.0	0.009671179883945842	0.0012895960254211566	0.0	0.142857145	0.0	-1
3186	0.0	0.0	0.0	0.0	0.0038684719535783366	0.000461128275756656	0.0	0.5	0.0	-1
3187	0.16666666666666666	0.007208532548731151	0.0	0.0	0.05609284332688588	0.011709922697498473	0.029411765000000003	0.1372549	0.0	1
3188	0.0	0.0	0.0	0.0	0.030947775628626693	0.029734958052816913	0.03125	0.083333335	0.0	-1
3189	0.041666666666666664	0.002648032364840015	0.0	0.0	0.07156673114119923	0.03701705062425793	0.15277778	0.26620370499999996	0.017580567577510534	-1
3190	0.0	0.0	0.0	0.0	0.015473887814313346	0.004092318054003137	0.05	0.2	0.04061905536122049	-1
3191	0.0	0.0	0.0	0.0	0.029013539651837523	0.008253414562695403	0.133333335	0.27777778	0.0	-1
3192	0.29166666666666663	0.015557190143435087	0.0	0.0	0.017408123791102514	0.002382496091930438	0.0	0.08888889	0.0	-1
3193	0.0	0.0	0.0	0.0	0.007736943907156673	0.001505831318520478	0.0	0.25	0.0	-1
3194	0.08333333333333333	0.01883045237219566	0.0	0.0	0.019342359767891684	0.005334238105151148	0.083333335	0.15277778	0.0	-1
3195	0.041666666666666664	0.0038249356381022436	0.07142857142857142	0.02078940916891395	0.030947775628626693	0.006076645944276312	0.0	0.033333335	0.0	-1
3196	0.25	0.4381145029790364	0.0	0.0	0.02321083172147002	0.01375256464443071	0.0	0.02777778	0.0	-1
3197	0.08333333333333333	0.05366678926075764	0.0	0.0	0.05222437137330754	0.018225427041646258	0.0	0.037037034999999996	0.0	-1
3198	0.0	0.0	0.0	0.0	0.009671179883945842	0.0012817802919337558	0.5	0.733333335	0.0	-1
3199	0.041666666666666664	0.005590290547995587	0.07142857142857142	0.0	0.10831721470019343	0.04618722591788738	0.068965515	0.24698276000000002	0.0	-1
3200	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00023447200462202848	0.0	0.5	0.0	-1
3201	0.041666666666666664	0.03883780801765355	0.0	0.0	0.015473887814313346	0.0032708844644772973	0.0	0.11111111000000001	0.0	-1
3202	0.041666666666666664	0.03127620448694373	0.0	0.0	0.061895551257253385	0.036439294238309446	0.15625	0.244791665	0.0	-1
3203	0.0	0.0	0.0	0.0	0.007736943907156673	0.002368167246682488	0.0	0.25	0.0	-1
3204	0.125	0.015240897388745862	0.0	0.0	0.04448742746615087	0.013505699120234294	0.0	0.04	0.04993223946749004	-1
3205	0.16666666666666666	0.07232070614196397	0.07142857142857142	0.0	0.05415860735009671	0.01106569783909802	0.0	0.08620689499999999	0.0	-1
3206	0.0	0.0	0.0	0.0	0.005802707930367505	0.00046894400924405696	0.0	0.333333335	0.0	-1
3207	0.0	0.0	0.0	0.0	0.005802707930367505	0.009034987911435498	0.0	0.333333335	0.0	-1
3208	0.0	0.0	0.0	0.0	0.12379110251450677	0.020292821385270162	0.015625	0.08786651	0.0	-1
3209	0.041666666666666664	0.014417065097462302	0.0	0.0	0.21663442940038685	0.03497703123106593	0.019665685	0.09564154	0.0	-1
3210	0.0	0.0	0.0	0.0	0.015473887814313346	0.011348445023706178	0.375	0.541666665	0.0	-1
3211	0.08333333333333333	0.011769032732622288	0.0	0.0	0.04061895551257253	0.023361227393841437	0.045454545	0.022727275	0.0	-1
3212	0.0	0.0	0.0	0.0	0.013539651837524178	0.0013599376268077653	0.0	0.142857145	0.0	-1
3213	0.08333333333333333	0.04214784847370357	0.0	0.0	0.0735009671179884	0.039210188302305084	0.0	0.0372807	0.20002798924825932	1
3214	0.0	0.0	0.0	0.0	0.07156673114119923	0.019613583186632682	0.013157895000000001	0.050877195	0.12613027471751134	1
3215	0.0	0.0	0.0	0.0	0.025145067698259187	0.003987326700301335	0.0	0.07692307500000001	0.0	-1
3216	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0001250517357984152	0.75	0.75	0.0	-1
3217	0.041666666666666664	0.019271791099668995	0.0	0.0	0.0038684719535783366	0.001547515230505388	0.166666665	0.333333335	0.0	-1
3218	0.0	0.0	0.07142857142857142	0.008629566070115224	0.15667311411992263	0.03523019406211613	0.057317074999999995	0.07937591	0.0	1
3219	0.375	0.0954174328797352	0.2857142857142857	0.08041186565334642	0.13733075435203096	0.04402507024506536	0.0	0.013333335000000002	0.0	-1
3220	0.16666666666666666	0.014367762921662376	0.2857142857142857	0.06498324754106398	0.0425531914893617	0.005717589500308494	0.021825395	0.07791514000000001	0.0	-1
3221	0.08333333333333333	0.02412651710187569	0.0	0.0	0.007736943907156673	0.0008909936175637083	0.0	0.166666665	0.0	-1
3222	0.041666666666666664	0.0023538065465244576	0.0	0.0	0.06382978723404255	0.009950731351188258	0.0	0.03125	0.0	-1
3223	0.0	0.0	0.07142857142857142	0.011963716597205198	0.04642166344294004	0.02640365052790372	0.0	0.04	0.0	-1
3224	0.0	0.0	0.0	0.0	0.05609284332688588	0.032275331965882295	0.103448275	0.18678161000000001	0.0	-1
3225	0.16666666666666666	0.06016917984553145	0.0	0.0	0.02321083172147002	0.0024854032489935018	0.0	0.133333335	0.0	-1
3226	0.0	0.0	0.07142857142857142	0.09786712429517039	0.06382978723404255	0.0228059381310073	0.137296095	0.20583567	0.0	-1
3227	0.0	0.0	0.0	0.0	0.005802707930367505	0.001250517357984152	0.0	0.166666665	0.0	-1
3228	0.08333333333333333	0.016917984553144538	0.0	0.0	0.030947775628626693	0.01916417851110713	0.0	0.0625	0.5298552021439944	1
3229	0.20833333333333331	0.02031138899006988	0.0	0.0	0.04642166344294004	0.010298739911979365	0.0	0.068965515	0.15874062269880937	-1
3230	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3231	0.0	0.0	0.0	0.0	0.0367504835589942	0.00971365410311253	0.0	0.07894736999999999	0.0	-1
3232	0.08333333333333333	0.014858403824935638	0.0	0.0	0.13539651837524178	0.043801194139752475	0.014492754999999998	0.08615137	0.0	-1
3233	0.20833333333333331	0.01780066200809121	0.0	0.0	0.017408123791102514	0.0017429085676904117	0.133333335	0.2	0.0	-1
3234	0.0	0.0	0.0	0.0	0.017408123791102514	0.0019617491053376384	0.037037034999999996	0.11111111000000001	0.0	-1
3235	0.20833333333333331	0.09632953291651342	0.0	0.0	0.16634429400386846	0.04387513344831507	0.007662835000000001	0.020306514999999997	0.0	-1
3236	0.041666666666666664	0.003236484001471129	0.0	0.0	0.02127659574468085	0.0028683741898761486	0.0	0.09090909	0.0	-1
3237	0.0	0.0	0.0	0.0	0.013539651837524178	0.014294976548456337	0.0	0.142857145	0.0	-1
3238	0.041666666666666664	0.46093416697315187	0.0	0.0	0.06576402321083172	0.03527630590490937	0.0	0.00125219	0.0	-1
3239	0.0	0.0	0.14285714285714285	0.17455258641823979	0.0735009671179884	0.015577017365360723	0.004273505	0.082722835	0.0	-1
3240	0.0	0.0	0.0	0.0	0.007736943907156673	0.0009144408180259111	0.0	0.333333335	0.0	-1
3241	0.20833333333333331	0.04433983082015447	0.0	0.0	0.02321083172147002	0.0031513037421200627	0.133333335	0.2	0.0	-1
3242	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3243	0.0	0.0	0.0	0.0	0.025145067698259187	0.002708151653384429	0.23076923	0.30769231	0.0	-1
3244	0.041666666666666664	0.0008826774549466716	0.0	0.0	0.02127659574468085	0.0035743954487590826	0.0	0.15	0.0	-1
3245	0.0	0.0	0.0	0.0	0.017408123791102514	0.019026621601728872	0.166666665	0.203703705	0.0	-1
3246	0.16666666666666666	0.08094152261860979	0.14285714285714285	0.017023780338318216	0.059961315280464215	0.017329877961293552	0.030303029999999998	0.060606059999999996	0.0	-1
3247	0.0	0.0	0.0	0.0	0.015473887814313346	0.002594823517817115	0.3125	0.583333335	0.0	-1
3248	0.0	0.0	0.0	0.0	0.04642166344294004	0.0069700711240641665	0.291666665	0.39583333499999995	0.0	-1
3249	0.08333333333333333	0.005394140001471129	0.0	0.0	0.06963249516441006	0.021690318316556448	0.026315790000000002	0.12719298	0.0	-1
3250	0.0	0.0	0.0	0.0	0.05222437137330754	0.013399032965829557	0.0	0.08641975500000001	0.0	-1
3251	0.3333333333333333	0.24150055167340934	0.07142857142857142	0.011571463594018143	0.11411992263056094	0.02515593690799351	0.052238805	0.15397714	0.045941693814302235	-1
3252	0.0	0.0	0.0	0.0	0.0735009671179884	0.024910045241384238	0.0	0.052631580000000004	0.0	-1
3253	0.29166666666666663	0.0281721221037146	0.0	0.0	0.0793036750483559	0.01819819107058724	0.022727275	0.05303030500000001	0.10000000011078913	1
3254	0.0	0.0	0.0	0.0	0.03288201160541586	0.0022118525769344688	0.411764705	0.55882353	0.0	-1
3255	0.041666666666666664	0.04389849209268113	0.0	0.0	0.025145067698259187	0.004251889278849857	0.0	0.07142857	0.30290277881294314	1
3256	0.16666666666666666	0.04854726002206694	0.0	0.0	0.0425531914893617	0.016541053815913993	0.0	0.11086956499999998	0.0	-1
3257	0.08333333333333333	0.004119161456417801	0.0	0.0	0.12572533849129594	0.0333020244585023	0.08461538499999999	0.12294872	0.07608391609636372	-1
3258	0.20833333333333331	0.3774917248988599	0.21428571428571427	0.058249570973277764	0.09671179883945842	0.050755019699030256	0.0	0.01923077	0.0	-1
3259	0.25	0.0542317028319235	0.0	0.0	0.015473887814313346	0.0025513680396271657	0.0	0.09090909	0.0	-1
3260	0.0	0.0	0.07142857142857142	0.010983084089237559	0.025145067698259187	0.00741973632456035	0.0	0.07142857	0.12338215878274102	1
3261	0.0	0.0	0.0	0.0	0.030947775628626693	0.02344772150589152	0.03125	0.07339015	0.0	-1
3262	0.0	0.0	0.14285714285714285	0.01500367737190488	0.09864603481624758	0.043267528401022985	0.01923077	0.150641025	0.0	-1
3263	0.0	0.0	0.0	0.0	0.015473887814313346	0.0038922352767256727	0.0	0.10416666499999999	0.0	-1
3264	0.0	0.0	0.0	0.0	0.015473887814313346	0.0016751722113206525	0.0	0.125	0.0	-1
3265	0.125	0.039426259654284666	0.0	0.0	0.009671179883945842	0.001227070157521949	0.0	0.125	0.0	-1
3266	0.0	0.0	0.0	0.0	0.02321083172147002	0.0031523458404394316	0.09090909	0.272727275	0.0	-1
3267	0.125	0.01162191982346451	0.14285714285714285	0.02000490316253984	0.06382978723404255	0.012731829850976147	0.030303029999999998	0.09848485000000001	0.0	-1
3268	0.08333333333333333	0.003169232385435822	0.0	0.0	0.13539651837524178	0.03273446288405184	0.118055555	0.26122685	0.0	-1
3269	0.0	0.0	0.0	0.0	0.06576402321083172	0.06550757022465106	0.10882353	0.37184874	0.0	-1
3270	0.041666666666666664	0.0005884516366311144	0.0	0.0	0.11798839458413926	0.02087954215179376	0.0	0.01	0.07443959298155764	1
3271	0.08333333333333333	0.0035080770636263334	0.14285714285714285	0.05452316744300074	0.15473887814313347	0.06408490964840846	0.020585315	0.026398340000000003	0.06233992009203418	1
3272	0.0	0.0	0.0	0.0	0.009671179883945842	0.010801343679588113	0.0	0.4	0.0	-1
3273	0.125	0.0255829349025377	0.42857142857142855	0.06793822015199803	0.03288201160541586	0.007523581369641902	0.0	0.0	0.10227685857328837	1
3274	0.08333333333333333	0.028098565649135713	0.0	0.0	0.025145067698259187	0.005228725703071235	0.0	0.013333335000000002	0.0	-1
3275	0.041666666666666664	0.01603530709819787	0.0	0.0	0.13152804642166344	0.049012741016933065	0.016806725	0.0573418	0.015123782929220527	-1
3276	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3277	0.0	0.0	0.0	0.0	0.02321083172147002	0.00897246204353629	0.083333335	0.416666665	0.0	-1
3278	0.125	0.012710555351232071	0.0	0.0	0.013539651837524178	0.00214151097554786	0.0	0.1	0.0	-1
3279	0.20833333333333331	0.025205345103346818	0.0	0.0	0.04835589941972921	0.018671787301400868	0.0	0.03846154	0.0425401843735162	1
3280	0.0	0.0	0.0	0.0	0.0019342359767891683	0.005361593172357051	0.0	0.333333335	0.0	-1
3281	0.0	0.0	0.0	0.0	0.007736943907156673	0.0010473082873117272	0.0	0.25	0.0	-1
3282	0.0	0.0	0.0	0.0	0.025145067698259187	0.006104087853660141	0.19230768999999998	0.26923077000000006	0.0	-1
3283	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3284	0.08333333333333333	0.0057079808753218095	0.21428571428571427	0.017755985945574895	0.019342359767891684	0.002126921606892427	0.0	0.264285715	0.0	-1
3285	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3286	0.08333333333333333	0.005884516366311144	0.21428571428571427	0.15768570728119638	0.1644100580270793	0.0606781283050827	0.022657950000000003	0.19557612	0.0	-1
3287	0.0	0.0	0.0	0.0	0.06576402321083172	0.016727202672267183	0.093137255	0.13551549499999999	0.0	-1
3288	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0008831778840763072	0.0	0.25	0.0	-1
3289	0.3333333333333333	0.014931960279514527	0.07142857142857142	0.01049276783525374	0.0425531914893617	0.0086533195922797	0.0	0.08928571499999999	0.021411845454125483	-1
3290	0.0	0.0	0.0	0.0	0.030947775628626693	0.02239207644140372	0.0	0.15625	0.08242387981567928	-1
3291	0.0	0.0	0.0	0.0	0.005802707930367505	0.000312629339496038	0.0	0.333333335	0.0	-1
3292	0.0	0.0	0.0	0.0	0.03868471953578337	0.01867569516814457	0.0	0.131578945	0.0	1
3293	0.16666666666666666	0.016182420007355647	0.21428571428571427	0.00676636430497671	0.19342359767891684	0.020076459404289395	0.009615385	0.05801967499999999	0.0	-1
3294	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3295	0.041666666666666664	0.008002942258183156	0.0	0.0	0.04061895551257253	0.015688652086274225	0.052631580000000004	0.09532163499999999	0.0	-1
3296	0.16666666666666666	0.03386048791467451	0.07142857142857142	0.001176759009561167	0.030947775628626693	0.014545080020053168	0.0	0.10714285500000001	0.0	-1
3297	0.4583333333333333	0.10881451513056271	0.2857142857142857	0.04306937974993871	0.2901353965183752	0.09319801924559439	0.02672956	0.07641509499999999	0.0	-1
3298	0.16666666666666666	0.012789015570430306	0.0	0.0	0.007736943907156673	0.00042621799956503665	0.0	0.142857145	0.0	1
3299	0.125	0.005933554003677823	0.0	0.0	0.16827852998065765	0.03856683613776381	0.0009469700000000001	0.097843825	0.043135063382945704	-1
3300	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00018757760369762279	0.0	0.5	0.0	-1
3301	0.0	0.0	0.0	0.0	0.03868471953578337	0.004705071559415372	0.02777778	0.333333335	0.0	-1
3302	0.08333333333333333	0.021699154100772344	0.0	0.0	0.03868471953578337	0.00854524931478046	0.0	0.021969695	0.0	-1
3303	0.0	0.0	0.0	0.0	0.015473887814313346	0.0011332813556731377	0.125	0.1875	0.0	-1
3304	0.0	0.0	0.0	0.0	0.013539651837524178	0.004181417415759508	0.142857145	0.32142857	0.0	-1
3305	0.0	0.0	0.0	0.0	0.007736943907156673	0.0010566871674966083	0.625	0.6666666649999999	0.0	-1
3306	0.08333333333333333	0.02765722692166238	0.07142857142857142	0.0015690120127482227	0.5106382978723404	0.13418090406431574	0.03144654	0.116576545	0.0	1
3307	0.0	0.0	0.0	0.0	0.009671179883945842	0.0006799688134038826	0.7000000000000001	0.8999999999999999	0.0	-1
3308	0.125	0.016182420007355647	0.14285714285714285	0.0015690120127482227	0.0038684719535783366	0.00029699787252123605	0.0	0.166666665	0.0	-1
3309	0.0	0.0	0.0	0.0	0.07736943907156674	0.06527309822002902	0.241666665	0.53	0.0	-1
3310	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3311	0.0	0.0	0.0	0.0	0.17601547388781433	0.032139968370161136	0.044444445	0.119685285	0.0	-1
3312	0.08333333333333333	0.016182420007355647	0.0	0.0	0.08897485493230174	0.022286564039323806	0.044444445	0.146296295	0.0	-1
3313	0.0	0.0	0.0	0.0	0.027079303675048357	0.0038140779418516634	0.023809525	0.23809523999999999	0.0	-1
3314	0.20833333333333331	0.00529606472968003	0.07142857142857142	0.003726403530277029	0.03288201160541586	0.0064766378160385375	0.0	0.026315790000000002	0.0	-1
3315	0.125	0.03148216255976462	0.0	0.0	0.08704061895551257	0.039125040794240486	0.0	0.042553190000000005	0.03582962230962235	-1
3316	0.0	0.0	0.0	0.0	0.03481624758220503	0.013474324532279237	0.22222222000000003	0.31481481499999997	0.0	-1
3317	0.0	0.0	0.0	0.0	0.03288201160541586	0.030108289583854603	0.058823530000000006	0.13823529499999998	0.0	-1
3318	0.625	0.10742511543949983	0.2857142857142857	0.3327939854670263	0.218568665377176	0.09194701184112059	0.0	0.032924484999999996	0.0038176604783869143	-1
3319	0.041666666666666664	0.004119161456417801	0.07142857142857142	0.007452807060554058	0.09477756286266925	0.023878368421047312	0.039215685	0.08823529499999999	0.03296649979289394	1
3320	0.41666666666666663	0.050703281441706514	0.0	0.0	0.03868471953578337	0.014114805282310312	0.0	0.049382715	0.0	-1
3321	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.013539651837524178	0.0033138709986580027	0.0	0.125	0.0	-1
3322	0.16666666666666666	0.03059948510481795	0.0	0.0	0.015473887814313346	0.0038062622083642624	0.0	0.083333335	0.0	-1
3323	0.29166666666666663	0.09353859086428834	0.2857142857142857	0.08494892540328512	0.06769825918762089	0.01422590035183686	0.0	0.05	0.15060109311621941	-1
3324	0.0	0.0	0.0	0.0	0.09671179883945842	0.02819555319331993	0.00680272	0.08714152500000001	0.01332940378822321	1
3325	0.0	0.0	0.0	0.0	0.015473887814313346	0.006115811453891243	0.0	0.0625	0.0	-1
3326	0.375	0.03595439499816109	0.0	0.0	0.09864603481624758	0.03601427465126458	0.09748427500000001	0.18427673000000003	0.0	-1
3327	0.75	0.07523844551673409	0.0	0.0	0.35589941972920697	0.12046462599469102	0.010416664999999999	0.06896635500000001	0.024884697731091948	-1
3328	0.16666666666666666	0.017947774917248988	0.0	0.0	0.027079303675048357	0.002745927699094582	0.0	0.052941175	0.0	-1
3329	0.0	0.0	0.0	0.0	0.02321083172147002	0.004587835557104358	0.25	0.375	0.0	-1
3330	0.0	0.0	0.0	0.0	0.005802707930367505	0.0025635605838675115	0.0	0.333333335	0.0	-1
3331	0.5416666666666666	0.07168812063258552	0.0	0.0	0.03868471953578337	0.003658023797074273	0.08	0.11000000000000001	0.0	-1
3332	0.20833333333333331	0.02108618364692902	0.07142857142857142	0.0015690120127482227	0.11411992263056094	0.02661052555273695	0.00390625	0.04933712	0.024228197409877892	1
3333	0.0	0.0	0.0	0.0	0.0367504835589942	0.025822066902318197	0.12280701999999999	0.33116882999999997	0.0	-1
3334	0.08333333333333333	0.014269952188304524	0.0	0.0	0.10251450676982592	0.03811068884459014	0.026785715000000005	0.086309525	0.10726147828922461	1
3335	0.041666666666666664	0.07370356748804707	0.0	0.0	0.0019342359767891683	0.0	0.0	0.5	0.0	-1
3336	0.041666666666666664	0.003560132401618242	0.3571428571428571	0.19338073057121843	0.09671179883945842	0.024580269214293664	0.0	0.09969940499999999	0.0	-1
3337	0.0	0.0	0.0	0.0	0.013539651837524178	0.011033210439193291	0.142857145	0.42857143	0.0	-1
3338	0.16666666666666666	0.023538065465244576	0.0	0.0	0.6305609284332688	0.186727713647728	0.009248325	0.087637775	0.0	1
3339	0.0	0.0	0.0	0.0	0.027079303675048357	0.016022253649171946	0.214285715	0.333333335	0.0	-1
3340	0.041666666666666664	0.07502758367046708	0.0	0.0	0.06769825918762089	0.018413868096316635	0.17647058999999998	0.32352941	0.0	-1
3341	0.29166666666666663	0.06705406399411548	0.0	0.0	0.0425531914893617	0.010957918874306761	0.0	0.008333335	0.0	-1
3342	0.29166666666666663	0.06438641656491358	0.0	0.0	0.06382978723404255	0.014325588170760939	0.0	0.066666665	0.0	-1
3343	0.3333333333333333	0.13593232806178743	0.07142857142857142	0.022358421181662175	0.1218568665377176	0.025340985246545805	0.03846154	0.117239705	0.0	-1
3344	0.0	0.0	0.0	0.0	0.017408123791102514	0.0057601955802145	0.0	0.041666665	0.0	-1
3345	0.041666666666666664	0.008091210003677823	0.0	0.0	0.03868471953578337	0.014423284839353451	0.0	0.04761905	0.3808940923477923	1
3346	0.20833333333333331	0.15976461934534755	0.42857142857142855	0.12571708752145133	0.03868471953578337	0.03187256116162107	0.0	0.08148148000000001	0.09376179639010769	1
3347	0.0	0.0	0.0	0.0	0.01160541586073501	0.005299067304457844	0.0	0.166666665	0.0	-1
3348	0.0	0.0	0.0	0.0	0.02127659574468085	0.00337639686655721	0.09090909	0.18181818	0.0	-1
3349	0.0	0.0	0.0	0.0	0.029013539651837523	0.019559915155229687	0.0	0.17261905	0.0	1
3350	0.375	0.05676217859507172	0.14285714285714285	0.04491296886491787	0.11605415860735009	0.02179396221123153	0.0	0.015151514999999999	0.23504480534464892	1
3351	0.0	0.0	0.0	0.0	0.04448742746615087	0.005445742569050353	0.04347826	0.02173913	0.0	-1
3352	0.0	0.0	0.0	0.0	0.11992263056092843	0.014762444253180837	0.0	0.07795699	0.0	-1
3353	0.5416666666666666	0.06901556945936006	0.0	0.0	0.15473887814313347	0.02824962132775162	0.08045976999999999	0.1743295	0.015484554669608096	-1
3354	0.0	0.0	0.0	0.0	0.04061895551257253	0.016431277040223083	0.0	0.04761905	0.05222172460382695	1
3355	0.20833333333333331	0.017888929753585876	0.0	0.0	0.005802707930367505	0.00032200821968091916	0.0	0.166666665	0.0	-1
3356	0.0	0.0	0.0	0.0	0.017408123791102514	0.0016022253649171946	0.0	0.11111111000000001	0.0	-1
3357	0.041666666666666664	0.010150790731886723	0.0	0.0	0.07736943907156674	0.02303544156443112	0.0	0.15576923	0.0	-1
3358	0.0	0.0	0.0	0.0	0.019342359767891684	0.004105865325902348	0.1	0.4	0.0	-1
3359	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0006877845468912835	0.0	0.5	0.0	-1
3360	0.125	0.07944097094520045	0.07142857142857142	0.697425839666585	0.7001934235976789	0.20726221564493028	0.014416895	0.044188029999999996	0.0	-1
3361	0.20833333333333331	0.017712394262596545	0.0	0.0	0.02321083172147002	0.002585444637632234	0.0625	0.208333335	0.0	-1
3362	0.41666666666666663	0.046144415829349035	0.14285714285714285	0.0054915420446187795	0.09864603481624758	0.013531726752322672	0.037037034999999996	0.095959595	0.0	-1
3363	0.0	0.0	0.0	0.0	0.03288201160541586	0.007878259355300158	0.0	0.10625000000000001	0.1230792174714694	-1
3364	0.20833333333333331	0.012357484369253402	0.0	0.0	0.44874274661508706	0.09273518710867455	0.012820515	0.07412148	0.0	1
3365	0.0	0.0	0.0	0.0	0.1528046421663443	0.04163571490442227	0.012658230000000001	0.08544304000000001	0.0	1
3366	0.25	0.029128356013240164	0.07142857142857142	0.00039225300318705567	0.04448742746615087	0.00995724446294881	0.0	0.012345680000000001	0.0	-1
3367	0.16666666666666666	0.3965428466347922	0.0	0.0	0.0425531914893617	0.05331697991767743	0.099358975	0.44999999999999996	0.0	-1
3368	0.08333333333333333	0.014178006620080912	0.2857142857142857	0.04765873988722726	0.09864603481624758	0.028024320351698103	0.017857145	0.0593443	0.22185460781497918	1
3369	0.125	0.022949613828613463	0.0	0.0	0.02127659574468085	0.00577061655871875	0.0	0.115384615	0.0	-1
3370	0.0	0.0	0.0	0.0	0.013539651837524178	0.015178154432532644	0.142857145	0.357142855	0.0	-1
3371	0.0	0.0	0.0	0.0	0.0367504835589942	0.011296861182689332	0.0	0.01470588	0.2525105803330949	1
3372	0.25	0.13706019368885622	0.14285714285714285	0.02784996322628095	0.05029013539651837	0.02435382554674136	0.033333335	0.066666665	0.026477188961165844	-1
3373	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0011176498886983357	0.0	0.25	0.0	-1
3374	0.08333333333333333	0.030687752850312614	0.0	0.0	0.09284332688588008	0.03607213002440932	0.12755102	0.17744213999999997	0.016057575386634732	-1
3375	0.0	0.0	0.0	0.0	0.16054158607350097	0.04568292332713725	0.04878049000000001	0.150406505	0.0	-1
3376	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3377	0.041666666666666664	0.002648032364840015	0.0	0.0	0.009671179883945842	0.0007659418817652931	0.0	0.25	0.0	-1
3378	0.0	0.0	0.0	0.0	0.0038684719535783366	0.000534596170538225	0.0	0.5	0.0	-1
3379	0.041666666666666664	0.005884516366311144	0.0	0.0	0.04061895551257253	0.03407138752128703	0.0	0.010526315	0.0	-1
3380	0.20833333333333331	0.04595807282089003	0.0	0.0	0.0425531914893617	0.011598548495303009	0.0	0.037037034999999996	0.11899683693753073	1
3381	0.20833333333333331	0.13357852151526298	0.07142857142857142	0.006668301054179947	0.05609284332688588	0.023675419880034954	0.11111111000000001	0.14556277	0.0	-1
3382	0.08333333333333333	0.004472232438396469	0.0	0.0	0.0425531914893617	0.0038172042352466237	0.136363635	0.31818182	0.0	-1
3383	0.0	0.0	0.0	0.0	0.02321083172147002	0.004457573332835391	0.0	0.012987015	0.0	-1
3384	0.0	0.0	0.0	0.0	0.058027079303675046	0.009888205483289052	0.0	0.108333335	0.0	-1
3385	0.3333333333333333	0.03441624779698419	0.6428571428571428	0.8833668381466045	0.0367504835589942	0.01775547939843362	0.048387095	0.059207535	0.0	-1
3386	0.0	0.0	0.0	0.0	0.009671179883945842	0.0007503104147904911	0.4	0.46666666500000004	0.0	-1
3387	0.0	0.0	0.0	0.0	0.03481624758220503	0.009199118314670917	0.25925926	0.44814815	0.0	-1
3388	0.0	0.0	0.0	0.0	0.03481624758220503	0.02732380427195372	0.23529412000000002	0.32352941	0.0	-1
3389	0.4583333333333333	0.13876474194924604	0.2857142857142857	0.09241480755087031	0.0425531914893617	0.013804461114787054	0.032258065	0.090984285	0.07178381919402518	-1
3390	0.0	0.0	0.0	0.0	0.0367504835589942	0.0020399064402116477	0.42105263	0.504385965	0.0	-1
3391	0.0	0.0	0.14285714285714285	0.015454768325569994	0.01160541586073501	0.0026568283373382116	0.0	0.03125	0.0	-1
3392	0.0	0.0	0.0	0.0	0.09090909090909091	0.022627756336373293	0.0	0.055673759999999996	0.0	-1
3393	0.041666666666666664	0.0	0.0	0.0	0.07543520309477757	0.038883274099819724	0.08552631499999999	0.235526315	0.0	-1
3394	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3395	0.0	0.0	0.0	0.0	0.015473887814313346	0.01127680080059272	0.0	0.04761905	0.0	-1
3396	0.125	0.00735564545788893	0.0	0.0	0.0019342359767891683	0.0001250517357984152	0.0	0.166666665	0.0	-1
3397	0.16666666666666666	0.006178742184626701	0.0	0.0	0.030947775628626693	0.010272479047461697	0.0	0.125	0.0	-1
3398	0.4583333333333333	0.04788525193085694	0.21428571428571427	0.02647707771512626	0.15473887814313347	0.03834676121443251	0.020114945000000002	0.088894525	0.015841659334177485	1
3399	0.125	0.00528001605001839	0.07142857142857142	0.002353518019122334	0.03481624758220503	0.00419630791055789	0.0	0.071338385	0.0	1
3400	0.16666666666666666	0.02500919455682236	0.0	0.0	0.0425531914893617	0.007074541427824712	0.0	0.041666665	0.39861928222116333	1
3401	0.08333333333333333	0.0033835969106289078	0.0	0.0	0.02321083172147002	0.024416351414640564	0.11499999999999999	0.21470588	0.12228460782224325	-1
3402	0.125	0.01883045237219566	0.0	0.0	0.05609284332688588	0.009682130644192296	0.0	0.035714285	0.1583936334767661	1
3403	0.0	0.0	0.0	0.0	0.04642166344294004	0.04973151218033224	0.01388889	0.135416665	0.0	-1
3404	0.16666666666666666	0.0744832659065833	0.0	0.0	0.15667311411992263	0.028748299857367418	0.0734127	0.091901155	0.0	-1
3405	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3406	0.29166666666666663	0.06433737894814269	0.0	0.0	0.009671179883945842	0.002276983689850525	0.0	0.07142857	0.0	-1
3407	0.041666666666666664	0.0	0.0	0.0	0.08317214700193423	0.020112834875248047	0.022727275	0.151330615	0.015840233832626484	-1
3408	0.5	0.057920453961015084	0.0	0.0	0.11411992263056094	0.02396344269568914	0.03606965	0.161493	0.022337725470199406	-1
3409	0.0	0.0	0.0	0.0	0.015473887814313346	0.0017350928342030108	0.5	0.625	0.0	-1
3410	0.41666666666666663	0.117270382199338	0.07142857142857142	0.051777396420691346	0.04642166344294004	0.01539824925784769	0.04296875	0.14493566000000002	0.0	-1
3411	0.125	0.21360794409709452	0.0	0.0	0.09090909090909091	0.062429473847652496	0.01020408	0.21585557500000002	0.0	-1
3412	0.041666666666666664	0.0008826774549466716	0.0	0.0	0.08704061895551257	0.013823464512718297	0.005434784999999999	0.07194616999999999	0.0669331071210391	-1
3413	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	1
3414	0.08333333333333333	0.015152629643251196	0.14285714285714285	0.03902917381711204	0.029013539651837523	0.012065538571175215	0.05	0.133333335	0.05685456775178404	-1
3415	0.0	0.0	0.0	0.0	0.04448742746615087	0.00864654595711167	0.173913045	0.347826085	0.0	-1
3416	0.3333333333333333	0.13155571901434351	0.21428571428571427	0.0660455994116205	0.2746615087040619	0.07468421914964492	0.028331259999999997	0.09853852499999999	0.0	-1
3417	0.20833333333333331	0.019124678190511217	0.0	0.0	0.09284332688588008	0.01786155626841746	0.0	0.03125	0.0	-1
3418	0.0	0.0	0.0	0.0	0.030947775628626693	0.0027745853880273372	0.125	0.4375	0.0	-1
3419	0.08333333333333333	0.03854358219933799	0.14285714285714285	0.003530277028683501	0.027079303675048357	0.0037163812732591514	0.0	0.11111111000000001	0.0	-1
3420	0.0	0.0	0.0	0.0	0.017408123791102514	0.0006057193452735736	0.6	0.604166665	0.0	-1
3421	0.16666666666666666	0.01603530709819787	0.0	0.0	0.14313346228239845	0.02501026257781524	0.0	0.013157895000000001	0.2484119780919773	1
3422	0.375	0.11235503249724163	0.07142857142857142	0.012944349105172837	0.0735009671179884	0.01861108510985921	0.02222222	0.056666665000000005	0.010958866614754008	-1
3423	0.041666666666666664	0.008679661640308938	0.0	0.0	0.05609284332688588	0.00889690995367913	0.0	0.09788359999999999	0.04599595293741513	1
3424	0.0	0.0	0.0	0.0	0.01160541586073501	0.0014928050960935813	0.0	0.166666665	0.0	-1
3425	0.0	0.0	0.0	0.0	0.0367504835589942	0.011775184072118269	0.0	0.01111111	0.0	-1
3426	0.0	0.0	0.14285714285714285	0.06825202255454768	0.20309477756286268	0.0821302024626697	0.009345795	0.08794632	0.0	-1
3427	0.0	0.0	0.0	0.0	0.05415860735009671	0.0160709717264539	0.0	0.044642854999999995	0.0	-1
3428	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3429	0.0	0.0	0.0	0.0	0.019342359767891684	0.00296216299172496	0.0	0.183333335	0.0	-1
3430	0.0	0.0	0.0	0.0	0.019342359767891684	0.0031731877958847856	0.0	0.133333335	0.0	-1
3431	0.0	0.0	0.0	0.0	0.009671179883945842	0.001703829900253407	0.0	0.125	0.0	-1
3432	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3433	0.0	0.0	0.0	0.0	0.13346228239845262	0.015664358191771866	0.0	0.065700485	0.0	-1
3434	0.125	0.0181390216991541	0.5	0.1494315833880853	0.19729206963249515	0.047289725804425205	0.07051282	0.09900025999999999	0.042217335917796014	-1
3435	0.125	0.009709452004413387	0.07142857142857142	0.003922530031870557	0.08704061895551257	0.017854196442295845	0.0	0.12222221999999999	0.0	-1
3436	0.125	0.007944097094520045	0.0	0.0	0.04061895551257253	0.014037057343372105	0.07692307500000001	0.21153846	0.040427805001360326	1
3437	0.0	0.0	0.07142857142857142	0.0	0.03868471953578337	0.009089698045847304	0.075	0.258333335	0.0	-1
3438	0.0	0.0	0.0	0.0	0.029013539651837523	0.013521218933203643	0.133333335	0.2	0.21265603805283922	-1
3439	0.041666666666666664	0.0058354787289444645	0.0	0.0	0.03288201160541586	0.008520452122993885	0.0	0.03125	0.0363253842467656	1
3440	0.16666666666666666	0.059973029290180224	0.0	0.0	0.058027079303675046	0.012872513053749363	0.0	0.008333335	0.0	-1
3441	0.08333333333333333	0.019271791099668995	0.0	0.0	0.10251450676982592	0.015255877559643322	0.009259260000000002	0.08148148000000001	0.27811264384205325	-1
3442	0.0	0.0	0.0	0.0	0.09284332688588008	0.00744620707591138	0.0034722199999999994	0.14319701499999998	0.0	-1
3443	0.041666666666666664	0.001471129091577786	0.14285714285714285	0.0260848247119392	0.12379110251450677	0.026832715679284868	0.060606059999999996	0.09722222	0.0	-1
3444	0.08333333333333333	0.005943361529974255	0.0	0.0	0.027079303675048357	0.019716229824977706	0.0	0.045918365	0.0	-1
3445	0.0	0.0	0.0	0.0	0.025145067698259187	0.0036186846046666397	0.07692307500000001	0.115384615	0.0	-1
3446	0.0	0.0	0.0	0.0	0.007736943907156673	0.0036421318051288423	0.25	0.375	0.0	-1
3447	0.08333333333333333	0.002206693637366679	0.0	0.0	0.1218568665377176	0.029757102636241706	0.04032258	0.097734255	0.0	-1
3448	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008597306836141044	0.333333335	0.6666666649999999	0.0	-1
3449	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	0.0	0.5	0.0	-1
3450	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3451	0.0	0.0	0.0	0.0	0.015473887814313346	0.004098049592414946	0.0	0.10416666499999999	0.0	-1
3452	0.041666666666666664	0.0	0.0	0.0	0.06576402321083172	0.033794909044200676	0.03125	0.10116793	0.0	-1
3453	0.0	0.0	0.0	0.0	0.015473887814313346	0.0033373181991202053	0.0	0.25	0.0	-1
3454	0.25	0.02206693637366679	0.0	0.0	0.06382978723404255	0.030173941745148772	0.061111109999999996	0.19537037000000002	0.0	-1
3455	0.25	0.026421478484737037	0.0	0.0	0.05029013539651837	0.02454348734082513	0.0	0.026785715000000005	0.0	-1
3456	0.08333333333333333	0.027068775285031262	0.14285714285714285	0.023339053689629814	0.07543520309477757	0.03451048286918749	0.04878049000000001	0.11788618000000001	0.0	-1
3457	0.0	0.0	0.0	0.0	0.005802707930367505	0.0011176498886983357	0.333333335	0.6666666649999999	0.0	-1
3458	0.29166666666666663	0.025524089738874586	0.07142857142857142	0.0	0.195357833655706	0.048369490363138326	0.00134771	0.074757005	0.20947370045415611	1
3459	0.16666666666666666	0.008238322912835602	0.21428571428571427	0.01484023861926943	0.7311411992263056	0.18762946233982902	0.01827676	0.116764965	0.0	-1
3460	0.0	0.0	0.0	0.0	0.0038684719535783366	0.018867180638585893	0.0	0.25	0.0	-1
3461	0.0	0.0	0.0	0.0	0.04642166344294004	0.0102802947809491	0.06818182	0.17045454499999999	0.0	-1
3462	0.125	0.02824567855829349	0.0	0.0	0.01160541586073501	0.006002483318323929	0.0	0.125	0.0	-1
3463	0.5833333333333333	0.03789908754689224	0.14285714285714285	0.016317724932581518	0.07156673114119923	0.024772287358235084	0.04651163	0.14648189	0.0	-1
3464	0.125	0.05053328429569695	0.21428571428571427	0.10359401814170141	0.09477756286266925	0.02244322438333251	0.0754717	0.06789594	0.0	-1
3465	0.16666666666666666	0.033492705641780064	0.0	0.0	0.005802707930367505	0.00036994471845574984	0.0	0.28125	0.0	-1
3466	0.0	0.0	0.0	0.0	0.01160541586073501	0.0009691509524377177	0.6666666649999999	0.833333335	0.0	-1
3467	0.041666666666666664	0.008973887458624494	0.07142857142857142	0.11179210590831086	0.0038684719535783366	0.004626914224541362	0.0	0.3	0.0	-1
3468	0.16666666666666666	0.045237219566016916	0.0	0.0	0.03288201160541586	0.010473082873117273	0.0	0.052631580000000004	0.0	-1
3469	0.16666666666666666	0.010680397204854725	0.14285714285714285	0.004314783035057612	0.13733075435203096	0.05138401876922887	0.157534245	0.27671232999999995	0.0	-1
3470	0.20833333333333331	0.033737893843324755	0.0	0.0	0.027079303675048357	0.0034806066469102712	0.4	0.48888889	0.0	-1
3471	0.0	0.0	0.0	0.0	0.005802707930367505	0.012872513053749363	0.0	0.333333335	0.0	-1
3472	0.0	0.0	0.0	0.0	0.005802707930367505	0.0003282608064708399	0.0	0.333333335	0.0	-1
3473	0.7916666666666666	0.2654387642515631	0.14285714285714285	0.015376317724932583	0.05222437137330754	0.018311816954337486	0.0	0.095760235	0.060702297614473245	-1
3474	0.0	0.0	0.0	0.0	0.10251450676982592	0.02764670428245702	0.0	0.019607845000000002	0.0	-1
3475	0.08333333333333333	0.0066200809121000365	0.0	0.0	0.05415860735009671	0.010728223150391951	0.0	0.00595238	0.0	-1
3476	0.0	0.0	0.14285714285714285	0.008629566070115224	0.0793036750483559	0.01530906796844661	0.023255815	0.04651163	0.0	-1
3477	0.0	0.0	0.0	0.0	0.07736943907156674	0.014154068347910631	0.0675	0.18738095	0.0	-1
3478	0.0	0.0	0.0	0.0	0.005802707930367505	0.004040734212986291	0.0	0.166666665	0.0	-1
3479	0.125	0.018026235136447223	0.0	0.0	0.013539651837524178	0.0033816073550277624	0.0	0.04761905	0.0	-1
3480	0.0	0.0	0.0	0.0	0.009671179883945842	0.0046581771584909655	0.2	0.25	0.0	-1
3481	0.0	0.0	0.0	0.0	0.009671179883945842	0.001688198433278605	0.0	0.4	0.0	-1
3482	0.5	0.14836434962853992	0.14285714285714285	0.6531274006374111	0.4700193423597679	0.1370641622087845	0.07068742	0.140497615	0.006748796333643277	1
3483	0.0	0.0	0.0	0.0	0.058027079303675046	0.013282839061837913	0.38709677499999995	0.56451613	0.0	-1
3484	0.25	0.06237587348289812	0.07142857142857142	0.003530277028683501	0.019342359767891684	0.007675050284627732	0.0	0.02222222	0.0	-1
3485	0.3333333333333333	0.07595276039720486	0.07142857142857142	0.0	0.15667311411992263	0.02937147681574512	0.011627905000000001	0.096387465	0.0	-1
3486	0.041666666666666664	0.0035307098197866864	0.0	0.0	0.19148936170212766	0.06405320037355088	0.01030928	0.06872852	0.0	-1
3487	0.08333333333333333	0.0280397204854726	0.0	0.0	0.027079303675048357	0.004104629694390364	0.0625	0.02455357	0.0	-1
3488	0.0	0.0	0.07142857142857142	0.03844079431233145	0.027079303675048357	0.007680912084743283	0.0	0.059523809999999996	0.0	-1
3489	0.29166666666666663	0.04104450165502023	0.0	0.0	0.058027079303675046	0.02264612499826712	0.030303029999999998	0.06439394	0.0	-1
3490	0.08333333333333333	0.01603530709819787	0.2857142857142857	0.011571463594018143	0.02127659574468085	0.016502921258647104	0.0	0.133333335	0.0	-1
3491	0.0	0.0	0.0	0.0	0.005802707930367505	0.0016647512328164021	0.0	0.166666665	0.0	-1
3492	0.08333333333333333	0.033835969106289075	0.3571428571428571	0.0594917054964452	0.04061895551257253	0.03252517490781905	0.059523809999999996	0.22596154000000002	0.07526145376494325	-1
3493	0.25	0.052254505332842954	0.0	0.0	0.03288201160541586	0.004451581269452953	0.045454545	0.11363636499999999	0.11814483981258687	1
3494	0.0	0.0	0.0	0.0	0.03288201160541586	0.016258288800491454	0.0	0.066666665	0.4757575756042614	1
3495	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3496	0.0	0.0	0.0	0.0	0.04448742746615087	0.008342513924451775	0.0	0.107660455	0.0	-1
3497	0.25	0.04989089126884884	0.0	0.0	0.04061895551257253	0.028973482300006858	0.0	0.10863636499999998	0.0	-1
3498	0.0	0.0	0.0	0.0	0.058027079303675046	0.02145349369799738	0.06451613	0.10752687999999999	0.07807001126239066	-1
3499	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3500	0.041666666666666664	0.005001838911364472	0.07142857142857142	0.009316008825692572	0.11992263056092843	0.05766208788282315	0.083064515	0.13575268999999998	0.013530225198685724	-1
3501	0.0	0.0	0.0	0.0	0.005802707930367505	0.001703829900253407	0.0	0.166666665	0.0	-1
3502	0.041666666666666664	0.039867598381758	0.0	0.0	0.09671179883945842	0.012890749765741016	0.0	0.019607845000000002	0.0	-1
3503	0.16666666666666666	0.00735564545788893	0.0	0.0	0.3733075435203095	0.11799621264967829	0.067357515	0.148100175	0.0	-1
3504	0.0	0.0	0.0	0.0	0.17601547388781433	0.04113378663971681	0.013736265	0.116605615	0.0	-1
3505	0.041666666666666664	0.004472232438396469	0.14285714285714285	0.021730816376562885	0.10058027079303675	0.047203988333534036	0.0	0.01362259	0.0	-1
3506	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0001719461367228209	0.0	0.5	0.0	-1
3507	0.08333333333333333	0.00941522618609783	0.0	0.0	0.058027079303675046	0.022001289767033673	0.032258065	0.12580645	0.05728512680098755	1
3508	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3509	0.0	0.0	0.0	0.0	0.13346228239845262	0.01951015497493892	0.028985504999999998	0.146135265	0.0	-1
3510	0.0	0.0	0.0	0.0	0.03868471953578337	0.009385080667302195	0.11666666499999999	0.2	0.0	-1
3511	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
3512	0.125	0.00529606472968003	0.0	0.0	0.0038684719535783366	0.0001250517357984152	0.0	0.25	0.0	-1
3513	0.0	0.0	0.0	0.0	0.007736943907156673	0.001505831318520478	0.416666665	0.4375	0.0	-1
3514	0.0	0.0	0.0	0.0	0.009671179883945842	0.0029152685908005543	0.0	0.2	0.0	-1
3515	0.08333333333333333	0.008826774549466716	0.07142857142857142	0.05256190242706546	0.059961315280464215	0.008127060205170135	0.0	0.00735294	0.0	-1
3516	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3517	0.041666666666666664	0.0011769032732622288	0.0	0.0	0.03481624758220503	0.0022485865243252533	0.0	0.170588235	0.0	-1
3518	0.20833333333333331	0.034669608915042296	0.0	0.0	0.06769825918762089	0.007855556509663828	0.05128205	0.184615385	0.011627745087633978	1
3519	0.0	0.0	0.0	0.0	0.04061895551257253	0.020235976101889867	0.17500000000000002	0.335	0.0	-1
3520	0.0	0.0	0.0	0.0	0.03868471953578337	0.003428501755952168	0.0	0.058333335	0.0	-1
3521	0.041666666666666664	0.0017653549098933432	0.0	0.0	0.0038684719535783366	0.00023447200462202848	0.0	0.333333335	0.0	-1
3522	0.25	0.04266274365575579	0.42857142857142855	0.07805834763422408	0.07736943907156674	0.028670715681492976	0.0	0.033673470000000004	0.18269278537738734	1
3523	0.41666666666666663	0.37410812798823095	0.0	0.0	0.0793036750483559	0.019088179803665003	0.0	0.03900709	0.2639217819214316	1
3524	0.0	0.0	0.0	0.0	0.0038684719535783366	0.00010942026882361329	0.0	0.5	0.0	-1
3525	0.08333333333333333	0.005590290547995587	0.0	0.0	0.007736943907156673	0.001375569093782567	0.0	0.1	0.0	-1
3526	0.0	0.0	0.0	0.0	0.06576402321083172	0.015097391852641782	0.0	0.09375	0.0	-1
3527	0.0	0.0	0.0	0.0	0.05609284332688588	0.021476593520369	0.0	0.103448275	0.0	-1
3528	0.0	0.0	0.0	0.0	0.03481624758220503	0.013451820182826289	0.0	0.048529409999999995	0.0	-1
3529	0.08333333333333333	0.013093048915042295	0.0	0.0	0.06769825918762089	0.020800272059680214	0.029411765000000003	0.07352941	0.0	-1
3530	0.0	0.0	0.0	0.0	0.01160541586073501	0.0022431155108840724	0.0	0.083333335	0.0	-1
3531	0.375	0.05466715704303053	0.0	0.0	0.061895551257253385	0.009867780367484077	0.02857143	0.08047619	0.0	-1
3532	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008519149501267035	0.0	0.333333335	0.0	-1
3533	0.125	0.01059212945936006	0.07142857142857142	0.024319686197597452	0.0367504835589942	0.014448685973187504	0.0	0.023809525	0.0	-1
3534	0.0	0.0	0.0	0.0	0.005802707930367505	0.0	1.0	1.0	0.0	-1
3535	0.25	0.031590045369621185	0.0	0.0	0.02127659574468085	0.0023650409532875276	0.02777778	0.2	0.0	-1
3536	0.0	0.0	0.0	0.0	0.01160541586073501	0.0018366973695392232	0.0	0.166666665	0.0	-1
3537	0.25	0.05987495402721589	0.0	0.0	0.025145067698259187	0.010090111932234625	0.0	0.020833334999999998	0.0	-1
3538	0.0	0.0	0.0	0.0	0.019342359767891684	0.0035243747544397167	0.0	0.25	0.0	-1
3539	0.0	0.0	0.0	0.0	0.015473887814313346	0.0006429743415114132	0.125	0.3125	0.0	-1
3540	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3541	0.08333333333333333	0.013240161824200073	0.0	0.0	0.05029013539651837	0.008368242687581032	0.037037034999999996	0.0525666	0.0	-1
3542	0.20833333333333331	0.07995586612725267	0.07142857142857142	0.0	0.07736943907156674	0.01055439930870913	0.075	0.09706101	0.0	-1
3543	0.0	0.0	0.0	0.0	0.04448742746615087	0.005838352915088509	0.095238095	0.253968255	0.0	-1
3544	0.08333333333333333	0.0020595807282089004	0.0	0.0	0.07736943907156674	0.01416836166596044	0.0	0.07619047500000001	0.0	-1
3545	0.0	0.0	0.0	0.0	0.03481624758220503	0.014380949616817747	0.61111111	0.72222222	0.0	-1
3546	0.0	0.0	0.0	0.0	0.015473887814313346	0.013387048842190977	0.0	0.142857145	0.1645630052048167	1
3547	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3548	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3549	0.08333333333333333	0.0067671938212578156	0.07142857142857142	0.03161559205687668	0.10251450676982592	0.02647548455923122	0.172727275	0.27419580499999996	0.0	-1
3550	0.0	0.0	0.0	0.0	0.015473887814313346	0.0054345400187605095	0.4375	0.510416665	0.0	-1
3551	0.0	0.0	0.0	0.0	0.08123791102514506	0.020851037108825455	0.05	0.0547123	0.0	-1
3552	0.29166666666666663	0.039269339227657234	0.2857142857142857	0.018239764648198088	0.05029013539651837	0.02122492690207469	0.0	0.092436975	0.06746836666005032	1
3553	0.0	0.0	0.0	0.0	0.06769825918762089	0.012600916315062181	0.060606059999999996	0.12222221999999999	0.0	-1
3554	0.0	0.0	0.07142857142857142	0.0019612650159352785	0.172147001934236	0.042901203112323934	0.016853935	0.07818351999999999	0.0	-1
3555	0.0	0.0	0.0	0.0	0.015473887814313346	0.005827931936584259	0.0	0.0625	0.0	-1
3556	0.29166666666666663	0.022081647664582565	0.0	0.0	0.059961315280464215	0.007646057635241762	0.055555555000000006	0.11111111000000001	0.10112182452605552	1
3557	0.041666666666666664	0.017653549098933432	0.07142857142857142	0.005883795047805835	0.05029013539651837	0.010475688118134123	0.0	0.01923077	0.0	-1
3558	0.125	0.011229618733357852	0.0	0.0	0.009671179883945842	0.0012140439350950523	0.0	0.0625	0.0	-1
3559	0.0	0.0	0.0	0.0	0.0425531914893617	0.015437636784314356	0.045454545	0.07575757500000001	0.0	-1
3560	0.08333333333333333	0.0714968738506804	0.0	0.0	0.02321083172147002	0.01845294676375364	0.0	0.03846154	0.0	-1
3561	0.3333333333333333	0.13443177638837808	0.0	0.0	0.06769825918762089	0.017410067386874287	0.0	0.06008772	0.04476832630832337	1
3562	0.0	0.0	0.0	0.0	0.01160541586073501	0.0028996371238257522	0.083333335	0.25	0.0	-1
3563	0.3333333333333333	0.11223243839646929	0.14285714285714285	0.02530031870556509	0.059961315280464215	0.02131663151353735	0.055555555000000006	0.13915344	0.05130196670633005	-1
3564	0.0	0.0	0.0	0.0	0.005802707930367505	0.0009457037519755148	0.5	0.5	0.0	-1
3565	0.0	0.0	0.0	0.0	0.015473887814313346	0.004098049592414946	0.0	0.125	0.0	-1
3566	0.3333333333333333	0.01382861346083119	0.0	0.0	0.03481624758220503	0.02808323303726902	0.0	0.10869564999999999	0.0	-1
3567	0.25	0.058943238926075774	0.0	0.0	0.017408123791102514	0.0024072459141194925	0.0	0.153846155	0.0	-1
3568	0.0	0.0	0.0	0.0	0.11218568665377177	0.04968461777940784	0.0	0.07894736999999999	0.0	1
3569	0.0	0.0	0.0	0.0	0.029013539651837523	0.012364490377068302	0.0	0.155555555	0.07145258636482359	-1
3570	0.041666666666666664	0.021478484737035675	0.0	0.0	0.02321083172147002	0.033709258531160295	0.09090909	0.136363635	0.25440024973848857	1
3571	0.125	0.02324383964692902	0.0	0.0	0.0735009671179884	0.019897554841885406	0.024390245000000005	0.10069686500000001	0.03471812412058383	-1
3572	0.0	0.0	0.0	0.0	0.172147001934236	0.07885695072193934	0.012643680000000001	0.041880379999999995	0.0	-1
3573	0.0	0.0	0.0	0.0	0.005802707930367505	0.0009754035392276385	0.0	0.25	0.0878580167055979	1
3574	0.16666666666666666	0.019124678190511217	0.0	0.0	0.05029013539651837	0.007843870127955593	0.0	0.07142857	0.0	1
3575	0.08333333333333333	0.24832659065833027	0.0	0.0	0.01160541586073501	0.0030090573926493656	0.25	0.375	0.0	-1
3576	0.5	0.05426034868701728	0.07142857142857142	0.005099289041431723	0.30754352030947774	0.09593257798023858	0.05638369	0.157449815	0.06733711695906787	-1
3577	0.0	0.0	0.07142857142857142	0.0	0.027079303675048357	0.0015787781644549918	0.65625	0.84375	0.0	-1
3578	0.0	0.0	0.0	0.0	0.015473887814313346	0.002172773909497464	0.0	0.25	0.0	-1
3579	0.20833333333333331	0.01368150055167341	0.0	0.0	0.18181818181818182	0.027038008955974916	0.025252525	0.127104375	0.023349177989411246	-1
3580	0.125	0.035895549834497976	0.0	0.0	0.06576402321083172	0.010189632272495247	0.0	0.058823530000000006	0.0	-1
3581	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3582	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3583	0.16666666666666666	0.009297535858771609	0.0	0.0	0.017408123791102514	0.027522323902533705	0.0	0.016666665	0.0	-1
3584	0.0	0.0	0.0	0.0	0.09477756286266925	0.05337950578557663	0.061224490000000006	0.13605441999999998	0.0	-1
3585	0.125	0.02000735564545789	0.07142857142857142	0.04040205932826673	0.019342359767891684	0.012638041049127335	0.0	0.07692307500000001	0.13291968230533632	1
3586	0.16666666666666666	0.07414490621552042	0.07142857142857142	0.022162294680068646	0.08123791102514506	0.014808590632137218	0.02173913	0.08647343	0.0	-1
3587	0.041666666666666664	0.007944097094520045	0.14285714285714285	0.008629566070115224	0.030947775628626693	0.006381546392462875	0.0	0.070588235	0.0	-1
3588	0.16666666666666666	0.028687017285766826	0.0	0.0	0.009671179883945842	0.007104501740047463	0.0	0.03125	0.0	-1
3589	0.125	0.08944464876792939	0.0	0.0	0.059961315280464215	0.027125309448511825	0.078125	0.2578125	0.0	-1
3590	0.20833333333333331	0.048939561103346824	0.07142857142857142	0.0	0.0735009671179884	0.029222264537489107	0.022727275	0.050189395	0.0	1
3591	0.0	0.0	0.0	0.0	0.007736943907156673	0.0015670545642238903	0.0	0.333333335	0.0	-1
3592	0.125	0.06546524457521148	0.0	0.0	0.02127659574468085	0.011950256502236052	0.07692307500000001	0.21794872000000004	0.0	-1
3593	0.0	0.0	0.07142857142857142	0.01608237313066928	0.08704061895551257	0.02741759307380253	0.0	0.072670805	0.02910237713506857	-1
3594	0.125	0.024303052592865023	0.0	0.0	0.06382978723404255	0.009359514533955341	0.0	0.039215685	0.0	-1
3595	0.0	0.0	0.0	0.0	0.0038684719535783366	4.6894400924405696e-05	0.0	0.5	0.0	-1
3596	0.25	0.03613093048915042	0.0	0.0	0.013539651837524178	0.002741759307380253	0.0	0.09090909	0.0	-1
3597	0.0	0.0	0.0	0.0	0.027079303675048357	0.006781451422047176	0.19642857	0.46428571500000004	0.0	-1
3598	0.25	0.05391688120632586	0.14285714285714285	0.031576366756557984	0.11605415860735009	0.02944099629575766	0.0	0.104292375	0.0	1
3599	0.0	0.0	0.0	0.0	0.007736943907156673	0.0021884053764722657	0.25	0.5	0.0	-1
3600	0.0	0.0	0.0	0.0	0.061895551257253385	0.04313711730735199	0.135416665	0.192708335	0.0	-1
3601	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3602	0.29166666666666663	0.04840014711290916	0.0	0.0	0.1411992263056093	0.04724577396463294	0.013157895000000001	0.132362155	0.01571082158040934	-1
3603	0.0	0.0	0.0	0.0	0.02321083172147002	0.005463197707693264	0.0	0.041666665	0.0	-1
3604	0.08333333333333333	0.02736300110334682	0.21428571428571427	0.3171365530767345	0.06382978723404255	0.020484603259588265	0.092592595	0.22156084500000003	0.0	-1
3605	0.041666666666666664	0.0	0.0	0.0	0.013539651837524178	0.0012849065853287162	0.285714285	0.57142857	0.0	-1
3606	0.0	0.0	0.0	0.0	0.04448742746615087	0.002821479788951743	0.045454545	0.18181818	0.0	-1
3607	0.08333333333333333	0.2055167340934167	0.0	0.0	0.0793036750483559	0.016473089619971047	0.014950165	0.07163639000000001	0.0	-1
3608	0.041666666666666664	0.15064361897756529	0.0	0.0	0.009671179883945842	0.005033332365886212	0.0	0.3	0.0	-1
3609	0.25	0.15118303296800295	0.0	0.0	0.06382978723404255	0.04205385664599822	0.0	0.0877193	0.11159707649664041	1
3610	0.0	0.0	0.0	0.0	0.009671179883945842	0.002524481916430507	0.0	0.1	0.0	-1
3611	0.08333333333333333	0.002648032364840015	0.0	0.0	0.04448742746615087	0.02370043022719464	0.08	0.13999999999999999	0.06546611873461172	1
3612	0.0	0.0	0.0	0.0	0.019342359767891684	0.003689026206053248	0.0	0.133333335	0.0	-1
3613	0.0	0.0	0.0	0.0	0.009671179883945842	0.001557936208540694	0.0	0.2	0.0	-1
3614	0.08333333333333333	0.0020595807282089004	0.0	0.0	0.10831721470019343	0.010266250143907389	0.0	0.034708195000000004	0.0	-1
3615	0.0	0.0	0.0	0.0	0.0425531914893617	0.011919737923112322	0.0	0.08695652	0.0	-1
3616	0.0	0.0	0.0	0.0	0.015473887814313346	0.005236541436558636	0.125	0.25	0.23594760571050905	1
3617	0.375	0.05349515754321441	0.0	0.0	0.017408123791102514	0.00198389368407299	0.0	0.07692307500000001	0.0	-1
3618	0.0	0.0	0.0	0.0	0.019342359767891684	0.001547515230505388	0.2	0.233333335	0.0	-1
3619	0.0	0.0	0.0	0.0	0.04061895551257253	0.0053799043198312895	0.03508772	0.03508772	0.050187740689541946	1
3620	0.125	0.0034130194924604632	0.0	0.0	0.04835589941972921	0.007977988114599393	0.03846154	0.115384615	0.0	-1
3621	0.0	0.0	0.0	0.0	0.030947775628626693	0.0036040952360112065	0.0	0.11979166499999999	0.0	-1
3622	0.0	0.0	0.0	0.0	0.08897485493230174	0.015856169312564675	0.04347826	0.132246375	0.0	-1
3623	0.0	0.0	0.0	0.0	0.03288201160541586	0.026161664820999186	0.19607843	0.25612745	0.0	-1
3624	0.0	0.0	0.0	0.0	0.005802707930367505	0.0008519149501267035	0.0	0.333333335	0.0	-1
3625	0.041666666666666664	0.004766458256712026	0.0	0.0	0.08123791102514506	0.02141042031538616	0.0	0.09848485000000001	0.04184273154544864	-1
3626	0.16666666666666666	0.010886355277675615	0.0	0.0	0.017408123791102514	0.0035053564690993256	0.0	0.07692307500000001	0.0	-1
3627	0.0	0.0	0.0	0.0	0.03868471953578337	0.009335893650700434	0.0	0.1	0.0	-1
3628	0.041666666666666664	0.0067671938212578156	0.14285714285714285	0.10688894336847267	0.058027079303675046	0.015229266848826434	0.032258065	0.039426525000000004	0.0423883968425097	1
3629	0.08333333333333333	0.16520779698418536	0.14285714285714285	0.012159843098798726	0.18375241779497098	0.0753112214875151	0.03748232	0.128188955	0.18498541445066635	1
3630	0.125	0.0427215888194189	0.0	0.0	0.02127659574468085	0.025735126183625175	0.0	0.13888889	0.0	-1
3631	0.0	0.0	0.0	0.0	0.030947775628626693	0.004971848596306372	0.125	0.166666665	0.0	-1
3632	0.3333333333333333	0.05386784356013241	0.07142857142857142	0.015886246629075753	0.6750483558994197	0.10754139503630081	0.00284091	0.021531724999999998	0.006001266225191959	-1
3633	0.20833333333333331	0.028834130194924604	0.0	0.0	0.01160541586073501	0.0009378880184881139	0.25	0.2625	0.0	-1
3634	0.375	0.13780556578153733	0.07142857142857142	0.0345182642804609	0.2205029013539652	0.058968232379597724	0.0	0.00840336	0.1566526614720232	1
3635	0.3333333333333333	0.03389481426995219	0.07142857142857142	0.004314783035057612	0.03481624758220503	0.0068246984811985096	0.04347826	0.04347826	0.0	-1
3636	0.08333333333333333	0.008532548731151158	0.07142857142857142	0.04432458936013729	0.027079303675048357	0.008379024565394796	0.0	0.017857145	0.0	-1
3637	0.08333333333333333	0.03707245310776021	0.07142857142857142	0.002353518019122334	0.09090909090909091	0.01722280241251616	0.0	0.01360544	0.016273365054547833	-1
3638	0.0	0.0	0.0	0.0	0.061895551257253385	0.012937324431261039	0.0	0.0029325500000000003	0.2019181653661944	1
3639	0.0	0.0	0.0	0.0	0.0367504835589942	0.004624308979524512	0.0	0.052631580000000004	0.0	-1
3640	0.375	0.0647100649650607	0.0	0.0	0.10831721470019343	0.021437239442115365	0.012698415000000001	0.058762225	0.0	-1
3641	0.16666666666666666	0.08094152261860979	0.07142857142857142	0.006511399852905124	0.44294003868471954	0.10917972438485823	0.08563218499999999	0.108776225	0.002883862474130374	-1
3642	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3643	0.0	0.0	0.0	0.0	0.005802707930367505	0.002516666182943106	0.0	0.333333335	0.0	-1
3644	0.0	0.0	0.0	0.0	0.11992263056092843	0.018763300849442697	0.01612903	0.11827957	0.0	-1
3645	0.41666666666666663	0.060050088444280995	0.07142857142857142	0.06668301054179947	0.26692456479690524	0.06319723796768037	0.02013423	0.07231035	0.06727040026325623	1
3646	0.0	0.0	0.07142857142857142	0.1000245158126992	0.029013539651837523	0.022169328037012794	0.0	0.03125	0.0	-1
3647	0.0	0.0	0.21428571428571427	0.017847511645011034	0.2263056092843327	0.050466224532592856	0.029661015000000002	0.094979455	0.0	-1
3648	0.041666666666666664	0.01780066200809121	0.0	0.0	0.04061895551257253	0.005017440373940781	0.0	0.05	0.0	-1
3649	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3650	0.20833333333333331	1.0	0.42857142857142855	1.0	0.8684719535783365	1.0	0.00382203	0.1385067	0.0	-1
3651	0.20833333333333331	0.020399656735564545	0.07142857142857142	0.0	0.009671179883945842	0.00221966831042187	0.0	0.11111111000000001	0.0	-1
3652	0.25	0.10136079440970945	0.0	0.0	0.013539651837524178	0.0029074528573131532	0.23076923	0.166666665	0.0	-1
3653	0.0	0.0	0.0	0.0	0.007736943907156673	0.00040641814134484937	0.0	0.25	0.0	-1
3654	0.125	0.03501287237955131	0.0	0.0	0.0793036750483559	0.020047356395183437	0.0	0.035714285	0.0	-1
3655	0.125	0.007944097094520045	0.0	0.0	0.0038684719535783366	0.0002501034715968304	0.0	0.25	0.0	1
3656	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0	1.0	1.0	0.0	-1
3657	0.0	0.0	0.0	0.0	0.015473887814313346	0.005021348240684481	0.0	0.0625	0.0	-1
3658	0.41666666666666663	0.0854235625744759	0.0	0.0	0.11605415860735009	0.04405095023325872	0.083333335	0.09193548499999998	0.007573598391112307	-1
3659	0.08333333333333333	0.008679661640308938	0.0	0.0	0.06963249516441006	0.017361349325223797	0.027027025000000003	0.17792793	0.0	-1
3660	0.041666666666666664	0.028539904376609047	0.0	0.0	0.007736943907156673	0.000922256551513312	0.0	0.066666665	0.0	-1
3661	0.5	0.07583670467083486	0.0	0.0	0.005802707930367505	0.0015240680300431851	0.0	0.19230768999999998	0.0	1
3662	0.041666666666666664	0.0038249356381022436	0.07142857142857142	0.011179210590831087	0.07543520309477757	0.016081262437001826	0.0	0.05218254	0.0	-1
3663	0.25	0.022189530465612357	0.07142857142857142	0.041186565334640844	0.04061895551257253	0.011763720996857798	0.07692307500000001	0.11217948500000002	0.026118278282399706	-1
3664	0.0	0.0	0.0	0.0	0.025145067698259187	0.0021656094876550615	0.115384615	0.14102564	0.0	-1
3665	0.16666666666666666	0.06973151894078705	0.21428571428571427	0.034400588379504785	0.030947775628626693	0.00592901542354236	0.106060605	0.28787879	0.0	-1
3666	0.0	0.0	0.0	0.0	0.029013539651837523	0.004842628468793629	0.0	0.083333335	0.0	-1
3667	0.0	0.0	0.0	0.0	0.01160541586073501	0.0021884053764722657	0.0	0.166666665	0.0	-1
3668	0.0	0.0	0.0	0.0	0.009671179883945842	0.0	1.0	1.0	0.0	-1
3669	0.0	0.0	0.0	0.0	0.015473887814313346	0.006265091963500601	0.25	0.604166665	0.0	-1
3670	0.0	0.0	0.0	0.0	0.0019342359767891683	0.0	1.0	1.0	0.0	-1
3671	0.20833333333333331	0.05909035183523355	0.0	0.0	0.0851063829787234	0.029841729663350445	0.023809525	0.09126983999999999	0.0	-1
3672	0.0	0.0	0.0	0.0	0.009671179883945842	0.001555330963992789	0.0	0.2	0.0	-1
3673	0.0	0.0	0.14285714285714285	0.014317234616327532	0.0793036750483559	0.021628652960914204	0.013953489999999999	0.057181945	0.0	-1
3674	0.0	0.0	0.0	0.0	0.007736943907156673	0.0024697717820187	0.25	0.5	0.0	-1
3675	0.125	0.029716807649871276	0.0	0.0	0.03288201160541586	0.00469986107094482	0.0	0.0625	0.0	-1
3676	0.0	0.0	0.0	0.0	0.04642166344294004	0.0059611901925444456	0.041666665	0.11249999999999999	0.0	-1
3677	0.16666666666666666	0.018389113644722326	0.07142857142857142	0.025104192203971563	0.10831721470019343	0.019491173919063423	0.016666665	0.026837605	0.0	-1
3678	0.29166666666666663	0.05763148216255977	0.14285714285714285	0.0	0.13152804642166344	0.026977890396515696	0.016	0.09174074000000002	0.05970431025814878	-1
3679	0.5	0.14220914550937847	0.07142857142857142	0.0	0.009671179883945842	0.002521876671413658	0.0	0.083333335	0.0	-1
3680	0.16666666666666666	0.061640308937109235	0.0	0.0	0.04448742746615087	0.027834953242029743	0.0	0.05769231	0.0	-1
3681	0.0	0.0	0.0	0.0	0.015473887814313346	0.0023759829801698884	0.1875	0.354166665	0.0	-1
3682	0.0	0.0	0.14285714285714285	0.007550870311350821	0.007736943907156673	0.0014849893626061805	0.0	0.166666665	0.0	-1
3683	0.0	0.0	0.07142857142857142	0.009610198578082863	0.08897485493230174	0.01611812664140691	0.023404255	0.171336465	0.0	-1
3684	0.0	0.0	0.0	0.0	0.029013539651837523	0.025823183442372735	0.2	0.366666665	0.0	-1
3685	0.0	0.0	0.0	0.0	0.02127659574468085	0.006843977289946383	0.0	0.12121211999999999	0.0	-1
3686	0.08333333333333333	0.01986024273630011	0.0	0.0	0.12572533849129594	0.0285857847005089	0.014925375	0.09008529	0.0	-1
3687	0.0	0.0	0.0	0.0	0.0038684719535783366	0.0001406832027732171	0.0	0.5	0.0	-1
3688	0.041666666666666664	0.010003677822728945	0.0	0.0	0.06963249516441006	0.010102393799366704	0.0	0.029411765000000003	0.0	-1
3689	0.0	0.0	0.0	0.0	0.013539651837524178	0.003079398994035974	0.0	0.214285715	0.0	-1
3690	0.25	0.013916881206325855	0.0	0.0	0.027079303675048357	0.01341492495777499	0.0	0.052631580000000004	0.0	1
3691	0.0	0.0	0.0	0.0	0.02321083172147002	0.010774546879283186	0.0	0.291666665	0.0	-1
3692	0.08333333333333333	0.011327694005148952	0.14285714285714285	0.005883795047805835	0.09671179883945842	0.027618550462920166	0.014423075	0.06570513	0.04740685720835525	-1
3693	0.25	0.025293612848841487	0.07142857142857142	0.0007845060063741113	0.1470019342359768	0.0228877442879543	0.04901547	0.08928729999999999	0.0	-1
3694	0.0	0.0	0.0	0.0	0.02321083172147002	0.018215869509425324	0.020833334999999998	0.21527777999999997	0.0	-1
3695	0.08333333333333333	0.010356748804707614	0.14285714285714285	0.0387545967148811	0.16247582205029013	0.13076663485752238	0.044573644999999995	0.18604651	0.0	-1
3696	0.0	0.0	0.0	0.0	0.019342359767891684	0.0030715832605485733	0.22222222000000003	0.333333335	0.0	-1
3697	0.041666666666666664	0.0068260389849209265	0.0	0.0	0.058027079303675046	0.015076028848818323	0.0	0.017857145	0.18846569440745095	1
3698	0.041666666666666664	0.004413387274733358	0.07142857142857142	0.0015690120127482227	0.09477756286266925	0.01111964872971166	0.0	0.01020408	0.0	-1


==> supp_material/code/data/cf_shop2_data_train.tsv <==
	Administrative	Administrative_Duration	Informational	Informational_Duration	ProductRelated	ProductRelated_Duration	BounceRates	ExitRates	PageValues	class
0	0.0	0.0	0.0	0.0	0.007092198581560284	0.0018781796808141134	0.2	0.25	0.0	-1
1	0.0	0.0	0.0	0.0	0.00425531914893617	0.004377915227401363	0.0	0.333333335	0.0	-1
2	0.0	0.0	0.041666666666666664	0.060128456247437706	0.011347517730496455	0.010307789821130193	0.0	0.07142857	0.0	-1
3	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
4	0.0	0.0	0.0	0.0	0.005673758865248227	0.00032429001684454537	0.5	0.75	0.0	-1
5	0.0	0.0	0.0	0.0	0.021276595744680854	0.0020704373336576654	0.0	0.0625	0.10960122922147386	1
6	0.14814814814814814	0.012130123139128837	0.0	0.0	0.04964539007092199	0.016282061263175336	0.0	0.027142855	0.0	-1
7	0.5185185185185185	0.1379447055320713	0.0	0.0	0.22127659574468087	0.12584390941948112	0.050049605	0.145373645	0.008271331345381577	-1
8	0.07407407407407407	0.03749310788458004	0.0	0.0	0.02269503546099291	0.011647416437561137	0.0	0.02222222	0.0	-1
9	0.037037037037037035	0.022514243705201248	0.125	0.49332665239375023	0.019858156028368795	0.05166634875512561	0.0	0.058823530000000006	0.0	-1
10	0.0	0.0	0.0	0.0	0.014184397163120569	0.0019322280171092947	0.0	0.11111111000000001	0.0	-1
11	0.18518518518518517	0.26631133982723765	0.0	0.0	0.03262411347517731	0.02009053866183519	0.0	0.004132230000000001	0.165820929662382	1
12	0.0	0.0	0.0	0.0	0.00851063829787234	0.004377915227401363	0.333333335	0.583333335	0.0	-1
13	0.5185185185185185	0.18841410714942106	0.16666666666666666	0.0961144262743133	0.08652482269503546	0.054729142023877936	0.02807541	0.12253661	0.07633754672305927	-1
14	0.37037037037037035	0.027997304418305457	0.0	0.0	0.024113475177304965	0.00935808334322831	0.0	0.12878788	0.0	-1
15	0.0	0.0	0.0	0.0	0.009929078014184398	0.0032535168051295556	0.142857145	0.17142857	0.0	-1
16	0.037037037037037035	0.0	0.041666666666666664	0.006301340741584293	0.0921985815602837	0.07352322846700193	0.085074625	0.202703695	0.0	-1
17	0.037037037037037035	0.027568461679838265	0.0	0.0	0.02695035460992908	0.041077700615835405	0.058823530000000006	0.15196078500000001	0.07772021234723966	1
18	0.0	0.0	0.0	0.0	0.1574468085106383	0.06497470364836724	0.027027025000000003	0.19096369	0.0	-1
19	0.037037037037037035	0.002021687189854806	0.0	0.0	0.03120567375886525	0.007858242015322287	0.0	0.134920635	0.0	-1
20	0.07407407407407407	0.016724866752435213	0.0	0.0	0.03120567375886525	0.012392511357987985	0.0	0.125	0.026675558985863095	1
21	0.0	0.0	0.0	0.0	0.08936170212765958	0.03058031419624917	0.0	0.00234192	0.0	-1
22	0.3333333333333333	0.029038779636096305	0.041666666666666664	0.07083314353391336	0.07801418439716312	0.04037565134304255	0.0	0.021857925	0.0	-1
23	0.3333333333333333	0.03535624578937695	0.041666666666666664	0.01603425499931672	0.08936170212765958	0.031158170885688972	0.145833335	0.266435185	0.005810008097995075	-1
24	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
25	0.0	0.0	0.0	0.0	0.08368794326241136	0.030336365919226376	0.08620689499999999	0.15439677	0.0	-1
26	0.4074074074074074	0.1373350487042823	0.375	0.1470414066414613	0.27092198581560284	0.08517843684548444	0.045528454999999995	0.12151968999999999	0.0	-1
27	0.0	0.0	0.0	0.0	0.02269503546099291	0.022706092072276116	0.0	0.2	0.0	-1
28	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
29	0.037037037037037035	0.028156588862341476	0.08333333333333333	0.01056803170409511	0.06524822695035462	0.10651614450122064	0.021276595000000002	0.23404255499999999	0.0296450181371811	1
30	0.07407407407407407	0.011762543650064326	0.0	0.0	0.07092198581560284	0.02884559699832231	0.02	0.103333335	0.019753944523205964	-1
31	0.07407407407407407	0.06998713471788275	0.041666666666666664	0.12481209857422675	0.055319148936170216	0.030618845687470603	0.04761905	0.09126983999999999	0.0	-1
32	0.0	0.0	0.0	0.0	0.06950354609929078	0.07522563241161677	0.127659575	0.185815605	0.0	-1
33	0.0	0.0	0.0	0.0	0.04539007092198582	0.060982737667616756	0.03125	0.06770833500000001	0.0	-1
34	0.14814814814814814	0.031244256570483363	0.0	0.0	0.00425531914893617	0.001007615409481266	0.0	0.25	0.0	-1
35	0.0	0.0	0.0	0.0	0.03546099290780142	0.021967008650240236	0.0	0.045000000000000005	0.0	-1
36	0.3333333333333333	0.0894137107149421	0.125	0.6720038263563066	0.11205673758865249	0.08100797712256605	0.017241379999999997	0.06321839	0.09011031044402189	-1
37	0.0	0.0	0.0	0.0	0.005673758865248227	0.0008107250421113634	0.0	0.25	0.0	-1
38	0.0	0.0	0.0	0.0	0.01843971631205674	0.012669509079937247	0.0	0.16923076999999997	0.0	-1
39	0.0	0.0	0.0	0.0	0.012765957446808512	0.017144904343708144	0.0	0.07142857	0.0	-1
40	0.0	0.0	0.0	0.0	0.011347517730496455	0.0032486910616033923	0.607142855	0.71875	0.0	-1
41	0.0	0.0	0.0	0.0	0.01702127659574468	0.012678195419674155	0.0	0.166666665	0.0	-1
42	0.0	0.0	0.0	0.0	0.011347517730496455	0.0045029985196128304	0.0	0.125	0.0	-1
43	0.18518518518518517	0.020400661643080315	0.0	0.0	0.08936170212765958	0.03836621141723795	0.020833334999999998	0.07994791500000001	0.0	-1
44	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.15319148936170213	0.054837441848412626	0.0	0.018867925	0.0	-1
45	0.3333333333333333	0.024091772346995034	0.0	0.0	0.00851063829787234	0.017237558634235157	0.0	0.02	0.0	-1
46	0.0	0.0	0.0	0.0	0.00425531914893617	0.0037988259116075317	0.0	0.5	0.0	-1
47	0.0	0.0	0.0	0.0	0.011347517730496455	0.019997884371308176	0.0	0.072916665	0.0	-1
48	0.0	0.0	0.041666666666666664	0.006377260511091878	0.02695035460992908	0.03860788468397472	0.0	0.10526316000000001	0.0	-1
49	0.0	0.0	0.041666666666666664	0.0	0.05106382978723405	0.01555260175427492	0.027027025000000003	0.08108108000000001	0.0	-1
50	0.0	0.0	0.0	0.0	0.009929078014184398	0.0025074567373872883	0.0	0.142857145	0.0	-1
51	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
52	0.14814814814814814	0.03786068737364455	0.0	0.0	0.04539007092198582	0.025298867961135837	0.0	0.03125	0.0	-1
53	0.14814814814814814	0.01727623598603198	0.0	0.0	0.03687943262411348	0.008806018196276976	0.0	0.07936508	0.0	-1
54	0.0	0.0	0.0	0.0	0.005673758865248227	0.00013898143579051944	0.5	0.75	0.0	-1
55	0.0	0.0	0.0	0.0	0.009929078014184398	0.002277751308711857	0.142857145	0.16326530500000003	0.0	-1
56	0.037037037037037035	0.013968020584451386	0.08333333333333333	0.009110372158702681	0.08085106382978724	0.06790587327435768	0.02	0.10916666499999998	0.0	-1
57	0.1111111111111111	0.0576364638853152	0.16666666666666666	0.1196875142349565	0.01702127659574468	0.00811710413078775	0.013071895	0.206781945	0.0	-1
58	0.2222222222222222	0.06868835386877412	0.0	0.0	0.17872340425531916	0.07812671848663313	0.03125	0.11740451499999999	0.0	-1
59	0.0	0.0	0.0	0.0	0.009929078014184398	0.00393749850053508	0.0625	0.166666665	0.058802791341870525	1
60	0.0	0.0	0.0	0.0	0.007092198581560284	0.0010886879136924024	0.1	0.3	0.0	-1
61	0.1111111111111111	0.010292225693806285	0.0	0.0	0.028368794326241138	0.014679914155373617	0.0	0.095238095	0.08966398373601078	1
62	0.0	0.0	0.0	0.0	0.04680851063829788	0.04625340789834993	0.0	0.03125	0.1218057767717932	1
63	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
64	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	0.833333335	0.88888889	0.0	-1
65	0.0	0.0	0.0	0.0	0.06666666666666667	0.03930993395676757	0.02173913	0.097826085	0.005503007740754465	-1
66	0.14814814814814814	0.0362433376217607	0.0	0.0	0.014184397163120569	0.0014732032193795063	0.454545455	0.454545455	0.0	-1
67	0.0	0.0	0.0	0.0	0.01843971631205674	0.01740838998239434	0.16923076999999997	0.30128205	0.0	-1
68	0.0	0.0	0.0	0.0	0.028368794326241138	0.004559363212244645	0.2	0.31666666499999996	0.0	-1
69	0.2222222222222222	0.06773487494945782	0.0	0.0	0.04539007092198582	0.03307038697350277	0.05405405500000001	0.09834835	0.03729041199416011	1
70	0.14814814814814814	0.03197941554861238	0.20833333333333331	0.11057714207625381	0.08652482269503546	0.09453150506676583	0.0	0.096875	0.0	-1
71	0.07407407407407407	0.04833670281198309	0.0	0.0	0.03687943262411348	0.045411605055236434	0.037037034999999996	0.12037036999999999	0.09313352433565152	1
72	0.0	0.0	0.0	0.0	0.01702127659574468	0.0016214500842227269	0.75	0.833333335	0.0	-1
73	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
74	0.0	0.0	0.0	0.0	0.00425531914893617	0.000671743606320844	0.0	0.333333335	0.0	-1
75	0.0	0.0	0.0	0.0	0.06950354609929078	0.023718571832010052	0.17346939	0.289115645	0.0	-1
76	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.01843971631205674	0.0037331957899230162	0.123076925	0.30769231	0.0	-1
77	0.0	0.0	0.0	0.0	0.05815602836879433	0.07851987850711714	0.16239316	0.25097125000000003	0.0	-1
78	0.0	0.0	0.0	0.0	0.03829787234042553	0.015118863856745343	0.0	0.14814815	0.0	-1
79	0.4074074074074074	0.3043751632420511	0.25	0.17736376199152734	0.08085106382978724	0.048641893909216825	0.016666665	0.04571428499999999	0.009118326736325703	-1
80	0.25925925925925924	0.06098756357287262	0.08333333333333333	0.06855555049423769	0.059574468085106386	0.07243431663105289	0.04807255999999999	0.106439125	0.0	-1
81	0.0	0.0	0.0	0.0	0.005673758865248227	0.0017488497336973698	0.0	0.25	0.0	-1
82	0.18518518518518517	0.018930343686822275	0.0	0.0	0.0028368794326241137	0.00013898143579051944	0.0	0.166666665	0.0	-1
83	0.0	0.0	0.0	0.0	0.021276595744680854	0.006097810495309041	0.066666665	0.2	0.0	-1
84	0.037037037037037035	0.016541077007902957	0.0	0.0	0.011347517730496455	0.004238933791610843	0.0	0.055555555000000006	0.0	-1
85	0.0	0.0	0.0	0.0	0.014184397163120569	0.003015125038338666	0.27777778	0.416666665	0.07369819095184454	-1
86	0.2962962962962963	0.017230288549898914	0.125	0.004555186079351341	0.1574468085106383	0.12411911866947917	0.0	0.05978836	0.028244155858008616	1
87	0.0	0.0	0.0	0.0	0.04255319148936171	0.03175339747497388	0.21072797000000001	0.33390804500000004	0.0	-1
88	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0012392511357987984	0.25	0.75	0.0	-1
89	0.18518518518518517	0.01959198676713839	0.0	0.0	0.005673758865248227	0.0023673171229651813	0.0	0.125	0.08691758658525753	1
90	0.0	0.0	0.0	0.0	0.00851063829787234	0.004615341846876834	0.0	0.166666665	0.0	-1
91	0.0	0.0	0.0	0.0	0.1446808510638298	0.10444454899657536	0.058823530000000006	0.18839869499999998	0.0	-1
92	0.0	0.0	0.0	0.0	0.06666666666666667	0.020911378464767875	0.11111111000000001	0.20185185	0.0	-1
93	0.0	0.0	0.041666666666666664	0.04236323053796747	0.04255319148936171	0.024225236369654075	0.06451613	0.177419355	0.0	-1
94	0.0	0.0	0.0	0.0	0.00425531914893617	0.002895446578969155	0.25	0.375	0.0	-1
95	0.0	0.0	0.0	0.0	0.014184397163120569	0.020908984896368048	0.0	0.15	0.0	-1
96	0.0	0.0	0.0	0.0	0.005673758865248227	0.005292876346355615	0.166666665	0.15	0.0	-1
97	0.0	0.0	0.0	0.0	0.019858156028368795	0.0061267649610987325	0.0	0.035714285	0.0	-1
98	0.0	0.0	0.0	0.0	0.024113475177304965	0.012911375384939257	0.0	0.055555555000000006	0.23200982621746818	1
99	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010191971957971427	0.125	0.416666665	0.0	-1
100	0.037037037037037035	0.027936041168902772	0.0	0.0	0.02695035460992908	0.029263313417060406	0.058823530000000006	0.11764706000000001	0.16680044446433234	1
101	0.14814814814814814	0.021135820621209334	0.0	0.0	0.03829787234042553	0.014092717589158673	0.074074075	0.08361391500000001	0.019648591953045587	-1
102	0.07407407407407407	0.00904245543098695	0.0	0.0	0.03687943262411348	0.01805612436037379	0.055555555000000006	0.17201646	0.03469725115091751	1
103	0.0	0.0	0.0	0.0	0.05815602836879433	0.0334520594834115	0.04878049000000001	0.13414634	0.0	-1
104	0.07407407407407407	0.0144826318691417	0.0	0.0	0.08794326241134752	0.04683090031744652	0.015384615	0.07820513000000001	0.0	-1
105	0.07407407407407407	0.02205476934387061	0.25	0.20908304104222655	0.024113475177304965	0.031735666316050015	0.10869564999999999	0.17536232	0.0	-1
106	0.0	0.0	0.0	0.0	0.06950354609929078	0.03639284048641188	0.021276595000000002	0.05319149000000001	0.0	-1
107	0.037037037037037035	0.0044109538687741225	0.08333333333333333	0.0050107046872864755	0.025531914893617023	0.022565180339538405	0.027272724999999998	0.16125541	0.0	-1
108	0.48148148148148145	0.16797945054217972	0.125	0.033176938609757206	0.055319148936170216	0.02262410037959402	0.020833334999999998	0.04861111	0.10961679396538775	1
109	0.0	0.0	0.0	0.0	0.019858156028368795	0.0074181341353189755	0.0	0.066666665	0.14421881030969072	1
110	0.0	0.0	0.0	0.0	0.028368794326241138	0.010599264775974303	0.11111111000000001	0.22222222000000003	0.0	-1
111	0.0	0.0	0.08333333333333333	0.030064228123718853	0.03829787234042553	0.020279707839099964	0.0	0.07183908	0.0	-1
112	0.037037037037037035	0.016173497518838446	0.0	0.0	0.03546099290780142	0.017916251312345526	0.0	0.145714285	0.028629734825285438	1
113	0.0	0.0	0.0	0.0	0.00851063829787234	0.0020044211516571687	0.0	0.333333335	0.0	-1
114	0.0	0.0	0.0	0.0	0.02695035460992908	0.017876487178555563	0.10526316000000001	0.307017545	0.0	-1
115	0.0	0.0	0.0	0.0	0.03829787234042553	0.018071447248978276	0.0	0.11111111000000001	0.0	-1
116	0.4444444444444444	0.0690222385590884	0.0	0.0	0.13900709219858157	0.0495348660571439	0.009433960000000002	0.089926975	0.00035845740736462685	-1
117	0.2222222222222222	0.088647920124977	0.0	0.0	0.055319148936170216	0.03505961142405517	0.025641025	0.106837605	0.0	-1
118	0.0	0.0	0.0	0.0	0.007092198581560284	0.006169231510151494	0.2	0.4	0.0	-1
119	0.037037037037037035	0.009557066715677265	0.041666666666666664	0.0	0.07801418439716312	0.02020790076394153	0.01754386	0.0877193	0.0	-1
120	0.0	0.0	0.041666666666666664	0.031203024643556686	0.03546099290780142	0.021472631829635255	0.03846154	0.173076925	0.0	-1
121	0.37037037037037035	0.1117176902040066	0.0	0.0	0.11631205673758865	0.04292873733041351	0.0	0.079786325	0.0304602322281541	-1
122	0.07407407407407407	0.006616430803161183	0.0	0.0	0.007092198581560284	0.006902744644262466	0.0	0.142857145	0.0	-1
123	0.0	0.0	0.0	0.0	0.01702127659574468	0.008078295955323942	0.0	0.13888889	0.0	-1
124	0.48148148148148145	0.0455339092078662	0.0	0.0	0.12340425531914895	0.06726155797868011	0.03125	0.07640103000000001	0.004902009592465464	-1
125	0.0	0.0	0.0	0.0	0.009929078014184398	0.0016307155132754283	0.57142857	0.642857145	0.0	-1
126	0.2222222222222222	0.05256386693622495	0.0	0.0	0.04539007092198582	0.053023734111346345	0.0	0.005078125	0.1722957519530235	-1
127	0.0	0.0	0.0	0.0	0.03829787234042553	0.027024554122201453	0.07037036999999999	0.132461875	0.0	-1
128	0.0	0.0	0.0	0.0	0.009929078014184398	0.005466603141093765	0.285714285	0.42857143	0.0	-1
129	0.037037037037037035	0.01231391288366109	0.0	0.0	0.052482269503546106	0.03778943845870729	0.0	0.045045045	0.03821048910927356	-1
130	0.0	0.0	0.0	0.0	0.024113475177304965	0.008092773188218789	0.0625	0.09375	0.0	-1
131	0.0	0.0	0.0	0.0	0.03971631205673759	0.011876349748615867	0.035714285	0.067857145	0.0038753168563463495	1
132	0.0	0.0	0.0	0.0	0.005673758865248227	0.0024043788391759865	0.5	0.75	0.0	-1
133	0.0	0.0	0.0	0.0	0.01843971631205674	0.004837326083825684	0.153846155	0.44230769000000003	0.0	-1
134	0.14814814814814814	0.0707853073332108	0.3333333333333333	0.5434906390926069	0.2070921985815603	0.18879601248029018	0.006451615000000001	0.05639785	0.00509424633690743	-1
135	0.0	0.0	0.0	0.0	0.03687943262411348	0.010905796055345406	0.025641025	0.21153846	0.0	-1
136	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
137	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
138	0.14814814814814814	0.14574526741407828	0.0	0.0	0.00851063829787234	0.009624464428493473	0.0	0.0625	0.0	-1
139	0.0	0.0	0.0	0.0	0.009929078014184398	0.039123274175031225	0.142857145	0.42857143	0.0	-1
140	0.07407407407407407	0.062304723396434475	0.08333333333333333	0.04782945383318908	0.04964539007092199	0.022942691420969545	0.05405405500000001	0.13513513500000002	0.04085989121620152	1
141	0.07407407407407407	0.021870979599338355	0.0	0.0	0.00425531914893617	0.0015674017481591813	0.0	0.1	0.0	-1
142	0.2962962962962963	0.048275439551553015	0.041666666666666664	0.0018220744317405365	0.1347517730496454	0.04881915961141808	0.0	0.020833334999999998	0.0	-1
143	0.1111111111111111	0.027053850395147946	0.0	0.0	0.014184397163120569	0.0024310169477025027	0.0	0.009259260000000002	0.0	-1
144	0.0	0.0	0.0	0.0	0.012765957446808512	0.005049658833722207	0.0	0.166666665	0.0	-1
145	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
146	0.0	0.0	0.0	0.0	0.011347517730496455	0.0023568935152808923	0.125	0.375	0.0	-1
147	0.0	0.0	0.0	0.0	0.00851063829787234	0.0032429001684454537	0.0	0.166666665	0.0	-1
148	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
149	0.037037037037037035	0.03234699503767689	0.125	0.2461318878057668	0.08085106382978724	0.03836838988175325	0.0	0.011299435	0.0	-1
150	0.0	0.0	0.0	0.0	0.03829787234042553	0.013656635758132698	0.037037034999999996	0.02777778	0.0	-1
151	0.0	0.0	0.0	0.0	0.01843971631205674	0.04597969167403018	0.083333335	0.25	0.0	-1
152	0.07407407407407407	0.005881271825032163	0.0	0.0	0.059574468085106386	0.04038610251537826	0.0	0.06402439	0.0	-1
153	0.1111111111111111	0.014905348281565886	0.0	0.0	0.014184397163120569	0.0034995946692130387	0.041666665	0.19444444499999997	0.0	-1
154	0.07407407407407407	0.01521779084727072	0.0	0.0	0.03971631205673759	0.036528181928908325	0.0	0.092261905	0.0	-1
155	0.1111111111111111	0.00981437235802242	0.08333333333333333	0.022502619231995626	0.02269503546099291	0.016290940631912054	0.0	0.05	0.0	-1
156	0.0	0.0	0.0	0.0	0.029787234042553193	0.014002379655894834	0.0	0.095238095	0.0	-1
157	0.0	0.0	0.0	0.0	0.015602836879432626	0.006197799917941561	0.0	0.045454545	0.02124991996053876	1
158	0.037037037037037035	0.0042009084469766585	0.0	0.0	0.01843971631205674	0.019300660835092406	0.0	0.02777778	0.0	-1
159	0.0	0.0	0.0	0.0	0.009929078014184398	0.007284943592686394	0.166666665	0.333333335	0.0	-1
160	0.0	0.0	0.0	0.0	0.11489361702127661	0.045188444254728406	0.024691360000000002	0.12386831499999999	0.0	1
161	0.0	0.0	0.0	0.0	0.014184397163120569	0.005281294560039739	0.0	0.3	0.0	-1
162	0.0	0.0	0.0	0.0	0.011347517730496455	0.010299296510393099	0.0	0.125	0.0	-1
163	0.0	0.0	0.0	0.0	0.028368794326241138	0.012230366349565711	0.0	0.0375	0.08621759559481161	1
164	0.0	0.0	0.0	0.0	0.021276595744680854	0.005626817852568844	0.033333335	0.033333335	0.0	-1
165	0.18518518518518517	0.030141518103289834	0.041666666666666664	0.06263380859108095	0.16737588652482271	0.06011169081405568	0.00840336	0.061858075000000005	0.1071095077038178	1
166	0.037037037037037035	0.003859584635177357	0.0	0.0	0.009929078014184398	0.012160875631670452	0.0	0.04761905	0.0	-1
167	0.0	0.0	0.0	0.0	0.012765957446808512	0.0029070283652850317	0.0	0.037037034999999996	0.0	-1
168	0.1111111111111111	0.03188752067634626	0.08333333333333333	0.02323144900469184	0.015602836879432626	0.003374160414130841	0.03846154	0.115384615	0.0	-1
169	0.0	0.0	0.0	0.0	0.00851063829787234	0.01264731065693727	0.0	0.2	0.09810270043538602	1
170	0.0	0.0	0.0	0.0	0.007092198581560284	0.004980168115826947	0.2	0.4	0.0	-1
171	0.0	0.0	0.041666666666666664	0.0	0.007092198581560284	0.0019828018172780774	0.055555555000000006	0.233333335	0.0	-1
172	0.1111111111111111	0.014703179562580406	0.0	0.0	0.012765957446808512	0.03154878592444792	0.0	0.041666665	0.0	-1
173	0.07407407407407407	0.015254548796177173	0.0	0.0	0.014184397163120569	0.006120974067940794	0.083333335	0.125	0.0	1
174	0.0	0.0	0.0	0.0	0.02269503546099291	0.003472219537499811	0.28125	0.5	0.0	-1
175	0.14814814814814814	0.06689946700974085	0.0	0.0	0.021276595744680854	0.011211169153768569	0.0	0.078431375	0.0	-1
176	0.0	0.0	0.0	0.0	0.014184397163120569	0.006393146046363895	0.22222222000000003	0.27777778	0.0	-1
177	0.14814814814814814	0.02303498131593457	0.0	0.0	0.11631205673758865	0.041816673596273335	0.0	0.11647803500000001	0.0	-1
178	0.037037037037037035	0.019665502664951293	0.0	0.0	0.07517730496453902	0.04678644580804886	0.03846154	0.07867133	0.0	-1
179	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
180	0.48148148148148145	0.11506463271457454	0.0	0.0	0.1914893617021277	0.0857167035842514	0.023310025	0.073130365	0.009255785763421197	-1
181	0.1111111111111111	0.02778900937327697	0.0	0.0	0.17304964539007092	0.038348915941951715	0.0	0.032	0.04725538913937245	1
182	0.07407407407407407	0.02131961036574159	0.0	0.0	0.07092198581560284	0.02206178626903061	0.0	0.05769231	0.006025288099774601	1
183	0.14814814814814814	0.02422348832935122	0.0	0.0	0.10354609929078015	0.08800304514255691	0.396396395	0.4240991	0.0	-1
184	0.0	0.0	0.0	0.0	0.01702127659574468	0.0020036490326466555	0.38461538500000003	0.43589743499999994	0.0	-1
185	0.0	0.0	0.041666666666666664	0.3844577050972532	0.00851063829787234	0.025665238475982594	0.333333335	0.333333335	0.0	-1
186	0.2222222222222222	0.07755927219261165	0.041666666666666664	0.02642007926023778	0.05815602836879433	0.04814934631825893	0.041666665	0.140625	0.0	-1
187	0.07407407407407407	0.017460025730564235	0.0	0.0	0.04255319148936171	0.017038737967601702	0.034482759999999994	0.120689655	0.06498784880022274	-1
188	0.037037037037037035	0.007351589781290203	0.0	0.0	0.05390070921985816	0.0292787558065361	0.0	0.14473683999999998	0.08702205741973504	-1
189	0.0	0.0	0.0	0.0	0.00851063829787234	0.0010655243410606491	0.0	0.083333335	0.0	-1
190	0.0	0.0	0.08333333333333333	0.05488999225618366	0.07659574468085106	0.03217922116729666	0.044642854999999995	0.12559524	0.0	-1
191	0.18518518518518517	0.035508178643631684	0.0	0.0	0.09645390070921986	0.06171740898730839	0.0	0.028169015000000002	0.014236529293816441	-1
192	0.48148148148148145	0.22460836566807568	0.29166666666666663	0.17916685646608663	0.04822695035460993	0.03133606332467493	0.047032475000000004	0.169940125	0.016077255123615252	-1
193	0.0	0.0	0.0	0.0	0.015602836879432626	0.042982325375481314	0.136363635	0.272727275	0.0	-1
194	0.0	0.0	0.0	0.0	0.03687943262411348	0.015400301264221143	0.13461538500000003	0.333333335	0.0	-1
195	0.0	0.0	0.0	0.0	0.029787234042553193	0.014073938549587025	0.142857145	0.25661375499999994	0.0	-1
196	0.2222222222222222	0.053299025914353974	0.0	0.0	0.12056737588652483	0.039484175515580325	0.014652015	0.12699285	0.0	1
197	0.0	0.0	0.0	0.0	0.03120567375886525	0.013021788415256069	0.09090909	0.265151515	0.0	-1
198	0.0	0.0	0.0	0.0	0.05390070921985816	0.031010894667193315	0.055555555000000006	0.12266414	0.0	-1
199	0.037037037037037035	0.031244256570483363	0.0	0.0	0.019858156028368795	0.007099635011632369	0.0	0.02222222	0.0	-1
200	0.07407407407407407	0.04410953868774122	0.0	0.0	0.011347517730496455	0.013624041303681653	0.0	0.037037034999999996	0.0	-1
201	0.1111111111111111	0.021503400110273845	0.0	0.0	0.024113475177304965	0.006524406292049282	0.03529412	0.08823529499999999	0.0	-1
202	0.0	0.0	0.0	0.0	0.011347517730496455	0.003205259362918855	0.0	0.125	0.0	-1
203	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010655243410606491	0.0	0.25	0.0	-1
204	0.037037037037037035	0.0029406359125160814	0.041666666666666664	0.006832779119027012	0.0822695035460993	0.06489856718566607	0.052631580000000004	0.081871345	0.020087790370680047	-1
205	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00011581786315876622	0.0	0.5	0.0	-1
206	0.0	0.0	0.0	0.0	0.009929078014184398	0.007342852524265778	0.125	0.208333335	0.0	-1
207	0.0	0.0	0.041666666666666664	0.0022775930396756704	0.014184397163120569	0.01504474042432373	0.0	0.1	0.0	-1
208	0.2222222222222222	0.11505238007719168	0.08333333333333333	0.0	0.06950354609929078	0.055185557244322586	0.113207545	0.24113779500000002	0.015240183781391832	-1
209	0.0	0.0	0.0	0.0	0.007092198581560284	0.005165476696880973	0.0	0.2	0.0	-1
210	0.0	0.0	0.0	0.0	0.00851063829787234	0.00764397896847857	0.333333335	0.5	0.0	-1
211	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.009929078014184398	0.002659950256440878	0.07142857	0.035714285	0.0	-1
212	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001158178631587662	0.0	0.25	0.0	-1
213	0.1111111111111111	0.057857011578753906	0.0	0.0	0.012765957446808512	0.0029765190831802916	0.18181818	0.40909091000000003	0.0	-1
214	0.18518518518518517	0.15012252648410218	0.08333333333333333	0.02163713387691887	0.07659574468085106	0.03584510220912294	0.0	0.086666665	0.0	1
215	0.1111111111111111	0.006984010292225693	0.041666666666666664	0.048284972441124216	0.024113475177304965	0.01101813938260941	0.0	0.11791383000000001	0.0	-1
216	0.0	0.0	0.0	0.0	0.01843971631205674	0.005362367064250875	0.07692307500000001	0.23076923	0.0	-1
217	0.07407407407407407	0.03528763095019298	0.0	0.0	0.052482269503546106	0.02868808470442639	0.025641025	0.08205128	0.0	-1
218	0.25925925925925924	0.046927648116155116	0.0	0.0	0.01702127659574468	0.002478502271597597	0.0	0.166666665	0.0	-1
219	0.037037037037037035	0.0	0.08333333333333333	0.025509042044367512	0.03120567375886525	0.02442157523552319	0.023809525	0.11904761999999999	0.0	-1
220	0.5555555555555556	0.06487374048888071	0.041666666666666664	0.014918234409875643	0.1347517730496454	0.08987076477174301	0.00980392	0.08872549	0.0	1
221	0.0	0.0	0.0	0.0	0.00851063829787234	0.002258448331595941	0.0	0.083333335	0.0	-1
222	0.25925925925925924	0.08007106535563316	0.041666666666666664	0.010704687286475651	0.025531914893617023	0.007832235639963084	0.0	0.071969695	0.0	-1
223	0.0	0.0	0.041666666666666664	0.4231767867717396	0.10638297872340426	0.09510190804282276	0.013157895000000001	0.08662280500000001	0.0	-1
224	0.0	0.0	0.0	0.0	0.005673758865248227	0.028838647926532786	0.0	0.5	0.0	-1
225	0.0	0.0	0.0	0.0	0.01843971631205674	0.007027827936473933	0.0	0.083333335	0.6633611172297531	1
226	0.25925925925925924	0.02609814372358022	0.0	0.0	0.04822695035460993	0.035689274532373805	0.024390245000000005	0.12195122	0.0	-1
227	0.0	0.0	0.0	0.0	0.02269503546099291	0.003300809100024837	0.1875	0.40625	0.0	-1
228	0.18518518518518517	0.0524535930895056	0.0	0.0	0.04113475177304965	0.04305490456200628	0.12903226	0.155376345	0.0	-1
229	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010886879136924024	0.5	0.625	0.0	-1
230	0.3333333333333333	0.06755585895975005	0.041666666666666664	0.040996674714162074	0.1347517730496454	0.07751694176869033	0.01059135	0.09327951999999999	0.016397466981751162	1
231	0.14814814814814814	0.02058445138761257	0.041666666666666664	0.040085637498291804	0.03120567375886525	0.04018372458183403	0.0	0.050714285	0.0	-1
232	0.037037037037037035	0.026833302701709243	0.041666666666666664	0.33708376987199923	0.07092198581560284	0.03322247282989254	0.0	0.09615384499999999	0.06090375202966133	-1
233	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.025531914893617023	0.007869823801638164	0.0	0.03125	0.0	-1
234	0.14814814814814814	0.17074067267046497	0.0	0.0	0.012765957446808512	0.014725634635088112	0.0	0.01388889	0.0	-1
235	0.14814814814814814	0.027936041168902772	0.0	0.0	0.03971631205673759	0.020059653899098306	0.0	0.1091954	0.0	-1
236	0.0	0.0	0.0	0.0	0.011347517730496455	0.01693257159381162	0.0	0.21875	0.0	-1
237	0.5185185185185185	0.11909575445690129	0.08333333333333333	0.01844850362137293	0.01702127659574468	0.007835078442690534	0.0	0.01190476	0.0	-1
238	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.060992907801418444	0.03285752777814197	0.0	0.09090909	0.0	-1
239	0.0	0.0	0.0	0.0	0.009929078014184398	0.0043825479419277134	0.0	0.07142857	0.21718483512844272	1
240	0.037037037037037035	0.009998162102554676	0.0	0.0	0.012765957446808512	0.009172774762174284	0.0	0.1	0.0	-1
241	0.0	0.0	0.0	0.0	0.012765957446808512	0.004589475856665923	0.0	0.26666666499999997	0.0	-1
242	0.0	0.0	0.0	0.0	0.021276595744680854	0.01733947835381487	0.08	0.206666665	0.0	-1
243	0.0	0.0	0.0	0.0	0.028368794326241138	0.03500015824657915	0.0	0.125	0.0	-1
244	0.0	0.0	0.0	0.0	0.012765957446808512	0.002779628715810389	0.0	0.22222222000000003	0.0	-1
245	0.0	0.0	0.0	0.0	0.052482269503546106	0.02807425002968493	0.05405405500000001	0.085585585	0.0	1
246	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
247	0.1111111111111111	0.033817312993934937	0.0	0.0	0.19007092198581563	0.15978099034797602	0.014925375	0.044123325000000005	0.0	-1
248	0.037037037037037035	0.005146112846903143	0.0	0.0	0.009929078014184398	0.003955180026871866	0.0	0.125	0.0	-1
249	0.07407407407407407	0.06561293879801507	0.08333333333333333	0.14303284289163212	0.02695035460992908	0.05421434174461846	0.0	0.07936508	0.14397083659201285	-1
250	0.2962962962962963	0.06800220547693438	0.0	0.0	0.01702127659574468	0.008545041943853771	0.03125	0.11875	0.0	-1
251	0.18518518518518517	0.06598051828707957	0.0	0.0	0.05106382978723405	0.04152765301420721	0.0	0.021951220000000004	0.0	-1
252	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0012276693494829218	0.0	0.5	0.0	-1
253	0.0	0.0	0.0	0.0	0.025531914893617023	0.03412766366972859	0.055555555000000006	0.22222222000000003	0.0	-1
254	0.0	0.0	0.0	0.0	0.052482269503546106	0.026371727441251065	0.0	0.06756757	0.0	-1
255	0.14814814814814814	0.1088770446609079	0.0	0.0	0.04680851063829788	0.021319752250265684	0.0	0.06756757	0.0	-1
256	0.0	0.0	0.0	0.0	0.05815602836879433	0.0928014453915516	0.04878049000000001	0.07317073	0.13543442624369872	1
257	0.0	0.0	0.08333333333333333	0.03489272536783127	0.5347517730496454	0.27169499506201045	0.164386495	0.2262291	0.0	-1
258	0.3333333333333333	0.10356552104392575	0.08333333333333333	0.06582243884662688	0.1645390070921986	0.16235570418627682	0.0	0.05541894499999999	0.013676788751725373	-1
259	0.0	0.0	0.041666666666666664	0.044944502651118295	0.13333333333333333	0.07146541246211668	0.0	0.03046595	0.0	-1
260	0.0	0.0	0.0	0.0	0.007092198581560284	0.0006543709268470291	0.4	0.46666666500000004	0.0	-1
261	0.18518518518518517	0.04263922073148318	0.0	0.0	0.04397163120567376	0.031276806968075554	0.06451613	0.11935483999999999	0.0	-1
262	0.0	0.0	0.0	0.0	0.005673758865248227	0.0011465968452717855	0.0	0.083333335	0.0	-1
263	0.18518518518518517	0.043129326704649876	0.16666666666666666	0.037352525850680995	0.04680851063829788	0.01884099260589622	0.14102564	0.254700855	0.0	-1
264	0.07407407407407407	0.013600441095386877	0.0	0.0	0.029787234042553193	0.017959489979713892	0.0	0.045454545	0.0	-1
265	0.037037037037037035	0.0007351589781290203	0.041666666666666664	0.0	0.10921985815602837	0.05735659130246513	0.025641025	0.13240995	0.0	1
266	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
267	0.0	0.0	0.041666666666666664	0.03507493281100533	0.0822695035460993	0.08704291505697075	0.079096045	0.192090395	0.0	1
268	0.037037037037037035	0.0033082154015805915	0.041666666666666664	0.012071243110281054	0.025531914893617023	0.052565931833008936	0.0	0.08580246999999999	0.0	-1
269	0.14814814814814814	0.027108987318507624	0.041666666666666664	0.02642007926023778	0.01702127659574468	0.018009677721188146	0.0	0.07777778	0.029803981856701384	1
270	0.0	0.0	0.041666666666666664	0.0	0.04964539007092199	0.04465936803402025	0.041666665	0.118055555	0.0	-1
271	0.3333333333333333	0.0777430619371439	0.16666666666666666	0.10112513096159978	0.04255319148936171	0.052494929043419424	0.026315790000000002	0.149373435	0.0	-1
272	0.0	0.0	0.0	0.0	0.04822695035460993	0.011780032840933393	0.07352941	0.137644545	0.0	-1
273	0.0	0.0	0.041666666666666664	0.011387965198378354	0.021276595744680854	0.009562694900703344	0.0	0.033333335	0.08250688652001696	1
274	0.0	0.0	0.16666666666666666	0.051291395253496096	0.13191489361702127	0.0532755221458535	0.01388889	0.0546875	0.04687887843853597	1
275	0.0	0.0	0.041666666666666664	0.0	0.0624113475177305	0.06502396656798967	0.125	0.13712121	0.0	1
276	0.037037037037037035	0.015070759051644917	0.0	0.0	0.04255319148936171	0.0235805169391248	0.0	0.017241379999999997	0.14987148431527214	1
277	0.0	0.0	0.0	0.0	0.00425531914893617	0.0012739964947464284	0.22222222000000003	0.555555555	0.0	-1
278	0.0	0.0	0.0	0.0	0.011347517730496455	0.010632079837974737	0.0	0.142857145	0.0745790605169545	1
279	0.25925925925925924	0.23733382345157142	0.0	0.0	0.03546099290780142	0.031459992237080715	0.037037034999999996	0.11111111000000001	0.0	-1
280	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002663810852651623	0.0	0.5	0.0	-1
281	0.0	0.0	0.0	0.0	0.029787234042553193	0.0077694483210060195	0.0	0.09085213	0.0	-1
282	0.14814814814814814	0.038081235067083254	0.041666666666666664	0.012390106135835648	0.03687943262411348	0.06043376099624421	0.0	0.01190476	0.13026331995710708	1
283	0.1111111111111111	0.022422348832935122	0.0	0.0	0.04397163120567376	0.03406010326499502	0.0	0.033333335	0.0	-1
284	0.2962962962962963	0.07791372383752986	0.0	0.0	0.03687943262411348	0.032027464395783266	0.08641975500000001	0.1143739	0.0	-1
285	0.3333333333333333	0.1629449243521411	0.041666666666666664	0.0	0.10496453900709221	0.08375691301595146	0.03514056	0.08465069	0.003095277127881787	-1
286	0.07407407407407407	0.004043374379709612	0.0	0.0	0.01702127659574468	0.008037759703218374	0.0	0.115384615	0.027534332281849944	1
287	0.25925925925925924	0.05697482080499908	0.0	0.0	0.028368794326241138	0.005859997815517589	0.041666665	0.125	0.0	-1
288	0.037037037037037035	0.00683697849659989	0.08333333333333333	0.024780212271671296	0.06382978723404256	0.03220671454441546	0.08510638499999999	0.116312055	0.0	-1
289	0.0	0.0	0.0	0.0	0.00425531914893617	0.00046327145263506486	0.5	0.833333335	0.0	-1
290	0.2222222222222222	0.035979545282117255	0.08333333333333333	0.004099667471416207	0.0822695035460993	0.05312794748788806	0.041788855	0.16986687	0.018654439951766768	1
291	0.14814814814814814	0.023708877044660907	0.0	0.0	0.024113475177304965	0.003370299817920097	0.0625	0.125	0.0	-1
292	0.0	0.0	0.0	0.0	0.014184397163120569	0.005188640269512726	0.0	0.05	0.0	-1
293	0.07407407407407407	0.017460025730564235	0.041666666666666664	0.00774381633489728	0.056737588652482275	0.027863847586001026	0.07906976500000001	0.243023255	0.0	-1
294	0.18518518518518517	0.05833486491453776	0.0	0.0	0.0723404255319149	0.03160129003013441	0.03846154	0.059935894999999996	0.0	-1
295	0.037037037037037035	0.025362984745451202	0.0	0.0	0.011347517730496455	0.009798191223231622	0.0	0.125	0.07753939961665353	1
296	0.0	0.0	0.0	0.0	0.014184397163120569	0.0036683377865541072	0.0	0.0	0.15201935912969947	1
297	0.0	0.0	0.0	0.0	0.021276595744680854	0.010018245163233278	0.0	0.07692307500000001	0.0	-1
298	0.0	0.0	0.041666666666666664	0.010112513096159978	0.02269503546099291	0.00557315557519983	0.17647058999999998	0.311764705	0.0	-1
299	0.0	0.0	0.0	0.0	0.012765957446808512	0.012809455665359543	0.0	0.125	0.14923551961413414	1
300	0.0	0.0	0.041666666666666664	0.0	0.011347517730496455	0.003840520342344688	0.11111111000000001	0.11111111000000001	0.0	-1
301	0.0	0.0	0.0	0.0	0.00425531914893617	0.0006485800336890907	0.0	0.333333335	0.0	-1
302	0.2222222222222222	0.08034237404888807	0.0	0.0	0.04964539007092199	0.040782089302448365	0.0	0.06875	0.04648814677135007	1
303	0.0	0.0	0.0	0.0	0.03120567375886525	0.01894685432311362	0.28030303	0.39759199	0.0	-1
304	0.1111111111111111	0.03372541812166881	0.0	0.0	0.028368794326241138	0.027132264734939106	0.015873014999999997	0.092857145	0.0	-1
305	0.037037037037037035	0.014703179562580406	0.0	0.0	0.03829787234042553	0.03244058347077042	0.0	0.035714285	0.0	-1
306	0.0	0.0	0.0	0.0	0.005673758865248227	0.002026812605278409	0.0	0.25	0.0	-1
307	0.0	0.0	0.0	0.0	0.011347517730496455	0.002547992989492857	0.0	0.0625	0.0	-1
308	0.0	0.0	0.0	0.0	0.005673758865248227	0.008153577566377142	0.5	0.75	0.0	-1
309	0.1111111111111111	0.016541077007902957	0.0	0.0	0.03404255319148936	0.011724628347877884	0.106666665	0.17	0.0	-1
310	0.2222222222222222	0.03679470685535747	0.0	0.0	0.005673758865248227	0.0013990797869578957	0.0	0.11111111000000001	0.0	1
311	0.037037037037037035	0.020768241132144826	0.041666666666666664	0.018904022229308065	0.12340425531914895	0.05802175580557852	0.09777955999999999	0.182149685	0.0	-1
312	0.5555555555555556	0.08769833975372174	0.125	0.05443447364824853	0.20851063829787236	0.06795485751303777	0.01898734	0.083283695	0.05010730015339883	1
313	0.0	0.0	0.0	0.0	0.007092198581560284	0.01188870365324735	0.0	0.066666665	0.0	-1
314	0.6666666666666666	0.07314464252894688	0.08333333333333333	0.012845624743770781	0.07517730496453902	0.05530526881138646	0.0	0.03846154	0.0	-1
315	0.037037037037037035	0.04153648226428965	0.0	0.0	0.01843971631205674	0.02165794041068928	0.0	0.136363635	0.0	-1
316	0.3333333333333333	0.05977761440911597	0.0	0.0	0.052482269503546106	0.0194888648627254	0.00362319	0.0625	0.0	-1
317	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.014184397163120569	0.0025293334438433413	0.2	0.3	0.0	-1
318	0.0	0.0	0.0	0.0	0.012765957446808512	0.004887513825299934	0.0	0.22222222000000003	0.0	-1
319	0.14814814814814814	0.11854438522330453	0.041666666666666664	0.01321003963011889	0.11063829787234043	0.07178374612840399	0.03846154	0.11062271	0.0	-1
320	0.037037037037037035	0.005421797463701525	0.0	0.0	0.05390070921985816	0.01411469540692562	0.0	0.026315790000000002	0.0	-1
321	0.18518518518518517	0.01984929240948355	0.0	0.0	0.021276595744680854	0.007053307866368862	0.0	0.052631580000000004	0.0	-1
322	0.037037037037037035	0.03492005146112847	0.0	0.0	0.03829787234042553	0.01386224004147273	0.0	0.074074075	0.0	-1
323	0.07407407407407407	0.01779084727072229	0.0	0.0	0.0028368794326241137	0.0008616849019012206	0.0	0.25	0.0	-1
324	0.0	0.0	0.0	0.0	0.012765957446808512	0.003821989484239285	0.0	0.11111111000000001	0.0	-1
325	0.18518518518518517	0.027936041168902772	0.0	0.0	0.028368794326241138	0.012398302251145923	0.0	0.07894736999999999	0.0	-1
326	0.0	0.0	0.0	0.0	0.007092198581560284	0.03415468784552016	0.0	0.1	0.0	-1
327	0.18518518518518517	0.041260797647491264	0.0	0.0	0.07801418439716312	0.02711785039114396	0.033898305000000004	0.023497689999999998	0.0	-1
328	0.07407407407407407	0.009622705910678184	0.25	0.30314763358083174	0.019858156028368795	0.011230747887889045	0.0030303049999999996	0.21830827	0.0	-1
329	0.037037037037037035	0.2255712798015071	0.0	0.0	0.005673758865248227	0.022167539008587853	0.80952381	0.481493505	0.0	-1
330	0.07407407407407407	0.07847822091527293	0.0	0.0	0.00851063829787234	0.00252289911991391	0.0	0.125	0.0	-1
331	0.07407407407407407	0.03730931814004778	0.0	0.0	0.03687943262411348	0.013269969550265373	0.0	0.03846154	0.0	-1
332	0.0	0.0	0.0	0.0	0.03546099290780142	0.007745512627742302	0.0	0.041666665	0.0	-1
333	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.1375886524822695	0.03806622554734154	0.028333334999999998	0.07935293499999999	0.0669431453600298	-1
334	0.0	0.0	0.0	0.0	0.059574468085106386	0.013033370201571944	0.046703295	0.16291887	0.0	-1
335	0.2222222222222222	0.0299730441720272	0.0	0.0	0.03262411347517731	0.018717131836088398	0.004166665	0.220833335	0.0	-1
336	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
337	0.0	0.0	0.041666666666666664	0.013893317542021591	0.019858156028368795	0.00757448825058331	0.066666665	0.133333335	0.0	-1
338	0.14814814814814814	0.09071861790112111	0.0	0.0	0.01843971631205674	0.0040713839503466135	0.2	0.26666666499999997	0.0	-1
339	0.2222222222222222	0.03418489248299945	0.08333333333333333	0.010476927982508084	0.052482269503546106	0.018157345496715573	0.017045455	0.15854978500000003	0.0	-1
340	0.0	0.0	0.0	0.0	0.1021276595744681	0.04932296731615871	0.0	0.09375	0.0	-1
341	0.1111111111111111	0.006616430803161183	0.0	0.0	0.019858156028368795	0.00953181013796646	0.0	0.11764706000000001	0.0	-1
342	0.0	0.0	0.0	0.0	0.05815602836879433	0.02619629094321697	0.0	0.07723577	0.0	-1
343	0.0	0.0	0.0	0.0	0.007092198581560284	0.0036250991168693823	0.0	0.066666665	0.0	1
344	0.2222222222222222	0.13911658397353424	0.0	0.0	0.01843971631205674	0.022020836382692206	0.11111111000000001	0.27222222	0.0	-1
345	0.07407407407407407	0.019794155486123875	0.0	0.0	0.0028368794326241137	0.0037339679082386223	0.0	0.0	0.0	-1
346	0.14814814814814814	0.02205476934387061	0.0	0.0	0.04680851063829788	0.01948133670162008	0.07575757500000001	0.217171715	0.0	-1
347	0.0	0.0	0.0	0.0	0.009929078014184398	0.0035092812537106163	0.0	0.142857145	0.0	-1
348	0.07407407407407407	0.03822826686270906	0.041666666666666664	0.062178289983145806	0.01702127659574468	0.022643164365854396	0.0	0.07692307500000001	0.0	-1
349	0.0	0.0	0.0	0.0	0.04255319148936171	0.022024696976586586	0.033333335	0.1	0.0	-1
350	0.0	0.0	0.0	0.0	0.009929078014184398	0.007476043066898359	0.23809523999999999	0.357142855	0.0	-1
351	0.14814814814814814	0.036574159161918765	0.0	0.0	0.00425531914893617	0.0004922259184247564	0.0	0.25	0.0	1
352	0.4444444444444444	0.0587744287079581	0.0	0.0	0.17163120567375886	0.08451374247024118	0.009637189999999999	0.047046094999999996	0.009185183118540715	-1
353	0.0	0.0	0.0	0.0	0.015602836879432626	0.046987307083511454	0.0	0.18181818	0.0	-1
354	0.0	0.0	0.0	0.0	0.00851063829787234	0.001026918386597182	0.125	0.47222222	0.0	-1
355	0.0	0.0	0.0	0.0	0.005673758865248227	0.0006138346747414609	0.0	0.25	0.0	-1
356	0.2962962962962963	0.10265269865833485	0.0	0.0	0.02269503546099291	0.010502363831236919	0.0	0.057017544999999996	0.0	-1
357	0.3333333333333333	0.03875338040801323	0.041666666666666664	0.005921741903156743	0.059574468085106386	0.03142039855707268	0.183006535	0.27752101	0.009826434753604037	-1
358	0.0	0.0	0.0	0.0	0.07659574468085106	0.03144727921136823	0.0	0.02406137	0.0	-1
359	0.1111111111111111	0.011854438522330453	0.0	0.0	0.03829787234042553	0.029493018853379814	0.0	0.044444445	0.12134137821400062	1
360	0.07407407407407407	0.013416651350854621	0.0	0.0	0.015602836879432626	0.006854101141735783	0.0	0.07109557	0.0	-1
361	0.2962962962962963	0.061187281749678364	0.041666666666666664	0.01147906891996538	0.06666666666666667	0.022737395986808847	0.036363635	0.03409091	0.0	-1
362	0.0	0.0	0.0	0.0	0.021276595744680854	0.040157913760304066	0.0	0.133333335	0.0	-1
363	0.037037037037037035	0.033082154015805915	0.0	0.0	0.04255319148936171	0.0199280075954133	0.0	0.044444445	0.0	-1
364	0.0	0.0	0.0	0.0	0.009929078014184398	0.004707996137403846	0.0	0.142857145	0.0	-1
365	0.037037037037037035	0.024407278073883477	0.0	0.0	0.03120567375886525	0.014858990632803644	0.0	0.023809525	0.0	-1
366	0.14814814814814814	0.21995037676897627	0.0	0.0	0.17872340425531916	0.10299226653690755	0.007692310000000001	0.07783883	0.009215504919013004	-1
367	0.037037037037037035	0.015622128285241682	0.041666666666666664	0.005845822133649159	0.14751773049645392	0.09392263399818578	0.019417475	0.050485434999999995	0.3910260687183589	1
368	0.3333333333333333	0.023953930038595844	0.0	0.0	0.17446808510638298	0.13827664165753328	0.007692310000000001	0.069615385	0.029556250258367864	1
369	0.0	0.0	0.0	0.0	0.014184397163120569	0.004739266960456713	0.0	0.1	0.0	-1
370	0.14814814814814814	0.09189487226612754	0.0	0.0	0.015602836879432626	0.009682373360072855	0.0	0.07142857	0.0	-1
371	0.5925925925925926	0.11584083308215398	0.25	0.06735601817519245	0.24539007092198584	0.14488856065200514	0.012656639999999999	0.053685769999999994	0.0	-1
372	0.0	0.0	0.0	0.0	0.014184397163120569	0.005953038166360583	0.0	0.05	0.0	-1
373	0.07407407407407407	0.011027384671935305	0.0	0.0	0.014184397163120569	0.0028027922884421423	0.083333335	0.125	0.0	-1
374	0.3333333333333333	0.2716871898548061	0.0	0.0	0.02695035460992908	0.03834012481021222	0.0	0.11333333500000001	0.0773158468095777	-1
375	0.1111111111111111	0.04006616430803161	0.0	0.0	0.09929078014184398	0.04637926330192793	0.0	0.020833334999999998	0.0	-1
376	0.5555555555555556	0.1119585860319794	0.0	0.0	0.04680851063829788	0.017632651969879853	0.03809524	0.103968255	0.0	-1
377	0.0	0.0	0.0	0.0	0.01702127659574468	0.002293193690543571	0.8846153849999999	0.96153846	0.0	-1
378	0.0	0.0	0.0	0.0	0.06524822695035462	0.0512694795517561	0.173913045	0.273550725	0.0	-1
379	0.25925925925925924	0.041995956625620286	0.041666666666666664	0.007895655869357261	0.03546099290780142	0.0202584745634154	0.0	0.06172839499999999	0.150183754609157	1
380	0.07407407407407407	0.007425105679103105	0.0	0.0	0.06382978723404256	0.0134565466125675	0.02222222	0.025	0.0	-1
381	0.2222222222222222	0.2108068369784966	0.041666666666666664	0.0	0.04680851063829788	0.045098152277992666	0.029411765000000003	0.103013265	0.0	-1
382	0.0	0.0	0.0	0.0	0.00425531914893617	0.0022700301179118176	0.0	0.333333335	0.0	-1
383	0.0	0.0	0.0	0.0	0.021276595744680854	0.011078210246862305	0.0	0.07692307500000001	0.0	-1
384	0.1111111111111111	0.04080132328616063	0.0	0.0	0.03546099290780142	0.010683554443308332	0.0	0.035714285	0.0	-1
385	0.0	0.0	0.0	0.0	0.007092198581560284	0.020467332777417167	0.0	0.0	0.3480003508333902	1
386	0.0	0.0	0.041666666666666664	0.015373753017810776	0.1021276595744681	0.033839856279779056	0.0	0.074255275	0.0	1
387	0.25925925925925924	0.08445138761257122	0.0	0.0	0.04680851063829788	0.017618654554177576	0.0	0.055555555000000006	0.14337147840630518	1
388	0.25925925925925924	0.07000091894872265	0.0	0.0	0.08510638297872342	0.04558081872897373	0.01904762	0.07732699999999999	0.007262605097462368	1
389	0.07407407407407407	0.03314779321080684	0.08333333333333333	0.04031339680225937	0.02695035460992908	0.02812770442093865	0.11363636499999999	0.158387445	0.04292037109205941	1
390	0.0	0.0	0.041666666666666664	0.0	0.015602836879432626	0.00430070331940097	0.25	0.416666665	0.0	-1
391	0.0	0.0	0.0	0.0	0.019858156028368795	0.006190464785836054	0.0	0.10714285500000001	0.0	-1
392	0.0	0.0	0.0	0.0	0.009929078014184398	0.006077542369256257	0.04761905	0.134920635	0.0	-1
393	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0015867047252750971	0.0	0.166666665	0.0	-1
394	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.029787234042553193	0.00599048594288737	0.0	0.045454545	0.0	-1
395	0.0	0.0	0.0	0.0	0.14609929078014186	0.04482134758504321	0.149509805	0.22250767500000002	0.0	-1
396	0.037037037037037035	0.001592844452490351	0.0	0.0	0.00425531914893617	0.0003320112076445846	0.033333335	0.37222222	0.0	1
397	0.1111111111111111	0.026073638423083988	0.125	0.2550904204436751	0.02269503546099291	0.018781796808141134	0.0	0.14035087499999999	0.02532879158888422	-1
398	0.0	0.0	0.0	0.0	0.03404255319148936	0.019272092429618696	0.0	0.10144927499999999	0.060606442660195194	-1
399	0.0	0.0	0.0	0.0	0.07801418439716312	0.026999998905289556	0.066037735	0.09371069000000001	0.0	-1
400	0.0	0.0	0.0	0.0	0.024113475177304965	0.0148190500157538	0.0	0.058823530000000006	0.17541537036495367	1
401	0.14814814814814814	0.08807204557985664	0.08333333333333333	0.03211406185942695	0.07092198581560284	0.022735239567065618	0.0	0.01818182	0.0	-1
402	0.037037037037037035	0.005513692335967653	0.0	0.0	0.01702127659574468	0.004393357609927984	0.07692307500000001	0.14102564	0.0	-1
403	0.0	0.0	0.0	0.0	0.007092198581560284	0.0021889576137006815	0.0	0.2	0.0	-1
404	0.0	0.0	0.0	0.0	0.024113475177304965	0.013909725365367822	0.0	0.029411765000000003	0.0	-1
405	0.2222222222222222	0.042895559051644924	0.0	0.0	0.24255319148936172	0.21787278204929525	0.04156614	0.141280855	0.0	1
406	0.0	0.0	0.0	0.0	0.011347517730496455	0.003154106474129185	0.0	0.041666665	0.0	-1
407	0.0	0.0	0.0	0.0	0.03120567375886525	0.05071664227722372	0.04761905	0.142857145	0.0	-1
408	0.18518518518518517	0.05168167616247013	0.0	0.0	0.11489361702127661	0.055785129111361055	0.012771389999999999	0.037297375	0.06378697552387298	1
409	0.1111111111111111	0.05513692335967653	0.0	0.0	0.01702127659574468	0.00628504937331026	0.0	0.07142857	0.0	-1
410	0.18518518518518517	0.03629847454512038	0.0	0.0	0.17872340425531916	0.14095039461668493	0.0	0.021321615	0.07960574293252577	1
411	0.0	0.0	0.0	0.0	0.015602836879432626	0.009235187720735904	0.074074075	0.296296295	0.0	-1
412	0.0	0.0	0.08333333333333333	0.3922015214321505	0.01702127659574468	0.05212614567186591	0.07142857	0.154761905	0.0	-1
413	0.14814814814814814	0.04999081051277338	0.0	0.0	0.04397163120567376	0.026448939342302386	0.0	0.030303029999999998	0.029396251719829975	1
414	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0010771061273765258	0.0	0.25	0.0	-1
415	0.037037037037037035	0.0	0.0	0.0	0.015602836879432626	0.0026360145654935187	0.416666665	0.583333335	0.0	1
416	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001992067246330779	0.0	0.25	0.0	-1
417	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.014184397163120569	0.0050844041926698365	0.0	0.136363635	0.0	-1
418	0.1111111111111111	0.005513692335967653	0.0	0.0	0.015602836879432626	0.005698238867411298	0.09090909	0.272727275	0.0	-1
419	0.0	0.0	0.0	0.0	0.04397163120567376	0.03203908155287455	0.150537635	0.451612905	0.0	-1
420	0.0	0.0	0.0	0.0	0.014184397163120569	0.007333587095213077	0.0	0.11111111000000001	0.0	-1
421	0.0	0.0	0.0	0.0	0.05815602836879433	0.0329810668244568	0.036585365	0.15121951	0.0	-1
422	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003937807347398051	0.5	0.555555555	0.0	-1
423	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.03971631205673759	0.020329895580574218	0.0	0.017857145	0.0	-1
424	0.037037037037037035	0.06083440544017643	0.0	0.0	0.06666666666666667	0.03957785928792938	0.04347826	0.09420289999999999	0.016334680203063213	-1
425	0.037037037037037035	0.11817680573424003	0.0	0.0	0.14609929078014186	0.12497214861828439	0.052427185	0.15	0.0	-1
426	0.07407407407407407	0.01157875390553207	0.0	0.0	0.01702127659574468	0.00932333798428068	0.0	0.0125	0.0	-1
427	0.2222222222222222	0.028859890950192976	0.041666666666666664	0.028879879743087502	0.15602836879432624	0.039175071328481	0.017241379999999997	0.09679962	0.05302661753565858	-1
428	0.1111111111111111	0.04557985664399926	0.0	0.0	0.01843971631205674	0.004007298065293311	0.0	0.08888889	0.0	-1
429	0.0	0.0	0.0	0.0	0.005673758865248227	0.002409011553702337	0.0	0.25	0.0	-1
430	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
431	0.0	0.0	0.0	0.0	0.08936170212765958	0.04121177908769767	0.016393445000000003	0.10121709	0.0	-1
432	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
433	0.037037037037037035	0.01727623598603198	0.0	0.0	0.015602836879432626	0.004574805594771266	0.0	0.125	0.0	-1
434	0.1111111111111111	0.02058445138761257	0.0	0.0	0.08652482269503546	0.03868289053269573	0.04032258	0.128892615	0.0	-1
435	0.3333333333333333	0.1264473442381915	0.0	0.0	0.03120567375886525	0.04309003598821897	0.0	0.06547619	0.03578132673555255	1
436	0.037037037037037035	0.004043374379709612	0.125	0.021751013528902654	0.03546099290780142	0.044612558322048114	0.115384615	0.28012820499999996	0.0	-1
437	0.037037037037037035	0.0017460025730564232	0.08333333333333333	0.03553045141894046	0.09503546099290781	0.028517519922661057	0.014925375	0.055099499999999996	0.0	-1
438	0.07407407407407407	0.004043374379709612	0.0	0.0	0.08368794326241136	0.0180505117896634	0.0	0.03735632	0.0	-1
439	0.2222222222222222	0.01476444281198309	0.0	0.0	0.05815602836879433	0.020750700481840155	0.285714285	0.36706349	0.0	-1
440	0.037037037037037035	0.011486859033265942	0.0	0.0	0.04397163120567376	0.034055277505254354	0.0	0.061111109999999996	0.0	1
441	0.14814814814814814	0.018195184708693253	0.0	0.0	0.005673758865248227	0.00418102486003146	0.142857145	0.142857145	0.0	-1
442	0.14814814814814814	0.16890277522514244	0.16666666666666666	0.0906937548398852	0.13333333333333333	0.1432938504570471	0.11270627	0.19104585000000002	0.008527951490652138	-1
443	0.0	0.0	0.0	0.0	0.01702127659574468	0.0038470833538182324	0.083333335	0.125	0.0	-1
444	0.0	0.0	0.0	0.0	0.00851063829787234	0.02092497879197724	0.272727275	0.271929825	0.0	-1
445	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
446	0.037037037037037035	0.01048826808674876	0.0	0.0	0.08652482269503546	0.04648206689711212	0.016393445000000003	0.07730009499999999	0.0056370221550939795	-1
447	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
448	0.037037037037037035	0.014795074434846534	0.0	0.0	0.02695035460992908	0.01162270862829817	0.0	0.052631580000000004	0.0	-1
449	0.0	0.0	0.0	0.0	0.029787234042553193	0.010541355844394919	0.0	0.052631580000000004	0.039066072198873404	1
450	0.18518518518518517	0.031244256570483363	0.0	0.0	0.03404255319148936	0.013144169289888378	0.2	0.293333335	0.0	-1
451	0.14814814814814814	0.03519573607792685	0.5	0.40370336628251263	0.21843971631205675	0.1815689750858816	0.0188253	0.074631535	0.0	-1
452	0.0	0.0	0.0	0.0	0.019858156028368795	0.006754497779419246	0.0	0.42857143	0.0	-1
453	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
454	0.0	0.0	0.0	0.0	0.00851063829787234	0.0011118514863241555	0.0	0.333333335	0.0	-1
455	0.25925925925925924	0.053299025914353974	0.041666666666666664	0.01708194779756753	0.1843971631205674	0.12167503890295384	0.022058824999999997	0.060049019999999995	0.0018824123678714087	1
456	0.0	0.0	0.0	0.0	0.005673758865248227	0.017094716602233894	0.5	0.75	0.0	-1
457	0.0	0.0	0.0	0.0	0.01702127659574468	0.01592457012401437	0.0	0.1875	0.0	-1
458	0.0	0.0	0.0	0.0	0.03546099290780142	0.042586228283478335	0.02	0.26	0.0	-1
459	0.0	0.0	0.0	0.0	0.06950354609929078	0.03205877058961154	0.0	0.059523809999999996	0.0	-1
460	0.0	0.0	0.0	0.0	0.03829787234042553	0.016082551204609573	0.0	0.03846154	0.03315047601789526	1
461	0.25925925925925924	0.03608624115052379	0.0	0.0	0.06666666666666667	0.043778073060001144	0.074074075	0.141255145	0.0	-1
462	0.18518518518518517	0.06365251486859032	0.08333333333333333	0.011160205894410786	0.04255319148936171	0.029851668161906934	0.0	0.066883115	0.14960513653399937	-1
463	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
464	0.0	0.0	0.0	0.0	0.01702127659574468	0.006022528884255843	0.25	0.416666665	0.0	-1
465	0.0	0.0	0.0	0.0	0.014184397163120569	0.0005211803842144479	0.5	0.533333335	0.0	-1
466	0.1111111111111111	0.010659805182870795	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.375	0.375	0.0	-1
467	0.14814814814814814	0.03771365557801874	0.0	0.0	0.04822695035460993	0.06099895216845899	0.094871795	0.10494505500000001	0.0	-1
468	0.0	0.0	0.0	0.0	0.01702127659574468	0.013446453912732756	0.1	0.233333335	0.03094008244500636	-1
469	0.0	0.0	0.0	0.0	0.04397163120567376	0.014618199780049924	0.06451613	0.10394265	0.0	-1
470	0.0	0.0	0.0	0.0	0.02269503546099291	0.0036258712351849884	0.0	0.21875	0.0	-1
471	0.1111111111111111	0.06598051828707957	0.0	0.0	0.03120567375886525	0.017283885779498666	0.0	0.021333335000000002	0.0	-1
472	0.0	0.0	0.0	0.0	0.014184397163120569	0.003022846228443798	0.1	0.5	0.0	-1
473	0.037037037037037035	0.04116890277522514	0.0	0.0	0.052482269503546106	0.04733476067298775	0.02777778	0.083333335	0.034159993854265255	1
474	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.011347517730496455	0.011402268627980534	0.0	0.22222222000000003	0.0	-1
475	0.0	0.0	0.0	0.0	0.011347517730496455	0.0031039187326549343	0.0	0.125	0.0	-1
476	0.0	0.0	0.0	0.0	0.0028368794326241137	0.002015230818962532	0.0	0.166666665	0.0	-1
477	0.0	0.0	0.25	0.20566665148271304	0.03971631205673759	0.01562231307740321	0.029411765000000003	0.08823529499999999	0.0	-1
478	0.14814814814814814	0.0757458800588127	0.0	0.0	0.012765957446808512	0.0026275212547564233	0.0	0.09090909	0.0	-1
479	0.1111111111111111	0.01837897445322551	0.20833333333333331	0.1133102537238646	0.055319148936170216	0.023958372717680275	0.06521739	0.08913043500000001	0.0	-1
480	0.037037037037037035	0.0014703179562580407	0.041666666666666664	0.004555186079351341	0.38865248226950355	0.13611978868600952	0.012155815	0.066202765	0.0	-1
481	0.0	0.0	0.0	0.0	0.011347517730496455	0.004404763913650317	0.28125	0.276785715	0.0	-1
482	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
483	0.07407407407407407	0.007719169270354714	0.0	0.0	0.0921985815602837	0.06673734122071079	0.0	0.014925375	0.2230202179363294	1
484	0.0	0.0	0.0	0.0	0.01843971631205674	0.005953038166360583	0.17857142999999998	0.392857145	0.0	-1
485	0.0	0.0	0.0	0.0	0.24822695035460995	0.29266295866018177	0.005780345	0.110672475	0.01101301826179502	-1
486	0.0	0.0	0.0	0.0	0.02695035460992908	0.012091384913775193	0.10526316000000001	0.17105262999999998	0.0	-1
487	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.0	0.5	0.0	-1
488	0.0	0.0	0.0	0.0	0.00425531914893617	0.005767729585306557	0.0	0.333333335	0.0	-1
489	0.25925925925925924	0.027879490479691228	0.16666666666666666	0.11220941707283742	0.02269503546099291	0.015586292874174078	0.10714285500000001	0.14513805500000002	0.0	-1
490	0.0	0.0	0.0	0.0	0.009929078014184398	0.0019534612918673117	0.26190476	0.54761905	0.0	-1
491	0.037037037037037035	0.011394964160999815	0.08333333333333333	0.005921741903156743	0.03262411347517731	0.017596594010027333	0.06521739	0.25	0.0	-1
492	0.1111111111111111	0.019665502664951293	0.041666666666666664	0.008199334942832414	0.059574468085106386	0.05915648298765375	0.0	0.11050724499999999	0.0	-1
493	0.037037037037037035	0.004043374379709612	0.0	0.0	0.03262411347517731	0.019355095230777025	0.045454545	0.11363636499999999	0.0	-1
494	0.48148148148148145	0.24068185995221464	0.3333333333333333	0.2754976540791691	0.2269503546099291	0.12391500761426706	0.0057142849999999995	0.008997385	0.04795653687924219	1
495	0.1111111111111111	0.038081235067083254	0.0	0.0	0.04255319148936171	0.01020432586260291	0.032258065	0.10752687999999999	0.0	-1
496	0.0	0.0	0.0	0.0	0.01702127659574468	0.012243878432828783	0.0	0.1	0.0	-1
497	0.0	0.0	0.0	0.0	0.005673758865248227	0.00020847215368577918	0.5	0.75	0.0	-1
498	0.1111111111111111	0.08458004043374379	0.0	0.0	0.04964539007092199	0.020965873694943297	0.08823529499999999	0.09603387	0.0	-1
499	0.2962962962962963	0.015070759051644917	0.0	0.0	0.04822695035460993	0.030975382223374412	0.06875	0.12107143000000001	0.0	-1
500	0.0	0.0	0.0	0.0	0.04964539007092199	0.022953226952720434	0.09428571499999999	0.226825395	0.0	-1
501	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015519593663274672	0.0	0.25	0.0	-1
502	0.0	0.0	0.0	0.0	0.00851063829787234	0.0021310486821212982	0.0	0.333333335	0.0	-1
503	0.0	0.0	0.0	0.0	0.011347517730496455	0.008095668634797758	0.0	0.142857145	0.06962555138254448	1
504	0.0	0.0	0.0	0.0	0.00851063829787234	0.004705679780140672	0.0	0.255555555	0.0	-1
505	0.0	0.0	0.0	0.0	0.04255319148936171	0.016619091244967344	0.033333335	0.1	0.0	-1
506	0.25925925925925924	0.06861483797096121	0.29166666666666663	0.3598627370746595	0.08085106382978724	0.039851646879216406	0.00490196	0.03933158	0.010506991073889044	-1
507	0.0	0.0	0.0	0.0	0.019858156028368795	0.00965148859733597	0.0	0.095238095	0.0	-1
508	0.0	0.0	0.0	0.0	0.02695035460992908	0.005210838692512704	0.0	0.052631580000000004	0.0	-1
509	0.0	0.0	0.0	0.0	0.01843971631205674	0.019739996596780114	0.821153845	0.9017094000000001	0.0	-1
510	0.25925925925925924	0.03994363782392942	0.25	0.38889901152462075	0.275177304964539	0.15605928525825222	0.00061881	0.030693070000000003	0.0	-1
511	0.07407407407407407	0.024039698584818966	0.0	0.0	0.11205673758865249	0.056194981636172106	0.006329115000000001	0.08860759499999998	0.0	-1
512	0.0	0.0	0.0	0.0	0.015602836879432626	0.003561399292132061	0.18181818	0.36363636499999996	0.0	-1
513	0.07407407407407407	0.0937327697114501	0.0	0.0	0.014184397163120569	0.004017335612661619	0.15	0.12857143	0.0	-1
514	0.0	0.0	0.0	0.0	0.0921985815602837	0.03763945432591669	0.0	0.1015625	0.0	-1
515	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
516	0.037037037037037035	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
517	0.07407407407407407	0.0018378974453225508	0.0	0.0	0.00425531914893617	0.00046327145263506486	0.26666666499999997	0.391666665	0.0	-1
518	0.07407407407407407	0.012448692030876677	0.16666666666666666	0.014895458479478887	0.15460992907801419	0.04076062649197353	0.0	0.048672565	0.13470341202261876	1
519	0.0	0.0	0.0	0.0	0.00851063829787234	0.0027101379979151295	0.416666665	0.444444445	0.0	-1
520	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003937807347398051	0.333333335	0.6666666649999999	0.0	-1
521	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
522	0.07407407407407407	0.01727623598603198	0.0	0.0	0.055319148936170216	0.040382600414832076	0.0	0.08205128	0.21819443594714766	1
523	0.0	0.0	0.0	0.0	0.005673758865248227	0.0022839282614908695	0.0	0.25	0.0	-1
524	0.07407407407407407	0.01010843594927403	0.0	0.0	0.0624113475177305	0.02377626668585117	0.023255815	0.186821705	0.0	-1
525	0.14814814814814814	0.05148563378055503	0.0	0.0	0.10496453900709221	0.07288903361417004	0.09599999999999999	0.211555555	0.0025920375687047263	-1
526	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
527	0.0	0.0	0.0	0.0	0.011347517730496455	0.004702205244245908	0.0625	0.1875	0.0	-1
528	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
529	0.14814814814814814	0.04818967101635728	0.0	0.0	0.01843971631205674	0.017999254113503855	0.0	0.019607845000000002	0.0	-1
530	0.0	0.0	0.0	0.0	0.06382978723404256	0.018555179856665934	0.02222222	0.09722222	0.0	-1
531	0.0	0.0	0.08333333333333333	0.029836468819751286	0.005673758865248227	0.0016561954431703568	0.0	0.166666665	0.0	-1
532	0.07407407407407407	0.01874655394229002	0.0	0.0	0.03262411347517731	0.014766777552742692	0.0	0.045454545	0.0	-1
533	0.0	0.0	0.0	0.0	0.007092198581560284	0.0006138346747414609	0.2	0.6	0.0	-1
534	0.0	0.0	0.0	0.0	0.06950354609929078	0.060511524421959895	0.0	0.04761905	0.0	-1
535	0.14814814814814814	0.11780922624517551	0.0	0.0	0.03262411347517731	0.042648108123150404	0.0	0.019565214999999997	0.0	-1
536	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
537	0.07407407407407407	0.004043374379709612	0.0	0.0	0.019858156028368795	0.0023453117289650156	0.0	0.07142857	0.0	-1
538	0.1111111111111111	0.013232861606322366	0.041666666666666664	0.17992985013437798	0.01702127659574468	0.007958617495954431	0.0	0.07142857	0.0	-1
539	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.06666666666666667	0.033809010137666816	0.052083334999999994	0.08819444499999998	0.0	-1
540	0.14814814814814814	0.030141518103289834	0.0	0.0	0.04539007092198582	0.024093976140183188	0.058823530000000006	0.205882355	0.0	-1
541	0.037037037037037035	0.056423451571402314	0.0	0.0	0.028368794326241138	0.02322952446534897	0.0	0.04761905	0.11370495858418697	-1
542	0.07407407407407407	0.011431722109906266	0.125	0.014212180567576184	0.025531914893617023	0.0183625361435064	0.06521739	0.24057971	0.023803439722216123	-1
543	0.07407407407407407	0.006126324818967101	0.0	0.0	0.03120567375886525	0.007953653873578537	0.006493505	0.19962121	0.0	-1
544	0.2222222222222222	0.08037738162102553	0.0	0.0	0.03404255319148936	0.040235125661355384	0.034482759999999994	0.07586206999999999	0.06500374221167908	1
545	0.0	0.0	0.0	0.0	0.009929078014184398	0.0028027922884421423	0.142857145	0.285714285	0.0	-1
546	0.0	0.0	0.0	0.0	0.019858156028368795	0.013095139727045712	0.18809523999999997	0.24761905	0.0	-1
547	0.0	0.0	0.0	0.0	0.00851063829787234	0.0027410227606520145	0.166666665	0.22222222000000003	0.0	-1
548	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004910677397931688	0.0	0.5	0.0	-1
549	0.07407407407407407	0.02462782576732218	0.0	0.0	0.011347517730496455	0.012353133284514003	0.0	0.083333335	0.0	-1
550	0.0	0.0	0.20833333333333331	0.08855281738259008	0.011347517730496455	0.0045840710238239666	0.18181818	0.272727275	0.0	1
551	0.0	0.0	0.0	0.0	0.007092198581560284	0.00250166584422935	0.0	0.25	0.0	-1
552	0.1111111111111111	0.020033082154015804	0.0	0.0	0.00851063829787234	0.003445581428973295	0.11111111000000001	0.166666665	0.0	-1
553	0.0	0.0	0.0	0.0	0.009929078014184398	0.0020461155823943244	0.0	0.214285715	0.0	-1
554	0.07407407407407407	0.0044109538687741225	0.0	0.0	0.01843971631205674	0.011813422042194153	0.0	0.17857142999999998	0.0	-1
555	0.07407407407407407	0.013784230839919132	0.0	0.0	0.014184397163120569	0.013276587714205354	0.0	0.22499999999999998	0.0	-1
556	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.02695035460992908	0.006323655328468635	0.17647058999999998	0.352941175	0.0	-1
557	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010886879136924024	0.0	0.25	0.0	-1
558	0.07407407407407407	0.06417937879066347	0.0	0.0	0.01702127659574468	0.005818689445096414	0.30952381	0.40306122499999997	0.0	-1
559	0.037037037037037035	0.006248851314096673	0.0	0.0	0.029787234042553193	0.013965704000000013	0.133333335	0.21250000000000002	0.0	-1
560	0.07407407407407407	0.013232861606322366	0.0	0.0	0.01843971631205674	0.0032892273137089603	0.0	0.066666665	0.0	-1
561	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013712834997997919	0.0	0.25	0.0	-1
562	0.0	0.0	0.0	0.0	0.06382978723404256	0.01174650505433394	0.044444445	0.12222221999999999	0.0	-1
563	0.0	0.0	0.0	0.0	0.04113475177304965	0.012058955912090738	0.07586206999999999	0.228422155	0.0	-1
564	0.0	0.0	0.0	0.0	0.009929078014184398	0.0064973821232067845	0.0	0.142857145	0.0	-1
565	0.0	0.0	0.08333333333333333	0.03484717350703776	0.03120567375886525	0.019701390641621734	0.022727275	0.17231405000000002	0.0	-1
566	0.0	0.0	0.041666666666666664	0.07516057030929713	0.01702127659574468	0.01929525600225045	0.083333335	0.1	0.09534537601486481	1
567	0.14814814814814814	0.13104208785149787	0.0	0.0	0.021276595744680854	0.046163069965086095	0.0	0.07142857	0.04935093958347848	1
568	0.0	0.0	0.0	0.0	0.007092198581560284	0.018982547771721783	0.0	0.18000000000000002	0.0	-1
569	0.25925925925925924	0.01701893034368682	0.0	0.0	0.0028368794326241137	0.00020847215368577918	0.0	0.125	0.0	-1
570	0.037037037037037035	0.016357287263370702	0.041666666666666664	0.03029198742768642	0.011347517730496455	0.01316270014799378	0.09090909	0.166666665	0.07311529776610817	-1
571	0.07407407407407407	0.02205476934387061	0.0	0.0	0.0624113475177305	0.07212016945622877	0.007407405	0.08	0.0	-1
572	0.14814814814814814	0.012497702628193346	0.0	0.0	0.00425531914893617	0.0005559257431620777	0.0	0.2	0.0	-1
573	0.0	0.0	0.0	0.0	0.02269503546099291	0.01592228886419645	0.0	0.026041665	0.08144222454483631	-1
574	0.1111111111111111	0.08252159529498253	0.0	0.0	0.0014184397163120568	0.0006138346747414609	0.0	0.166666665	0.0	-1
575	0.2222222222222222	0.06836628421246094	0.20833333333333331	0.050638485263973035	0.2539007092198582	0.24126676086176718	0.012759169999999998	0.10438370500000001	0.04998735021100798	-1
576	0.4074074074074074	0.07088682925932732	0.0	0.0	0.26382978723404255	0.1615864709631328	0.015816325	0.04648595	0.03996612483623805	1
577	0.0	0.0	0.0	0.0	0.007092198581560284	0.002100163918689506	0.2	0.6	0.0	-1
578	0.4444444444444444	0.05614776695460393	0.041666666666666664	0.0	0.31063829787234043	0.16316569985381316	0.016561625	0.078679265	0.032225406804926686	1
579	0.14814814814814814	0.02095203087667708	0.041666666666666664	0.0	0.02695035460992908	0.011115426387662773	0.0	0.09090909	0.0	-1
580	0.0	0.0	0.125	0.031886302555459385	0.009929078014184398	0.002547992989492857	0.2	0.35000000000000003	0.0	-1
581	0.1111111111111111	0.014445873920235249	0.0	0.0	0.04113475177304965	0.007324321666160375	0.033333335	0.1	0.0	-1
582	0.0	0.0	0.0	0.0	0.024113475177304965	0.0072984556759494645	0.0	0.07352941	0.0	1
583	0.037037037037037035	0.0043496906193714385	0.08333333333333333	0.012299002414248621	0.04397163120567376	0.00983872747533719	0.095238095	0.196462585	0.08518979651785828	1
584	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
585	0.0	0.0	0.0	0.0	0.03262411347517731	0.011976394321398468	0.0	0.04761905	0.06440669398659823	1
586	0.0	0.0	0.0	0.0	0.01843971631205674	0.004331588082137856	0.0	0.0	0.0	-1
587	0.0	0.0	0.08333333333333333	0.147815788274951	0.005673758865248227	0.0014882595415901458	0.0	0.166666665	0.0	-1
588	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007875614694796102	0.5	0.75	0.0	-1
589	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0008107250421113634	0.0	0.5	0.0	-1
590	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
591	0.0	0.0	0.0	0.0	0.014184397163120569	0.0019109947421196425	0.0	0.15	0.0	-1
592	0.0	0.0	0.041666666666666664	0.01694529221518699	0.03971631205673759	0.017639060559080093	0.034482759999999994	0.16091953999999997	0.0	-1
593	0.037037037037037035	0.010292225693806285	0.0	0.0	0.01702127659574468	0.009462319420071199	0.0	0.09090909	0.0	-1
594	0.18518518518518517	0.05826134901672486	0.08333333333333333	0.006832779119027012	0.04822695035460993	0.0508065941432225	0.0	0.12162161999999999	0.0	1
595	0.1111111111111111	0.022422348832935122	0.0	0.0	0.02695035460992908	0.013287948895288197	0.184210525	0.2	0.0	-1
596	0.14814814814814814	0.013784230839919132	0.08333333333333333	0.037352525850680995	0.005673758865248227	0.002238180205543157	0.0	0.08750000000000001	0.0	-1
597	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
598	0.07407407407407407	0.02021687189854806	0.0	0.0	0.02269503546099291	0.042887354727691125	0.11764706000000001	0.205882355	0.0	-1
599	0.25925925925925924	0.13085829810696561	0.041666666666666664	0.016854188493599962	0.08652482269503546	0.0158247461564648	0.0	0.031746029999999995	0.0	-1
600	0.1111111111111111	0.016257515688292593	0.0	0.0	0.01843971631205674	0.007222170310854344	0.0	0.013333335000000002	0.09409449156297553	1
601	0.37037037037037035	0.06899262797279912	0.20833333333333331	0.22570947023185894	0.17304964539007092	0.0635426161873534	0.000995025	0.025571815	0.004099943601893621	1
602	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003474535894762986	0.333333335	0.6666666649999999	0.0	-1
603	0.14814814814814814	0.020069840102922256	0.08333333333333333	0.010082145187445907	0.0624113475177305	0.025498207853147974	0.042553190000000005	0.09280648500000001	0.0	-1
604	0.1111111111111111	0.029119647123690497	0.08333333333333333	0.13566862538149682	0.08794326241134752	0.03904794588937918	0.0	0.065641025	0.0	-1
605	0.1111111111111111	0.03422410096305826	0.16666666666666666	0.03990343005511775	0.04539007092198582	0.01876438552425717	0.025641025	0.075498575	0.04774005443246993	1
606	0.037037037037037035	0.06450284874104024	0.0	0.0	0.13900709219858157	0.2883841629080647	0.011458335000000002	0.15551252	0.0	-1
607	0.48148148148148145	0.0906205966917846	0.0	0.0	0.03687943262411348	0.02066190678752389	0.0	0.05637255	0.0	-1
608	0.14814814814814814	0.03643631685351957	0.0	0.0	0.05390070921985816	0.020298238697205366	0.0	0.08750000000000001	0.0	-1
609	0.0	0.0	0.0	0.0	0.011347517730496455	0.007319688951634025	0.0	0.095238095	0.0	-1
610	0.18518518518518517	0.09648961587943392	0.0	0.0	0.06382978723404256	0.033732504169655016	0.0	0.093537415	0.037401989483346845	1
611	0.0	0.0	0.0	0.0	0.059574468085106386	0.019563490173326155	0.29761905	0.426984125	0.0	-1
612	0.07407407407407407	0.00392084788458004	0.0	0.0	0.04822695035460993	0.01254307458009438	0.085714285	0.16761905	0.0	-1
613	0.0	0.0	0.0	0.0	0.00425531914893617	0.002704347104757191	0.0	0.333333335	0.0	-1
614	0.0	0.0	0.0	0.0	0.00851063829787234	0.01418768823694886	0.0	0.2	0.0	-1
615	0.14814814814814814	0.04080132328616063	0.0	0.0	0.012765957446808512	0.0035903537579217524	0.0	0.045454545	0.0	-1
616	0.0	0.0	0.0	0.0	0.011347517730496455	0.0015148976501166622	0.25	0.75	0.0	-1
617	0.2222222222222222	0.1265208601360044	0.125	0.09174144763813602	0.0723404255319149	0.03923059872050382	0.018518520000000004	0.074074075	0.031165249648253936	-1
618	0.1111111111111111	0.05844513876125712	0.08333333333333333	0.025281282740399945	0.03262411347517731	0.025482825341507535	0.0	0.055555555000000006	0.0	-1
619	0.18518518518518517	0.02949825399742694	0.0	0.0	0.08936170212765958	0.06065800895587014	0.028985504999999998	0.055555555000000006	0.04867650071152695	1
620	0.0	0.0	0.0	0.0	0.01702127659574468	0.006393146046363895	0.0	0.083333335	0.0	-1
621	0.07407407407407407	0.008895423635361145	0.0	0.0	0.011347517730496455	0.012276693494829218	0.0	0.22222222000000003	0.0	-1
622	0.037037037037037035	0.015254548796177173	0.0	0.0	0.01702127659574468	0.005501348500041395	0.07692307500000001	0.23076923	0.0	-1
623	0.037037037037037035	0.0029406359125160814	0.125	0.08256274768824307	0.17588652482269504	0.10939156195587942	0.07946194000000001	0.1121553	0.067140543168956	1
624	0.0	0.0	0.0	0.0	0.0014184397163120568	0.011280659871663828	0.0	0.5	0.0	-1
625	0.3333333333333333	0.12104305054217973	0.041666666666666664	0.03416389559513506	0.04539007092198582	0.04374550994123115	0.05405405500000001	0.129504505	0.06810626805936408	1
626	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
627	0.0	0.0	0.0	0.0	0.01702127659574468	0.018480824788518008	0.0	0.09090909	0.0	-1
628	0.1111111111111111	0.013814862462782577	0.0	0.0	0.09503546099290781	0.04592232965756421	0.022058824999999997	0.05485896	0.0	-1
629	0.14814814814814814	0.12424186730380445	0.0	0.0	0.012765957446808512	0.01678803090058948	0.0	0.11190476000000002	0.0	-1
630	0.14814814814814814	0.18952398456166145	0.0	0.0	0.10921985815602837	0.03357984517698762	0.0	0.013157895000000001	0.0	-1
631	0.37037037037037035	0.19077375482448078	0.0	0.0	0.12624113475177307	0.05971477178584143	0.06426116999999999	0.18645255	0.0	-1
632	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	0.5	1.0	0.0	-1
633	0.07407407407407407	0.026686270906083435	0.041666666666666664	0.006923882840614039	0.00851063829787234	0.009844518368495129	0.0	0.125	0.0	-1
634	0.1111111111111111	0.2222018011394964	0.25	0.03446757466861021	0.07092198581560284	0.055301540564880666	0.096969695	0.18919191999999999	0.0	-1
635	0.0	0.0	0.0	0.0	0.015602836879432626	0.04917626469721213	0.09090909	0.18181818	0.0	-1
636	0.2222222222222222	0.031826257426943574	0.08333333333333333	0.07288297726962145	0.05815602836879433	0.025939823334276024	0.022727275	0.060227275	0.07474453329121761	-1
637	0.5185185185185185	0.44878304943944125	0.16666666666666666	0.4579784084179838	0.3971631205673759	0.420923682676587	0.087430545	0.19490208999999997	0.01574966846615316	-1
638	0.25925925925925924	0.0730564234515714	0.0	0.0	0.028368794326241138	0.01896131449603722	0.0	0.01388889	0.0	-1
639	0.0	0.0	0.0	0.0	0.019858156028368795	0.006304352352047626	0.0	0.125	0.0	-1
640	0.5185185185185185	0.2076456533725418	0.125	0.23785663312531313	0.19007092198581563	0.07900394139723789	0.00747863	0.014197875	0.0	-1
641	0.2222222222222222	0.09040004899834589	0.08333333333333333	0.006923882840614039	0.03829787234042553	0.030895573176232472	0.06451613	0.14516129	0.013671125163137862	-1
642	0.0	0.0	0.041666666666666664	0.004099667471416207	0.04255319148936171	0.04616113965192439	0.0	0.016666665	0.0255055990922124	1
643	0.037037037037037035	0.013968020584451386	0.0	0.0	0.01702127659574468	0.0028027922884421423	0.142857145	0.125	0.0	-1
644	0.0	0.0	0.0	0.0	0.009929078014184398	0.06050325171413947	0.0	0.166666665	0.0	-1
645	0.07407407407407407	0.005421797463701525	0.0	0.0	0.04539007092198582	0.019444210643953578	0.06451613	0.143010755	0.03845815356433873	1
646	0.1111111111111111	0.03161183605954788	0.0	0.0	0.03829787234042553	0.07385666526908015	0.08620689499999999	0.15517241499999998	0.0	-1
647	0.07407407407407407	0.0036757948906451015	0.041666666666666664	0.03143078394752426	0.08794326241134752	0.02963393057916846	0.003225805	0.080261135	0.0	-1
648	0.037037037037037035	0.007719169270354714	0.125	0.05284015852047556	0.029787234042553193	0.01421471240579136	0.041666665	0.118055555	0.0	-1
649	0.25925925925925924	0.12028513666605405	0.16666666666666666	0.11843483806313487	0.059574468085106386	0.010273022401195988	0.0	0.11333333500000001	0.05114724033099682	1
650	0.0	0.0	0.0	0.0	0.055319148936170216	0.029247520076295767	0.025641025	0.036324785	0.0	1
651	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
652	0.0	0.0	0.0	0.0	0.02269503546099291	0.009083429552459084	0.03125	0.13602941000000002	0.0	-1
653	0.0	0.0	0.0	0.0	0.00851063829787234	0.005628748149516038	0.0	0.166666665	0.0	-1
654	0.0	0.0	0.0	0.0	0.014184397163120569	0.005119149551617466	0.5	0.583333335	0.0	-1
655	0.0	0.0	0.0	0.0	0.007092198581560284	0.002594320134756363	0.0	0.1	0.0	-1
656	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
657	0.1111111111111111	0.10206457147583164	0.041666666666666664	0.014576595453924292	0.04539007092198582	0.03871229200911007	0.02777778	0.085978835	0.0	-1
658	0.0	0.0	0.0	0.0	0.019858156028368795	0.034768522520261615	0.46666666500000004	0.6333333349999999	0.0	-1
659	0.1111111111111111	0.011762543650064326	0.08333333333333333	0.004099667471416207	0.02269503546099291	0.04078178597546476	0.0	0.166666665	0.0	1
660	0.14814814814814814	0.09226245175519206	0.375	0.07834920056484307	0.09078014184397164	0.10022105759444022	0.042763159999999995	0.12251461999999999	0.0	-1
661	0.0	0.0	0.0	0.0	0.007092198581560284	0.0022121211863324348	0.0	0.1	0.0	-1
662	0.14814814814814814	0.017460025730564235	0.0	0.0	0.052482269503546106	0.01943906318156713	0.026315790000000002	0.08552631499999999	0.03583886743847284	1
663	0.1111111111111111	0.15836549652637383	0.041666666666666664	0.11934587527900514	0.06950354609929078	0.054169584302017924	0.11764706000000001	0.144537815	0.026562997611453008	1
664	0.0	0.0	0.0	0.0	0.005673758865248227	0.002999682655812045	0.0	0.25	0.0	-1
665	0.0	0.0	0.0	0.0	0.01702127659574468	0.013492781057996263	0.0	0.033333335	0.0	-1
666	0.3333333333333333	0.0917110825215953	0.0	0.0	0.09361702127659575	0.05805563419832969	0.07638889	0.20684523999999999	0.03869122775125741	1
667	0.0	0.0	0.0	0.0	0.01843971631205674	0.00750499753268805	0.0	0.015151514999999999	0.0	-1
668	0.0	0.0	0.16666666666666666	0.03837744271853505	0.2	0.060137377571490645	0.030516429999999997	0.100608195	0.0	-1
669	0.07407407407407407	0.006616430803161183	0.0	0.0	0.04255319148936171	0.010991115213766913	0.0	0.01612903	0.0	-1
670	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00935808334322831	0.0	0.5	0.0	-1
671	0.0	0.0	0.0	0.0	0.007092198581560284	0.004621132740034771	0.0	0.05	0.0	-1
672	0.14814814814814814	0.016541077007902957	0.0	0.0	0.009929078014184398	0.005709820653727174	0.15	0.15	0.0	-1
673	0.0	0.0	0.0	0.0	0.005673758865248227	0.0054851339991991675	0.0	0.25	0.10023508450447065	1
674	0.0	0.0	0.0	0.0	0.028368794326241138	0.06594283067944166	0.033333335	0.2375	0.0	-1
675	0.07407407407407407	0.0014703179562580407	0.0	0.0	0.0028368794326241137	0.001028462624849844	0.0	0.25	0.0	-1
676	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
677	0.07407407407407407	0.029994486307664027	0.0	0.0	0.0014184397163120568	0.0006300491755836881	0.0	0.2	0.0	1
678	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008477867583221687	0.0	0.166666665	0.0	-1
679	0.25925925925925924	0.03629234821907737	0.08333333333333333	0.10467817610349382	0.21418439716312057	0.09842479974103534	0.06701389	0.205833335	0.016270166432618936	-1
680	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
681	0.1111111111111111	0.005513692335967653	0.0	0.0	0.1446808510638298	0.09314471482908557	0.0	0.05	0.0	-1
682	0.1111111111111111	0.028524168351405987	0.0	0.0	0.00425531914893617	0.00018530858105402593	0.166666665	0.333333335	0.0	-1
683	0.07407407407407407	0.005513692335967653	0.0	0.0	0.01843971631205674	0.0017835950926449995	0.07142857	0.142857145	0.0	-1
684	0.0	0.0	0.0	0.0	0.04113475177304965	0.019247384618039372	0.17777778	0.44166666500000007	0.0	-1
685	0.07407407407407407	0.017888868469031427	0.16666666666666666	0.07075722375074023	0.028368794326241138	0.012525701900620566	0.0	0.020833334999999998	0.10749601948984044	1
686	0.07407407407407407	0.02367211909575446	0.0	0.0	0.021276595744680854	0.01027458870113013	0.0	0.03125	0.4598955998912395	-1
687	0.1111111111111111	0.013232861606322366	0.0	0.0	0.012765957446808512	0.0016523348476545194	0.0	0.1	0.0	-1
688	0.1111111111111111	0.05541260797647491	0.041666666666666664	0.006377260511091878	0.01843971631205674	0.007145962156895875	0.0	0.0625	0.0	-1
689	0.0	0.0	0.0	0.0	0.056737588652482275	0.025261420200823552	0.09196428499999999	0.20599206499999997	0.0	-1
690	0.0	0.0	0.0	0.0	0.005673758865248227	0.0014013961442210711	0.5	0.75	0.0	-1
691	0.2222222222222222	0.12952275930895055	0.0	0.0	0.015602836879432626	0.014028245646105745	0.0	0.044444445	0.0019753865056977957	1
692	0.0	0.0	0.0	0.0	0.025531914893617023	0.008246231856904153	0.055555555000000006	0.19444444499999997	0.0	-1
693	0.07407407407407407	0.012497702628193346	0.0	0.0	0.0921985815602837	0.03361561040487465	0.015151514999999999	0.04246448	0.0	-1
694	0.0	0.0	0.0	0.0	0.052482269503546106	0.053812839826722594	0.05405405500000001	0.09099099	0.0	-1
695	0.18518518518518517	0.153464436684433	0.125	0.06889718945018904	0.06382978723404256	0.04028724369977683	0.073333335	0.089	0.0	-1
696	0.2222222222222222	0.06288672424186731	0.0	0.0	0.03971631205673759	0.022058339309369065	0.0	0.066666665	0.14403926039222564	1
697	0.2962962962962963	0.10264657232126446	0.08333333333333333	0.7525167403088415	0.060992907801418444	0.03978900627832839	0.0	0.09236111999999999	0.04997190145439504	1
698	0.0	0.0	0.0	0.0	0.04113475177304965	0.008435401034168925	0.103448275	0.09770114999999999	0.0	-1
699	0.0	0.0	0.0	0.0	0.007092198581560284	0.004230247451873936	0.0	0.04	0.0	-1
700	0.18518518518518517	0.13577467377320346	0.08333333333333333	0.026875597868172913	0.02695035460992908	0.030772806241284183	0.136363635	0.15909091	0.040867063300353376	-1
701	0.14814814814814814	0.07737548244807939	0.0	0.0	0.18581560283687945	0.06367801236537199	0.045454545	0.088411285	0.0247700237119866	-1
702	0.0	0.0	0.0	0.0	0.0624113475177305	0.05995091081180503	0.045454545	0.136363635	0.0	-1
703	0.0	0.0	0.0	0.0	0.009929078014184398	0.02315893991722689	0.04761905	0.15714285500000003	0.0	-1
704	0.14814814814814814	0.02049255651534644	0.0	0.0	0.02695035460992908	0.015889052646751136	0.0	0.08862434000000001	0.01974058686338461	1
705	0.0	0.0	0.0	0.0	0.04822695035460993	0.014055324965098318	0.08823529499999999	0.20220588	0.0	-1
706	0.0	0.0	0.0	0.0	0.06808510638297872	0.08442548650204906	0.0	0.083333335	0.05033659930749407	-1
707	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
708	0.07407407407407407	0.007719169270354714	0.0	0.0	0.015602836879432626	0.006404727832679771	0.0	0.07692307500000001	0.0	-1
709	0.0	0.0	0.0	0.0	0.12765957446808512	0.013939610916439377	0.01111111	0.063817665	0.0	-1
710	0.0	0.0	0.0	0.0	0.015602836879432626	0.0126820560158849	0.09090909	0.12373737500000001	0.0	-1
711	0.0	0.0	0.0	0.0	0.007092198581560284	0.0024321751263340903	0.2	0.3	0.0	-1
712	0.2222222222222222	0.018042026587024442	0.041666666666666664	0.2821937776158156	0.0822695035460993	0.05958665726218823	0.03125	0.10364583499999999	0.0	1
713	0.0	0.0	0.0	0.0	0.029787234042553193	0.022883293402909028	0.05	0.083333335	0.0	-1
714	0.2962962962962963	0.06437235802242235	0.0	0.0	0.009929078014184398	0.0022265984192272803	0.0	0.133333335	0.0	-1
715	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.04255319148936171	0.028737886385584662	0.0	0.08854166499999999	0.0	-1
716	0.0	0.0	0.0	0.0	0.012765957446808512	0.00443727188227023	0.0	0.12345678999999998	0.0	-1
717	0.0	0.0	0.0	0.0	0.009929078014184398	0.011506504704823423	0.0	0.055555555000000006	0.0	-1
718	0.0	0.0	0.0	0.0	0.07801418439716312	0.05594967940200183	0.0	0.09905660499999999	0.0	-1
719	0.3333333333333333	0.06049745756294799	0.041666666666666664	0.0	0.10780141843971631	0.08293331120483266	0.024096385	0.10261044	0.03374522956856888	-1
720	0.0	0.0	0.0	0.0	0.01702127659574468	0.004945422756879317	0.083333335	0.166666665	0.0	-1
721	0.07407407407407407	0.03234699503767689	0.08333333333333333	0.004555186079351341	0.03262411347517731	0.0322063740167342	0.0	0.06153846	0.0	-1
722	0.0	0.0	0.0	0.0	0.011347517730496455	0.003711962514238457	0.0625	0.375	0.0	-1
723	0.18518518518518517	0.3032530784782209	0.0	0.0	0.04680851063829788	0.018720027282667365	0.0	0.027027025000000003	0.057660746929597155	1
724	0.18518518518518517	0.06441123661091709	0.0	0.0	0.028368794326241138	0.0515354745697562	0.02173913	0.11956521499999999	0.0	-1
725	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.0	0.5	0.0	-1
726	0.2222222222222222	0.0396985848189671	0.08333333333333333	0.019890979214685918	0.16737588652482271	0.08600198116461596	0.016260165	0.05155181500000001	0.02282310635840977	-1
727	0.2962962962962963	0.07991178092262452	0.08333333333333333	0.03070195417482804	0.03404255319148936	0.009920958158179914	0.0	0.035714285	0.0	-1
728	0.07407407407407407	0.012405807755927218	0.0	0.0	0.00851063829787234	0.002223702972648311	0.0	0.125	0.0	-1
729	0.0	0.0	0.041666666666666664	0.025053523436432378	0.012765957446808512	0.021700406959742038	0.0	0.11111111000000001	0.14721025675569507	1
730	0.0	0.0	0.0	0.0	0.04822695035460993	0.020561531306891753	0.0	0.023737375	0.03487202524427449	-1
731	0.0	0.0	0.0	0.0	0.03687943262411348	0.015190284871587793	0.01923077	0.068910255	0.0	-1
732	0.0	0.0	0.0	0.0	0.00425531914893617	0.0006254164610573375	0.333333335	0.5	0.0	-1
733	0.18518518518518517	0.06258040801323286	0.0	0.0	0.07801418439716312	0.07081210319129408	0.058333335	0.09368946	0.0	-1
734	0.07407407407407407	0.004043374379709612	0.0	0.0	0.028368794326241138	0.008423819247853048	0.05	0.083333335	0.0	-1
735	0.037037037037037035	0.03925748943208968	0.0	0.0	0.024113475177304965	0.007586952457831308	0.0	0.03125	0.0	-1
736	0.0	0.0	0.0	0.0	0.05815602836879433	0.10131393700292748	0.011614399999999999	0.168938305	0.0	-1
737	0.1111111111111111	0.03164859400845432	0.08333333333333333	0.012936728465357808	0.0028368794326241137	0.00011581786315876622	0.0	0.166666665	0.0	-1
738	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.029787234042553193	0.018600348823297853	0.157894735	0.26315789500000003	0.01939042702333349	1
739	0.18518518518518517	0.054034184892482996	0.0	0.0	0.05106382978723405	0.08046407436228777	0.07692307500000001	0.166666665	0.0	-1
740	0.0	0.0	0.0	0.0	0.011347517730496455	0.0038683166295027916	0.0	0.25	0.0	-1
741	0.1111111111111111	0.05090975923543466	0.25	0.13301143351705916	0.03687943262411348	0.01869493341077206	0.010416664999999999	0.057291665000000006	0.0	-1
742	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.0723404255319149	0.02847189136758455	0.0	0.09615384499999999	0.0	-1
743	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013203236400099348	0.25	0.375	0.0	-1
744	0.0	0.0	0.0	0.0	0.11489361702127661	0.04847380179250279	0.075	0.135777245	0.0	-1
745	0.0	0.0	0.0	0.0	0.021276595744680854	0.021020942163316066	0.033333335	0.155555555	0.0	-1
746	0.0	0.0	0.0	0.0	0.04964539007092199	0.03726323929270144	0.0	0.014285715	0.0	-1
747	0.0	0.0	0.0	0.0	0.00851063829787234	0.0037293351937122718	0.166666665	0.5	0.0	-1
748	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.029787234042553193	0.007708836971847479	0.0	0.04347826	0.0	-1
749	0.0	0.0	0.0	0.0	0.015602836879432626	0.00827711661964104	0.0	0.11111111000000001	0.0	-1
750	0.2222222222222222	0.10403112174232676	0.041666666666666664	0.10738851182070787	0.029787234042553193	0.03101447950802095	0.0	0.04347826	0.0	-1
751	0.07407407407407407	0.2317711204925565	0.0	0.0	0.04680851063829788	0.00828999997868488	0.0	0.039473684999999994	0.0	-1
752	0.0	0.0	0.0	0.0	0.028368794326241138	0.05566785592726098	0.05	0.15	0.0	-1
753	0.0	0.0	0.0	0.0	0.009929078014184398	0.0032168025425082262	0.0	0.0	0.4956474965077201	1
754	0.0	0.0	0.0	0.0	0.02269503546099291	0.006572663734259982	0.0625	0.125	0.0	-1
755	0.25925925925925924	0.11089873185076271	0.25	0.15328201157017263	0.059574468085106386	0.045887423450768225	0.028301885	0.10691824	0.0359401402465425	1
756	0.14814814814814814	0.019996324205109352	0.0	0.0	0.09645390070921986	0.06694147764003493	0.014492754999999998	0.043947005000000004	0.0	-1
757	0.14814814814814814	0.05458555412607976	0.041666666666666664	0.053751195736345826	0.2127659574468085	0.11036122028441338	0.0	0.02818362	0.09213401209017073	-1
758	0.0	0.0	0.0	0.0	0.06808510638297872	0.016014304562822292	0.17436594	0.41104703	0.0	-1
759	0.37037037037037035	0.07889043506708324	0.041666666666666664	0.05192912130460529	0.05106382978723405	0.015603864945681107	0.096899225	0.16221517500000002	0.0	-1
760	0.1111111111111111	0.054034184892482996	0.0	0.0	0.00425531914893617	0.0005559257431620777	0.0	0.1	0.0	-1
761	0.0	0.0	0.0	0.0	0.01843971631205674	0.03419638227625731	0.03846154	0.064102565	0.0	-1
762	0.07407407407407407	0.004043374379709612	0.0	0.0	0.02695035460992908	0.014105292099023187	0.045454545	0.20957792	0.0	-1
763	0.2222222222222222	0.019481712920419038	0.0	0.0	0.056737588652482275	0.018040562483925028	0.0	0.047348484999999996	0.02344305213247243	-1
764	0.1111111111111111	0.081418856827789	0.16666666666666666	0.07834920056484307	0.03971631205673759	0.03162329542413458	0.0	0.061507935	0.0	-1
765	0.0	0.0	0.0	0.0	0.012765957446808512	0.012323020640092724	0.0	0.333333335	0.0	-1
766	0.07407407407407407	0.016704445668075718	0.041666666666666664	0.018524423390880514	0.08085106382978724	0.01972708645832995	0.0	0.039617485	0.008507862202649338	1
767	0.07407407407407407	0.0863811799301599	0.0	0.0	0.03262411347517731	0.027634142149681618	0.0	0.041666665	0.12608366930428416	1
768	0.18518518518518517	0.02242694357654843	0.0	0.0	0.0723404255319149	0.026431180618727092	0.017857145	0.05546537	0.0	-1
769	0.07407407407407407	0.005513692335967653	0.0	0.0	0.009929078014184398	0.014372996818002887	0.142857145	0.42857143	0.0	-1
770	0.18518518518518517	0.030999203576548427	0.041666666666666664	0.0	0.07801418439716312	0.03936249986286586	0.0	0.042307790000000005	0.04556623182694916	-1
771	0.14814814814814814	0.02058445138761257	0.08333333333333333	0.054662232952216096	0.05106382978723405	0.02313442513696374	0.0	0.073682335	0.053756296935295496	-1
772	0.037037037037037035	0.020768241132144826	0.0	0.0	0.02695035460992908	0.025242503275453094	0.0	0.01754386	0.0687522880799791	1
773	0.2222222222222222	0.14326410586289284	0.125	0.2482576413246481	0.0921985815602837	0.03916474510045606	0.07321428499999999	0.17335748999999998	0.037763840478453436	-1
774	0.4444444444444444	0.35862770325307847	0.16666666666666666	0.12575957727873183	0.07517730496453902	0.06538204684019153	0.033333335	0.08507696000000001	0.0	-1
775	0.25925925925925924	0.12857011578753905	0.29166666666666663	0.06627795745456201	0.17304964539007092	0.1744798682191368	0.023076924999999998	0.14806384	0.0	-1
776	0.14814814814814814	0.01955522881823194	0.0	0.0	0.019858156028368795	0.011511523479665754	0.0	0.04901961	0.0	-1
777	0.1111111111111111	0.0415732402131961	0.0	0.0	0.024113475177304965	0.005503819281894234	0.0	0.166666665	0.26012447689136425	1
778	0.0	0.0	0.0	0.0	0.052482269503546106	0.10051523496686349	0.045045045	0.18018018	0.03776797704557357	-1
779	0.18518518518518517	0.023892666789193162	0.08333333333333333	0.01548763266979456	0.024113475177304965	0.030170553352858596	0.0	0.083333335	0.0	-1
780	0.25925925925925924	0.02848741040249954	0.0	0.0	0.019858156028368795	0.004469025278980807	0.0	0.066666665	0.0	-1
781	0.2962962962962963	0.17151871593457083	0.20833333333333331	0.03707921468591992	0.03546099290780142	0.02826361223594951	0.1	0.20222221999999998	0.0	-1
782	0.0	0.0	0.0	0.0	0.007092198581560284	0.0025248294168611035	0.4	0.5	0.0	-1
783	0.0	0.0	0.0	0.0	0.08085106382978724	0.09988653699196214	0.022321429999999996	0.15982143000000001	0.0	-1
784	0.1111111111111111	0.08458004043374379	0.0	0.0	0.009929078014184398	0.008834586601750686	0.0	0.037037034999999996	0.09745425764571351	-1
785	0.14814814814814814	0.06971757643815474	0.0	0.0	0.03829787234042553	0.015924956184330354	0.0	0.025345620000000003	0.0	-1
786	0.07407407407407407	0.10255467744899834	0.0	0.0	0.019858156028368795	0.012817176855464673	0.0	0.0625	0.0	-1
787	0.0	0.0	0.0	0.0	0.03120567375886525	0.031687767360238435	0.022727275	0.06818182	0.0	-1
788	0.14814814814814814	0.02315750781106414	0.0	0.0	0.014184397163120569	0.013099000323256458	0.0	0.07692307500000001	0.0	-1
789	0.07407407407407407	0.00937327697114501	0.0	0.0	0.01843971631205674	0.02104410573594782	0.0	0.066666665	0.05469131103655251	1
790	0.07407407407407407	0.019665502664951293	0.0	0.0	0.02269503546099291	0.015785974748539836	0.0	0.11458333500000001	0.0	-1
791	0.8888888888888888	0.17206420253629845	0.25	0.08739883692433835	0.2680851063829787	0.07941694300974823	0.093211475	0.21915463	0.0024052948823172268	-1
792	0.0	0.0	0.0	0.0	0.03687943262411348	0.010117848525549816	0.37037037	0.444444445	0.0	-1
793	0.25925925925925924	0.2639220731483183	0.0	0.0	0.021276595744680854	0.014923131668007026	0.026315790000000002	0.0877193	0.0	-1
794	0.0	0.0	0.0	0.0	0.05390070921985816	0.028823591604322144	0.19736842000000002	0.26954887	0.0	-1
795	0.0	0.0	0.0	0.0	0.00425531914893617	0.002594320134756363	0.333333335	0.6666666649999999	0.0	-1
796	0.0	0.0	0.041666666666666664	0.02323144900469184	0.04113475177304965	0.028386958260213598	0.0	0.05172414	0.0716028372659864	1
797	0.2222222222222222	0.022422348832935122	0.0	0.0	0.029787234042553193	0.013559762389628537	0.0	0.03846154	0.0	1
798	0.0	0.0	0.0	0.0	0.01843971631205674	0.009543391924282336	0.0	0.14102564	0.0	-1
799	0.0	0.0	0.0	0.0	0.021276595744680854	0.006719752420471616	0.0	0.133333335	0.0	-1
800	0.0	0.0	0.041666666666666664	0.01655050942012481	0.05390070921985816	0.038536849720182814	0.027027025000000003	0.11486486499999998	0.0	-1
801	0.0	0.0	0.125	0.13665558238054024	0.01843971631205674	0.011793071189758074	0.033333335	0.01111111	0.11276199153003068	1
802	0.07407407407407407	0.06616430803161183	0.125	0.1175238008472646	0.08652482269503546	0.121228653115678	0.045454545	0.17619949499999998	0.0	-1
803	0.1111111111111111	0.009399532648410218	0.041666666666666664	0.0	0.021276595744680854	0.046940428413583576	0.058823530000000006	0.36274510000000004	0.0	-1
804	0.5185185185185185	0.1085094651718434	0.125	0.02591900879150913	0.11347517730496455	0.028770618714252728	0.022727275	0.103535355	0.0	-1
805	0.25925925925925924	0.117441646756111	0.0	0.0	0.015602836879432626	0.009647628001125225	0.0	0.035714285	0.0	-1
806	0.1111111111111111	0.05476934387061202	0.0	0.0	0.03546099290780142	0.029977909632749992	0.074074075	0.14814815	0.0	-1
807	0.2222222222222222	0.059731666972982905	0.0	0.0	0.055319148936170216	0.037851483732615106	0.0	0.055555555000000006	0.023784559665403	-1
808	0.0	0.0	0.0	0.0	0.011347517730496455	0.0021542122547530515	0.0	0.25	0.0	-1
809	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
810	0.0	0.0	0.0	0.0	0.028368794326241138	0.011512295597981361	0.075	0.227083335	0.0	-1
811	0.037037037037037035	0.005146112846903143	0.0	0.0	0.06524822695035462	0.031969590834979286	0.0	0.051851850000000005	0.0	-1
812	0.25925925925925924	0.11192795442014335	0.125	0.025736801348335076	0.09787234042553192	0.054455376530639206	0.06044444499999999	0.091460315	0.0	-1
813	0.0	0.0	0.0	0.0	0.011347517730496455	0.004655878098982402	0.0	0.3125	0.0	-1
814	0.0	0.0	0.0	0.0	0.012765957446808512	0.0045226875563498204	0.11111111000000001	0.40740740499999994	0.0	-1
815	0.1111111111111111	0.012068859889726153	0.041666666666666664	0.006035621555140527	0.0822695035460993	0.03406502552417927	0.055555555000000006	0.076984125	0.0	-1
816	0.0	0.0	0.0	0.0	0.015602836879432626	0.00769706215653179	0.0	0.045454545	0.0	-1
817	0.0	0.0	0.0	0.0	0.00851063829787234	0.0021542122547530515	0.333333335	0.416666665	0.0	-1
818	0.0	0.0	0.0	0.0	0.012765957446808512	0.003585721043395402	0.09090909	0.15151515000000002	0.05735608314703802	1
819	0.0	0.0	0.0	0.0	0.0028368794326241137	9.265429052701297e-05	0.0	0.5	0.0	-1
820	0.0	0.0	0.0	0.0	0.005673758865248227	0.002814374074758019	0.0	0.25	0.0	-1
821	0.2222222222222222	0.050695337879066334	0.0	0.0	0.13049645390070924	0.0732696993425579	0.005376345	0.047572500000000004	0.08907045822438184	1
822	0.0	0.0	0.0	0.0	0.007092198581560284	0.003416626963183603	0.0	0.2	0.0	-1
823	0.0	0.0	0.0	0.0	0.012765957446808512	0.004200327836452469	0.14814815	0.27513227500000004	0.0	-1
824	0.1111111111111111	0.03789131898548061	0.08333333333333333	0.017879105361454015	0.055319148936170216	0.03258998851424522	0.07665505	0.19781113	0.01549735951025666	-1
825	0.0	0.0	0.0	0.0	0.005673758865248227	0.009178565655332222	0.0	0.416666665	0.0	-1
826	0.14814814814814814	0.023953930038595844	0.0	0.0	0.04397163120567376	0.017066534254759805	0.0	0.044117645	0.0	-1
827	0.0	0.0	0.0	0.0	0.014184397163120569	0.005809424016043713	0.0	0.05	0.0	-1
828	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
829	0.0	0.0	0.0	0.0	0.01702127659574468	0.0038451530568710383	0.142857145	0.357142855	0.0	-1
830	0.07407407407407407	0.01607324856827789	0.0	0.0	0.08368794326241136	0.07769244009029977	0.06153846	0.132472525	0.024892795319132015	1
831	0.0	0.0	0.0	0.0	0.011347517730496455	0.0027333015705468824	0.0	0.0625	0.0	-1
832	0.1111111111111111	0.021466642161367393	0.0	0.0	0.015602836879432626	0.006191622964467642	0.0	0.083333335	0.0	-1
833	0.2222222222222222	0.047969123322918576	0.08333333333333333	0.2000637726051109	0.11063829787234043	0.12800375829799837	0.0	0.05349794000000001	0.0023191606947495476	-1
834	0.037037037037037035	0.007811064142620841	0.041666666666666664	0.0	0.03262411347517731	0.027126198102612555	0.037037034999999996	0.197530865	0.030619518644469223	-1
835	0.4074074074074074	0.07152177908472707	0.0	0.0	0.11489361702127661	0.04924755061514993	0.058641975000000006	0.1064537	0.0	-1
836	0.0	0.0	0.0	0.0	0.03546099290780142	0.014189618533896053	0.041666665	0.0625	0.0	-1
837	0.0	0.0	0.0	0.0	0.02269503546099291	0.004952371828668843	0.03125	0.34375	0.0	1
838	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
839	0.18518518518518517	0.09917294614960485	0.0	0.0	0.011347517730496455	0.007234755851212143	0.0	0.05	0.0	-1
840	0.1111111111111111	0.03106046682595111	0.0	0.0	0.00851063829787234	0.0012363556892198292	0.25	0.17500000000000002	0.0	-1
841	0.0	0.0	0.0	0.0	0.03971631205673759	0.012226505753354969	0.14814815	0.24074073999999998	0.0	-1
842	0.0	0.0	0.0	0.0	0.009929078014184398	0.005744566012674804	0.285714285	0.404761905	0.0	-1
843	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.01843971631205674	0.006277328183205129	0.0	0.017857145	0.0	-1
844	0.1111111111111111	0.4100349200514611	0.0	0.0	0.029787234042553193	0.0340427305855212	0.04347826	0.07246377	0.0	-1
845	0.0	0.0	0.0	0.0	0.011347517730496455	0.002316357263175324	0.0	0.125	0.0	-1
846	0.18518518518518517	0.08932181584267597	0.125	0.048284972441124216	0.03120567375886525	0.03832927837467311	0.142857145	0.14107143	0.0861836646100879	-1
847	0.0	0.0	0.041666666666666664	0.0	0.06808510638297872	0.02461853551055529	0.0	0.13626760499999999	0.0	-1
848	0.0	0.0	0.0	0.0	0.019858156028368795	0.007180707515843505	0.142857145	0.32142857	0.0	-1
849	0.1111111111111111	0.03293512222018011	0.0	0.0	0.08085106382978724	0.03988551014615465	0.0	0.029661015000000002	0.5639259148209292	1
850	0.0	0.0	0.041666666666666664	0.018676262925340498	0.029787234042553193	0.010647522220501358	0.0	0.04761905	0.05051442030653101	1
851	0.1111111111111111	0.006738957298290754	0.0	0.0	0.05390070921985816	0.06104013185828513	0.0	0.04473684	0.0	-1
852	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.03687943262411348	0.04782119569825457	0.0	0.01	0.0	-1
853	0.2222222222222222	0.036613079342032714	0.0	0.0	0.11773049645390071	0.05989215844821898	0.0	0.03809385	0.018993912841877316	1
854	0.18518518518518517	0.12460944679286895	0.16666666666666666	0.08563749829180521	0.007092198581560284	0.00870950330953922	0.0	0.095238095	0.0	-1
855	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00032429001684454537	0.0	0.5	0.0	-1
856	0.3333333333333333	0.07419591986767138	0.08333333333333333	0.009383683323463763	0.060992907801418444	0.03379417440215835	0.0	0.04761905	0.0	-1
857	0.0	0.0	0.0	0.0	0.00851063829787234	0.0017372679473814932	0.0	0.083333335	0.0	-1
858	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
859	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.019858156028368795	0.002964937296864415	0.0	0.142857145	0.0	-1
860	0.25925925925925924	0.029865833486491453	0.0	0.0	0.052482269503546106	0.0347551465531004	0.07317073	0.076693765	0.10790413670254002	-1
861	0.0	0.0	0.0	0.0	0.01702127659574468	0.01736688858065699	0.0	0.083333335	0.0	-1
862	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006138346747414609	0.0	0.25	0.0	-1
863	0.1111111111111111	0.02925932732953501	0.0	0.0	0.03971631205673759	0.014538715634443151	0.035714285	0.04107143	0.0	-1
864	0.2222222222222222	0.02205476934387061	0.041666666666666664	0.013665558238054024	0.0723404255319149	0.032517994254256354	0.01818182	0.045454545	0.05596295967547875	-1
865	0.14814814814814814	0.0245665625179195	0.0	0.0	0.1773049645390071	0.07125065390012723	0.04814815	0.11149912	0.0	1
866	0.2962962962962963	0.07394474056239661	0.125	0.018676262925340498	0.025531914893617023	0.02117536598163321	0.0	0.0625	0.0	-1
867	0.48148148148148145	0.11462234644366845	0.16666666666666666	0.09178699949892953	0.23546099290780143	0.15868203891004978	0.0	0.08770511	0.011377186570393556	-1
868	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.02269503546099291	0.007487238792898254	0.0	0.066666665	0.0	-1
869	0.0	0.0	0.0	0.0	0.11347517730496455	0.036281875924481635	0.025	0.139583335	0.0019907495959036025	1
870	0.037037037037037035	0.010659805182870795	0.0	0.0	0.03546099290780142	0.008833593878202048	0.0	0.020833334999999998	0.0	-1
871	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.028368794326241138	0.017137183151286654	0.095238095	0.154761905	0.0	-1
872	0.037037037037037035	0.010659805182870795	0.0	0.0	0.05815602836879433	0.018612109851655113	0.0	0.04212454	0.0	-1
873	0.07407407407407407	0.009802119709612204	0.0	0.0	0.11205673758865249	0.0606679379749516	0.08157524499999999	0.10373994	0.0	-1
874	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	-1
875	0.0	0.0	0.0	0.0	0.0624113475177305	0.025757892766509603	0.0	0.03409091	0.0	-1
876	0.0	0.0	0.0	0.0	0.005673758865248227	0.00013898143579051944	0.5	0.75	0.0	-1
877	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010006663376917401	0.0	0.25	0.0	-1
878	0.0	0.0	0.0	0.0	0.00851063829787234	0.005883547448465323	0.125	0.4375	0.0	-1
879	0.2222222222222222	0.07359758213563682	0.08333333333333333	0.0573953445998269	0.2070921985815603	0.16802106229284666	0.032852565	0.101528865	0.016425155295531294	-1
880	0.0	0.0	0.0	0.0	0.03120567375886525	0.020920492438800925	0.045454545	0.07878788	0.0	-1
881	0.5925925925925926	0.21721190957544567	0.0	0.0	0.07659574468085106	0.05128948444696949	0.046875	0.155381945	0.0035619094142281156	-1
882	0.1111111111111111	0.07645653372541812	0.0	0.0	0.02269503546099291	0.024039606069739764	0.10416666499999999	0.140625	0.0	-1
883	0.3333333333333333	0.18740427616247013	0.08333333333333333	0.010476927982508084	0.03829787234042553	0.033329003003805306	0.10476190500000002	0.21666666499999998	0.0	-1
884	0.07407407407407407	0.009189487226612754	0.0	0.0	0.028368794326241138	0.015471336221063973	0.0	0.04761905	0.05137264946009228	-1
885	0.0	0.0	0.0	0.0	0.01843971631205674	0.003557538695921317	0.0	0.102564105	0.0	-1
886	0.0	0.0	0.125	0.22502619231995624	0.2326241134751773	0.07572767041940834	0.03293413	0.06454831999999999	0.016234354383208024	-1
887	0.0	0.0	0.041666666666666664	0.0	0.0	0.0	1.0	1.0	0.0	-1
888	0.07407407407407407	0.059547877228450646	0.0	0.0	0.009929078014184398	0.004736950603193538	0.0	0.11111111000000001	0.0	-1
889	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
890	0.1111111111111111	0.03197941554861238	0.0	0.0	0.014184397163120569	0.007423925028476914	0.0	0.07692307500000001	0.0	-1
891	0.37037037037037035	0.10120688597684248	0.041666666666666664	0.0027331116476108047	0.02695035460992908	0.016675069877283177	0.0	0.092592595	0.0	1
892	0.0	0.0	0.0	0.0	0.019858156028368795	0.00418102486003146	0.42857143	0.460714285	0.0	-1
893	0.14814814814814814	0.03887153096857195	0.08333333333333333	0.06946658771010795	0.18297872340425533	0.10677541566684792	0.00775194	0.08068753499999999	0.0	-1
894	0.0	0.0	0.0	0.0	0.009929078014184398	0.0028607012200215255	0.0	0.285714285	0.0	-1
895	0.14814814814814814	0.02582245910678184	0.041666666666666664	0.0635448458069512	0.0822695035460993	0.07000889641944254	0.0	0.048055555	0.0	1
896	0.0	0.0	0.08333333333333333	0.025509042044367512	0.012765957446808512	0.008778994027434478	0.0	0.15	0.0	-1
897	0.037037037037037035	0.013343135453041718	0.0	0.0	0.0014184397163120568	0.0	0.26666666499999997	0.46666666500000004	0.0	1
898	0.037037037037037035	0.021466642161367393	0.0	0.0	0.025531914893617023	0.02421288247197166	0.0	0.131578945	0.0	-1
899	0.0	0.0	0.0	0.0	0.0028368794326241137	0.004864350252668181	0.0	0.5	0.0	-1
900	0.1111111111111111	0.021135820621209334	0.08333333333333333	0.03012496393659181	0.1347517730496454	0.0642158705218813	0.12361111000000001	0.15052083500000002	0.0	-1
901	0.2222222222222222	0.08959750045947436	0.0	0.0	0.011347517730496455	0.003966761813187743	0.19444444499999997	0.33611111	0.0	-1
902	0.2962962962962963	0.0665931507811064	0.125	0.023686967612626973	0.04113475177304965	0.023072848638173417	0.01388889	0.177579365	0.017444370482944744	-1
903	0.07407407407407407	0.03945353181400477	0.0	0.0	0.011347517730496455	0.005188640269512726	0.0	0.05	0.0	-1
904	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.0	0.5	0.0	-1
905	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0003011264442127921	0.0	0.25	0.0	-1
906	0.0	0.0	0.08333333333333333	0.22130612367330207	0.12624113475177307	0.0868127684240834	0.06818182	0.151055195	0.0	1
907	0.3333333333333333	0.12534460577099796	0.0	0.0	0.052482269503546106	0.035647598493513316	0.025641025	0.074242425	0.0	-1
908	0.2962962962962963	0.09060834405440175	0.0	0.0	0.10496453900709221	0.053893912330933734	0.0	0.012987015	0.013863392446848198	-1
909	0.25925925925925924	0.03306377504135269	0.0	0.0	0.052482269503546106	0.01278721863563306	0.03488372	0.08914728499999999	0.0	-1
910	0.1111111111111111	0.03736182947987502	0.0	0.0	0.19432624113475178	0.09215919619389851	0.007246375	0.023731885	0.2259995928298419	-1
911	0.037037037037037035	0.004227164124241867	0.041666666666666664	0.042818749145902606	0.13900709219858157	0.14391016958709832	0.120814925	0.169957875	0.0	-1
912	0.0	0.0	0.0	0.0	0.03971631205673759	0.003706171621080519	0.0	0.07142857	0.0	-1
913	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009033793326383764	0.0	0.25	0.0	-1
914	0.0	0.0	0.0	0.0	0.019858156028368795	0.004598482242853169	0.006153845	0.33986175	0.0	-1
915	0.0	0.0	0.0	0.0	0.029787234042553193	0.019686334319411095	0.063492065	0.16031746	0.0	-1
916	0.0	0.0	0.0	0.0	0.1021276595744681	0.05778887709878999	0.01388889	0.069212965	0.0	-1
917	0.25925925925925924	0.26546897015254545	0.375	0.06901106910217282	0.33758865248226955	0.23951989207680127	0.012096775	0.08172523000000001	0.010646874655737854	-1
918	0.0	0.0	0.0	0.0	0.00425531914893617	0.0016446136568544802	0.5	0.5	0.0	-1
919	0.0	0.0	0.0	0.0	0.01702127659574468	0.01079712029297598	0.0	0.11111111000000001	0.0	-1
920	0.0	0.0	0.0	0.0	0.055319148936170216	0.07907657636164575	0.025641025	0.14102564	0.0	-1
921	0.0	0.0	0.0	0.0	0.025531914893617023	0.012751546733780159	0.0	0.157407405	0.0	-1
922	0.1111111111111111	0.02462782576732218	0.0	0.0	0.01702127659574468	0.008176741139008894	0.0	0.07692307500000001	0.0	-1
923	0.1111111111111111	0.02738467193530601	0.041666666666666664	0.040085637498291804	0.16028368794326242	0.08732717142490867	0.04002462999999999	0.09502258000000001	0.04105031831549618	-1
924	0.0	0.0	0.0	0.0	0.025531914893617023	0.007605097257937087	0.0	0.022095959999999998	0.0	-1
925	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
926	0.037037037037037035	0.010365741591619187	0.0	0.0	0.0028368794326241137	0.0	0.333333335	0.6666666649999999	0.0	-1
927	0.0	0.0	0.041666666666666664	0.0	0.07092198581560284	0.0258380277019549	0.039215685	0.078431375	0.0	-1
928	0.037037037037037035	0.05164491821356368	0.0	0.0	0.02695035460992908	0.03417013023499585	0.10185185	0.21666666499999998	0.04693566859636688	-1
929	0.5185185185185185	0.22198125344605768	0.08333333333333333	0.023869175055801026	0.06524822695035462	0.04078310961149565	0.05054645	0.1271065	0.005545146471739324	-1
930	0.0	0.0	0.0	0.0	0.04255319148936171	0.038493997110814075	0.13611111	0.35833333500000003	0.0	-1
931	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
932	0.0	0.0	0.041666666666666664	0.021864893180886438	0.04539007092198582	0.041887460501365915	0.25	0.376041665	0.034509055369763696	1
933	0.1111111111111111	0.012130123139128837	0.0	0.0	0.09503546099290781	0.05797417565001707	0.030303029999999998	0.05573593000000001	0.0	-1
934	0.037037037037037035	0.0029406359125160814	0.08333333333333333	0.028014394388010747	0.04397163120567376	0.02608797367651209	0.0	0.12121211999999999	0.0	-1
935	0.3333333333333333	0.049659988972615324	0.0	0.0	0.03262411347517731	0.014362187150002615	0.11111111000000001	0.15123457	0.0	-1
936	0.14814814814814814	0.16129387980150706	0.0	0.0	0.005673758865248227	0.013874980006420191	0.0	0.055555555000000006	0.0	-1
937	0.0	0.0	0.0	0.0	0.007092198581560284	0.022596065102275287	0.4	0.5	0.0	-1
938	0.07407407407407407	0.021870979599338355	0.041666666666666664	0.009110372158702681	0.13617021276595745	0.12983130066412757	0.024444445000000002	0.08312381	0.014774556623414892	1
939	0.0	0.0	0.041666666666666664	0.010932446590443219	0.03829787234042553	0.03584562864763814	0.018518520000000004	0.074074075	0.0	-1
940	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.03687943262411348	0.00560812153938049	0.0	0.02136752	0.0	-1
941	0.37037037037037035	0.25753844267597864	0.0	0.0	0.04113475177304965	0.11345159390949974	0.0	0.07870370500000001	0.0019353929786405718	-1
942	0.0	0.0	0.0	0.0	0.03120567375886525	0.019662183538477353	0.0	0.04761905	0.0	-1
943	0.1111111111111111	0.02266740182687006	0.0	0.0	0.056737588652482275	0.06654701388102895	0.0	0.059829059999999996	0.06137712135932549	-1
944	0.1111111111111111	0.04116890277522514	0.0	0.0	0.005673758865248227	0.0025865989446512312	0.0	0.142857145	0.0	-1
945	0.0	0.0	0.0	0.0	0.00425531914893617	0.0017280025183287917	0.0	0.333333335	0.0	-1
946	0.037037037037037035	0.0016541077007902957	0.125	0.027786635084043183	0.20567375886524825	0.1292023882408708	0.013443475	0.0593561	0.006505474030204354	-1
947	0.0	0.0	0.0	0.0	0.05390070921985816	0.08754543588627024	0.0	0.1407496	0.0	-1
948	0.0	0.0	0.0	0.0	0.02269503546099291	0.003001612952759238	0.375	0.4375	0.0	-1
949	0.0	0.0	0.0	0.0	0.04397163120567376	0.020567322200049688	0.19354838500000002	0.349462365	0.0	-1
950	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003011264442127921	0.0	0.5	0.0	-1
951	0.037037037037037035	0.01231391288366109	0.0	0.0	0.052482269503546106	0.03944563390187766	0.0	0.045238095	0.0	-1
952	0.0	0.0	0.0	0.0	0.06666666666666667	0.03661774772764206	0.0	0.021276595000000002	0.01012709842550421	1
953	0.037037037037037035	0.015622128285241682	0.0	0.0	0.09503546099290781	0.05591117542910468	0.03076923	0.051515149999999996	0.0	-1
954	0.0	0.0	0.08333333333333333	0.008654853550767548	0.03120567375886525	0.05253112212565654	0.0	0.208333335	0.0	-1
955	0.1111111111111111	0.05518287079580959	0.16666666666666666	0.012071243110281054	0.03687943262411348	0.03086998544307052	0.132616485	0.23283410000000002	0.015131076816186593	-1
956	0.2222222222222222	0.21331863014151806	0.0	0.0	0.060992907801418444	0.03071737912436728	0.091836735	0.09080086500000001	0.0	1
957	0.0	0.0	0.0	0.0	0.012765957446808512	0.005709820653727174	0.6296296299999999	0.694444445	0.0	-1
958	0.0	0.0	0.0	0.0	0.09078014184397164	0.04427973248236161	0.0625	0.13369597	0.0	-1
959	0.1111111111111111	0.006892115419959566	0.0	0.0	0.009929078014184398	0.0015924956184330354	0.0	0.125	0.0	-1
960	0.1111111111111111	0.026649512957176987	0.08333333333333333	0.2385778709060265	0.011347517730496455	0.004140488607925892	0.115384615	0.346153845	0.0	-1
961	0.037037037037037035	0.019996324205109352	0.0	0.0	0.0014184397163120568	0.0023458381744292894	0.0	0.03521127	0.0	-1
962	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00037061716210805187	0.0	0.5	0.0	-1
963	0.0	0.0	0.0	0.0	0.059574468085106386	0.013964931879368049	0.0	0.021825395	0.058785120776085165	-1
964	0.0	0.0	0.0	0.0	0.03829787234042553	0.03320990501661688	0.10968661000000002	0.310568085	0.0	-1
965	0.1111111111111111	0.0033082154015805915	0.0	0.0	0.024113475177304965	0.008622639912170145	0.0	0.083333335	0.0	-1
966	0.037037037037037035	0.011762543650064326	0.0	0.0	0.012765957446808512	0.010539425547447726	0.0	0.11111111000000001	0.051562197007449746	1
967	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
968	0.37037037037037035	0.2648410218709796	0.08333333333333333	0.040415888489044774	0.3120567375886525	0.245078585012157	0.02383871	0.11070462	0.0	-1
969	0.0	0.0	0.0	0.0	0.00851063829787234	0.0034629541084471097	0.0	0.333333335	0.0	-1
970	0.0	0.0	0.0	0.0	0.00851063829787234	0.005142313124249219	0.0	0.2	0.24298444100099573	1
971	0.0	0.0	0.0	0.0	0.009929078014184398	0.00421577021897909	0.142857145	0.357142855	0.0	-1
972	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
973	0.14814814814814814	0.0523800771916927	0.0	0.0	0.07943262411347518	0.04367115072680371	0.05357143000000001	0.19051053	0.01393220780924259	1
974	0.0	0.0	0.0	0.0	0.05106382978723405	0.01826447702013743	0.0	0.125	0.0	-1
975	0.1111111111111111	0.024774857562947988	0.08333333333333333	0.0073794014485491725	0.011347517730496455	0.006511280266785837	0.0	0.208333335	0.04373141843046599	1
976	0.07407407407407407	0.005513692335967653	0.0	0.0	0.03687943262411348	0.01393910098660239	0.0	0.037037034999999996	0.0	-1
977	0.0	0.0	0.0	0.0	0.025531914893617023	0.01910608682498568	0.0	0.11574073999999998	0.0	-1
978	0.14814814814814814	0.06285609263003124	0.0	0.0	0.028368794326241138	0.017264582800761295	0.04761905	0.142857145	0.0	-1
979	0.1111111111111111	0.03330270170924462	0.0	0.0	0.00851063829787234	0.0038451530568710383	0.0	0.125	0.0	1
980	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.03404255319148936	0.007018176447105251	0.09090909	0.11363636499999999	0.0	-1
981	0.0	0.0	0.0	0.0	0.01702127659574468	0.03437474178552181	0.0	0.083333335	0.0	-1
982	0.2962962962962963	0.10911964712369049	0.3333333333333333	0.08176559012435658	0.22269503546099292	0.3727785414038129	0.039516474999999995	0.136237245	0.0056718842723801465	-1
983	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.00851063829787234	0.0010539425547447725	0.285714285	0.57142857	0.0	-1
984	0.037037037037037035	0.21172578570115785	0.0	0.0	0.01843971631205674	0.013614389814312967	0.153846155	0.30769231	0.0	-1
985	0.07407407407407407	0.1297555596397721	0.0	0.0	0.03404255319148936	0.06657403803365694	0.125	0.126785715	0.0	-1
986	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
987	0.3333333333333333	0.10831052670464987	0.08333333333333333	0.044476836878786494	0.15177304964539007	0.0735028899700155	0.01569264	0.04561005	0.01621569059737769	-1
988	0.2222222222222222	0.03822826686270906	0.041666666666666664	0.0	0.019858156028368795	0.006242582824257499	0.0	0.10784313500000002	0.0	-1
989	0.1111111111111111	0.009336519022238558	0.0	0.0	0.10354609929078015	0.06852942963104197	0.027027025000000003	0.10923423500000001	0.01569335405528102	-1
990	0.1111111111111111	0.03455247197206396	0.08333333333333333	0.05693982599189176	0.07801418439716312	0.04565180678653106	0.0	0.008620689999999999	0.2660717608527147	1
991	0.0	0.0	0.0	0.0	0.01843971631205674	0.0022352847589641876	0.153846155	0.38461538500000003	0.0	-1
992	0.0	0.0	0.0	0.0	0.03262411347517731	0.02627907315072405	0.33229813500000005	0.513586955	0.0	-1
993	0.1111111111111111	0.013600441095386877	0.0	0.0	0.07517730496453902	0.05580263164582304	0.00980392	0.09038282	0.0	-1
994	0.0	0.0	0.0	0.0	0.06524822695035462	0.021871817397217014	0.02173913	0.08695652	0.0	-1
995	0.0	0.0	0.0	0.0	0.007092198581560284	0.00250166584422935	0.0	0.2	0.0	-1
996	0.1111111111111111	0.03859584635177357	0.0	0.0	0.04964539007092199	0.02314040905912149	0.0	0.02857143	0.0	-1
997	0.0	0.0	0.0	0.0	0.01702127659574468	0.008489449369537563	0.0	0.083333335	0.7959719547560332	1
998	0.1111111111111111	0.013600441095386877	0.0	0.0	0.08794326241134752	0.027634142149681618	0.015384615	0.07692307500000001	0.059712454284518234	1
999	0.07407407407407407	0.009557066715677265	0.125	0.06415220393568077	0.0921985815602837	0.1269023295854699	0.04761905	0.19479417499999999	0.022359205921294128	-1
1000	0.0	0.0	0.0	0.0	0.025531914893617023	0.029138538987926406	0.0	0.019607845000000002	0.09260770958981505	1
1001	0.18518518518518517	0.028303620657967283	0.0	0.0	0.13333333333333333	0.07437471590717847	0.0106383	0.10460993	0.0	-1
1002	0.18518518518518517	0.0407094284138945	0.0	0.0	0.015602836879432626	0.0033992542837097883	0.0	0.1	0.0	-1
1003	0.0	0.0	0.0	0.0	0.011347517730496455	0.003451372322131233	0.0	0.166666665	0.17908925770098025	1
1004	0.037037037037037035	0.03933100532990259	0.0	0.0	0.03829787234042553	0.019449679820567594	0.10714285500000001	0.183333335	0.0	-1
1005	0.14814814814814814	0.07678327105311522	0.16666666666666666	0.06103949346330797	0.052482269503546106	0.03094211173542339	0.12121211999999999	0.19230371999999998	0.0167577052696336	-1
1006	0.2222222222222222	0.02848741040249954	0.0	0.0	0.10070921985815603	0.03154371199019007	0.0	0.07001521999999999	0.0	-1
1007	0.14814814814814814	0.03587984234883293	0.0	0.0	0.03404255319148936	0.026139356364156763	0.19230768999999998	0.29288767	0.0	-1
1008	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1009	0.0	0.0	0.0	0.0	0.11631205673758865	0.038477782609971846	0.1	0.17239583500000003	0.05137214028800381	-1
1010	0.037037037037037035	0.01047601543833854	0.0	0.0	0.029787234042553193	0.025239607828874126	0.05	0.166666665	0.0	-1
1011	0.07407407407407407	0.02315750781106414	0.0	0.0	0.04964539007092199	0.019696757927095382	0.0	0.027027025000000003	0.0	-1
1012	0.0	0.0	0.08333333333333333	0.03416389559513506	0.019858156028368795	0.010246020293340066	0.0	0.171875	0.0	-1
1013	0.0	0.0	0.0	0.0	0.009929078014184398	0.0040420434242409405	0.214285715	0.333333335	0.0	-1
1014	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.012765957446808512	0.002207488471806084	0.0	0.1	0.0	-1
1015	0.07407407407407407	0.02315750781106414	0.0	0.0	0.005673758865248227	0.0010134063026392044	0.083333335	0.083333335	0.0	-1
1016	0.0	0.0	0.0	0.0	0.029787234042553193	0.008298349895325598	0.19047619	0.376190475	0.0	-1
1017	0.0	0.0	0.0	0.0	0.024113475177304965	0.02166373130384722	0.0	0.04901961	0.0	-1
1018	0.0	0.0	0.0	0.0	0.04397163120567376	0.01032226705402504	0.096774195	0.15161290500000002	0.0	-1
1019	0.0	0.0	0.0	0.0	0.021276595744680854	0.038775820585554927	0.0	0.2	0.0	-1
1020	0.18518518518518517	0.04888807204557985	0.0	0.0	0.02269503546099291	0.007516579319003927	0.0	0.157407405	0.0	-1
1021	0.18518518518518517	0.04091159713287998	0.0	0.0	0.19574468085106383	0.09664110550829949	0.0	0.041686025	0.04874547713760256	-1
1022	0.2222222222222222	0.03372541812166881	0.0	0.0	0.015602836879432626	0.008817599982592853	0.0	0.025641025	0.0	-1
1023	0.037037037037037035	0.018562764197757764	0.0	0.0	0.00425531914893617	0.004458987731612499	0.0	0.25	0.0	-1
1024	0.0	0.0	0.0	0.0	0.021276595744680854	0.010191971957971427	0.0	0.166666665	0.0	-1
1025	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1026	0.07407407407407407	0.025730564234515713	0.0	0.0	0.025531914893617023	0.010261462675866686	0.0	0.1	0.06713359352279523	1
1027	0.25925925925925924	0.08765545550450284	0.29166666666666663	0.13706554912768185	0.04680851063829788	0.041726197932406624	0.027499999999999997	0.20207808	0.0223424546571454	-1
1028	0.0	0.0	0.0	0.0	0.029787234042553193	0.0228802821384669	0.07619047500000001	0.33809524	0.0	-1
1029	0.0	0.0	0.0	0.0	0.08794326241134752	0.06107107176653937	0.2390937	0.306822835	0.0	-1
1030	0.0	0.0	0.0	0.0	0.019858156028368795	0.005607514873831479	0.07142857	0.11904761999999999	0.0	1
1031	0.0	0.0	0.0	0.0	0.02695035460992908	0.04362858905190723	0.052631580000000004	0.10526316000000001	0.0	-1
1032	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1033	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003474535894762986	0.0	0.333333335	0.0	-1
1034	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.36028368794326243	0.14611729383488836	0.012566139999999998	0.07591439999999999	0.0	-1
1035	0.07407407407407407	0.010292225693806285	0.0	0.0	0.012765957446808512	0.0037843486787126858	0.0	0.09090909	0.0	-1
1036	0.2222222222222222	0.05274765668075721	0.08333333333333333	0.13802213820434564	0.09503546099290781	0.05095932207068205	0.041666665	0.13832677	0.0	-1
1037	0.0	0.0	0.0	0.0	0.005673758865248227	0.0008338886147431167	0.5	0.75	0.0	-1
1038	0.0	0.0	0.0	0.0	0.02695035460992908	0.02637852910006436	0.0	0.03508772	0.0	-1
1039	0.1111111111111111	0.027568461679838265	0.0	0.0	0.00425531914893617	0.0017141043747497399	0.0	0.1	0.0	-1
1040	0.0	0.0	0.0	0.0	0.00851063829787234	0.0024321751263340903	0.333333335	0.5	0.0	-1
1041	0.0	0.0	0.0	0.0	0.04680851063829788	0.046001311000765294	0.0	0.14848485	0.0	-1
1042	0.0	0.0	0.0	0.0	0.08510638297872342	0.04800894933338131	0.068965515	0.08416928000000001	0.0	-1
1043	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1044	0.1111111111111111	0.013968020584451386	0.0	0.0	0.11773049645390071	0.04867747577426291	0.0	0.00595238	0.0	-1
1045	0.0	0.0	0.041666666666666664	0.0	0.0921985815602837	0.021654939046358096	0.04040404	0.18168043999999997	0.0	-1
1046	0.037037037037037035	0.028303620657967283	0.0	0.0	0.03120567375886525	0.016461578951071424	0.0	0.010869565	0.0	-1
1047	0.0	0.0	0.0	0.0	0.007092198581560284	0.0015519593663274672	0.6	0.7000000000000001	0.0	-1
1048	0.1111111111111111	0.06101819518470869	0.0	0.0	0.0028368794326241137	0.0031039187326549343	0.0	0.15	0.0	-1
1049	0.0	0.0	0.0	0.0	0.03120567375886525	0.02029708051857378	0.0	0.023809525	0.0	-1
1050	0.0	0.0	0.0	0.0	0.02269503546099291	0.01576860206906602	0.0	0.07142857	0.0	-1
1051	0.2222222222222222	0.07439808858665686	0.041666666666666664	0.0	0.03120567375886525	0.04646720767374101	0.035714285	0.163690475	0.022258260265966147	-1
1052	0.18518518518518517	0.0469766587024444	0.0	0.0	0.021276595744680854	0.01776237900711096	0.0	0.0	0.18098179285777677	1
1053	0.18518518518518517	0.06182687006065061	0.0	0.0	0.021276595744680854	0.04694406840687765	0.041666665	0.195	0.0	1
1054	0.0	0.0	0.0	0.0	0.009929078014184398	0.00999585370891713	0.0	0.035714285	0.0	-1
1055	0.3333333333333333	0.021304294552471972	0.0	0.0	0.04539007092198582	0.011540091885139464	0.0	0.05337995500000001	0.07633166943422752	-1
1056	0.037037037037037035	0.019261165226980334	0.0	0.0	0.02269503546099291	0.004079105140451746	0.0	0.058823530000000006	0.0	-1
1057	0.0	0.0	0.0	0.0	0.01843971631205674	0.008126553397534642	0.0	0.153846155	0.0	-1
1058	0.07407407407407407	0.07976474912699871	0.0	0.0	0.04822695035460993	0.009485482992702953	0.0	0.02777778	0.0	-1
1059	0.07407407407407407	0.09851130306928872	0.08333333333333333	0.038263563066551265	0.06524822695035462	0.03890708083818939	0.06	0.13	0.0	-1
1060	0.0	0.0	0.0	0.0	0.08085106382978724	0.06292770565731749	0.0	0.026315790000000002	0.0	1
1061	0.0	0.0	0.0	0.0	0.04680851063829788	0.02397622796386273	0.060606059999999996	0.16161616	0.0	-1
1062	0.0	0.0	0.0	0.0	0.03971631205673759	0.018613860906560923	0.035714285	0.166666665	0.0	-1
1063	0.0	0.0	0.0	0.0	0.12907801418439718	0.08134660013273869	0.011235954999999999	0.035758875	0.0	-1
1064	0.037037037037037035	0.0	0.0	0.0	0.04539007092198582	0.0346054123552585	0.0	0.10483871	0.0	-1
1065	0.0	0.0	0.0	0.0	0.01843971631205674	0.003636680903185259	0.0	0.07692307500000001	0.0	-1
1066	0.07407407407407407	0.004043374379709612	0.125	0.056180628296815915	0.04822695035460993	0.010394653218499268	0.10810811000000002	0.243243245	0.0	-1
1067	0.07407407407407407	0.07011578753905531	0.0	0.0	0.05106382978723405	0.03717270833738686	0.0	0.06359649	0.0	-1
1068	0.0	0.0	0.125	0.012299002414248621	0.06382978723404256	0.028213948424375544	0.11666666499999999	0.23839869500000002	0.0	-1
1069	0.14814814814814814	0.023770140294063588	0.0	0.0	0.07092198581560284	0.021699866477152753	0.0	0.018867925	0.0	-1
1070	0.07407407407407407	0.0034920051461128465	0.0	0.0	0.025531914893617023	0.012269799575506127	0.0	0.026315790000000002	0.0	-1
1071	0.07407407407407407	0.02352508730012865	0.0	0.0	0.021276595744680854	0.013102860919467205	0.0	0.03125	0.0	-1
1072	0.1111111111111111	0.011762543650064326	0.0	0.0	0.021276595744680854	0.00640163935710099	0.0	0.0	0.1543023493366846	-1
1073	0.2962962962962963	0.04027620974085645	0.0	0.0	0.5304964539007092	0.2895302295391589	0.009946950000000001	0.053912295	0.01774845113630776	-1
1074	0.1111111111111111	0.014151810328983641	0.0	0.0	0.021276595744680854	0.003012422620759509	0.11764706000000001	0.25490196	0.0	-1
1075	0.2962962962962963	0.03556331556699136	0.041666666666666664	0.03359449733521614	0.09078014184397164	0.05853627833043856	0.0	0.026199495	0.0	-1
1076	0.037037037037037035	0.06631133982723764	0.041666666666666664	0.016489773607251856	0.03971631205673759	0.04417478609456397	0.033333335	0.07777778	0.05319507933252059	1
1077	0.0	0.0	0.0	0.0	0.08794326241134752	0.10172668981550419	0.015873014999999997	0.074074075	0.0	-1
1078	0.037037037037037035	0.008895423635361145	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	1
1079	0.0	0.0	0.0	0.0	0.11347517730496455	0.018572607688606184	0.0	0.0175	0.0	-1
1080	0.25925925925925924	0.06904368068369786	0.0	0.0	0.05106382978723405	0.04112730927494294	0.0	0.0447995	0.0131183319176078	1
1081	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1082	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.03404255319148936	0.010317827368498502	0.08695652	0.10869564999999999	0.0	-1
1083	0.0	0.0	0.0	0.0	0.04255319148936171	0.015184714583662886	0.033333335	0.098333335	0.0	-1
1084	0.0	0.0	0.0	0.0	0.007092198581560284	0.004632714526350648	0.0	0.25	0.0	-1
1085	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1086	0.0	0.0	0.0	0.0	0.03971631205673759	0.023699230248862536	0.035714285	0.142857145	0.0	-1
1087	0.25925925925925924	0.12905103227347914	0.041666666666666664	0.05967293763950257	0.07517730496453902	0.07576875136292434	0.0	0.027635059999999996	0.03809532748533305	-1
1088	0.037037037037037035	0.01764381547509649	0.0	0.0	0.07375886524822696	0.05505661337211488	0.083333335	0.22839506000000004	0.036835990970271425	-1
1089	0.2962962962962963	0.02848741040249954	0.0	0.0	0.04964539007092199	0.058332052847177664	0.05128205	0.062881565	0.0	-1
1090	0.0	0.0	0.041666666666666664	0.0013665558238054024	0.028368794326241138	0.018079168439083405	0.023809525	0.21904762	0.030161245133892185	-1
1091	0.1111111111111111	0.09218893585737915	0.08333333333333333	0.1232633353072473	0.028368794326241138	0.03299419285666932	0.0	0.0	0.08768376828866499	1
1092	0.0	0.0	0.0	0.0	0.019858156028368795	0.0058642444720443145	0.07142857	0.20238095	0.0	-1
1093	0.07407407407407407	0.014886969307112662	0.041666666666666664	0.0018220744317405365	0.02695035460992908	0.01094575321813518	0.0	0.025	0.0	-1
1094	0.0	0.0	0.0	0.0	0.014184397163120569	0.004962795436353132	0.0	0.125	0.0	-1
1095	0.14814814814814814	0.026281933468112476	0.0	0.0	0.059574468085106386	0.017575360734342772	0.02222222	0.07777778	0.0	-1
1096	0.07407407407407407	0.014519389818048152	0.0	0.0	0.03971631205673759	0.022860901948592877	0.220833335	0.28500000000000003	0.0	-1
1097	0.0	0.0	0.0	0.0	0.005673758865248227	0.006254164610573375	0.0	0.083333335	0.0	-1
1098	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1099	0.25925925925925924	0.0895963797831281	0.041666666666666664	0.4887714663143989	0.04680851063829788	0.11422418415973457	0.083333335	0.141175645	0.06938349453754365	-1
1100	0.0	0.0	0.0	0.0	0.00851063829787234	0.00048643502526681806	0.0	0.166666665	0.0	-1
1101	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
1102	0.1111111111111111	0.2714206947252343	0.0	0.0	0.019858156028368795	0.016181685780226832	0.03846154	0.10576923	0.0	-1
1103	0.0	0.0	0.0	0.0	0.11489361702127661	0.047971758920360964	0.06172839499999999	0.12654321000000002	0.0	-1
1104	0.037037037037037035	0.0	0.0	0.0	0.10921985815602837	0.10077653521512617	0.063636365	0.11921266000000001	0.03976481538599433	-1
1105	0.0	0.0	0.0	0.0	0.019858156028368795	0.018600348823297853	0.23076923	0.25	0.0	-1
1106	0.0	0.0	0.0	0.0	0.019858156028368795	0.012415674930619737	0.0	0.05128205	0.0	-1
1107	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0014708868621163308	0.0	0.5	0.0	-1
1108	0.0	0.0	0.041666666666666664	0.005967293763950257	0.08794326241134752	0.04445012376896794	0.0515873	0.11123321	0.0	-1
1109	0.0	0.0	0.0	0.0	0.015602836879432626	0.0185501610818236	0.0	0.01818182	0.0	-1
1110	0.1111111111111111	0.09256176647675057	0.08333333333333333	0.04637179428779665	0.052482269503546106	0.039906533844783106	0.005128205	0.03998779	0.012945122516712891	-1
1111	0.07407407407407407	0.0014703179562580407	0.0	0.0	0.019858156028368795	0.004702205244245908	0.0	0.205882355	0.0	-1
1112	0.1111111111111111	0.053299025914353974	0.0	0.0	0.07517730496453902	0.0413189878384707	0.035714285	0.14515306	0.03383898393384017	-1
1113	0.0	0.0	0.0	0.0	0.009929078014184398	0.010647522220501358	0.142857145	0.285714285	0.0	-1
1114	0.1111111111111111	0.01727623598603198	0.0	0.0	0.09361702127659575	0.05982448885040402	0.015151514999999999	0.060606059999999996	0.033086636563231554	-1
1115	0.0	0.0	0.0	0.0	0.00425531914893617	0.02076614286436678	0.0	0.166666665	0.0	-1
1116	0.0	0.0	0.0	0.0	0.012765957446808512	0.0033239726726565903	0.0	0.166666665	0.0	-1
1117	0.0	0.0	0.0	0.0	0.03687943262411348	0.007834692382374553	0.124358975	0.391346155	0.0	-1
1118	0.0	0.0	0.0	0.0	0.007092198581560284	0.00046790416716141546	0.8999999999999999	0.9333333349999999	0.0	-1
1119	0.18518518518518517	0.3760338173129939	0.0	0.0	0.06524822695035462	0.10844940200779594	0.04	0.12190476	0.0	-1
1120	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1121	0.037037037037037035	0.02058445138761257	0.0	0.0	0.015602836879432626	0.0044242423726648696	0.0	0.09090909	0.0	-1
1122	0.14814814814814814	0.04436684433008638	0.0	0.0	0.007092198581560284	0.0017233698038024413	0.0	0.11111111000000001	0.0	-1
1123	0.0	0.0	0.0	0.0	0.03262411347517731	0.005240906793383813	0.04347826	0.05217391500000001	0.0	-1
1124	0.07407407407407407	0.013324756478588494	0.0	0.0	0.04113475177304965	0.013566904490417874	0.0	0.017241379999999997	0.0	-1
1125	0.1111111111111111	0.1081418856827789	0.08333333333333333	0.04960597640413611	0.08510638297872342	0.04618871461114601	0.11076923000000001	0.18507463500000002	0.0	-1
1126	0.07407407407407407	0.03740121301231391	0.0	0.0	0.012765957446808512	0.013000555139571508	0.11111111000000001	0.166666665	0.0729225831794173	-1
1127	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003208154809497824	0.0	0.5	0.0	-1
1128	0.25925925925925924	0.03528763095019298	0.125	0.142577324283697	0.0921985815602837	0.048450383675371377	0.061032865	0.15073184	0.01699350457487072	-1
1129	0.037037037037037035	0.033082154015805915	0.0	0.0	0.052482269503546106	0.013732234490077011	0.049089070000000005	0.25959636	0.0	-1
1130	0.1111111111111111	0.03771365557801874	0.0	0.0	0.04964539007092199	0.02019477473867808	0.0	0.013157895000000001	0.0	-1
1131	0.0	0.0	0.0	0.0	0.055319148936170216	0.04712551640793544	0.025641025	0.07777778	0.0	1
1132	0.0	0.0	0.041666666666666664	0.0	0.009929078014184398	0.03813187326639219	0.125	0.375	0.0	-1
1133	0.0	0.0	0.0	0.0	0.02269503546099291	0.0098752101022322	0.0	0.059523809999999996	0.0	-1
1134	0.0	0.0	0.0	0.0	0.009929078014184398	0.001343487212641688	0.142857145	0.285714285	0.0	-1
1135	0.0	0.0	0.0	0.0	0.03262411347517731	0.02815918313705588	0.0	0.023809525	0.0	-1
1136	0.25925925925925924	0.03289836427127366	0.0	0.0	0.03687943262411348	0.026946956153885083	0.0	0.046875	0.07458769875135463	1
1137	0.037037037037037035	0.010292225693806285	0.0	0.0	0.16312056737588654	0.04220421735377346	0.005847955	0.039508495	0.0	-1
1138	0.07407407407407407	0.14188568277890093	0.0	0.0	0.1021276595744681	0.0164993219473314	0.0	0.00456621	0.0	-1
1139	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1140	0.0	0.0	0.0	0.0	0.024113475177304965	0.021476492425846004	0.0	0.07352941	0.0	-1
1141	0.07407407407407407	0.028671200147031794	0.0	0.0	0.03120567375886525	0.0075281611053198035	0.0	0.036231885	0.052806551534621896	1
1142	0.14814814814814814	0.027568461679838265	0.08333333333333333	0.14212180567576185	0.13900709219858157	0.043715038817359816	0.01020408	0.12534013500000002	0.0	-1
1143	0.0	0.0	0.0	0.0	0.00425531914893617	0.0012739964947464284	0.333333335	0.5	0.0	-1
1144	0.07407407407407407	0.030876677081418856	0.0	0.0	0.00425531914893617	0.004516896663191882	0.0	0.1	0.0	-1
1145	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
1146	0.037037037037037035	0.010365741591619187	0.041666666666666664	0.0169908440759805	0.009929078014184398	0.0016322597515280902	0.291666665	0.43452380999999995	0.0	-1
1147	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1148	0.25925925925925924	0.02880247853703363	0.125	0.09596258675351886	0.43829787234042555	0.2816272651508851	0.037931034999999995	0.12766088	0.0	1
1149	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.015602836879432626	0.017453751978026066	0.1	0.2	0.0	-1
1150	0.3333333333333333	0.16330995118544386	0.0	0.0	0.7574468085106384	0.4286216714524638	0.054282569999999995	0.116545005	0.0070431498375653	1
1151	0.0	0.0	0.0	0.0	0.005673758865248227	0.021078851094895452	0.0	0.125	0.0	-1
1152	0.2222222222222222	0.03958831097224775	0.0	0.0	0.019858156028368795	0.006735966921313843	0.0	0.052631580000000004	0.0	-1
1153	0.0	0.0	0.0	0.0	0.011347517730496455	0.006321338971205459	0.25	0.375	0.0	-1
1154	0.25925925925925924	0.0502358635177357	0.041666666666666664	0.003188630255545939	0.03546099290780142	0.01592572830264596	0.068965515	0.070114945	0.014037103100298291	-1
1155	0.037037037037037035	0.020400661643080315	0.041666666666666664	0.008199334942832414	0.02695035460992908	0.010301998927972254	0.0	0.052631580000000004	0.058632922659958814	1
1156	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013087418536940581	0.333333335	0.6666666649999999	0.0	-1
1157	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1158	0.07407407407407407	0.010096183300863811	0.125	0.11196647383045596	0.03971631205673759	0.012139101873396603	0.1	0.273333335	0.0564622646336023	1
1159	0.07407407407407407	0.018562764197757764	0.041666666666666664	0.003188630255545939	0.03829787234042553	0.021239194491598286	0.0	0.048387095	0.0	1
1160	0.1111111111111111	0.0487042823010476	0.0	0.0	0.05106382978723405	0.036319709775222545	0.0	0.036036034999999994	0.0	-1
1161	0.3333333333333333	0.04726022003308215	0.041666666666666664	0.004858865152826492	0.10638297872340426	0.06382342813204102	0.014062499999999999	0.06410628	0.02368710065302429	-1
1162	0.25925925925925924	0.03867242539974269	0.08333333333333333	0.0635448458069512	0.13900709219858157	0.07996673316262802	0.017719779999999997	0.1231352	0.0	-1
1163	0.0	0.0	0.125	0.020042818749145902	0.2539007092198582	0.04026923469379924	0.0001365	0.129988055	0.0	-1
1164	0.037037037037037035	0.005146112846903143	0.0	0.0	0.019858156028368795	0.022887057483461686	0.07142857	0.142857145	0.19031497282840332	1
1165	0.0	0.0	0.0	0.0	0.011347517730496455	0.0036695731763223484	0.0	0.25	0.0	-1
1166	0.07407407407407407	0.025195903161183603	0.125	0.027331116476108048	0.12907801418439718	0.054332224408641626	0.013745704999999999	0.064207985	0.1417294775886439	-1
1167	0.2222222222222222	0.09527047722845065	0.0	0.0	0.07659574468085106	0.018177249623438953	0.02255639	0.09057171	0.0	-1
1168	0.1111111111111111	0.032285731788274215	0.0	0.0	0.03829787234042553	0.018492252150244217	0.0	0.06321839	0.06334530812746439	1
1169	0.0	0.0	0.0	0.0	0.02269503546099291	0.019768178944254203	0.066666665	0.18888888999999998	0.1404623344592843	1
1170	0.07407407407407407	0.09115971328799852	0.041666666666666664	0.0	0.0624113475177305	0.018889314391878975	0.0	0.117753625	0.0	-1
1171	0.07407407407407407	0.03492005146112847	0.0	0.0	0.028368794326241138	0.023883573673335715	0.0	0.10526316000000001	0.18852187884227545	-1
1172	0.0	0.0	0.0	0.0	0.09645390070921986	0.018745020040935412	0.014925375	0.029850745	0.303823717995438	1
1173	0.0	0.0	0.0	0.0	0.03546099290780142	0.007332235887581677	0.0	0.1	0.0	-1
1174	0.1111111111111111	0.030876677081418856	0.0	0.0	0.03829787234042553	0.015193373349482935	0.0	0.055555555000000006	0.0	-1
1175	0.14814814814814814	0.013232861606322366	0.0	0.0	0.03262411347517731	0.05465155417804281	0.0	0.053333334999999996	0.16088494085758462	1
1176	0.07407407407407407	0.013600441095386877	0.0	0.0	0.011347517730496455	0.013967634296947204	0.07142857	0.166666665	0.0	-1
1177	0.1111111111111111	0.023892666789193162	0.0	0.0	0.04113475177304965	0.008947210699311273	0.0	0.003333335	0.0	-1
1178	0.037037037037037035	0.0	0.0	0.0	0.0822695035460993	0.027807868944419768	0.011494255000000002	0.08908046	0.04972186661252578	-1
1179	0.037037037037037035	0.018195184708693253	0.0	0.0	0.012765957446808512	0.008113041314271574	0.0	0.17857142999999998	0.0	-1
1180	0.4444444444444444	0.10878952574894321	0.041666666666666664	0.0	0.06382978723404256	0.04711112189215846	0.0	0.03577044	0.058691478168835264	-1
1181	0.0	0.0	0.0	0.0	0.029787234042553193	0.029649836240096785	0.0	0.095238095	0.019991505563869225	1
1182	0.1111111111111111	0.027017092446241498	0.3333333333333333	0.17142683610440484	0.059574468085106386	0.022851250461540556	0.099673205	0.15556829	0.0	-1
1183	0.0	0.0	0.08333333333333333	0.08802897098346467	0.15035460992907804	0.1304928729835608	0.044392525	0.086161265	0.0	-1
1184	0.07407407407407407	0.012497702628193346	0.08333333333333333	0.004099667471416207	0.2468085106382979	0.11568465292709688	0.03012987	0.079214705	0.0	-1
1185	0.18518518518518517	0.03161183605954788	0.0	0.0	0.03262411347517731	0.006191622964467642	0.0	0.08	0.0	-1
1186	0.037037037037037035	0.04403602278992832	0.0	0.0	0.014184397163120569	0.0040617324609779305	0.0	0.045454545	0.0	-1
1187	0.2962962962962963	0.048152913067450835	0.0	0.0	0.04539007092198582	0.12347651238219036	0.04054054000000001	0.256756755	0.0	-1
1188	0.3333333333333333	0.14695827972799116	0.20833333333333331	0.4208536418712704	0.16312056737588654	0.16778879705011568	0.01612903	0.09464285500000001	0.009910998286254738	1
1189	0.1111111111111111	0.011211174416467561	0.0	0.0	0.028368794326241138	0.042617113039266144	0.0	0.037698415	0.0	-1
1190	0.0	0.0	0.08333333333333333	0.003644148863481073	0.03829787234042553	0.016765021752547394	0.05747126500000001	0.08193760500000001	0.0	-1
1191	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007690306113742077	0.6666666649999999	0.833333335	0.0	-1
1192	0.0	0.0	0.0	0.0	0.015602836879432626	0.029354037417589296	0.1	0.15	0.0	-1
1193	0.0	0.0	0.0	0.0	0.0028368794326241137	0.005721402440043051	0.0	0.5	0.0	-1
1194	0.0	0.0	0.0	0.0	0.012765957446808512	0.010747897701133505	0.0	0.11111111000000001	0.081035084959132	1
1195	0.0	0.0	0.0	0.0	0.03971631205673759	0.011003276089398583	0.0	0.002232145	0.0	-1
1196	0.0	0.0	0.0	0.0	0.011347517730496455	0.002895446578969155	0.0	0.125	0.0	-1
1197	0.0	0.0	0.0	0.0	0.00425531914893617	0.0059762017389923365	0.0	0.333333335	0.0	-1
1198	0.037037037037037035	0.012681492372725601	0.0	0.0	0.03120567375886525	0.006481939740680163	0.04347826	0.06521739	0.0	-1
1199	0.0	0.0	0.0	0.0	0.03120567375886525	0.006165370916257107	0.045454545	0.09090909	0.0	-1
1200	0.3333333333333333	0.09081051277338724	0.16666666666666666	0.032797339771329655	0.014184397163120569	0.0036899571202382918	0.0625	0.291666665	0.0	-1
1201	0.0	0.0	0.0	0.0	0.01702127659574468	0.025734729193877853	0.0	0.166666665	0.0	-1
1202	0.037037037037037035	0.0029406359125160814	0.08333333333333333	0.061267252767275536	0.029787234042553193	0.011750687367088607	0.041666665	0.15972222000000003	0.0	1
1203	0.2222222222222222	0.06432641058628928	0.0	0.0	0.00851063829787234	0.00606885602951935	0.0	0.09090909	0.0	-1
1204	0.18518518518518517	0.01580591802977394	0.0	0.0	0.05106382978723405	0.016801311348126232	0.02857143	0.085714285	0.0	-1
1205	0.4074074074074074	0.2201333311156037	0.0	0.0	0.08510638297872342	0.06003523974371102	0.048406865	0.09907522	0.056184407075318354	-1
1206	0.2222222222222222	0.03719904429332843	0.08333333333333333	0.19983601330114334	0.07517730496453902	0.039208844002686684	0.06034483	0.110988615	0.0	-1
1207	0.0	0.0	0.0	0.0	0.014184397163120569	0.009091702257963147	0.0	0.1	0.1184167156581482	1
1208	0.14814814814814814	0.05495313361514427	0.125	0.025736801348335076	0.014184397163120569	0.008524194728485193	0.0	0.066666665	0.0	-1
1209	0.2962962962962963	0.09082276541077008	0.0	0.0	0.23120567375886528	0.10656496265708497	0.04191617	0.10526328500000001	0.014611990859662215	1
1210	0.14814814814814814	0.049182135636831464	0.0	0.0	0.014184397163120569	0.0069374900032100955	0.36111111	0.31547619	0.0	-1
1211	0.07407407407407407	0.03675794890645102	0.041666666666666664	0.005466223295221609	0.0624113475177305	0.03182559061739737	0.0	0.022727275	0.0	-1
1212	0.14814814814814814	0.016835140599154565	0.08333333333333333	0.019678403862797796	0.04255319148936171	0.023669420931424868	0.0	0.029411765000000003	0.11177402612995253	-1
1213	0.0	0.0	0.0	0.0	0.03404255319148936	0.015125812928534868	0.041666665	0.166666665	0.0	-1
1214	0.14814814814814814	0.04943944127917662	0.08333333333333333	0.15032114061859425	0.009929078014184398	0.003926225561082175	0.083333335	0.09444444499999999	0.0	-1
1215	0.07407407407407407	0.007719169270354714	0.041666666666666664	0.011843483806313487	0.03120567375886525	0.007564836761214627	0.09090909	0.333333335	0.0	-1
1216	0.0	0.0	0.0	0.0	0.03120567375886525	0.011419641307454348	0.0	0.04761905	0.15360764267901889	1
1217	0.0	0.0	0.0	0.0	0.029787234042553193	0.010118138070207713	0.00952381	0.14169001	0.0	-1
1218	0.07407407407407407	0.02095203087667708	0.0	0.0	0.021276595744680854	0.017903511347398062	0.08823529499999999	0.22549019500000003	0.0	-1
1219	0.0	0.0	0.0	0.0	0.021276595744680854	0.005536093858989025	0.244444445	0.36000000000000004	0.0	-1
1220	0.0	0.0	0.0	0.0	0.00425531914893617	0.004829604893720551	0.555555555	0.5	0.0	-1
1221	0.07407407407407407	0.10384120566072412	0.0	0.0	0.024113475177304965	0.010446771256920713	0.3125	0.42708333499999995	0.0	-1
1222	0.0	0.0	0.0	0.0	0.03546099290780142	0.007354434310581654	0.0625	0.15972222000000003	0.0	-1
1223	0.0	0.0	0.0	0.0	0.029787234042553193	0.008593685446380452	0.0	0.04761905	0.0	-1
1224	0.0	0.0	0.0	0.0	0.011347517730496455	0.002200539400016558	0.0	0.375	0.0	-1
1225	0.07407407407407407	0.017460025730564235	0.0	0.0	0.007092198581560284	0.002698556211599253	0.0	0.02857143	0.0	-1
1226	0.14814814814814814	0.06726704649880536	0.041666666666666664	0.015943151277729693	0.021276595744680854	0.012909831145991686	0.0	0.06315789499999999	0.04450563850163449	1
1227	0.1111111111111111	0.025362984745451202	0.041666666666666664	0.008199334942832414	0.014184397163120569	0.009484710874387346	0.025641025	0.19505494499999998	0.0	-1
1228	0.07407407407407407	0.015622128285241682	0.0	0.0	0.06808510638297872	0.022478377107232883	0.042857145	0.125440475	0.015313930129933791	1
1229	0.2222222222222222	0.07912148502113582	0.0	0.0	0.04113475177304965	0.015568816255117147	0.0	0.058823530000000006	0.06308424653100926	1
1230	0.0	0.0	0.0	0.0	0.007092198581560284	0.004414976943612168	0.0	0.1	0.0	-1
1231	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.015602836879432626	0.016770426585389346	0.0	0.18181818	0.0	-1
1232	0.5925925925925926	0.11537094897996691	0.125	0.06992210631804309	0.22127659574468087	0.09031480045243036	0.00085034	0.05626464499999999	0.004242647344753154	-1
1233	0.0	0.0	0.0	0.0	0.00851063829787234	0.005431857782146135	0.5	0.6666666649999999	0.0	-1
1234	0.18518518518518517	0.09751577529865833	0.16666666666666666	0.08734569307156197	0.04113475177304965	0.02297425722053809	0.044117645	0.04460784500000001	0.0	-1
1235	0.2962962962962963	0.11821356368314648	0.0	0.0	0.04255319148936171	0.026665904813674333	0.0	0.06451613	0.0	-1
1236	0.0	0.0	0.0	0.0	0.007092198581560284	0.002081633060584103	0.2	0.3	0.0	-1
1237	0.0	0.0	0.0	0.0	0.00425531914893617	0.0031965730231819475	0.0	0.333333335	0.0	-1
1238	0.0	0.0	0.0	0.0	0.011347517730496455	0.008315722574799414	0.0	0.375	0.0	-1
1239	0.0	0.0	0.0	0.0	0.03262411347517731	0.006543709268470291	0.21739130499999998	0.369565215	0.0	-1
1240	0.0	0.0	0.0	0.0	0.03120567375886525	0.030753503271812244	0.0	0.16179653500000002	0.0	1
1241	0.1111111111111111	0.04231758867855173	0.0	0.0	0.06524822695035462	0.02106779324542893	0.021276595000000002	0.102245865	0.0	-1
1242	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1243	0.18518518518518517	0.007351589781290203	0.0	0.0	0.07943262411347518	0.010220154305445511	0.042372879999999995	0.09661017	0.0	-1
1244	0.0	0.0	0.0	0.0	0.005673758865248227	0.003717753407396395	0.0	0.25	0.0	-1
1245	0.6296296296296295	0.966459830178276	1.0	0.9340105375119573	1.0	1.0	0.024256425	0.07715719	0.0021114027403308436	-1
1246	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1247	0.0	0.0	0.0	0.0	0.04255319148936171	0.022850864401224573	0.033333335	0.11666666499999999	0.0	-1
1248	0.18518518518518517	0.04999081051277338	0.041666666666666664	0.005921741903156743	0.12056737588652483	0.04993264225336339	0.029990840000000005	0.096126005	0.010836690239907099	1
1249	0.0	0.0	0.25	0.23777122338632528	0.03829787234042553	0.016985549491845442	0.1010101	0.157821915	0.0	-1
1250	0.0	0.0	0.0	0.0	0.005673758865248227	0.0011465968452717855	0.25	0.375	0.0	-1
1251	0.0	0.0	0.0	0.0	0.014184397163120569	0.0058661747689915085	0.0	0.1	0.0	-1
1252	0.14814814814814814	0.04939900753537952	0.041666666666666664	0.08741402086275224	0.03404255319148936	0.036888761527433575	0.018518520000000004	0.067901235	0.014500813979998257	-1
1253	0.0	0.0	0.0	0.0	0.02269503546099291	0.008338886147431166	0.0	0.09375	0.0	-1
1254	0.2222222222222222	0.37268394302517915	0.041666666666666664	0.1725504486858288	0.011347517730496455	0.005334107505640137	0.0	0.1127451	0.03832476982680171	-1
1255	0.2962962962962963	0.044752802793604114	0.0	0.0	0.21843971631205675	0.12167985560573762	0.006369425	0.044161360000000004	0.0	-1
1256	0.037037037037037035	0.0	0.0	0.0	0.011347517730496455	0.010099317667444414	0.0	0.11111111000000001	0.0	-1
1257	0.14814814814814814	0.01738650983275133	0.041666666666666664	0.0	0.04539007092198582	0.04333827228264379	0.0	0.185185185	0.0	-1
1258	0.0	0.0	0.0	0.0	0.03829787234042553	0.005302141775408317	0.074074075	0.185185185	0.0	-1
1259	0.1111111111111111	0.08123506708325674	0.0	0.0	0.024113475177304965	0.011340499100190407	0.0	0.058823530000000006	0.0	-1
1260	0.37037037037037035	0.2018011394964161	0.20833333333333331	0.2771602969981324	0.30212765957446813	0.2119813015636386	0.015555554999999999	0.06695849000000001	0.00709989309738506	1
1261	0.0	0.0	0.0	0.0	0.009929078014184398	0.002547992989492857	0.285714285	0.7142857150000002	0.0	-1
1262	0.18518518518518517	0.010659805182870795	0.0	0.0	0.011347517730496455	0.005408694209514382	0.0	0.13888889	0.0	-1
1263	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010713152342185874	0.25	0.333333335	0.0	-1
1264	0.037037037037037035	0.03234699503767689	0.0	0.0	0.03120567375886525	0.011971706454405682	0.0	0.083333335	0.0	-1
1265	0.037037037037037035	0.08693254916375666	0.20833333333333331	0.6257686876508904	0.2	0.06566172418676448	0.048423425	0.10275901000000001	0.0	-1
1266	0.037037037037037035	0.004778533357838633	0.0	0.0	0.021276595744680854	0.007342852524265778	0.0	0.033333335	0.0	-1
1267	0.0	0.0	0.0	0.0	0.04255319148936171	0.015702971947381506	0.033333335	0.066666665	0.0	-1
1268	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1269	0.4444444444444444	0.09737180665318873	0.08333333333333333	0.0050107046872864755	0.03404255319148936	0.02391175602775887	0.10215054	0.18095238	0.0	-1
1270	0.0	0.0	0.0	0.0	0.03262411347517731	0.044463635845281936	0.04347826	0.15942029	0.011831761175179287	-1
1271	0.0	0.0	0.0	0.0	0.012765957446808512	0.004864350252668181	0.22222222000000003	0.27777778	0.0	-1
1272	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003011264442127921	0.333333335	0.6666666649999999	0.0	-1
1273	0.0	0.0	0.0	0.0	0.05106382978723405	0.026294515540199744	0.037037034999999996	0.20138889	0.0	-1
1274	0.0	0.0	0.0	0.0	0.12056737588652483	0.048923816848338554	0.01764706	0.07098039	0.0	-1
1275	0.2222222222222222	0.08086748759419224	0.08333333333333333	0.14895458479478885	0.07092198581560284	0.04274065210874455	0.055555555000000006	0.111882715	0.027914965073507828	-1
1276	0.0	0.0	0.0	0.0	0.014184397163120569	0.005310249025829431	0.0	0.3	0.0	-1
1277	0.0	0.0	0.041666666666666664	0.003188630255545939	0.014184397163120569	0.015577833502703602	0.0	0.09090909	0.1678246453365757	1
1278	0.0	0.0	0.0	0.0	0.012765957446808512	0.004246654981715976	0.0	0.11111111000000001	0.0	-1
1279	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1280	0.07407407407407407	0.033449733504870426	0.0	0.0	0.13333333333333333	0.10884091236496427	0.0	0.08829787	0.0	-1
1281	0.0	0.0	0.0	0.0	0.09078014184397164	0.03609721078114817	0.0234375	0.109375	0.0	1
1282	0.1111111111111111	0.004778533357838633	0.0	0.0	0.02269503546099291	0.00524654920109211	0.0	0.066666665	0.0	-1
1283	0.37037037037037035	0.07640752313912882	0.0	0.0	0.011347517730496455	0.005046570358143425	0.0	0.020833334999999998	0.0	-1
1284	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003937807347398051	0.0	0.333333335	0.0	-1
1285	0.0	0.0	0.0	0.0	0.021276595744680854	0.022152096626061227	0.066666665	0.233333335	0.055669139516936215	-1
1286	0.0	0.0	0.0	0.0	0.055319148936170216	0.01635811499254414	0.373873875	0.45045045	0.0	-1
1287	0.18518518518518517	0.01874655394229002	0.0	0.0	0.014184397163120569	0.002686974425283376	0.0	0.083333335	0.0	-1
1288	0.1111111111111111	0.03933100532990259	0.0	0.0	0.005673758865248227	0.003378021008025229	0.0	0.083333335	0.0	-1
1289	0.0	0.0	0.08333333333333333	0.024142486220562108	0.01702127659574468	0.007378370001529014	0.0	0.07142857	0.0	-1
1290	0.037037037037037035	0.010733321080683696	0.041666666666666664	0.14685919919828722	0.014184397163120569	0.002940229485285092	0.07142857	0.18452381	0.0375775642926586	1
1291	0.0	0.0	0.0	0.0	0.012765957446808512	0.010733999557554452	0.0	0.11111111000000001	0.0	-1
1292	0.0	0.0	0.0	0.0	0.03829787234042553	0.024679628460501493	0.0	0.06172839499999999	0.0	-1
1293	0.0	0.0	0.0	0.0	0.012765957446808512	0.0024283145301233454	0.11111111000000001	0.36111111	0.0	-1
1294	0.1111111111111111	0.006003798320161734	0.0	0.0	0.03262411347517731	0.011711116262298458	0.04	0.15	0.025292971462378612	1
1295	0.14814814814814814	0.13207131042087852	0.16666666666666666	0.18539607342959957	0.09787234042553192	0.12705464093923927	0.052631580000000004	0.08746867	0.01242452105452418	1
1296	0.14814814814814814	0.017570299577283587	0.0	0.0	0.009929078014184398	0.004238933791610843	0.09090909	0.36363636499999996	0.0	-1
1297	0.18518518518518517	0.05182870795809594	0.0	0.0	0.04680851063829788	0.03177192833307928	0.0	0.02777778	0.1235918064789345	1
1298	0.0	0.0	0.0	0.0	0.1645390070921986	0.12484895406062174	0.047826085	0.103933745	0.0	-1
1299	0.0	0.0	0.0	0.0	0.029787234042553193	0.014881768145119418	0.142857145	0.285714285	0.0	-1
1300	0.07407407407407407	0.004043374379709612	0.0	0.0	0.015602836879432626	0.022607646888591165	0.12179487	0.223443225	0.0	-1
1301	0.2962962962962963	0.09860319794155485	0.0	0.0	0.10070921985815603	0.056213165040688025	0.013513515	0.05405405500000001	0.09362046829823552	1
1302	0.07407407407407407	0.005697482080499907	0.0	0.0	0.03971631205673759	0.012741509186411853	0.0	0.033333335	0.0	-1
1303	0.037037037037037035	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
1304	0.14814814814814814	0.2886295411505238	0.0	0.0	0.011347517730496455	0.010442138542394362	0.083333335	0.083333335	0.0	-1
1305	0.37037037037037035	0.09084727072229369	0.125	0.3589486630528857	0.1574468085106383	0.059214739419149766	0.002118645	0.040729850000000005	0.006951990102134668	-1
1306	0.0	0.0	0.0	0.0	0.01843971631205674	0.0076184990385836406	0.07692307500000001	0.23076923	0.0	-1
1307	0.0	0.0	0.0	0.0	0.00851063829787234	0.0012971600673781815	0.2	0.4	0.0	-1
1308	0.0	0.0	0.0	0.0	0.01702127659574468	0.019602173339621182	0.0	0.09090909	0.11167909721358399	1
1309	0.0	0.0	0.0	0.0	0.012765957446808512	0.003247532882971804	0.0	0.22222222000000003	0.0	-1
1310	0.0	0.0	0.0	0.0	0.024113475177304965	0.03101139103939124	0.29411764500000004	0.470588235	0.0	-1
1311	0.0	0.0	0.0	0.0	0.009929078014184398	0.006833253926367206	0.142857145	0.285714285	0.0	1
1312	0.18518518518518517	0.07921337989340194	0.0	0.0	0.08652482269503546	0.028678047164007157	0.023809525	0.10370370500000001	0.0	-1
1313	0.0	0.0	0.0	0.0	0.00425531914893617	0.0014454069322214023	0.0	0.333333335	0.0	-1
1314	0.18518518518518517	0.020878514978864178	0.0	0.0	0.00425531914893617	0.0006300491755836881	0.0	0.166666665	0.0	-1
1315	0.1111111111111111	0.02315750781106414	0.0	0.0	0.04397163120567376	0.017849463009713067	0.02857143	0.11904761999999999	0.0	-1
1316	0.18518518518518517	0.5104760154383385	0.0	0.0	0.005673758865248227	0.03182095790287102	0.0	0.1	0.0	-1
1317	0.0	0.0	0.0	0.0	0.014184397163120569	0.0030286371216017363	0.2	0.38333333500000005	0.0	-1
1318	0.1111111111111111	0.06003798320161735	0.0	0.0	0.13617021276595745	0.045160795728000115	0.0371134	0.07202871500000001	0.0	-1
1319	0.18518518518518517	0.041046376291122955	0.041666666666666664	0.05625654807998906	0.059574468085106386	0.03731149357771719	0.045454545	0.08897129000000001	0.012844026843586783	-1
1320	0.2222222222222222	0.08265943760338172	0.0	0.0	0.029787234042553193	0.019590591553305305	0.0	0.04347826	0.0	-1
1321	0.037037037037037035	0.005146112846903143	0.0	0.0	0.07092198581560284	0.030524859491517262	0.05	0.10734753	0.0	-1
1322	0.0	0.0	0.0	0.0	0.03120567375886525	0.01500227387527097	0.045454545	0.13030303	0.0	-1
1323	0.2222222222222222	0.03560269908472707	0.0	0.0	0.03971631205673759	0.015578550470869128	0.0	0.103535355	0.05449603416986328	1
1324	0.0	0.0	0.041666666666666664	0.03553045141894046	0.025531914893617023	0.013210957590204478	0.0	0.078431375	0.0	-1
1325	0.14814814814814814	0.03686822275317037	0.0	0.0	0.09361702127659575	0.066436214776498	0.057142855	0.08629869999999999	0.025326892061871394	1
1326	0.0	0.0	0.0	0.0	0.03404255319148936	0.018774075618036002	0.0	0.08603896	0.0	-1
1327	0.0	0.0	0.0	0.0	0.01702127659574468	0.004007298065293311	0.0	0.083333335	0.0	-1
1328	0.1111111111111111	0.04557985664399926	0.0	0.0	0.014184397163120569	0.006159966081098794	0.0	0.07638889	0.0	-1
1329	0.07407407407407407	0.005329902591435397	0.0	0.0	0.03262411347517731	0.007327410141739156	0.041666665	0.15416666499999998	0.0	-1
1330	0.07407407407407407	0.016357287263370702	0.0	0.0	0.009929078014184398	0.004914537994142432	0.0	0.03125	0.0	-1
1331	0.18518518518518517	0.029038779636096305	0.041666666666666664	0.005466223295221609	0.07659574468085106	0.037138928111856505	0.02542373	0.127118645	0.0	-1
1332	0.07407407407407407	0.03197941554861238	0.0	0.0	0.15035460992907804	0.07311586134720713	0.003144655	0.047889669999999995	0.0	-1
1333	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.08936170212765958	0.051420042773862494	0.015873014999999997	0.11564626000000001	0.0	-1
1334	0.1111111111111111	0.03749310788458004	0.0	0.0	0.025531914893617023	0.02565288457830018	0.11111111000000001	0.14722222000000001	0.0	-1
1335	0.0	0.0	0.0	0.0	0.012765957446808512	0.007620815395846817	0.11111111000000001	0.22222222000000003	0.0	-1
1336	0.14814814814814814	0.05902713960668995	0.041666666666666664	0.06229216963512959	0.029787234042553193	0.03781993714723005	0.0	0.022727275	0.04571793409459977	-1
1337	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1338	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1339	0.1111111111111111	0.006248851314096673	0.0	0.0	0.08794326241134752	0.034591410276729045	0.04761905	0.2015873	0.0	-1
1340	0.0	0.0	0.0	0.0	0.012765957446808512	0.003960970920029804	0.11111111000000001	0.333333335	0.0	-1
1341	0.0	0.0	0.08333333333333333	0.003188630255545939	0.03262411347517731	0.00460688363358499	0.0	0.06	0.0	-1
1342	0.3333333333333333	0.2669974882190774	0.0	0.0	0.11347517730496455	0.10013100814030995	0.011363635	0.08197149999999999	0.02230468871651176	1
1343	0.0	0.0	0.0	0.0	0.014184397163120569	0.07623131753109992	0.1	0.29	0.0	-1
1344	0.0	0.0	0.0	0.0	0.012765957446808512	0.00598295778178205	0.0	0.11111111000000001	0.0	-1
1345	0.18518518518518517	0.03925748943208968	0.0	0.0	0.11914893617021277	0.028787133206524113	0.0	0.032945735	0.011538784948641644	-1
1346	0.37037037037037035	0.07664522451755192	0.0	0.0	0.024113475177304965	0.008549674658380121	0.0	0.02	0.0	-1
1347	0.0	0.0	0.0	0.0	0.011347517730496455	0.011118514863241556	0.0	0.142857145	0.039079303873155787	1
1348	0.0	0.0	0.0	0.0	0.03546099290780142	0.013131043264624932	0.0	0.17809524	0.0	-1
1349	0.2222222222222222	0.10549531336151442	0.0	0.0	0.11347517730496455	0.11688470010999717	0.055421685	0.12885829	0.0016026640534923108	-1
1350	0.0	0.0	0.0	0.0	0.028368794326241138	0.01517310522343015	0.0	0.11964285500000002	0.0	-1
1351	0.2222222222222222	0.04135269251975739	0.0	0.0	0.12198581560283689	0.04728226159379651	0.001937985	0.0393134	0.016340643058789635	1
1352	0.07407407407407407	0.004778533357838633	0.0	0.0	0.03262411347517731	0.01980871519635977	0.04	0.126666665	0.0	-1
1353	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1354	0.0	0.0	0.0	0.0	0.03687943262411348	0.03198503320129141	0.0	0.09027778	0.0	-1
1355	0.07407407407407407	0.029773938614225323	0.0	0.0	0.025531914893617023	0.014616214330636295	0.05	0.145	0.0	-1
1356	0.0	0.0	0.0	0.0	0.024113475177304965	0.010873367053660953	0.0	0.058823530000000006	0.0	-1
1357	0.0	0.0	0.0	0.0	0.02695035460992908	0.006519001456890969	0.19298245500000002	0.41403509	0.0	-1
1358	0.6666666666666666	0.18896342584083808	0.16666666666666666	0.03074750603562155	0.25248226950354613	0.1535855903545186	0.018229165	0.054025335	0.0	1
1359	0.14814814814814814	0.036022789928321995	0.041666666666666664	0.014121076845989157	0.04539007092198582	0.02080485912214167	0.0	0.02777778	0.06446656745508415	1
1360	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1361	0.0	0.0	0.0	0.0	0.0028368794326241137	0.004748532389509415	0.0	0.25	0.0	-1
1362	0.2222222222222222	0.024045824910861973	0.0	0.0	0.04113475177304965	0.0441159892337549	0.024242424999999998	0.13030303	0.0	1
1363	0.07407407407407407	0.01157875390553207	0.0	0.0	0.03829787234042553	0.0188056497727052	0.0	0.07936508	0.0	-1
1364	0.0	0.0	0.0	0.0	0.01702127659574468	0.0035903537579217524	0.333333335	0.45833333499999995	0.0	-1
1365	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1366	0.0	0.0	0.0	0.0	0.01702127659574468	0.008199904711640648	0.0	0.09090909	0.0	-1
1367	0.0	0.0	0.08333333333333333	0.006923882840614039	0.02695035460992908	0.028425255359243572	0.04761905	0.21995464999999997	0.0	-1
1368	0.07407407407407407	0.008160264657232125	0.0	0.0	0.025531914893617023	0.013544667460691391	0.029411765000000003	0.11764706000000001	0.0	-1
1369	0.1111111111111111	0.0181584267597868	0.16666666666666666	0.14640368059035208	0.12907801418439718	0.14868278122842918	0.09090909	0.23316498500000002	0.03825125673823091	-1
1370	0.1111111111111111	0.10255467744899834	0.0	0.0	0.0	0.0	0.0	0.25	0.0	-1
1371	0.037037037037037035	0.004594743613306377	0.0	0.0	0.0723404255319149	0.017835785471367046	0.0	0.020408165000000002	0.0	-1
1372	0.0	0.0	0.0	0.0	0.011347517730496455	0.016886244448548113	0.208333335	0.354166665	0.0	-1
1373	0.0	0.0	0.0	0.0	0.03404255319148936	0.02281611904227694	0.354166665	0.4375	0.0	-1
1374	0.18518518518518517	0.03925748943208968	0.0	0.0	0.028368794326241138	0.010906954233976994	0.136363635	0.227272725	0.0	-1
1375	0.0	0.0	0.0	0.0	0.03546099290780142	0.028395230968034018	0.06	0.20488889	0.0	-1
1376	0.0	0.0	0.041666666666666664	0.07834920056484307	0.029787234042553193	0.013075836750624705	0.0	0.21482684	0.0	-1
1377	0.18518518518518517	0.05789376952766035	0.125	0.19746731653988064	0.012765957446808512	0.013886561792736068	0.0	0.10416666499999999	0.0	-1
1378	0.6296296296296295	0.16428352630031245	0.3333333333333333	0.27221032811005325	0.08794326241134752	0.05444986563874724	0.037262875	0.16993407	0.21971256409651818	-1
1379	0.037037037037037035	0.004594743613306377	0.0	0.0	0.00425531914893617	0.0012855782810623048	0.0	0.4	0.0	-1
1380	0.0	0.0	0.0	0.0	0.00425531914893617	0.0009188217144700904	0.0	0.166666665	0.0	-1
1381	0.0	0.0	0.0	0.0	0.007092198581560284	0.0005559257431620777	0.0	0.25	0.0	-1
1382	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1383	0.2962962962962963	0.08705507564785885	0.0	0.0	0.028368794326241138	0.009529236407931414	0.04761905	0.08412698499999999	0.04807478549027028	1
1384	0.14814814814814814	0.039625068921154194	0.125	0.5631121031294128	0.03829787234042553	0.03436216727797365	0.11111111000000001	0.180555555	0.08213913308154004	-1
1385	0.0	0.0	0.0	0.0	0.009929078014184398	0.0022468665452800643	0.285714285	0.5	0.0	-1
1386	0.0	0.0	0.08333333333333333	0.6231494556552635	0.03687943262411348	0.01507504609774482	0.0	0.07142857	0.0	1
1387	0.5555555555555556	0.0877352727439809	0.0	0.0	0.04680851063829788	0.01851012535746089	0.02173913	0.08787118499999999	0.052611508079936746	-1
1388	0.0	0.0	0.0	0.0	0.01702127659574468	0.005779311371622434	0.02777778	0.125	0.0	-1
1389	0.37037037037037035	0.054774253629847454	0.08333333333333333	0.06286156789504851	0.11063829787234043	0.05113050434696661	0.01190476	0.06229195999999999	0.0	-1
1390	0.07407407407407407	0.06135514306193713	0.29166666666666663	0.05238463991254042	0.33049645390070925	0.18420812231610142	0.009174735000000002	0.09522915500000001	0.02465946624763171	1
1391	0.18518518518518517	0.06279482936960118	0.0	0.0	0.11205673758865249	0.02764612170086673	0.0	0.014109345000000002	0.0	-1
1392	0.3333333333333333	0.28647515600073514	0.16666666666666666	0.07455321218056755	0.10638297872340426	0.31110938948114897	0.01470588	0.160087755	0.044679251837426895	1
1393	0.0	0.0	0.0	0.0	0.007092198581560284	0.0031039187326549343	0.1	0.133333335	0.0	-1
1394	0.14814814814814814	0.05311523616982172	0.0	0.0	0.02695035460992908	0.02050265722568059	0.10526316000000001	0.254385965	0.0	-1
1395	0.3333333333333333	0.08582981069656312	0.08333333333333333	0.04646289800938368	0.11489361702127661	0.057391611798328475	0.005747125	0.059770115000000006	0.0	-1
1396	0.0	0.0	0.0	0.0	0.052482269503546106	0.021276706611897133	0.027027025000000003	0.026576575	0.0	1
1397	0.037037037037037035	0.0012865282117257857	0.0	0.0	0.028368794326241138	0.007161404539422497	0.0	0.007142855	0.0	-1
1398	0.3333333333333333	0.06663297188016909	0.08333333333333333	0.029608709515783718	0.17021276595744683	0.07606257922020017	0.023255815	0.122715135	0.006750686075320034	-1
1399	0.2222222222222222	0.053299025914353974	0.0	0.0	0.01843971631205674	0.014917340774849087	0.0	0.066666665	0.0	-1
1400	0.1111111111111111	0.018195184708693253	0.0	0.0	0.03120567375886525	0.010614707158500923	0.1	0.283333335	0.0	-1
1401	0.07407407407407407	0.038779636096305824	0.041666666666666664	0.19928939097162118	0.07801418439716312	0.045957107190714226	0.0	0.017431975000000002	0.0	-1
1402	0.18518518518518517	0.013122587759603014	0.20833333333333331	0.04357035484899558	0.1347517730496454	0.05520201848354049	0.098333335	0.18361728500000002	0.0	-1
1403	0.0	0.0	0.0	0.0	0.015602836879432626	0.005970410845834398	0.0	0.12121211999999999	0.0	-1
1404	0.037037037037037035	0.009924646204741774	0.0	0.0	0.005673758865248227	0.0006949071789525972	0.2	0.4	0.0	-1
1405	0.37037037037037035	0.09332843227347913	0.29166666666666663	0.09930305652985924	0.12907801418439718	0.06647454497627327	0.01	0.027261905	0.0	-1
1406	0.2222222222222222	0.06861483797096121	0.08333333333333333	0.04591627567986152	0.015602836879432626	0.008047025132271075	0.0	0.075	0.0	1
1407	0.1111111111111111	0.08344054401764381	0.0	0.0	0.0028368794326241137	0.001436141503168701	0.0	0.125	0.0	-1
1408	0.18518518518518517	0.07241315934570851	0.16666666666666666	0.11205757755204299	0.024113475177304965	0.009892775810705828	0.0	0.04347826	0.0	-1
1409	0.14814814814814814	0.05807755927219261	0.0	0.0	0.025531914893617023	0.013151118361677903	0.0	0.17293233000000002	0.0	-1
1410	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.01843971631205674	0.012637383412185477	0.066666665	0.10392156999999999	0.07220224451686545	1
1411	0.0	0.0	0.0	0.0	0.00851063829787234	0.009242265480069543	0.0	0.166666665	0.0	-1
1412	0.0	0.0	0.0	0.0	0.07092198581560284	0.02315971203554249	0.0	0.045000000000000005	0.0	-1
1413	0.0	0.0	0.0	0.0	0.03262411347517731	0.017075413625812885	0.04347826	0.057971015	0.0	-1
1414	0.0	0.0	0.0	0.0	0.10496453900709221	0.07498312910141831	0.013513515	0.04556789	0.0	-1
1415	0.0	0.0	0.0	0.0	0.10496453900709221	0.06400674207469215	0.027027025000000003	0.106444905	0.07668477629709083	-1
1416	0.07407407407407407	0.005954787722845065	0.0	0.0	0.00425531914893617	0.006207837465309869	0.0	0.2	0.13698117232461102	-1
1417	0.0	0.0	0.0	0.0	0.00425531914893617	0.0016214500842227269	0.0	0.333333335	0.0	-1
1418	0.0	0.0	0.0	0.0	0.019858156028368795	0.008205695604798585	0.0	0.07692307500000001	0.3428535965173795	1
1419	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1420	0.037037037037037035	0.0033082154015805915	0.041666666666666664	0.022320411788821572	0.03546099290780142	0.05685383084600674	0.0	0.07692307500000001	0.08778785119040147	1
1421	0.0	0.0	0.0	0.0	0.009929078014184398	0.002964937296864415	0.0	0.083333335	0.0	-1
1422	0.0	0.0	0.041666666666666664	0.03780804445861613	0.02269503546099291	0.005165476696880973	0.0	0.11764706000000001	0.0	-1
1423	0.0	0.0	0.0	0.0	0.01702127659574468	0.006549500161628229	0.083333335	0.26388889	0.0	-1
1424	0.25925925925925924	0.05862892850578937	0.0	0.0	0.019858156028368795	0.005767729585306557	0.058823530000000006	0.205882355	0.0	-1
1425	0.0	0.0	0.041666666666666664	0.025053523436432378	0.08936170212765958	0.03387556679530753	0.0	0.01612903	0.061056422857616414	1
1426	0.14814814814814814	0.06550266495129571	0.0	0.0	0.012765957446808512	0.008528827443011543	0.1	0.25	0.0	-1
1427	0.5185185185185185	0.09084225826134901	0.08333333333333333	0.05496591203935681	0.07943262411347518	0.025022835402716496	0.09420289999999999	0.12677708999999998	0.06835018410118895	-1
1428	0.18518518518518517	0.04037248053666605	0.041666666666666664	0.016854188493599962	0.03404255319148936	0.024733952551253244	0.0	0.040178570000000004	0.17818772218974557	-1
1429	0.4074074074074074	0.22228634442198125	0.0	0.0	0.08936170212765958	0.02957624922969018	0.0	0.033561645	0.0	1
1430	0.0	0.0	0.0	0.0	0.024113475177304965	0.04011062145845971	0.0	0.17647058999999998	0.0	-1
1431	0.0	0.0	0.0	0.0	0.025531914893617023	0.011465968452717855	0.055555555000000006	0.15	0.0	-1
1432	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.009929078014184398	0.002282770082859282	0.25	0.291666665	0.0	-1
1433	0.0	0.0	0.0	0.0	0.021276595744680854	0.01829150118897993	0.0	0.07142857	0.040231466076617345	1
1434	0.0	0.0	0.0	0.0	0.00851063829787234	0.0007875614694796102	0.6666666649999999	0.833333335	0.0	-1
1435	0.0	0.0	0.0	0.0	0.00425531914893617	0.0022700301179118176	0.0	0.333333335	0.0	-1
1436	0.0	0.0	0.0	0.0	0.015602836879432626	0.002698556211599253	0.18181818	0.37878787999999997	0.0	-1
1437	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1438	0.0	0.0	0.0	0.0	0.07517730496453902	0.022055423142974376	0.07919563000000002	0.18901026	0.0	-1
1439	0.0	0.0	0.0	0.0	0.07092198581560284	0.0497549679457409	0.06142857	0.12384058	0.0	-1
1440	0.25925925925925924	0.016982172394780372	0.0	0.0	0.03120567375886525	0.006486881304385842	0.04761905	0.063492065	0.0	-1
1441	0.0	0.0	0.0	0.0	0.007092198581560284	0.006416309618995648	0.0	0.2	0.0	-1
1442	0.0	0.0	0.0	0.0	0.019858156028368795	0.01878565740435188	0.07692307500000001	0.205128205	0.0	-1
1443	0.037037037037037035	0.006984010292225693	0.0	0.0	0.03404255319148936	0.07433190457529615	0.04347826	0.08695652	0.17782443990139415	-1
1444	0.0	0.0	0.0	0.0	0.03404255319148936	0.018145763710399696	0.0	0.020833334999999998	0.04355428929180921	1
1445	0.0	0.0	0.0	0.0	0.00425531914893617	0.00250166584422935	0.0	0.333333335	0.0	-1
1446	0.0	0.0	0.0	0.0	0.03971631205673759	0.02895736123627052	0.0	0.11428571499999998	0.0	-1
1447	0.5555555555555556	0.05946127954420144	0.29166666666666663	0.10351660365325922	0.14751773049645392	0.14487471476544597	0.14032621	0.18463721000000002	0.009484671678203913	-1
1448	0.037037037037037035	0.10990626723028854	0.0	0.0	0.005673758865248227	0.004922259184247564	0.0	0.2	0.0	-1
1449	0.25925925925925924	0.060160509722477475	0.0	0.0	0.011347517730496455	0.0027641863332837674	0.07692307500000001	0.115384615	0.0	-1
1450	0.0	0.0	0.0	0.0	0.05815602836879433	0.020410968084785354	0.04878049000000001	0.105691055	0.0	-1
1451	0.07407407407407407	0.016541077007902957	0.0	0.0	0.012765957446808512	0.0022345126399536744	0.0	0.09090909	0.0	-1
1452	0.0	0.0	0.0	0.0	0.015602836879432626	0.03966568784187931	0.09090909	0.18181818	0.0	-1
1453	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.04113475177304965	0.02099932282963189	0.0	0.034482759999999994	0.0	-1
1454	0.4074074074074074	0.03755437114501011	0.041666666666666664	0.009110372158702681	0.03546099290780142	0.028320362988897306	0.0	0.17500000000000002	0.0	-1
1455	0.07407407407407407	0.005513692335967653	0.0	0.0	0.05390070921985816	0.043569908008961315	0.018518520000000004	0.11904761999999999	0.03482291122884917	1
1456	0.07407407407407407	0.036022789928321995	0.0	0.0	0.021276595744680854	0.02193590328227032	0.03125	0.033333335	0.0	-1
1457	0.0	0.0	0.0	0.0	0.01702127659574468	0.003445581428973295	0.1	0.283333335	0.0	-1
1458	0.07407407407407407	0.07020768241132144	0.041666666666666664	0.045551860793513414	0.06524822695035462	0.05681056460472152	0.036231885	0.11126953	0.0	-1
1459	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1460	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1461	0.0	0.0	0.0	0.0	0.01843971631205674	0.01644768080749237	0.0	0.03846154	0.2004701690089413	1
1462	0.037037037037037035	0.027108987318507624	0.0	0.0	0.06382978723404256	0.061947250671762016	0.004347825	0.10069676500000001	0.0	-1
1463	0.3333333333333333	0.12320039209704098	0.20833333333333331	0.09975857513779438	0.15177304964539007	0.14442640484968233	0.026548675	0.08111702	0.0	-1
1464	0.5555555555555556	0.06191111854438521	0.08333333333333333	0.004555186079351341	0.13900709219858157	0.065016208670571	0.06572375	0.195145625	0.0015096269767990258	-1
1465	0.037037037037037035	0.007719169270354714	0.0	0.0	0.015602836879432626	0.008917975463224998	0.0	0.1	0.0	-1
1466	0.3333333333333333	0.18378974453225508	0.0	0.0	0.07659574468085106	0.0509994860378483	0.00297619	0.05626417	0.00781574437269497	-1
1467	0.07407407407407407	0.04116890277522514	0.0	0.0	0.012765957446808512	0.004605690357508151	0.0	0.030303029999999998	0.0	-1
1468	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1469	0.1111111111111111	0.02565704833670281	0.0	0.0	0.11489361702127661	0.1740693950032335	0.01910569	0.109417345	0.0	-1
1470	0.0	0.0	0.0	0.0	0.009929078014184398	0.008286768109009723	0.07142857	0.385714285	0.0	-1
1471	0.0	0.0	0.0	0.0	0.021276595744680854	0.007806123976900842	0.1	0.16111111	0.0	-1
1472	0.0	0.0	0.0	0.0	0.03120567375886525	0.007945877531006968	0.0	0.136363635	0.0	-1
1473	0.2962962962962963	0.06155118544385223	0.041666666666666664	0.07661822985468955	0.04680851063829788	0.01750881142187094	0.131578945	0.20657894499999999	0.0	-1
1474	0.4444444444444444	0.0905173243888991	0.08333333333333333	0.025736801348335076	0.1446808510638298	0.09877918104548719	0.038919415	0.099172495	0.0	-1
1475	0.0	0.0	0.0	0.0	0.01843971631205674	0.03467200762657479	0.0	0.07692307500000001	0.271273518359193	1
1476	0.0	0.0	0.0	0.0	0.025531914893617023	0.00958199787944071	0.0	0.23611111	0.0	-1
1477	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1478	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.011347517730496455	0.004702205244245908	0.0	0.04761905	0.0	-1
1479	0.25925925925925924	0.10939165594559824	0.0	0.0	0.09361702127659575	0.08274588139645132	0.028985504999999998	0.061572245	0.021467825537769852	-1
1480	0.5185185185185185	0.09584124649880536	0.125	0.08495422037990251	0.0723404255319149	0.06768170722112457	0.06830601	0.14945355	0.023051431139014325	1
1481	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005559257431620777	0.0	0.25	0.0	-1
1482	0.18518518518518517	0.028334252280830727	0.08333333333333333	0.04395754566574044	0.021276595744680854	0.048801786931944265	0.07142857	0.186507935	0.0	1
1483	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1484	0.0	0.0	0.0	0.0	0.009929078014184398	0.0012971600673781815	0.0	0.214285715	0.0	-1
1485	0.25925925925925924	0.027200882190773754	0.125	0.014121076845989157	0.01843971631205674	0.006763763208471946	0.0	0.0625	0.0	-1
1486	0.0	0.0	0.0	0.0	0.012765957446808512	0.0029016235324430756	0.22222222000000003	0.51851852	0.0	-1
1487	0.037037037037037035	0.025215952949825395	0.041666666666666664	0.013301143351705916	0.1375886524822695	0.10003578178984147	0.01260023	0.068920925	0.0	-1
1488	0.0	0.0	0.0	0.0	0.04822695035460993	0.017148158274369874	0.0	0.07026144000000001	0.0	-1
1489	0.37037037037037035	0.5349568094100349	0.0	0.0	0.09361702127659575	0.03814142117521313	0.035714285	0.14532556	0.0	-1
1490	0.0	0.0	0.0	0.0	0.005673758865248227	5.404833613303638e-05	0.75	0.8125	0.0	-1
1491	0.0	0.0	0.0	0.0	0.025531914893617023	0.019678420100306158	0.0	0.043750000000000004	0.0	-1
1492	0.0	0.0	0.0	0.0	0.02695035460992908	0.022916494522909083	0.0	0.055555555000000006	0.06940717681690921	1
1493	0.0	0.0	0.0	0.0	0.009929078014184398	0.010242159699445676	0.0	0.285714285	0.0	-1
1494	0.037037037037037035	0.0144091159713288	0.0	0.0	0.03262411347517731	0.012184039204302206	0.0	0.010869565	0.0	-1
1495	0.07407407407407407	0.6202903877963609	0.0	0.0	0.04113475177304965	0.07176152012453807	0.0	0.12903226	0.0	-1
1496	0.2222222222222222	0.11615511854438522	0.0	0.0	0.09787234042553192	0.037491005937991574	0.02777778	0.138492065	0.0	-1
1497	0.0	0.0	0.0	0.0	0.012765957446808512	0.0006369982473732142	0.22222222000000003	0.5	0.0	-1
1498	0.0	0.0	0.0	0.0	0.012765957446808512	0.03685324405711941	0.333333335	0.6666666649999999	0.0	-1
1499	0.2222222222222222	0.10188078173129939	0.08333333333333333	0.41019450644558825	0.03404255319148936	0.033548574353934754	0.0	0.01923077	0.0	-1
1500	0.0	0.0	0.0	0.0	0.005673758865248227	0.002362684408438831	0.0	0.25	0.0	-1
1501	0.18518518518518517	0.04764749126998713	0.041666666666666664	0.006832779119027012	0.03546099290780142	0.00902014336427096	0.03846154	0.07051282	0.0	-1
1502	0.0	0.0	0.0	0.0	0.04680851063829788	0.0306828543752854	0.048387095	0.21935484	0.0	-1
1503	0.2222222222222222	0.028303620657967283	0.125	0.20361681774700496	0.04822695035460993	0.03404355784935418	0.0	0.1199187	0.06302877195554574	-1
1504	0.0	0.0	0.0	0.0	0.04255319148936171	0.008463969439642635	0.137931035	0.17931034499999998	0.0	-1
1505	0.037037037037037035	0.016173497518838446	0.0	0.0	0.0014184397163120568	0.0	0.0	0.333333335	0.0	1
1506	0.07407407407407407	0.051093548979966916	0.0	0.0	0.007092198581560284	0.006363033401942615	0.0	0.07142857	0.0	-1
1507	0.07407407407407407	0.006371377809226244	0.0	0.0	0.12624113475177307	0.07878625959238231	0.01111111	0.074179895	0.01419133887226082	-1
1508	0.5185185185185185	0.08458259305274765	0.0	0.0	0.07375886524822696	0.04769632558040203	0.018735365	0.04225562000000001	0.021037020205589597	-1
1509	0.07407407407407407	0.010016541077007902	0.0	0.0	0.0014184397163120568	0.0007296525379002271	0.25	0.333333335	0.0	1
1510	0.037037037037037035	0.04366844330086381	0.0	0.0	0.011347517730496455	0.00600399802615044	0.0	0.037037034999999996	0.0	-1
1511	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013376963194837498	0.0	0.166666665	0.0	-1
1512	0.0	0.0	0.0	0.0	0.01843971631205674	0.007833920264058946	0.153846155	0.346153845	0.0	-1
1513	0.0	0.0	0.08333333333333333	0.028925431603881016	0.019858156028368795	0.00870950330953922	0.1875	0.203125	0.0	1
1514	0.3333333333333333	0.06310114563499356	0.125	0.04999316722088097	0.05815602836879433	0.029757396104303748	0.08163265500000001	0.16326530500000003	0.0586677571348949	-1
1515	0.0	0.0	0.0	0.0	0.124822695035461	0.1179790244853088	0.024621210000000004	0.116969205	0.0	-1
1516	0.07407407407407407	0.02058445138761257	0.041666666666666664	0.06559467954265931	0.09503546099290781	0.05938638144602391	0.0	0.028985504999999998	0.053467630748210156	1
1517	0.2962962962962963	0.1334497335048704	0.0	0.0	0.011347517730496455	0.007991432557954868	0.0	0.083333335	0.03771247101311565	1
1518	0.0	0.0	0.0	0.0	0.009929078014184398	0.0017604315200132465	0.0	0.357142855	0.0	-1
1519	0.1111111111111111	0.027200882190773754	0.0	0.0	0.019858156028368795	0.013535247607049024	0.0	0.018518520000000004	0.0	-1
1520	0.14814814814814814	0.04149053482815659	0.0	0.0	0.00851063829787234	0.0031195541441813683	0.0	0.185185185	0.0	-1
1521	0.0	0.0	0.0	0.0	0.1773049645390071	0.17265586557119578	0.008130080000000001	0.065662365	0.0	-1
1522	0.1111111111111111	0.06469399007535379	0.0	0.0	0.029787234042553193	0.015160558287482497	0.045454545	0.15909091	0.0	-1
1523	0.0	0.0	0.041666666666666664	0.01694529221518699	0.052482269503546106	0.0641110553557226	0.02777778	0.075	0.0	-1
1524	0.0	0.0	0.0	0.0	0.012765957446808512	0.020129144616993565	0.0	0.11111111000000001	0.0	-1
1525	0.0	0.0	0.0	0.0	0.03120567375886525	0.019685176140779508	0.0	0.106060605	0.0	-1
1526	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1527	0.3333333333333333	0.06931219621393125	0.0	0.0	0.2822695035460993	0.17953013319722766	0.039555255000000004	0.10886153999999998	0.008326378442958051	1
1528	0.0	0.0	0.0	0.0	0.029787234042553193	0.013618250410523714	0.11666666499999999	0.15833333500000002	0.0644962149259547	-1
1529	0.0	0.0	0.0	0.0	0.021276595744680854	0.0050033316884587	0.11904761999999999	0.333333335	0.0	-1
1530	0.0	0.0	0.0	0.0	0.03404255319148936	0.019484425179515225	0.041666665	0.208333335	0.0	-1
1531	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1532	0.0	0.0	0.0	0.0	0.00851063829787234	0.0026502987693885526	0.0	0.083333335	0.0	-1
1533	0.1111111111111111	0.027200882190773754	0.0	0.0	0.0624113475177305	0.01957186766620009	0.02222222	0.07962963	0.0	-1
1534	0.0	0.0	0.0	0.0	0.08510638297872342	0.06038232732557616	0.033333335	0.10972222000000001	0.0	-1
1535	0.0	0.0	0.0	0.0	0.01702127659574468	0.015977074222751797	0.0	0.416666665	0.0	-1
1536	0.14814814814814814	0.011137658518654659	0.0	0.0	0.009929078014184398	0.011428906736507049	0.0	0.083333335	0.0	1
1537	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.03120567375886525	0.00870371241638128	0.26984127	0.28174603	0.0	-1
1538	0.0	0.0	0.0	0.0	0.04822695035460993	0.028456448978108857	0.19852941000000002	0.296568625	0.0	-1
1539	0.037037037037037035	0.03510384120566072	0.0	0.0	0.009929078014184398	0.008836902959013862	0.0	0.125	0.0	-1
1540	0.0	0.0	0.0	0.0	0.00851063829787234	0.008385213292694673	0.0	0.333333335	0.0	-1
1541	0.0	0.0	0.0	0.0	0.015602836879432626	0.0028773017811797347	0.0	0.37878787999999997	0.0	-1
1542	0.0	0.0	0.0	0.0	0.00425531914893617	0.0015635411526433438	0.0	0.333333335	0.0	-1
1543	0.0	0.0	0.0	0.0	0.06666666666666667	0.0341747629495222	0.05319149000000001	0.13373859999999999	0.0	-1
1544	0.0	0.0	0.08333333333333333	0.01548763266979456	0.2042553191489362	0.12705260951708303	0.027586205	0.082542	0.0	-1
1545	0.0	0.0	0.0	0.0	0.0014184397163120568	0.002409011553702337	0.0	0.5	0.0	-1
1546	0.0	0.0	0.0	0.0	0.005673758865248227	0.0027333015705468824	0.0	0.125	0.0	-1
1547	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.012765957446808512	0.003717753407396395	0.0	0.125	0.0	-1
1548	0.0	0.0	0.0	0.0	0.00851063829787234	0.012774710306411913	0.166666665	0.38888888999999993	0.0	-1
1549	0.07407407407407407	0.09428413894504686	0.0	0.0	0.014184397163120569	0.0027159288910730676	0.55357143	0.654761905	0.0	1
1550	0.0	0.0	0.0	0.0	0.11914893617021277	0.03382474858076432	0.023519165	0.06602516	0.0	-1
1551	0.0	0.0	0.0	0.0	0.00425531914893617	0.0005559257431620777	0.0	0.333333335	0.0	-1
1552	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.5	0.0	-1
1553	0.07407407407407407	0.019297923175886786	0.0	0.0	0.014184397163120569	0.017444486548973365	0.0	0.1	0.0	-1
1554	0.2222222222222222	0.02591435397904797	0.08333333333333333	0.004099667471416207	0.03546099290780142	0.06606250914576024	0.066666665	0.21666666499999998	0.0	-1
1555	0.5925925925925926	0.0657230470501746	0.08333333333333333	0.02170090648202979	0.27375886524822696	0.13773699084897445	0.0	0.04443293	0.02718951518286471	-1
1556	0.07407407407407407	0.02597561722845065	0.041666666666666664	0.04600737940144855	0.07943262411347518	0.025157359588043344	0.052631580000000004	0.111842105	0.04102273470540969	-1
1557	0.4074074074074074	0.12001274798750229	0.0	0.0	0.13049645390070924	0.10742195802421617	0.0025	0.057476194999999994	0.04777711934099165	-1
1558	0.0	0.0	0.0	0.0	0.02269503546099291	0.01391551625852576	0.0	0.125	0.0	-1
1559	0.18518518518518517	0.016357287263370702	0.041666666666666664	0.0018220744317405365	0.052482269503546106	0.01937246791025084	0.025	0.227083335	0.0	-1
1560	0.2962962962962963	0.06005329902591435	0.0	0.0	0.025531914893617023	0.00934457125996524	0.0	0.025	0.0	-1
1561	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.00425531914893617	0.0002547992989492857	0.0	0.166666665	0.0	-1
1562	0.25925925925925924	0.023577598654659068	0.041666666666666664	0.0	0.028368794326241138	0.03265622530611147	0.04347826	0.17753623	0.0	-1
1563	0.0	0.0	0.041666666666666664	0.008199334942832414	0.05106382978723405	0.019297186299197643	0.16216216000000003	0.276126125	0.0	-1
1564	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1565	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0031386640916025643	0.333333335	0.833333335	0.0	-1
1566	0.1111111111111111	0.019542976169821723	0.0	0.0	0.015602836879432626	0.006105917745730155	0.0	0.017857145	0.0	-1
1567	0.0	0.0	0.0	0.0	0.007092198581560284	0.0013203236400099348	0.4	0.6	0.0	-1
1568	0.0	0.0	0.0	0.0	0.07517730496453902	0.03748337043689068	0.11923076999999999	0.238141025	0.0	-1
1569	0.037037037037037035	0.01580591802977394	0.0	0.0	0.03687943262411348	0.019326784198075188	0.08	0.098333335	0.069700829601022	-1
1570	0.0	0.0	0.0	0.0	0.005673758865248227	0.0031734094505501942	0.75	0.75	0.0	-1
1571	0.0	0.0	0.0	0.0	0.02269503546099291	0.009995081590601524	0.28125	0.460416665	0.0	-1
1572	0.3333333333333333	0.055112418048152916	0.08333333333333333	0.012147162879788639	0.09503546099290781	0.04130348110059023	0.0	0.029279279999999998	0.0	-1
1573	0.18518518518518517	0.18296269068185994	0.041666666666666664	0.004555186079351341	0.0723404255319149	0.11530479002497289	0.0	0.077683615	0.042452024930251867	1
1574	0.1111111111111111	0.06101819518470869	0.041666666666666664	0.06377260511091877	0.04964539007092199	0.016249246201174898	0.147058825	0.25	0.0	-1
1575	0.1111111111111111	0.06631133982723764	0.0	0.0	0.01702127659574468	0.06130007861267178	0.214285715	0.26190476	0.0	-1
1576	0.0	0.0	0.041666666666666664	0.0	0.060992907801418444	0.008519948074274824	0.21590908999999997	0.393939395	0.0	-1
1577	0.0	0.0	0.0	0.0	0.007092198581560284	0.005582421004252531	0.0	0.4	0.0	-1
1578	0.037037037037037035	0.016541077007902957	0.0	0.0	0.03120567375886525	0.06730176028155904	0.05	0.2	0.0	-1
1579	0.07407407407407407	0.023402560804999077	0.0	0.0	0.03687943262411348	0.012558516962621002	0.041666665	0.15625	0.0	-1
1580	0.0	0.0	0.0	0.0	0.011347517730496455	0.007690306113742077	0.0	0.142857145	0.03905137017270553	1
1581	0.37037037037037035	0.015475096489615878	0.0	0.0	0.052482269503546106	0.01222264515946058	0.045454545	0.164772725	0.0	-1
1582	0.0	0.0	0.0	0.0	0.01702127659574468	0.013889186996862212	0.0	0.10416666499999999	0.0	-1
1583	0.2962962962962963	0.19693071126631131	0.08333333333333333	0.005466223295221609	0.03120567375886525	0.050465832255080216	0.0691358	0.16010391999999998	0.04147668813130441	-1
1584	0.0	0.0	0.0	0.0	0.04822695035460993	0.012473120590746485	0.0	0.029411765000000003	0.016199632771987316	1
1585	0.4444444444444444	0.27171813835691966	0.041666666666666664	0.007288297726962146	0.029787234042553193	0.030600450614227965	0.04516129	0.125666805	0.21656565513869708	1
1586	0.0	0.0	0.0	0.0	0.05106382978723405	0.04881915961141808	0.074074075	0.16435185000000002	0.0	-1
1587	0.07407407407407407	0.011946333394596581	0.0	0.0	0.01702127659574468	0.005553466538462839	0.0	0.025641025	0.0	-1
1588	0.0	0.0	0.0	0.0	0.052482269503546106	0.025229956332556373	0.0	0.085585585	0.0	-1
1589	0.14814814814814814	0.02913067450836243	0.20833333333333331	0.22812371885391516	0.055319148936170216	0.025036926568346284	0.05319149000000001	0.12482269499999998	0.05546440139251557	1
1590	0.0	0.0	0.0	0.0	0.009929078014184398	0.006590036413733797	0.0	0.142857145	0.35511766111572285	1
1591	0.25925925925925924	0.1548428597684249	0.0	0.0	0.08368794326241136	0.045073918779941054	0.061197915	0.05289352	0.07886138710353716	1
1592	0.0	0.0	0.0	0.0	0.025531914893617023	0.0044242423726648696	0.0	0.166666665	0.0	-1
1593	0.14814814814814814	0.014629663664767504	0.0	0.0	0.012765957446808512	0.003066857016444129	0.0	0.033333335	0.0	1
1594	0.0	0.0	0.0	0.0	0.005673758865248227	0.001192923990535292	0.0	0.25	0.0	-1
1595	0.0	0.0	0.0	0.0	0.01843971631205674	0.0033123908863407136	0.5	0.69230769	0.0	-1
1596	0.0	0.0	0.0	0.0	0.019858156028368795	0.031056560006023158	0.0	0.07692307500000001	0.15918931725313407	1
1597	0.18518518518518517	0.5210439257489432	0.0	0.0	0.05106382978723405	0.024350665795131378	0.0	0.011466010000000002	0.0	-1
1598	0.14814814814814814	0.024142620841757032	0.041666666666666664	0.019313988976449686	0.01702127659574468	0.006617369429439266	0.07692307500000001	0.19230768999999998	0.0	-1
1599	0.0	0.0	0.0	0.0	0.03546099290780142	0.02223702972648311	0.08	0.273333335	0.0	-1
1600	0.2222222222222222	0.16513508546223118	0.0	0.0	0.04113475177304965	0.018029559786924946	0.068965515	0.120689655	0.0	-1
1601	0.0	0.0	0.0	0.0	0.14751773049645392	0.0817224905979742	0.031065090000000004	0.178011135	0.0	-1
1602	0.0	0.0	0.0	0.0	0.03262411347517731	0.023101361893497055	0.0	0.19565217499999998	0.0	-1
1603	0.0	0.0	0.041666666666666664	0.013437798934086457	0.009929078014184398	0.0023979123410441693	0.0	0.01388889	0.0	-1
1604	0.0	0.0	0.0	0.0	0.03829787234042553	0.0162585116302276	0.037037034999999996	0.14197531000000002	0.0	-1
1605	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1606	0.037037037037037035	0.02591435397904797	0.0	0.0	0.01702127659574468	0.01254390185087642	0.0	0.041666665	0.3200485114730068	1
1607	0.14814814814814814	0.026833302701709243	0.0	0.0	0.04822695035460993	0.02319059680754481	0.0	0.08979592	0.0	-1
1608	0.0	0.0	0.0	0.0	0.05106382978723405	0.021445607660792752	0.208333335	0.35648147999999996	0.0	-1
1609	0.0	0.0	0.125	0.015624288252175099	0.19432624113475178	0.09371348273487758	0.049965495	0.108552845	0.0	-1
1610	0.1111111111111111	0.023341297555596396	0.0	0.0	0.13333333333333333	0.10701776454550763	0.01075269	0.053763439999999996	0.0	-1
1611	0.0	0.0	0.0	0.0	0.009929078014184398	0.01542693937274766	0.0	0.07142857	0.0	-1
1612	0.07407407407407407	0.013600441095386877	0.0	0.0	0.021276595744680854	0.004829604893720551	0.0	0.058823530000000006	0.0	-1
1613	0.0	0.0	0.0	0.0	0.03687943262411348	0.01726072220686691	0.0	0.10416666499999999	0.0	-1
1614	0.0	0.0	0.0	0.0	0.01702127659574468	0.0021889576137006815	0.166666665	0.12777778	0.0	-1
1615	0.037037037037037035	0.002021687189854806	0.041666666666666664	0.005466223295221609	0.07659574468085106	0.03407284322994248	0.045454545	0.122727275	0.0	-1
1616	0.037037037037037035	0.012865282117257857	0.0	0.0	0.014184397163120569	0.0020692791550260777	0.0	0.1	0.0	-1
1617	0.0	0.0	0.0	0.0	0.007092198581560284	0.005848802089517694	0.0	0.1	0.0	-1
1618	0.37037037037037035	0.029908717761440908	0.0	0.0	0.009929078014184398	0.0008145856376272009	0.0	0.030303029999999998	0.0	-1
1619	0.2222222222222222	0.031732612177908466	0.16666666666666666	0.010932446590443219	0.18581560283687945	0.1301650302074367	0.06472735	0.17744147	0.009989472856013712	-1
1620	0.037037037037037035	0.005146112846903143	0.041666666666666664	0.017309707101535097	0.06524822695035462	0.02456384569015526	0.02222222	0.07791925	0.0	-1
1621	0.25925925925925924	0.05365925381363719	0.0	0.0	0.05106382978723405	0.01496721966714401	0.0	0.08859649	0.061035202350664335	-1
1622	0.07407407407407407	0.024811615511854436	0.0	0.0	0.009929078014184398	0.0091148658305949	0.0	0.125	0.0	-1
1623	0.3333333333333333	0.026812881617349748	0.08333333333333333	0.05698320871862615	0.024113475177304965	0.007367707406000453	0.04347826	0.17698726499999998	0.0	-1
1624	0.037037037037037035	0.005881271825032163	0.125	0.26676308477201294	0.056737588652482275	0.017721098212923007	0.053658535	0.117184035	0.0	-1
1625	0.0	0.0	0.0	0.0	0.009929078014184398	0.0008802157600066232	0.7142857150000002	0.857142855	0.0	-1
1626	0.0	0.0	0.0	0.0	0.005673758865248227	0.0006022528884255842	0.0	0.25	0.0	-1
1627	0.18518518518518517	0.1936592538136372	0.16666666666666666	0.06525304058670796	0.37730496453900714	0.2263269155874184	0.03674428	0.123600815	0.000677660236795555	-1
1628	0.14814814814814814	0.09140476629296083	0.125	0.17415994775201565	0.04255319148936171	0.02407801405279193	0.02142857	0.037142855	0.026292613615847834	1
1629	0.0	0.0	0.0	0.0	0.012765957446808512	0.005362367064250875	0.11111111000000001	0.22222222000000003	0.0	-1
1630	0.0	0.0	0.0	0.0	0.028368794326241138	0.010886327623841448	0.1	0.32	0.0	-1
1631	0.0	0.0	0.0	0.0	0.00425531914893617	0.003953249729924672	0.166666665	0.133333335	0.0	-1
1632	0.2222222222222222	0.2451142559455982	0.0	0.0	0.03120567375886525	0.038789332661868924	0.0	0.073333335	0.0	-1
1633	0.0	0.0	0.0	0.0	0.00851063829787234	0.003781453232133717	0.166666665	0.166666665	0.0	-1
1634	0.037037037037037035	0.008086748759419223	0.0	0.0	0.07375886524822696	0.03594214354132497	0.00909091	0.096969695	0.02178874316315225	-1
1635	0.0	0.0	0.0	0.0	0.01702127659574468	0.012697498398411522	0.083333335	0.35833333500000003	0.0	-1
1636	0.0	0.0	0.08333333333333333	0.009201475880289708	0.015602836879432626	0.010975672831240292	0.0	0.125	0.0	-1
1637	0.037037037037037035	0.013784230839919132	0.0	0.0	0.007092198581560284	0.0015172140073798374	0.166666665	0.333333335	0.0	-1
1638	0.0	0.0	0.0	0.0	0.007092198581560284	0.0012585541129147143	0.0	0.1	0.0	-1
1639	0.0	0.0	0.0	0.0	0.0014184397163120568	0.027699000153050525	0.0	0.0	0.0	-1
1640	0.07407407407407407	0.012019849292409483	0.0	0.0	0.00851063829787234	0.018816928227404748	0.09090909	0.18354978500000002	0.06679638507465362	-1
1641	0.18518518518518517	0.06494394412791767	0.125	0.1137885482621965	0.03262411347517731	0.016227935714353686	0.07142857	0.095238095	0.025853282031191863	1
1642	0.1111111111111111	0.06616430803161183	0.0	0.0	0.01702127659574468	0.03327447208551353	0.0	0.066666665	0.07673253572679281	1
1643	0.0	0.0	0.0	0.0	0.13191489361702127	0.051971335802498214	0.054945055000000007	0.15750916	0.0	-1
1644	0.14814814814814814	0.055118544385223296	0.0	0.0	0.0014184397163120568	0.001329589069062636	0.0	0.2	0.0	-1
1645	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.05815602836879433	0.017700057966238258	0.0	0.07222221999999999	0.0	-1
1646	0.0	0.0	0.041666666666666664	0.0	0.06382978723404256	0.0270050195170032	0.0	0.170212765	0.019899230268880633	1
1647	0.0	0.0	0.0	0.0	0.021276595744680854	0.006240266466994323	0.26666666499999997	0.32222222	0.0	-1
1648	0.0	0.0	0.0	0.0	0.00851063829787234	0.0032197365958137004	0.0	0.05	0.0	-1
1649	0.0	0.0	0.0	0.0	0.03971631205673759	0.029736236366013222	0.07142857	0.11904761999999999	0.0	-1
1650	0.037037037037037035	0.028671200147031794	0.0	0.0	0.029787234042553193	0.012876501338447513	0.0	0.01190476	0.06841613275009086	1
1651	0.0	0.0	0.0	0.0	0.06808510638297872	0.07359916356876622	0.042553190000000005	0.22340425499999997	0.0	-1
1652	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1653	0.0	0.0	0.0	0.0	0.005673758865248227	0.004269818554347729	0.5	0.4375	0.0	-1
1654	0.14814814814814814	0.026649512957176987	0.0	0.0	0.1347517730496454	0.05454972845624083	0.006872850000000001	0.028476935	0.014414631396204055	-1
1655	0.0	0.0	0.0	0.0	0.005673758865248227	0.00048643502526681806	0.5	0.75	0.0	-1
1656	0.0	0.0	0.0	0.0	0.021276595744680854	0.011049024145346297	0.0	0.1	0.0	-1
1657	0.1111111111111111	0.033082154015805915	0.0	0.0	0.03546099290780142	0.009216429187875104	0.026666665000000006	0.16752381	0.0	-1
1658	0.0	0.0	0.0	0.0	0.014184397163120569	0.003995716278977434	0.05	0.21666666499999998	0.0	-1
1659	0.0	0.0	0.0	0.0	0.029787234042553193	0.03435157821289006	0.039473684999999994	0.10877193	0.0	-1
1660	0.37037037037037035	0.11893034368682227	0.0	0.0	0.06524822695035462	0.024201300685655788	0.08510638499999999	0.09878419499999999	0.0	-1
1661	0.1111111111111111	0.06285609263003124	0.0	0.0	0.04397163120567376	0.010218306734881616	0.0	0.044117645	0.0	-1
1662	0.3333333333333333	0.09405133861422532	0.0	0.0	0.02695035460992908	0.016607123398335488	0.04761905	0.086734695	0.0	-1
1663	0.25925925925925924	0.022161980029406357	0.0	0.0	0.011347517730496455	0.002513247630545227	0.066666665	0.243333335	0.0	-1
1664	0.3333333333333333	0.11013906756111008	0.16666666666666666	0.025509042044367512	0.04964539007092199	0.032119381922555576	0.05128205	0.074358975	0.0	-1
1665	0.25925925925925924	0.03926799169270355	0.0	0.0	0.2567375886524823	0.1584852221565137	0.0	0.036094115	0.03122499336354858	-1
1666	0.14814814814814814	0.16688108803528762	0.125	0.2660228670341183	0.03546099290780142	0.0269106962679045	0.09035409	0.21975308500000001	0.010833388010132146	-1
1667	0.37037037037037035	0.22575506954603933	0.0	0.0	0.06666666666666667	0.08359501727073428	0.0	0.099358975	0.020057894953457747	-1
1668	0.14814814814814814	0.06735894137107148	0.041666666666666664	0.009565890766637816	0.028368794326241138	0.01508875121232406	0.0	0.020833334999999998	0.0	-1
1669	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
1670	0.1111111111111111	0.09226245175519206	0.08333333333333333	0.047373935225253946	0.021276595744680854	0.015654714502854446	0.0	0.020833334999999998	0.0	-1
1671	0.2222222222222222	0.05948661396802059	0.20833333333333331	0.39109499079852406	0.11914893617021277	0.06257263790039069	0.05385638499999999	0.08190874000000001	0.020669257990666535	1
1672	0.1111111111111111	0.036390369417386506	0.0	0.0	0.052482269503546106	0.0560357706648408	0.039473684999999994	0.11622806999999999	0.0	-1
1673	0.0	0.0	0.0	0.0	0.03687943262411348	0.01361786435020773	0.115384615	0.18589743500000003	0.0	-1
1674	0.0	0.0	0.0	0.0	0.00425531914893617	0.0031618276642343176	0.0	0.333333335	0.0	-1
1675	0.2962962962962963	0.10090056974820805	0.0	0.0	0.03404255319148936	0.011942576508338805	0.0	0.018518520000000004	0.0	-1
1676	0.0	0.0	0.0	0.0	0.04822695035460993	0.03246278188682132	0.0	0.11764706000000001	0.0	1
1677	0.25925925925925924	0.04395025425473259	0.0	0.0	0.03546099290780142	0.011572713915823733	0.020833334999999998	0.166666665	0.0	-1
1678	0.0	0.0	0.0	0.0	0.015602836879432626	0.012954227994308001	0.18181818	0.21212121	0.0	-1
1679	0.0	0.0	0.0	0.0	0.012765957446808512	0.0038490136530817823	0.0	0.125	0.04848744627605259	1
1680	0.25925925925925924	0.09201739875022974	0.0	0.0	0.009929078014184398	0.004177164263820716	0.0	0.1	0.0	-1
1681	0.07407407407407407	0.017888868469031427	0.0	0.0	0.06808510638297872	0.08631519280906864	0.0	0.020833334999999998	0.0	-1
1682	0.0	0.0	0.041666666666666664	0.007288297726962146	0.03546099290780142	0.020895472810788615	0.0	0.03846154	0.0	1
1683	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
1684	0.07407407407407407	0.008086748759419223	0.125	0.018904022229308065	0.09503546099290781	0.0787088458902862	0.0	0.07752068000000001	0.0	-1
1685	0.3333333333333333	0.3184811726888439	0.041666666666666664	0.3147633580831777	0.05106382978723405	0.037469685884614856	0.054347824999999995	0.12834086	0.0	-1
1686	0.0	0.0	0.0	0.0	0.00425531914893617	0.002223702972648311	0.0	0.333333335	0.0	-1
1687	0.07407407407407407	0.007811064142620841	0.0	0.0	0.021276595744680854	0.007069715396210902	0.0	0.05392157	0.0	-1
1688	0.037037037037037035	0.0031244256570483364	0.0	0.0	0.019858156028368795	0.012597122915463017	0.0	0.03846154	0.0	-1
1689	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1690	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010191971957971427	0.0	0.25	0.0	-1
1691	0.14814814814814814	0.02503499074067267	0.25	0.46565389696169085	0.14751773049645392	0.18834219635167626	0.018939395	0.08817375000000001	0.016329651799745496	1
1692	0.07407407407407407	0.020363903694173863	0.0	0.0	0.028368794326241138	0.015153609215692972	0.0	0.04761905	0.0	-1
1693	0.25925925925925924	0.058567665245359314	0.0	0.0	0.03404255319148936	0.012060500151038305	0.0	0.033333335	0.0	-1
1694	0.07407407407407407	0.03492005146112847	0.125	0.021864893180886438	0.012765957446808512	0.006010947097939966	0.0	0.07692307500000001	0.0	-1
1695	0.1111111111111111	0.033265943760338174	0.08333333333333333	0.007288297726962146	0.06666666666666667	0.06918766116104881	0.11139456	0.22278911499999998	0.0	-1
1696	0.037037037037037035	0.03455247197206396	0.0	0.0	0.014184397163120569	0.007707678793215891	0.0	0.1	0.0	-1
1697	0.18518518518518517	0.016541077007902957	0.0	0.0	0.08368794326241136	0.025490932591928646	0.0	0.041959405000000005	0.0684221507937692	1
1698	0.6296296296296295	0.2771951934570851	0.08333333333333333	0.03507493281100533	0.04397163120567376	0.02366435369143952	0.022727275	0.13239538	0.005751083674314462	1
1699	0.0	0.0	0.0	0.0	0.056737588652482275	0.04741195137937011	0.020833334999999998	0.16940476	0.0	1
1700	0.14814814814814814	0.01183605954787723	0.08333333333333333	0.012845624743770781	0.03262411347517731	0.02164211197016304	0.0	0.09310344999999999	0.031191049525132086	-1
1701	0.0	0.0	0.0	0.0	0.03120567375886525	0.008070960823218436	0.142857145	0.206349205	0.0	1
1702	0.6666666666666666	0.18577467377320345	0.041666666666666664	0.004555186079351341	0.14893617021276598	0.10271380729312857	0.025210085	0.14846282	0.012517367636726118	-1
1703	0.0	0.0	0.041666666666666664	0.047373935225253946	0.012765957446808512	0.005667354104674412	0.25	0.48	0.0	-1
1704	0.0	0.0	0.0	0.0	0.012765957446808512	0.004486011900454997	0.037037034999999996	0.23809523999999999	0.0	-1
1705	0.0	0.0	0.0	0.0	0.00425531914893617	0.001158178631587662	0.0	0.166666665	0.0	-1
1706	0.25925925925925924	0.05695031549347546	0.0	0.0	0.04397163120567376	0.02107977763780072	0.09090909	0.26010101	0.014694975176560116	-1
1707	0.2222222222222222	0.1667340562396618	0.08333333333333333	0.005466223295221609	0.10354609929078015	0.043775291670853804	0.05128205	0.09441946999999999	0.0	-1
1708	0.07407407407407407	0.06337070391472156	0.125	0.06103949346330797	0.021276595744680854	0.013191500189193808	0.0	0.125	0.0	-1
1709	0.14814814814814814	0.05167554982539975	0.08333333333333333	0.17537466405502664	0.07517730496453902	0.037293122131318635	0.017857145	0.14464285500000001	0.019928213593591208	-1
1710	0.25925925925925924	0.10501746002573055	0.0	0.0	0.03971631205673759	0.013618393802303735	0.0	0.04814815	0.029226994459059696	1
1711	0.037037037037037035	0.024774857562947988	0.0	0.0	0.019858156028368795	0.01367932502881853	0.0	0.035714285	0.10522115845573635	1
1712	0.0	0.0	0.08333333333333333	0.005466223295221609	0.0	0.0	0.0	0.5	0.0	-1
1713	0.1111111111111111	0.051093548979966916	0.0	0.0	0.014184397163120569	0.006419618699807461	0.0	0.03846154	0.0	-1
1714	0.0	0.0	0.0	0.0	0.00851063829787234	0.0062367919310995605	0.0	0.041666665	0.0	-1
1715	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.1347517730496454	0.100409813123574	0.027659575	0.19813830000000002	0.0	-1
1716	0.1111111111111111	0.020033082154015804	0.0	0.0	0.09503546099290781	0.06698313540283662	0.06617647	0.11950916499999999	0.0	-1
1717	0.037037037037037035	0.11394964160999815	0.125	0.18539607342959957	0.249645390070922	0.1799190097635334	0.030225990000000005	0.096063135	0.024451564680147402	-1
1718	0.037037037037037035	0.03234699503767689	0.0	0.0	0.015602836879432626	0.012106827296301812	0.0	0.11111111000000001	0.0	-1
1719	0.0	0.0	0.0	0.0	0.011347517730496455	0.003451372322131233	0.6666666649999999	0.7777777799999999	0.0	-1
1720	0.14814814814814814	0.03161183605954788	0.0	0.0	0.06524822695035462	0.056766691686305486	0.135416665	0.239525465	0.0	-1
1721	0.0	0.0	0.0	0.0	0.012765957446808512	0.0016619863363282951	0.0	0.27777778	0.0	-1
1722	0.0	0.0	0.0	0.0	0.22553191489361704	0.10812876273214318	0.028481015000000002	0.081422835	0.0	-1
1723	0.18518518518518517	0.018305458555412605	0.0	0.0	0.04539007092198582	0.022128933053429473	0.09375	0.1953125	0.0	-1
1724	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1725	0.0	0.0	0.0	0.0	0.019858156028368795	0.0027062774017043846	0.32142857	0.42857143	0.0	-1
1726	0.0	0.0	0.0	0.0	0.00425531914893617	0.0004401078800033116	0.0	0.333333335	0.0	-1
1727	0.0	0.0	0.0	0.0	0.02269503546099291	0.013627901897576037	0.142857145	0.339285715	0.0	-1
1728	0.0	0.0	0.0	0.0	0.012765957446808512	0.024090115537023372	0.38888888999999993	0.583333335	0.0	-1
1729	0.0	0.0	0.0	0.0	0.019858156028368795	0.004254376174137464	0.0	0.023809525	0.0	-1
1730	0.25925925925925924	0.01325124058077559	0.0	0.0	0.03829787234042553	0.007978692593007404	0.0	0.17857142999999998	0.0	-1
1731	0.2962962962962963	0.24113214482631867	0.041666666666666664	0.004099667471416207	0.055319148936170216	0.03221744106213905	0.0	0.04651163	0.1752379712158213	1
1732	0.037037037037037035	0.006285609263003125	0.041666666666666664	0.014212180567576184	0.06382978723404256	0.018815477942224126	0.0	0.11366076000000001	0.012150116318774178	1
1733	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
1734	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1735	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0007412343242161037	0.0	0.5	0.0	-1
1736	0.3333333333333333	0.47597868038963426	0.041666666666666664	0.014880274527399442	0.052482269503546106	0.023446940329227166	0.0	0.034551495	0.0920827657991449	-1
1737	0.037037037037037035	0.006248851314096673	0.0	0.0	0.021276595744680854	0.005721402440043051	0.0	0.07142857	0.0	-1
1738	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
1739	0.0	0.0	0.0	0.0	0.00425531914893617	0.0014593050758004542	0.0	0.166666665	0.0	-1
1740	0.0	0.0	0.0	0.0	0.05106382978723405	0.017583081924447904	0.041666665	0.12962963	0.0	-1
1741	0.1111111111111111	0.024903510384120565	0.0	0.0	0.0028368794326241137	0.0004458987731612499	0.2	0.26666666499999997	0.0	1
1742	0.0	0.0	0.0	0.0	0.00851063829787234	0.0013898143579051945	0.75	0.694444445	0.0	-1
1743	0.14814814814814814	0.03786068737364455	0.041666666666666664	0.018676262925340498	0.02269503546099291	0.011929239905352919	0.0	0.052631580000000004	0.0	-1
1744	0.0	0.0	0.0	0.0	0.005673758865248227	0.003787244125291655	0.0	0.125	0.0	-1
1745	0.0	0.0	0.0	0.0	0.015602836879432626	0.02986556630548599	0.0	0.11111111000000001	0.0	-1
1746	0.37037037037037035	0.051001654107700786	0.0	0.0	0.09787234042553192	0.057081863339619975	0.0	0.0027210900000000002	0.0	-1
1747	0.2962962962962963	0.23378055504502848	0.0	0.0	0.07375886524822696	0.0781542801268005	0.0	0.018518520000000004	0.29878446837239553	1
1748	0.0	0.0	0.0	0.0	0.03120567375886525	0.01096795164113516	0.0	0.11363636499999999	0.0	-1
1749	0.2222222222222222	0.041720272008821904	0.0	0.0	0.025531914893617023	0.024703950211764834	0.0	0.02536232	0.0	-1
1750	0.0	0.0	0.0	0.0	0.03262411347517731	0.043744406915065995	0.0	0.04347826	0.1271725976140452	1
1751	0.0	0.0	0.0	0.0	0.007092198581560284	0.002594320134756363	0.0	0.1	0.0	-1
1752	0.0	0.0	0.0	0.0	0.019858156028368795	0.0026792532351782444	0.285714285	0.38095238	0.0	-1
1753	0.18518518518518517	0.016908656496967468	0.0	0.0	0.04964539007092199	0.012485165648514998	0.02777778	0.055555555000000006	0.1082198005648172	1
1754	0.25925925925925924	0.14896465109354898	0.041666666666666664	0.040085637498291804	0.03120567375886525	0.015325736621333474	0.03846154	0.025641025	0.0	-1
1755	0.07407407407407407	0.05807755927219261	0.0	0.0	0.01702127659574468	0.01740742483276256	0.0	0.07142857	0.08853054950115222	1
1756	0.037037037037037035	0.03330270170924462	0.0	0.0	0.015602836879432626	0.0098351536673192	0.26666666499999997	0.279166665	0.0	-1
1757	0.3333333333333333	0.24480793971696377	0.0	0.0	0.04113475177304965	0.04774166743994007	0.094594595	0.19459459499999998	0.008470661990352442	-1
1758	0.1111111111111111	0.011946333394596581	0.0	0.0	0.03404255319148936	0.013973425190105143	0.0	0.073333335	0.04028827616458266	-1
1759	0.1111111111111111	0.029773938614225323	0.0	0.0	0.02695035460992908	0.010378052657341059	0.0	0.064285715	0.0	-1
1760	0.037037037037037035	0.032604300680022055	0.0	0.0	0.04822695035460993	0.014364426296129138	0.27142857000000004	0.41547619	0.0	-1
1761	0.0	0.0	0.0	0.0	0.014184397163120569	0.008066714169008067	0.1	0.12	0.0	-1
1762	0.1111111111111111	0.01984929240948355	0.0	0.0	0.028368794326241138	0.006089703244887927	0.041666665	0.27777778	0.0	-1
1763	0.037037037037037035	0.023304539606689944	0.0	0.0	0.00851063829787234	0.003187307594129246	0.0	0.066666665	0.0	-1
1764	0.0	0.0	0.0	0.0	0.124822695035461	0.06405757323767247	0.0	0.073863635	0.0	-1
1765	0.2222222222222222	0.056423451571402314	0.0	0.0	0.04822695035460993	0.0242868220551173	0.057894734999999996	0.161128425	0.0	-1
1766	0.0	0.0	0.0	0.0	0.007092198581560284	0.008356258826904982	0.0	0.2	0.0	-1
1767	0.0	0.0	0.0	0.0	0.007092198581560284	0.007532021701530549	0.0	0.27999999999999997	0.0	-1
1768	0.14814814814814814	0.02635544936592538	0.0	0.0	0.011347517730496455	0.0017280025183287917	0.545454545	0.636363635	0.0	-1
1769	0.25925925925925924	0.019573607792685167	0.0	0.0	0.059574468085106386	0.015057094328955212	0.02173913	0.032608695	0.0	-1
1770	0.0	0.0	0.0	0.0	0.03120567375886525	0.010787394562040654	0.0	0.053453985	0.0	-1
1771	0.1111111111111111	0.01047601543833854	0.0	0.0	0.011347517730496455	0.004208049028873957	0.11111111000000001	0.22222222000000003	0.0	-1
1772	0.1111111111111111	0.01047601543833854	0.0	0.0	0.021276595744680854	0.014093103649474656	0.0	0.17647058999999998	0.0	-1
1773	0.0	0.0	0.0	0.0	0.00851063829787234	0.0029417737242326616	0.0	0.083333335	0.0	-1
1774	0.0	0.0	0.0	0.0	0.005673758865248227	0.002478502271597597	0.0	0.25	0.0	-1
1775	0.1111111111111111	0.02312074986215769	0.041666666666666664	0.0	0.04255319148936171	0.014998842337916084	0.0	0.052187315000000005	0.03796104169498586	1
1776	0.0	0.0	0.0	0.0	0.00425531914893617	0.00018530858105402593	0.0	0.333333335	0.0	-1
1777	0.2962962962962963	0.08285854317221097	0.0	0.0	0.0624113475177305	0.02904971854663282	0.035460995	0.150645895	0.0	-1
1778	0.0	0.0	0.041666666666666664	0.0	0.01843971631205674	0.030048944596541893	0.142857145	0.32142857	0.0	-1
1779	0.0	0.0	0.0	0.0	0.009929078014184398	0.010466074233341722	0.142857145	0.38095238	0.0	-1
1780	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
1781	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.03120567375886525	0.008820842882761299	0.095238095	0.066666665	0.0	-1
1782	0.0	0.0	0.0	0.0	0.00425531914893617	0.0004401078800033116	0.333333335	0.6666666649999999	0.0	-1
1783	0.14814814814814814	0.2569380628560926	0.0	0.0	0.012765957446808512	0.006061906957729823	0.0	0.102564105	0.0	-1
1784	0.0	0.0	0.0	0.0	0.01843971631205674	0.00925384726638542	0.0	0.025641025	0.0	-1
1785	0.037037037037037035	0.020363903694173863	0.0	0.0	0.04113475177304965	0.010462985757762939	0.017241379999999997	0.11494253000000001	0.0	-1
1786	0.037037037037037035	0.0	0.0	0.0	0.15035460992907804	0.10581904470480986	0.018238995	0.067646075	0.0	1
1787	0.0	0.0	0.0	0.0	0.03687943262411348	0.005438806853935662	0.25	0.596153845	0.0	-1
1788	0.07407407407407407	0.027568461679838265	0.0	0.0	0.03687943262411348	0.0476775815479377	0.0	0.0625	0.023563856549660485	1
1789	0.0	0.0	0.0	0.0	0.005673758865248227	0.002849119433705649	0.0	0.333333335	0.0	-1
1790	0.0	0.0	0.041666666666666664	0.040996674714162074	0.015602836879432626	0.0244723144854473	0.09090909	0.272727275	0.0	-1
1791	0.0	0.0	0.0	0.0	0.01843971631205674	0.004406869693191054	0.153846155	0.246153845	0.0	-1
1792	0.0	0.0	0.041666666666666664	0.018676262925340498	0.01843971631205674	0.016168173696963762	0.0	0.160714285	0.0	-1
1793	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	1
1794	0.0	0.0	0.0	0.0	0.02269503546099291	0.022549737957011783	0.125	0.229166665	0.0	-1
1795	0.037037037037037035	0.004962323102370887	0.041666666666666664	0.012754521022183756	0.124822695035461	0.040751110525719246	0.022727275	0.10322271	0.0	-1
1796	0.2222222222222222	0.011394964160999815	0.0	0.0	0.024113475177304965	0.034612168404997284	0.10144927499999999	0.157246375	0.0	-1
1797	0.1111111111111111	0.06299393493843043	0.0	0.0	0.04113475177304965	0.0311306007213269	0.17857142999999998	0.17491883	0.0	-1
1798	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1799	0.07407407407407407	0.021466642161367393	0.0	0.0	0.07659574468085106	0.0858996272901944	0.013157895000000001	0.10233918	0.03235029591007225	1
1800	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1801	0.0	0.0	0.0	0.0	0.024113475177304965	0.015033621909460488	0.0	0.08823529499999999	0.0	-1
1802	0.0	0.0	0.0	0.0	0.011347517730496455	0.010423607684288958	0.0	0.125	0.0	-1
1803	0.18518518518518517	0.08356307050174601	0.0	0.0	0.024113475177304965	0.012251213564934289	0.0	0.011363635	0.0	-1
1804	0.0	0.0	0.0	0.0	0.01843971631205674	0.01302371871220326	0.0	0.07692307500000001	0.09667223198301401	1
1805	0.2222222222222222	0.08524168351405992	0.0	0.0	0.011347517730496455	0.004361700726559135	0.0	0.07142857	0.03360517556610336	-1
1806	0.0	0.0	0.0	0.0	0.025531914893617023	0.017604315200132465	0.42105263	0.5789473700000001	0.0	-1
1807	0.2222222222222222	0.03514059915456717	0.0	0.0	0.01702127659574468	0.013498185890838219	0.07142857	0.17857142999999998	0.05894491810595683	-1
1808	0.14814814814814814	0.056331556699136184	0.0	0.0	0.02695035460992908	0.00932835675912301	0.0	0.015151514999999999	0.15887164285216612	1
1809	0.25925925925925924	0.09314464252894689	0.0	0.0	0.01702127659574468	0.019288306930460925	0.0	0.023809525	0.0	-1
1810	0.07407407407407407	0.06439992648410219	0.0	0.0	0.08510638297872342	0.03788325092786589	0.032786885	0.07377049	0.0	-1
1811	0.25925925925925924	0.16240887090608344	0.125	0.046690657313351244	0.32765957446808514	0.21382041038179853	0.032291665	0.109193435	0.0	-1
1812	0.0	0.0	0.0	0.0	0.007092198581560284	0.000579089315793831	0.6	0.8	0.0	-1
1813	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0005675075294779544	0.0	0.5	0.0	-1
1814	0.25925925925925924	0.037156160007351585	0.0	0.0	0.03687943262411348	0.008086789266061038	0.030303029999999998	0.11742424	0.10896406838056318	-1
1815	0.2222222222222222	0.03933100532990259	0.041666666666666664	0.004782945383318908	0.007092198581560284	0.0009149611189542531	0.0	0.0625	0.0	-1
1816	0.0	0.0	0.0	0.0	0.15035460992907804	0.04574116703172125	0.009433960000000002	0.072132715	0.003660221552457356	-1
1817	0.0	0.0	0.0	0.0	0.012765957446808512	0.002026812605278409	0.0	0.166666665	0.0	-1
1818	0.037037037037037035	0.004043374379709612	0.041666666666666664	0.0	0.01702127659574468	0.00212525778896336	0.0	0.19047619	0.0	-1
1819	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.04680851063829788	0.03699468291633043	0.0	0.043771045	0.015962863314246366	1
1820	0.1111111111111111	0.017055688292593272	0.0	0.0	0.011347517730496455	0.003896112916660895	0.0	0.166666665	0.01322153667163846	1
1821	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013319054263258114	0.0	0.5	0.0	-1
1822	0.25925925925925924	0.14675611100900568	0.041666666666666664	0.13574454516466997	0.12056737588652483	0.055821314595946345	0.03409091	0.08633781	0.028007130694708244	-1
1823	0.2222222222222222	0.11100900569748207	0.0	0.0	0.025531914893617023	0.019333861957408827	0.023809525	0.106349205	0.0	-1
1824	0.0	0.0	0.0	0.0	0.024113475177304965	0.003072261849286085	0.058823530000000006	0.039215685	0.0	-1
1825	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010539425547447725	0.0	0.25	0.0	-1
1826	0.18518518518518517	0.07369968755743429	0.08333333333333333	0.1776522570947023	0.04539007092198582	0.02095299568436838	0.045045045	0.127027025	0.0	-1
1827	0.0	0.0	0.0	0.0	0.024113475177304965	0.023925654171337924	0.0	0.066666665	0.0	-1
1828	0.48148148148148145	0.11084789130674508	0.041666666666666664	0.006377260511091878	0.07801418439716312	0.07710930384356789	0.03968254	0.07106008999999999	0.10670513351410026	-1
1829	0.0	0.0	0.041666666666666664	0.0009110372158702682	0.03546099290780142	0.00797571442004514	0.030864199999999998	0.166666665	0.0	-1
1830	0.037037037037037035	0.007057526190038595	0.0	0.0	0.03120567375886525	0.010280765652287695	0.0	0.01190476	0.0	-1
1831	0.14814814814814814	0.043300863811799296	0.0	0.0	0.01702127659574468	0.006203204750783518	0.125	0.21875	0.0	-1
1832	0.18518518518518517	0.049596975335416287	0.08333333333333333	0.018676262925340498	0.04397163120567376	0.04664205954636545	0.0	0.07070707	0.023448251691693376	1
1833	0.4074074074074074	0.12980150707590515	0.25	0.10488315947706463	0.12056737588652483	0.08629984444053426	0.037234045	0.07480451	0.006985823042206874	1
1834	0.1111111111111111	0.008821907737548245	0.0	0.0	0.00851063829787234	0.001343487212641688	0.0	0.142857145	0.0	-1
1835	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.055319148936170216	0.02591617717177206	0.027027025000000003	0.09549549499999999	0.0	-1
1836	0.037037037037037035	0.005146112846903143	0.0	0.0	0.04255319148936171	0.042744512688740785	0.135416665	0.210416665	0.03497707490956269	-1
1837	0.3333333333333333	0.07967285425473258	0.0	0.0	0.0624113475177305	0.03537463601184702	0.063829785	0.16382978500000003	0.0	-1
1838	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1839	0.0	0.0	0.0	0.0	0.00851063829787234	0.000579089315793831	0.0	0.166666665	0.0	-1
1840	0.0	0.0	0.0	0.0	0.028368794326241138	0.03990774717588113	0.05	0.375	0.0	-1
1841	0.2962962962962963	0.07077947274398087	0.041666666666666664	0.0414521933220972	0.15460992907801419	0.06778661930367115	0.0	0.009259260000000002	0.03563513560616452	1
1842	0.0	0.0	0.0	0.0	0.03546099290780142	0.04583376116645014	0.16	0.3	0.0	-1
1843	0.037037037037037035	0.0	0.08333333333333333	0.01321003963011889	0.03971631205673759	0.012911485687555773	0.068965515	0.170771755	0.0	-1
1844	0.1111111111111111	0.03859584635177357	0.041666666666666664	0.0	0.40567375886524826	0.23053197784269558	0.020905925	0.07747744499999999	0.0	1
1845	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.03687943262411348	0.01970447911951688	0.037037034999999996	0.308641975	0.0	-1
1846	0.0	0.0	0.0	0.0	0.014184397163120569	0.008744248668486849	0.1	0.3	0.0	-1
1847	0.5185185185185185	0.21264473442381915	0.08333333333333333	0.41588848904477743	0.04397163120567376	0.016202919055911393	0.0	0.02948403	0.06244093103792612	1
1848	0.0	0.0	0.0	0.0	0.005673758865248227	0.002629065493703993	0.133333335	0.233333335	0.0	-1
1849	0.037037037037037035	0.0181584267597868	0.0	0.0	0.025531914893617023	0.0049378118693907	0.0	0.019607845000000002	0.0	-1
1850	0.37037037037037035	0.06046682595111193	0.041666666666666664	0.0013665558238054024	0.08652482269503546	0.05310665418843774	0.0	0.047761195000000006	0.0	-1
1851	0.25925925925925924	0.04388899099430252	0.0	0.0	0.02269503546099291	0.01722284425036735	0.05	0.1	0.09773317581332772	-1
1852	0.0	0.0	0.0	0.0	0.03829787234042553	0.009909762432180017	0.0	0.08641975500000001	0.0	-1
1853	0.0	0.0	0.0	0.0	0.021276595744680854	0.003979501778135207	0.066666665	0.233333335	0.0	-1
1854	0.37037037037037035	0.033074802426024626	0.0	0.0	0.13617021276595745	0.030227844581446606	0.019607845000000002	0.041549955	0.01707172748038186	-1
1855	0.0	0.0	0.0	0.0	0.007092198581560284	0.001751166090960545	0.0	0.0	0.0	-1
1856	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1857	0.0	0.0	0.0	0.0	0.05106382978723405	0.12277369099803098	0.0	0.02857143	0.0	-1
1858	0.0	0.0	0.0	0.0	0.007092198581560284	0.0037988259116075317	0.2	0.4	0.0	-1
1859	0.25925925925925924	0.027231513813637198	0.041666666666666664	0.0013665558238054024	0.2794326241134752	0.0675350505587061	0.0	0.025125629999999996	0.0043493115637744904	-1
1860	0.14814814814814814	0.023280034306193714	0.0	0.0	0.01843971631205674	0.012894388765781426	0.0	0.008333335	0.07548121449812992	1
1861	0.1111111111111111	0.0791766219444955	0.0	0.0	0.02695035460992908	0.028298936684212937	0.0	0.0	0.0	-1
1862	0.07407407407407407	0.021466642161367393	0.0	0.0	0.03404255319148936	0.013661875138208062	0.160493825	0.2808642	0.004690820962563689	-1
1863	0.1111111111111111	0.06961955522881823	0.16666666666666666	0.05956361317359813	0.13191489361702127	0.08933795673733887	0.18762886499999998	0.31093519999999997	0.02084825922959639	-1
1864	0.18518518518518517	0.019481712920419038	0.0	0.0	0.05390070921985816	0.0520292447340776	0.08461538499999999	0.06965811999999999	0.0	-1
1865	0.0	0.0	0.0	0.0	0.02269503546099291	0.014610423437478356	0.0	0.20238095	0.0	-1
1866	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1867	0.037037037037037035	0.04925565153464436	0.0	0.0	0.029787234042553193	0.033115029501619486	0.0	0.04761905	0.0	-1
1868	0.0	0.0	0.0	0.0	0.014184397163120569	0.005607514873831479	0.0	0.233333335	0.0	-1
1869	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1870	0.0	0.0	0.0	0.0	0.03120567375886525	0.015228195919567216	0.106060605	0.23484848500000002	0.0	-1
1871	0.3333333333333333	0.06466992236721192	0.16666666666666666	0.02482576413246481	0.324822695035461	0.15303671870678437	0.0186722	0.07510098000000001	0.024592948221602857	1
1872	0.0	0.0	0.0	0.0	0.028368794326241138	0.015672473242644244	0.042105265	0.131578945	0.0	-1
1873	0.0	0.0	0.0	0.0	0.07659574468085106	0.045758617424981246	0.018518520000000004	0.080246915	0.0	-1
1874	0.07407407407407407	0.008821907737548245	0.0	0.0	0.03971631205673759	0.027949507682099025	0.0	0.11611111	0.014975642433225286	1
1875	0.14814814814814814	0.020829504381547508	0.0	0.0	0.029787234042553193	0.018468206156680343	0.0	0.09937888	0.0	-1
1876	0.037037037037037035	0.01047601543833854	0.0	0.0	0.11205673758865249	0.03725198842118418	0.012987015	0.03874459	0.0	-1
1877	0.0	0.0	0.0	0.0	0.00851063829787234	0.027407139137890436	0.166666665	0.333333335	0.0	-1
1878	0.18518518518518517	0.03697849659988972	0.125	0.09866533047875005	0.00851063829787234	0.0100066633769174	0.0	0.12121211999999999	0.0	-1
1879	0.0	0.0	0.0	0.0	0.11205673758865249	0.10910026163815846	0.0	0.027872445000000003	0.0	1
1880	0.037037037037037035	0.011119279544201433	0.0	0.0	0.01843971631205674	0.009084463641515725	0.0	0.025641025	0.16658136125941042	1
1881	0.1111111111111111	0.03859584635177357	0.0	0.0	0.052482269503546106	0.03206726388413413	0.033834585	0.168233085	0.0	-1
1882	0.0	0.0	0.0	0.0	0.01843971631205674	0.010995326772848387	0.07692307500000001	0.146153845	0.0	-1
1883	0.0	0.0	0.0	0.0	0.021276595744680854	0.012398302251145923	0.0	0.1	0.0	-1
1884	0.0	0.0	0.0	0.0	0.025531914893617023	0.004897165314668617	0.166666665	0.305555555	0.0	-1
1885	0.5555555555555556	0.1633686617901121	0.0	0.0	0.04539007092198582	0.014863935870251943	0.12369338	0.22055519999999998	0.0	-1
1886	0.0	0.0	0.0	0.0	0.007092198581560284	0.0015843883680119219	0.0	0.4	0.0	-1
1887	0.0	0.0	0.0	0.0	0.07092198581560284	0.02876336631547959	0.0	0.040816325	0.13223434017669866	1
1888	0.037037037037037035	0.024774857562947988	0.0	0.0	0.025531914893617023	0.00689116285794659	0.157894735	0.201754385	0.0	-1
1889	0.0	0.0	0.0	0.0	0.007092198581560284	0.0	1.0	1.0	0.0	-1
1890	0.0	0.0	0.0	0.0	0.014184397163120569	0.002580808051493293	0.0	0.125	0.0	-1
1891	0.0	0.0	0.0	0.0	0.02695035460992908	0.005387074875830198	0.0	0.018518520000000004	0.0	-1
1892	0.07407407407407407	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
1893	0.0	0.0	0.0	0.0	0.03546099290780142	0.03916908657938371	0.04	0.18666666499999998	0.0	-1
1894	0.14814814814814814	0.052588372247748566	0.041666666666666664	0.0029608709515783717	0.10496453900709221	0.029983044232404554	0.013333335000000002	0.053333334999999996	0.0	-1
1895	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1896	0.0	0.0	0.0	0.0	0.009929078014184398	0.00788719648111198	0.0	0.142857145	0.0	-1
1897	0.14814814814814814	0.2424211235802242	0.125	0.04222657495558693	0.2269503546099291	0.04647986547749635	0.01226994	0.066807235	0.026131554852208368	-1
1898	0.2222222222222222	0.05870244440360227	0.041666666666666664	0.03307065093609073	0.0624113475177305	0.012316534839755835	0.0	0.019607845000000002	0.0	-1
1899	0.0	0.0	0.0	0.0	0.05390070921985816	0.007292664782791526	0.052631580000000004	0.157894735	0.0	-1
1900	0.0	0.0	0.0	0.0	0.021276595744680854	0.005211803842144479	0.0	0.133333335	0.0	-1
1901	0.037037037037037035	0.011872817496783677	0.041666666666666664	0.012071243110281054	0.0723404255319149	0.02474698099533426	0.06862745	0.21848739500000003	0.020926558267668118	-1
1902	0.0	0.0	0.0	0.0	0.0822695035460993	0.036839809184992994	0.05172414	0.10775861999999999	0.002828894835134942	1
1903	0.4444444444444444	0.0854084070575262	0.0	0.0	0.6226950354609929	0.40653424713435876	0.02814815	0.092188505	0.007261394030820645	1
1904	0.0	0.0	0.0	0.0	0.124822695035461	0.04442039716864813	0.017045455	0.081439395	0.0	-1
1905	0.07407407407407407	0.04907186179011211	0.0	0.0	0.005673758865248227	0.010523983164921105	0.0	0.125	0.0	-1
1906	0.07407407407407407	0.010935489799669178	0.0	0.0	0.0624113475177305	0.032670564646258435	0.04347826	0.130434785	0.0	-1
1907	0.0	0.0	0.0	0.0	0.012765957446808512	0.020650325001208013	0.0	0.0625	0.0	-1
1908	0.07407407407407407	0.03933100532990259	0.0	0.0	0.019858156028368795	0.003879898415818668	0.40625	0.541666665	0.0	-1
1909	0.1111111111111111	0.036206579672854254	0.041666666666666664	0.0096797704186216	0.06524822695035462	0.03331153380172434	0.021276595000000002	0.08900709	0.07702170450708731	-1
1910	0.07407407407407407	0.013600441095386877	0.0	0.0	0.00425531914893617	0.0003937807347398051	0.0	0.25	0.0	-1
1911	0.1111111111111111	0.07167800036757949	0.0	0.0	0.06950354609929078	0.027310178808701898	0.0	0.009615385	0.0	-1
1912	0.18518518518518517	0.025362984745451202	0.16666666666666666	0.07424953309342686	0.07092198581560284	0.05616587273884367	0.0	0.11666666499999999	0.008218663015769742	-1
1913	0.4074074074074074	0.08352408480058812	0.0	0.0	0.0624113475177305	0.04720857185294529	0.038596490000000004	0.14210526499999998	0.0	-1
1914	0.0	0.0	0.0	0.0	0.009929078014184398	0.0018646675968561359	0.142857145	0.19047619	0.0	-1
1915	0.0	0.0	0.0	0.0	0.00851063829787234	0.001604077404748912	0.0	0.22222222000000003	0.0	-1
1916	0.14814814814814814	0.009832751332475647	0.041666666666666664	0.0	0.028368794326241138	0.023841107131232026	0.10576923	0.19871795	0.0	-1
1917	0.0	0.0	0.0	0.0	0.10496453900709221	0.029377587057486106	0.013513515	0.047747750000000005	0.0	-1
1918	0.0	0.0	0.0	0.0	0.01702127659574468	0.00956366005033512	0.0	0.1	0.0	-1
1919	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1920	0.0	0.0	0.08333333333333333	0.05097253222794151	0.03546099290780142	0.008350725306518912	0.32692307499999995	0.33391608500000003	0.0	-1
1921	0.1111111111111111	0.01984929240948355	0.0	0.0	0.03687943262411348	0.030024236778013497	0.183908045	0.30172414	0.0	-1
1922	0.1111111111111111	0.2448814556147767	0.20833333333333331	0.07905069922106317	0.03829787234042553	0.03663291933495368	0.0	0.052098765000000005	0.09737949990504564	-1
1923	0.0	0.0	0.0	0.0	0.021276595744680854	0.018855148122247138	0.153846155	0.26923077000000006	0.0	-1
1924	0.0	0.0	0.0	0.0	0.007092198581560284	0.0017256861610656165	0.0	0.4	0.0	-1
1925	0.1111111111111111	0.05715861054953133	0.08333333333333333	0.05511775156015123	0.011347517730496455	0.007209661981633197	0.0	0.05	0.0	-1
1926	0.0	0.0	0.0	0.0	0.03262411347517731	0.015855465466435095	0.10869564999999999	0.22463767999999998	0.0	-1
1927	0.0	0.0	0.0	0.0	0.04964539007092199	0.013534668517733231	0.0	0.042857145	0.0	-1
1928	0.07407407407407407	0.015585370336335232	0.0	0.0	0.007092198581560284	0.003780295053502129	0.0	0.142857145	0.05726605176404497	1
1929	0.0	0.0	0.0	0.0	0.02695035460992908	0.006566872841102044	0.0	0.052631580000000004	0.0	-1
1930	0.0	0.0	0.0	0.0	0.03829787234042553	0.009728700505336361	0.0	0.03846154	0.0	-1
1931	0.0	0.0	0.0	0.0	0.00851063829787234	0.0015172140073798374	0.333333335	0.5	0.0	-1
1932	0.0	0.0	0.0	0.0	0.007092198581560284	0.0014477232894845775	0.0	0.2	0.0	-1
1933	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1934	0.25925925925925924	0.09612203639036941	0.0	0.0	0.16595744680851066	0.08070812078336781	0.0125	0.07187500000000001	0.0	-1
1935	0.0	0.0	0.0	0.0	0.00851063829787234	0.001436141503168701	0.0	0.2	0.0	-1
1936	0.0	0.0	0.0	0.0	0.03404255319148936	0.010479586318921147	0.0	0.10416666499999999	0.0	1
1937	0.2962962962962963	0.06414262084175702	0.0	0.0	0.014184397163120569	0.004528478449507759	0.0	0.030303029999999998	0.0	-1
1938	0.0	0.0	0.0	0.0	0.019858156028368795	0.04144886930260782	0.0	0.145238095	0.0	-1
1939	0.07407407407407407	0.0025730564234515713	0.041666666666666664	0.0	0.11205673758865249	0.0786149318720252	0.08880924	0.2015506	0.0	-1
1940	0.0	0.0	0.0	0.0	0.009929078014184398	0.0015056322210639608	0.57142857	0.75	0.0	-1
1941	0.0	0.0	0.0	0.0	0.012765957446808512	0.012068221341143439	0.0	0.14814815	0.0	-1
1942	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1943	0.0	0.0	0.08333333333333333	0.0	0.00425531914893617	0.0013145327468519965	0.5	0.625	0.0	-1
1944	0.18518518518518517	0.01984929240948355	0.0	0.0	0.005673758865248227	0.0003011264442127921	0.142857145	0.285714285	0.0	-1
1945	0.037037037037037035	0.005807755927219261	0.125	0.044549719856056116	0.04539007092198582	0.028112469924527324	0.027027025000000003	0.12162161999999999	0.003519748574891662	1
1946	0.48148148148148145	0.10877727307480241	0.20833333333333331	0.0081537830820389	0.21843971631205675	0.15656981278490403	0.028837085	0.1441823	0.0	-1
1947	0.07407407407407407	0.03749310788458004	0.0	0.0	0.01843971631205674	0.0041115341421362	0.0	0.133333335	0.0	-1
1948	0.1111111111111111	0.036206579672854254	0.0	0.0	0.03829787234042553	0.016268549177595907	0.11607143	0.211309525	0.0	-1
1949	0.037037037037037035	0.020400661643080315	0.0	0.0	0.011347517730496455	0.0036656353689749504	0.0	0.11111111000000001	0.0	-1
1950	0.07407407407407407	0.027568461679838265	0.0	0.0	0.04113475177304965	0.029628277578758393	0.016666665	0.070833335	0.09843198603314758	1
1951	0.1111111111111111	0.05146112846903143	0.0	0.0	0.03687943262411348	0.03774360766247814	0.0	0.024691360000000002	0.0	-1
1952	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
1953	0.037037037037037035	0.011762543650064326	0.0	0.0	0.01843971631205674	0.018850515407720786	0.0	0.153846155	0.08966455413590471	-1
1954	0.2222222222222222	0.03819150891380261	0.125	0.022867034118343735	0.012765957446808512	0.0407462685051506	0.058823530000000006	0.12352941	0.0	-1
1955	0.037037037037037035	0.02367211909575446	0.0	0.0	0.03120567375886525	0.054773742023675305	0.0	0.21739130499999998	0.0	-1
1956	0.07407407407407407	0.025730564234515713	0.0	0.0	0.015602836879432626	0.016550372645387692	0.07142857	0.142857145	0.0	-1
1957	0.1111111111111111	0.006248851314096673	0.0	0.0	0.025531914893617023	0.009439155847439446	0.0	0.1	0.0	-1
1958	0.07407407407407407	0.01874655394229002	0.08333333333333333	0.04532410148954585	0.04964539007092199	0.03417244659225903	0.03472222	0.12433862500000001	0.07586419945199048	1
1959	0.0	0.0	0.0	0.0	0.1645390070921986	0.07377170990151591	0.0007837	0.11317733999999999	0.0	-1
1960	0.0	0.0	0.0	0.0	0.007092198581560284	0.0012276693494829218	0.2	0.4	0.0	-1
1961	0.0	0.0	0.0	0.0	0.00851063829787234	0.0023673171229651813	0.0	0.0	0.11133827903387243	1
1962	0.2222222222222222	0.03651289591251608	0.041666666666666664	0.012982280326151322	0.007092198581560284	0.008003014344270745	0.0	0.055555555000000006	0.0	-1
1963	0.14814814814814814	0.023745634993567355	0.0	0.0	0.04539007092198582	0.026300949847914677	0.014285715	0.04761905	0.0	-1
1964	0.0	0.0	0.0	0.0	0.03546099290780142	0.01625812556991162	0.0	0.11666666499999999	0.0	-1
1965	0.0	0.0	0.0	0.0	0.05106382978723405	0.018003134764735786	0.145833335	0.09034391500000001	0.0	-1
1966	0.0	0.0	0.0	0.0	0.007092198581560284	0.001343487212641688	0.0	0.2	0.0	-1
1967	0.07407407407407407	0.013600441095386877	0.0	0.0	0.06524822695035462	0.07050798480105874	0.152173915	0.25	0.0	-1
1968	0.0	0.0	0.0	0.0	0.02695035460992908	0.011236263023347516	0.0	0.058823530000000006	0.0	-1
1969	0.0	0.0	0.0	0.0	0.03971631205673759	0.012936303801751611	0.083333335	0.08154761999999999	0.0	-1
1970	0.0	0.0	0.0	0.0	0.04397163120567376	0.03765431760291302	0.0	0.048387095	0.0	-1
1971	0.1111111111111111	0.04809164980702076	0.041666666666666664	0.04965152826492962	0.06666666666666667	0.042000382917945715	0.0	0.010416664999999999	0.0	-1
1972	0.18518518518518517	0.02580689221466642	0.0	0.0	0.12624113475177307	0.05889579960849384	0.00905797	0.06094298000000001	0.016274894493510328	1
1973	0.0	0.0	0.0	0.0	0.05390070921985816	0.01358157475231253	0.052631580000000004	0.187969925	0.0	-1
1974	0.07407407407407407	0.01571402315750781	0.0	0.0	0.04397163120567376	0.058522380186859506	0.136363635	0.27777778	0.11107936823339232	-1
1975	0.0	0.0	0.0	0.0	0.01702127659574468	0.008294103241115229	0.0	0.125	0.0	-1
1976	0.1111111111111111	0.020143356000735156	0.041666666666666664	0.012845624743770781	0.03404255319148936	0.004703775220239029	0.0	0.04	0.1226207065059109	1
1977	0.0	0.0	0.0	0.0	0.021276595744680854	0.014176106450632983	0.0	0.066666665	0.0	-1
1978	0.07407407407407407	0.030656129387980152	0.08333333333333333	0.17573907894137475	0.05815602836879433	0.02768019438966513	0.0	0.09021739000000001	0.028359695518728828	-1
1979	0.07407407407407407	0.04962323102370887	0.041666666666666664	0.0009110372158702682	0.015602836879432626	0.016482426166440002	0.0	0.02579365	0.0	-1
1980	0.0	0.0	0.0	0.0	0.015602836879432626	0.024449150912815548	0.09090909	0.21212121	0.0	-1
1981	0.037037037037037035	0.006689946700974085	0.041666666666666664	0.004099667471416207	0.04255319148936171	0.09171500765679537	0.12326388999999999	0.30295139	0.0	-1
1982	0.0	0.0	0.0	0.0	0.052482269503546106	0.02467514422447571	0.10383598000000001	0.271129325	0.0	-1
1983	0.1111111111111111	0.033449733504870426	0.0	0.0	0.01843971631205674	0.006908149477104423	0.0	0.2	0.0	-1
1984	0.1111111111111111	0.024701341665135084	0.0	0.0	0.06524822695035462	0.022865203755269684	0.020408165000000002	0.061224490000000006	0.06152061962625338	1
1985	0.1111111111111111	0.0433743797096122	0.0	0.0	0.0028368794326241137	0.0022294938658062495	0.0	0.125	0.0	-1
1986	0.0	0.0	0.0	0.0	0.021276595744680854	0.006308212945942014	0.066666665	0.1	0.0	-1
1987	0.25925925925925924	0.011998844749126996	0.125	0.08609301689974035	0.3177304964539007	0.14119313875854803	0.013118439999999999	0.082002105	0.028641886844658383	1
1988	0.07407407407407407	0.054034184892482996	0.0	0.0	0.0028368794326241137	0.0008107250421113634	0.0	0.25	0.0	-1
1989	0.2222222222222222	0.032714574526741404	0.041666666666666664	0.0	0.04113475177304965	0.02740791124925697	0.068965515	0.127586205	0.0	-1
1990	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007875614694796102	0.0	0.333333335	0.0	-1
1991	0.0	0.0	0.0	0.0	0.02695035460992908	0.015951980353172853	0.210526315	0.26315789500000003	0.0	-1
1992	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
1993	0.0	0.0	0.0	0.0	0.1574468085106383	0.09199448260007068	0.045045045	0.12362817499999999	0.0	-1
1994	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0014917340774849089	0.0	0.5	0.0	-1
1995	0.0	0.0	0.0	0.0	0.014184397163120569	0.0072579194238438964	0.23484848500000002	0.4393939400000001	0.02321354300985021	-1
1996	0.0	0.0	0.0	0.0	0.007092198581560284	0.0026782880855464684	0.2	0.44000000000000006	0.0	-1
1997	0.0	0.0	0.0	0.0	0.011347517730496455	0.003335554458972467	0.125	0.229166665	0.0	-1
1998	0.0	0.0	0.0	0.0	0.007092198581560284	0.0013898143579051945	0.0	0.26666666499999997	0.0	-1
1999	0.0	0.0	0.0	0.0	0.014184397163120569	0.005570839217936655	0.0	0.11111111000000001	0.0	-1
2000	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2001	0.0	0.0	0.0	0.0	0.014184397163120569	0.003677217155290827	0.0	0.1	0.0	-1
2002	0.14814814814814814	0.023695749204190403	0.0	0.0	0.04113475177304965	0.032766941670360955	0.0	0.0625	0.05819907674943253	1
2003	0.18518518518518517	0.040213196103657416	0.16666666666666666	0.04263654170272855	0.014184397163120569	0.009892389752706203	0.0	0.015625	0.0	-1
2004	0.0	0.0	0.0	0.0	0.009929078014184398	0.005684340723832245	0.125	0.40625	0.009042405999062893	-1
2005	0.25925925925925924	0.016282100551369232	0.0	0.0	0.0624113475177305	0.06364460945127623	0.12102563999999999	0.31204482	0.0	-1
2006	0.0	0.0	0.0	0.0	0.0014184397163120568	0.00023163572631753243	0.0	0.5	0.0	-1
2007	0.0	0.0	0.08333333333333333	0.6807725595590579	0.15460992907801419	0.07734492898567263	0.04090909	0.07291224	0.0	-1
2008	0.037037037037037035	0.0018378974453225508	0.08333333333333333	0.014439939871543751	0.00851063829787234	0.0024148024468602755	0.0	0.037037034999999996	0.0	-1
2009	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2010	0.3333333333333333	0.09450223609630581	0.08333333333333333	0.017947433152644285	0.13900709219858157	0.07793709344330992	0.14785478500000002	0.17345620499999997	0.09685749808969456	-1
2011	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2012	0.2962962962962963	0.0649390430803161	0.08333333333333333	0.06969434701407552	0.03829787234042553	0.020402474774048253	0.036458335	0.10096153999999999	0.023621079202464985	1
2013	0.14814814814814814	0.018820069840102923	0.0	0.0	0.015602836879432626	0.030048944596541893	0.07142857	0.273809525	0.05157799684955106	-1
2014	0.0	0.0	0.0	0.0	0.03404255319148936	0.02937141009706311	0.0625	0.07638889	0.0	-1
2015	0.5555555555555556	0.5989095140599154	0.125	0.09770874140208627	0.15886524822695036	0.10446361298746845	0.020833334999999998	0.09980138000000001	0.0	-1
2016	0.1111111111111111	0.03514059915456717	0.0	0.0	0.014184397163120569	0.007808440334164018	0.041666665	0.145833335	0.0	-1
2017	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2018	0.0	0.0	0.0	0.0	0.00851063829787234	0.006740599635840194	0.0	0.166666665	0.0	-1
2019	0.0	0.0	0.0	0.0	0.009929078014184398	0.011386826245453913	0.0	0.041666665	0.1270650017566064	1
2020	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2021	0.0	0.0	0.0	0.0	0.15886524822695036	0.1545772698514457	0.0	0.043722945	0.015115095477178889	-1
2022	0.1111111111111111	0.024407278073883477	0.0	0.0	0.02269503546099291	0.011963488901368051	0.11111111000000001	0.17777778	0.0	-1
2023	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2024	0.1111111111111111	0.028609936897629112	0.0	0.0	0.03687943262411348	0.018811247636863322	0.10714285500000001	0.19047619	0.0	-1
2025	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	0.0	1.0	0.0	-1
2026	0.07407407407407407	0.03234699503767689	0.0	0.0	0.00425531914893617	0.0022121211863324348	0.0	0.1	0.0	-1
2027	0.0	0.0	0.0	0.0	0.005673758865248227	0.0031386640916025643	0.0	0.25	0.0	-1
2028	0.0	0.0	0.0	0.0	0.00425531914893617	0.0014419323963266392	0.0	0.333333335	0.0	-1
2029	0.0	0.0	0.0	0.0	0.0014184397163120568	0.007880247409322453	0.333333335	0.375	0.0	-1
2030	0.0	0.0	0.0	0.0	0.04397163120567376	0.014863042847352629	0.0	0.026881719999999998	0.16597774300056245	1
2031	0.037037037037037035	0.004043374379709612	0.0	0.0	0.0014184397163120568	0.0	0.0	0.5	0.0	-1
2032	0.2222222222222222	0.06115603749310788	0.041666666666666664	0.0	0.055319148936170216	0.04305722091926945	0.007575760000000001	0.059090909999999996	0.13870084399964575	-1
2033	0.0	0.0	0.0	0.0	0.029787234042553193	0.017633269665922154	0.0	0.07017544	0.0	-1
2034	0.0	0.0	0.0	0.0	0.01843971631205674	0.010414342255236258	0.0	0.07692307500000001	0.0	-1
2035	0.0	0.0	0.0	0.0	0.029787234042553193	0.03790718661186418	0.214285715	0.32936508	0.0	-1
2036	0.1111111111111111	0.09894014581878331	0.0	0.0	0.05106382978723405	0.05284093490960624	0.11458333500000001	0.23101852000000003	0.0	-1
2037	0.0	0.0	0.0	0.0	0.007092198581560284	0.0008338886147431167	0.333333335	0.5	0.0	-1
2038	0.0	0.0	0.041666666666666664	0.0573953445998269	0.06382978723404256	0.031053344878978296	0.143939395	0.14185606	0.0	-1
2039	0.0	0.0	0.0	0.0	0.03120567375886525	0.020453434633838113	0.6666666649999999	0.744588745	0.0	-1
2040	0.037037037037037035	0.011211174416467561	0.0	0.0	0.02269503546099291	0.00867475795059159	0.147058825	0.18137255000000002	0.0	-1
2041	0.0	0.0	0.0	0.0	0.012765957446808512	0.0018472949173823211	0.0	0.125	0.0	-1
2042	0.0	0.0	0.0	0.0	0.005673758865248227	0.0036413136177116095	0.2	0.5	0.0	-1
2043	0.2222222222222222	0.07847822091527293	0.0	0.0	0.015602836879432626	0.007030144293737109	0.0	0.083333335	0.24298444100099573	1
2044	0.037037037037037035	0.0019792741720272007	0.0	0.0	0.05106382978723405	0.027697307428653315	0.06862745	0.1127451	0.05283211910518997	-1
2045	0.0	0.0	0.0	0.0	0.012765957446808512	0.022713427204381628	0.0	0.055555555000000006	0.21718483512844272	1
2046	0.2222222222222222	0.0815413833118912	0.041666666666666664	0.023459208308659406	0.055319148936170216	0.019498709381093896	0.027131785	0.087929125	0.0	-1
2047	0.0	0.0	0.0	0.0	0.07375886524822696	0.03762281866499687	0.03846154	0.16346154	0.0	-1
2048	0.037037037037037035	0.006616430803161183	0.0	0.0	0.011347517730496455	0.0015287957936957139	0.375	0.4375	0.0	-1
2049	0.037037037037037035	0.031244256570483363	0.16666666666666666	0.09497562975447546	0.01702127659574468	0.009585086355019493	0.0	0.019607845000000002	0.0	-1
2050	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009033793326383764	0.0	0.5	0.0	-1
2051	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004447405945296622	0.5	0.75	0.0	-1
2052	0.2222222222222222	0.05253119319977945	0.0	0.0	0.01843971631205674	0.0061230514350433425	0.0	0.17254902	0.0	-1
2053	0.0	0.0	0.0	0.0	0.005673758865248227	0.0006485800336890907	0.0	0.25	0.0	-1
2054	0.0	0.0	0.041666666666666664	0.016626429189632395	0.056737588652482275	0.025976016416513138	0.0	0.11097561	0.0	-1
2055	0.37037037037037035	0.10947742448079396	0.5	0.1322028879879743	0.04680851063829788	0.03399611514643273	0.04	0.11519231000000002	0.036497052967927636	-1
2056	0.1111111111111111	0.06947252343319242	0.041666666666666664	0.014576595453924292	0.03687943262411348	0.03515998689773825	0.0	0.035714285	0.0949475236230135	1
2057	0.0	0.0	0.0	0.0	0.03120567375886525	0.008053202085744997	0.106060605	0.299242425	0.0	-1
2058	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2059	0.3333333333333333	0.09388592784414629	0.08333333333333333	0.04289466891541019	0.03120567375886525	0.01419508771051007	0.07509157500000001	0.12880453	0.06167357492163313	1
2060	0.07407407407407407	0.0022054769343870613	0.041666666666666664	0.015943151277729693	0.01702127659574468	0.005559257431620778	0.07142857	0.214285715	0.0	-1
2061	0.14814814814814814	0.21532806469399005	0.0	0.0	0.04113475177304965	0.03665712580111604	0.033333335	0.11111111000000001	0.0	-1
2062	0.037037037037037035	0.01598970777430619	0.0	0.0	0.00851063829787234	0.004259201917663627	0.0	0.07142857	0.0	-1
2063	0.0	0.0	0.0	0.0	0.06950354609929078	0.04097590373268136	0.0	0.020833334999999998	0.02511243319268642	1
2064	0.0	0.0	0.0	0.0	0.01843971631205674	0.0020383943915942854	0.576923075	0.62820513	0.0	-1
2065	0.2962962962962963	0.019297923175886786	0.0	0.0	0.04680851063829788	0.06288813453862921	0.0	0.1	0.05021558051835267	-1
2066	0.0	0.0	0.041666666666666664	0.0	0.03404255319148936	0.05199449937512997	0.04	0.13999999999999999	0.0	-1
2067	0.0	0.0	0.0	0.0	0.014184397163120569	0.010278835355340502	0.3	0.35000000000000003	0.10557278139432028	1
2068	0.0	0.0	0.0	0.0	0.01702127659574468	0.006142207343625354	0.055555555000000006	0.130555555	0.0	-1
2069	0.2962962962962963	0.0577099797831281	0.16666666666666666	0.027331116476108048	0.03404255319148936	0.02762256036336574	0.07575757500000001	0.16880341999999998	0.01572726465930001	-1
2070	0.14814814814814814	0.033817312993934937	0.0	0.0	0.02695035460992908	0.010956369854819284	0.0	0.022727275	0.0	-1
2071	0.0	0.0	0.0	0.0	0.029787234042553193	0.020447643740680175	0.0	0.102040815	0.0	-1
2072	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2073	0.037037037037037035	0.0	0.0	0.0	0.014184397163120569	0.007041726080052986	0.0	0.1	0.0	-1
2074	0.8518518518518519	0.08812517346076087	0.125	0.2845169225162848	0.5801418439716313	0.21079784491901865	0.021505375	0.079673675	0.017352993721895162	-1
2075	0.0	0.0	0.0	0.0	0.009929078014184398	0.022804537255961068	0.214285715	0.357142855	0.0	-1
2076	0.037037037037037035	0.023341297555596396	0.0	0.0	0.014184397163120569	0.01279401328283292	0.0	0.08181818	0.0	-1
2077	0.0	0.0	0.125	0.012572313579009703	0.015602836879432626	0.027036224161729055	0.153846155	0.201923075	0.0	-1
2078	0.037037037037037035	0.004227164124241867	0.0	0.0	0.014184397163120569	0.005431278692830341	0.0	0.055555555000000006	0.0	-1
2079	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013527526416943893	0.0	0.5	0.0	-1
2080	0.0	0.0	0.0	0.0	0.007092198581560284	0.003596144651079691	0.0	0.6	0.0	-1
2081	0.0	0.0	0.0	0.0	0.015602836879432626	0.011751652514404026	0.0	0.09090909	0.0	-1
2082	0.14814814814814814	0.008650370641426208	0.0	0.0	0.014184397163120569	0.0027333015705468824	0.055555555000000006	0.333333335	0.0	-1
2083	0.0	0.0	0.0	0.0	0.00425531914893617	0.009925590872706265	0.0	0.333333335	0.0	1
2084	0.2222222222222222	0.05576180849108619	0.0	0.0	0.04822695035460993	0.018515277846342593	0.08823529499999999	0.11670168	0.0	-1
2085	0.0	0.0	0.125	0.0414521933220972	0.12340425531914895	0.0696501673818984	0.02314815	0.09292769000000001	0.0	-1
2086	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2087	0.37037037037037035	0.1171259053850395	0.375	0.45153282011570167	0.30638297872340425	0.1797732946540153	0.037714504999999995	0.11067573999999998	0.004393281130532225	1
2088	0.0	0.0	0.0	0.0	0.007092198581560284	0.00668269070426081	0.0	0.0625	0.0	-1
2089	0.037037037037037035	0.004043374379709612	0.0	0.0	0.028368794326241138	0.0066170605825762955	0.0	0.11111111000000001	0.0	-1
2090	0.07407407407407407	0.02848741040249954	0.041666666666666664	0.00774381633489728	0.06524822695035462	0.024705494457661476	0.021276595000000002	0.09574468000000001	0.14098450392548864	1
2091	0.2222222222222222	0.06618881334313545	0.0	0.0	0.00425531914893617	0.0025896874202300125	0.0	0.035714285	0.0	-1
2092	0.0	0.0	0.0	0.0	0.02269503546099291	0.054133269240407324	0.0	0.066666665	0.04910018504538253	1
2093	0.0	0.0	0.0	0.0	0.06666666666666667	0.01474824669463729	0.0	0.0	0.0	-1
2094	0.2222222222222222	0.02266740182687006	0.0	0.0	0.025531914893617023	0.009211380717332658	0.0	0.059523809999999996	0.03471563256737754	1
2095	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2096	0.07407407407407407	0.013416651350854621	0.0	0.0	0.11347517730496455	0.06399564285508491	0.0	0.03205128	0.02791511870968958	1
2097	0.18518518518518517	0.038779636096305824	0.0	0.0	0.04539007092198582	0.032511039345246524	0.0	0.00625	0.0	-1
2098	0.1111111111111111	0.07513324756478588	0.0	0.0	0.005673758865248227	0.0027101379979151295	0.0	0.142857145	0.0	-1
2099	0.0	0.0	0.0	0.0	0.06808510638297872	0.10069011994023323	0.100694445	0.17395833500000002	0.0	-1
2100	0.037037037037037035	0.019996324205109352	0.0	0.0	0.00851063829787234	0.0062750118259419525	0.0	0.07142857	0.0	-1
2101	0.0	0.0	0.0	0.0	0.00425531914893617	0.00048643502526681806	0.0	0.333333335	0.0	1
2102	0.07407407407407407	0.027586840654291487	0.0	0.0	0.15035460992907804	0.09597074055149454	0.09855769	0.19503204999999998	0.012395737788558075	-1
2103	0.25925925925925924	0.08665686454695827	0.16666666666666666	0.03029198742768642	0.052482269503546106	0.016904582277653703	0.022727275	0.09090909	0.16702332970865372	1
2104	0.0	0.0	0.0	0.0	0.005673758865248227	0.0032892273137089603	0.0	0.25	0.0	-1
2105	0.07407407407407407	0.021540158059180296	0.0	0.0	0.059574468085106386	0.02099160163721039	0.0	0.03488372	0.0	-1
2106	0.14814814814814814	0.083293512222018	0.08333333333333333	0.003188630255545939	0.04680851063829788	0.019683117156288205	0.109649125	0.210526315	0.0	-1
2107	0.0	0.0	0.0	0.0	0.012765957446808512	0.017870696285397628	0.11111111000000001	0.22222222000000003	0.0	-1
2108	0.1111111111111111	0.10034920051461128	0.0	0.0	0.015602836879432626	0.008935116506972495	0.0	0.03846154	0.0492489905605988	1
2109	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003937807347398051	0.333333335	0.6666666649999999	0.0	-1
2110	0.07407407407407407	0.15389327943392758	0.0	0.0	0.029787234042553193	0.04275223389506043	0.09393939500000001	0.11969697	0.06376813740050494	-1
2111	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.0	0.5	0.0	-1
2112	0.2222222222222222	0.022376401396802057	0.0	0.0	0.08085106382978724	0.08504911054269258	0.016393445000000003	0.13797813999999997	0.0	-1
2113	0.0	0.0	0.0	0.0	0.01843971631205674	0.006064223314992999	0.07692307500000001	0.423076925	0.0	-1
2114	0.18518518518518517	0.08987318507627273	0.0	0.0	0.029787234042553193	0.023126510915542436	0.02	0.043333335	0.11573564498228119	1
2115	0.0	0.0	0.0	0.0	0.03404255319148936	0.012743825543675029	0.041666665	0.254166665	0.0	-1
2116	0.0	0.0	0.0	0.0	0.00851063829787234	0.012276693494829218	0.083333335	0.208333335	0.0	-1
2117	0.037037037037037035	0.01010843594927403	0.0	0.0	0.16170212765957448	0.03251517568757495	0.0	0.002949855	0.7064532132428167	1
2118	0.0	0.0	0.0	0.0	0.04680851063829788	0.018152519753189413	0.030303029999999998	0.136363635	0.0	-1
2119	0.18518518518518517	0.027017092446241498	0.041666666666666664	0.025053523436432378	0.05815602836879433	0.03949485649372013	0.022727275	0.11991342	0.020067655099627886	-1
2120	0.037037037037037035	0.010659805182870795	0.0	0.0	0.028368794326241138	0.010468390590604898	0.07142857	0.103174605	0.0	-1
2121	0.0	0.0	0.0	0.0	0.012765957446808512	0.005663493508463667	0.0	0.055555555000000006	0.0	-1
2122	0.2962962962962963	0.04448937081418856	0.0	0.0	0.012765957446808512	0.005346924681724255	0.0	0.17857142999999998	0.0	-1
2123	0.0	0.0	0.0	0.0	0.021276595744680854	0.0029012374721270936	0.125	0.25	0.0	-1
2124	0.0	0.0	0.0	0.0	0.00851063829787234	0.0007180707515843505	0.0	0.166666665	0.0	-1
2125	0.18518518518518517	0.02848741040249954	0.0	0.0	0.007092198581560284	0.002092442727657831	0.125	0.21875	0.0	-1
2126	0.14814814814814814	0.052870183164859405	0.0	0.0	0.060992907801418444	0.02311048944370002	0.01111111	0.10555555500000001	0.0	-1
2127	0.037037037037037035	0.0	0.0	0.0	0.02695035460992908	0.05181459561996883	0.0	0.13888889	0.05416610638502466	1
2128	0.0	0.0	0.0	0.0	0.014184397163120569	0.005767729585306557	0.2	0.32	0.0	-1
2129	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2130	0.4074074074074074	0.11762543650064325	0.0	0.0	0.05106382978723405	0.017978792958451263	0.0	0.07440476	0.0	-1
2131	0.0	0.0	0.0	0.0	0.052482269503546106	0.025911865342217375	0.0	0.040740740000000004	0.0	-1
2132	0.3333333333333333	0.05878208663848556	0.08333333333333333	0.02163713387691887	0.07517730496453902	0.029243750529139967	0.0	0.017241379999999997	0.0	-1
2133	0.0	0.0	0.0	0.0	0.03829787234042553	0.020684327937540152	0.074074075	0.11375661499999998	0.0	-1
2134	0.0	0.0	0.0	0.0	0.05106382978723405	0.025103559596285966	0.033333335	0.05842179499999999	0.0	-1
2135	0.0	0.0	0.0	0.0	0.05106382978723405	0.03215567152739985	0.02777778	0.13888889	0.0	-1
2136	0.2962962962962963	0.03995589046131226	0.0	0.0	0.12056737588652483	0.0614284786041941	0.004444445	0.07132275	0.002483652464122193	-1
2137	0.2962962962962963	0.03142804631501562	0.0	0.0	0.05815602836879433	0.0263105921482941	0.0	0.12938033999999998	0.032830582267924076	-1
2138	0.07407407407407407	0.021503400110273845	0.0	0.0	0.052482269503546106	0.03131502686291795	0.027027025000000003	0.09335049499999999	0.015104453310609679	-1
2139	0.1111111111111111	0.008527844146296636	0.0	0.0	0.03404255319148936	0.01874936780645668	0.064	0.106666665	0.0	-1
2140	0.2962962962962963	0.05743429516632972	0.0	0.0	0.06808510638297872	0.03430776044694046	0.018867925	0.040880505	0.0	-1
2141	0.037037037037037035	0.06726704649880536	0.0	0.0	0.03971631205673759	0.013582475558172252	0.0	0.02010582	0.0	1
2142	0.07407407407407407	0.08913802609814371	0.0	0.0	0.08368794326241136	0.11591582577574253	0.033898305000000004	0.171939735	0.0	-1
2143	0.0	0.0	0.0	0.0	0.05815602836879433	0.051260986234069925	0.022727275	0.15530303	0.0	-1
2144	0.48148148148148145	0.1833854070942841	0.0	0.0	0.31347517730496455	0.07207026247346932	0.0	0.030102790000000004	0.014562515677583444	-1
2145	0.1111111111111111	0.021108252159529495	0.125	0.025053523436432378	0.015602836879432626	0.006518808427891157	0.020833334999999998	0.265625	0.0	-1
2146	0.0	0.0	0.0	0.0	0.04822695035460993	0.023308520447927958	0.0	0.07598039	0.0	-1
2147	0.18518518518518517	0.09694296390369418	0.041666666666666664	0.0073794014485491725	0.1375886524822695	0.14083035215798598	0.01	0.085	0.009550084051693077	-1
2148	0.0	0.0	0.041666666666666664	0.007288297726962146	0.0921985815602837	0.06632658376460775	0.015625	0.05673363000000001	0.0	-1
2149	0.0	0.0	0.0	0.0	0.06382978723404256	0.061393118970463845	0.066666665	0.17037037	0.0	-1
2150	0.0	0.0	0.0	0.0	0.011347517730496455	0.0177124118731861	0.125	0.21875	0.0	-1
2151	0.0	0.0	0.0	0.0	0.011347517730496455	0.004887513825299934	0.0	0.142857145	0.0	-1
2152	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.03971631205673759	0.010910042709555777	0.14814815	0.333333335	0.0	-1
2153	0.0	0.0	0.0	0.0	0.06382978723404256	0.03423747005302724	0.10227272500000001	0.19318182	0.0	-1
2154	0.037037037037037035	0.005513692335967653	0.0	0.0	0.04113475177304965	0.03971162891987776	0.12037036999999999	0.24382716000000001	0.0	-1
2155	0.0	0.0	0.0	0.0	0.08085106382978724	0.09532350620555748	0.01754386	0.09210526499999999	0.0	-1
2156	0.0	0.0	0.0	0.0	0.007092198581560284	0.002015230818962532	0.2	0.3	0.0	-1
2157	0.0	0.0	0.0	0.0	0.03404255319148936	0.028769157208637527	0.10869564999999999	0.31159420499999996	0.0	-1
2158	0.18518518518518517	0.05513692335967653	0.0	0.0	0.1914893617021277	0.11504236205817661	0.018248175	0.05638976	0.0	-1
2159	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2160	0.2222222222222222	0.4703179562580408	0.0	0.0	0.1021276595744681	0.023922455397775343	0.0	0.006944445	0.0	-1
2161	0.0	0.0	0.0	0.0	0.059574468085106386	0.021363763038266013	0.095238095	0.174603175	0.0	-1
2162	0.0	0.0	0.0	0.0	0.00425531914893617	0.0015056322210639608	0.555555555	0.88888889	0.0	-1
2163	0.0	0.0	0.0	0.0	0.00851063829787234	0.0010944788068503407	0.0	0.166666665	0.0	-1
2164	0.0	0.0	0.0	0.0	0.012765957446808512	0.0028529800299163933	0.11111111000000001	0.38888888999999993	0.0	-1
2165	0.25925925925925924	0.14032346995037676	0.0	0.0	0.09787234042553192	0.06020247916298935	0.05902778000000001	0.17272843	0.015369894475320275	1
2166	0.07407407407407407	0.023448508241132142	0.041666666666666664	0.033708376987199924	0.025531914893617023	0.008924731506014713	0.08521303499999999	0.18771929999999998	0.03319486180933934	-1
2167	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2168	0.07407407407407407	0.08178643631685352	0.0	0.0	0.03262411347517731	0.027423353638732665	0.2	0.29142857	0.0	-1
2169	0.0	0.0	0.0	0.0	0.055319148936170216	0.02362716580324859	0.027027025000000003	0.07113022	0.0	-1
2170	0.1111111111111111	0.023304539606689944	0.0	0.0	0.014184397163120569	0.001643069418601818	0.0	0.083333335	0.0	-1
2171	0.0	0.0	0.125	0.04714617592128638	0.04255319148936171	0.02532183851171685	0.0625	0.140625	0.0	-1
2172	0.037037037037037035	0.0025730564234515713	0.041666666666666664	0.0009110372158702682	0.060992907801418444	0.05386948027473752	0.04761905	0.09070295	0.0	-1
2173	0.0	0.0	0.0	0.0	0.03829787234042553	0.010853098927608168	0.074074075	0.11111111000000001	0.0	-1
2174	0.0	0.0	0.0	0.0	0.03404255319148936	0.015544810744529163	0.133333335	0.182831465	0.0	-1
2175	0.0	0.0	0.0	0.0	0.007092198581560284	0.015577502594854055	0.0	0.2	0.0	-1
2176	0.07407407407407407	0.04668259511119279	0.0	0.0	0.01843971631205674	0.01096795164113516	0.07692307500000001	0.21153846	0.0	-1
2177	0.0	0.0	0.0	0.0	0.04397163120567376	0.020417338067259087	0.08602150500000001	0.13046595	0.0	-1
2178	0.037037037037037035	0.029773938614225323	0.0	0.0	0.13191489361702127	0.07782091770295399	0.0	0.075520835	0.0	1
2179	0.037037037037037035	0.004043374379709612	0.0	0.0	0.007092198581560284	0.0016446136568544802	0.0	0.166666665	0.0	-1
2180	0.5555555555555556	0.067156772652086	0.0	0.0	0.08510638297872342	0.014645168796425988	0.029411765000000003	0.059803919999999997	0.0	-1
2181	0.0	0.0	0.0	0.0	0.014184397163120569	0.004493733090560129	0.1	0.2	0.0	-1
2182	0.037037037037037035	0.05127733872449917	0.0	0.0	0.14184397163120568	0.042415954806802415	0.0	0.0025252549999999997	0.0	-1
2183	0.0	0.0	0.125	0.005466223295221609	0.029787234042553193	0.00764397896847857	0.347826085	0.45652174	0.0	-1
2184	0.037037037037037035	0.0	0.0	0.0	0.00425531914893617	0.00599936531162409	0.0	0.2	0.13281392371621753	1
2185	0.0	0.0	0.0	0.0	0.11773049645390071	0.0716019856507514	0.024691360000000002	0.09537806999999998	0.0	-1
2186	0.1111111111111111	0.027200882190773754	0.0	0.0	0.011347517730496455	0.0029881008694961683	0.166666665	0.36111111	0.0	-1
2187	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2188	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
2189	0.18518518518518517	0.055210439257489426	0.08333333333333333	0.009110372158702681	0.03120567375886525	0.009094018615226324	0.13999999999999999	0.3	0.0	-1
2190	0.0	0.0	0.08333333333333333	0.05967293763950257	0.05106382978723405	0.020115632533730502	0.0	0.005405405	0.09356322886928875	1
2191	0.3333333333333333	0.09999693684984377	0.25	0.22901198013938867	0.04680851063829788	0.07503649892246836	0.1	0.125059525	0.04707143292073518	-1
2192	0.0	0.0	0.0	0.0	0.06666666666666667	0.0180389079446773	0.21276595499999998	0.259995325	0.0	-1
2193	0.0	0.0	0.0	0.0	0.10921985815602837	0.044094217235912565	0.015757575	0.14657178999999998	0.0	-1
2194	0.1111111111111111	0.07814739937511486	0.0	0.0	0.12340425531914895	0.09031052304394459	0.0	0.020599250000000003	0.0	-1
2195	0.0	0.0	0.041666666666666664	0.045551860793513414	0.01843971631205674	0.008439647688379294	0.0	0.07692307500000001	0.0	-1
2196	0.037037037037037035	0.0029406359125160814	0.041666666666666664	0.02163713387691887	0.06524822695035462	0.015961105397077263	0.011363635	0.06031468499999999	0.0031101681392686864	1
2197	0.1111111111111111	0.018195184708693253	0.041666666666666664	0.0	0.07092198581560284	0.03637520124054422	0.04479718	0.13883193	0.0050267083247460195	1
2198	0.0	0.0	0.0	0.0	0.02695035460992908	0.01681443737338968	0.0	0.026315790000000002	0.0	-1
2199	0.4444444444444444	0.12177908472707223	0.0	0.0	0.2921985815602837	0.23158311190691305	0.007198685000000001	0.053706925	0.0719358178166832	-1
2200	0.0	0.0	0.041666666666666664	0.009565890766637816	0.021276595744680854	0.01154704095692899	0.0	0.133333335	0.08898293629685615	1
2201	0.037037037037037035	0.0	0.0	0.0	0.005673758865248227	0.0007180707515843505	0.0	0.25	0.0	-1
2202	0.2222222222222222	0.07020768241132144	0.041666666666666664	0.012071243110281054	0.052482269503546106	0.043428031126591826	0.04651163	0.050387595	0.0	-1
2203	0.0	0.0	0.0	0.0	0.08368794326241136	0.03614909838834908	0.02586207	0.053366175	0.0	-1
2204	0.25925925925925924	0.027164124241867305	0.0	0.0	0.0822695035460993	0.07972453871550705	0.0	0.053763439999999996	0.0	-1
2205	0.2222222222222222	0.04013968020584451	0.0	0.0	0.04397163120567376	0.015363882981098188	0.029411765000000003	0.03529412	0.0	-1
2206	0.0	0.0	0.0	0.0	0.00425531914893617	0.001100269700008279	0.5	0.833333335	0.0	-1
2207	0.18518518518518517	0.08310604668259511	0.0	0.0	0.052482269503546106	0.01604934456936287	0.0	0.008333335	0.0	-1
2208	0.25925925925925924	0.03231636341481345	0.041666666666666664	0.0	0.06524822695035462	0.03754873910438183	0.020408165000000002	0.10272109	0.016650433728831352	-1
2209	0.4444444444444444	0.37817803087667706	0.041666666666666664	0.0013665558238054024	0.2198581560283688	0.15739034734522564	0.012345680000000001	0.07763348	0.010301005323054464	1
2210	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.009929078014184398	0.014778359339058569	0.1875	0.229166665	0.0	-1
2211	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2212	0.2222222222222222	0.12260246278257673	0.0	0.0	0.01702127659574468	0.013159225612099017	0.0	0.0625	0.05426279056298097	1
2213	0.0	0.0	0.0	0.0	0.00851063829787234	0.0038451530568710383	0.0	0.166666665	0.0	-1
2214	0.18518518518518517	0.21576916008086747	0.0	0.0	0.1773049645390071	0.1074653228728301	0.062169310000000005	0.119283825	0.0	-1
2215	0.5185185185185185	0.07366905594559822	0.0	0.0	0.009929078014184398	0.001677428718160009	0.0	0.023809525	0.0	-1
2216	0.07407407407407407	0.42097040985113027	0.125	0.04159047575729968	0.06524822695035462	0.06384326423430065	0.0	0.0882896	0.0	-1
2217	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.11631205673758865	0.016360422158501697	0.0	0.01219512	0.0	-1
2218	0.14814814814814814	0.009630582613490167	0.0	0.0	0.01843971631205674	0.003039060729286025	0.0	0.133333335	0.0	-1
2219	0.0	0.0	0.0	0.0	0.060992907801418444	0.018850515407720786	0.11627907	0.1627907	0.0	-1
2220	0.0	0.0	0.0	0.0	0.0028368794326241137	0.006132555854256671	0.0	0.5	0.0	-1
2221	0.14814814814814814	0.02095203087667708	0.0	0.0	0.014184397163120569	0.011514611955244537	0.0	0.049242425000000006	0.0	-1
2222	0.0	0.0	0.0	0.0	0.014184397163120569	0.0034397905358153564	0.44999999999999996	0.483333335	0.0	-1
2223	0.0	0.0	0.0	0.0	0.011347517730496455	0.00507282240635396	0.0	0.125	0.0	-1
2224	0.0	0.0	0.0	0.0	0.007092198581560284	0.0013203236400099348	0.0	0.2	0.0	-1
2225	0.0	0.0	0.08333333333333333	0.04154329704368423	0.03404255319148936	0.02357532269327071	0.26282051500000003	0.24612403	0.0	-1
2226	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.06950354609929078	0.02697205003967853	0.24	0.32	0.0	-1
2227	0.14814814814814814	0.012804018867855173	0.08333333333333333	0.015373753017810776	0.04539007092198582	0.02152088927184595	0.02857143	0.08095238000000002	0.09479754026726028	1
2228	0.0	0.0	0.0	0.0	0.005673758865248227	0.0018762493831720125	0.0	0.125	0.0	-1
2229	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003960970920029804	0.0	0.5	0.0	-1
2230	0.0	0.0	0.0	0.0	0.00425531914893617	0.002200539400016558	0.333333335	0.6666666649999999	0.0	-1
2231	0.037037037037037035	0.0048152913067450835	0.0	0.0	0.1574468085106383	0.09748973493423041	0.01738872	0.079280745	0.0	-1
2232	0.0	0.0	0.0	0.0	0.024113475177304965	0.013922079269999305	0.31372549	0.46078431500000006	0.05216514372304485	1
2233	0.14814814814814814	0.018501500948355083	0.0	0.0	0.00425531914893617	0.00065630122448913	0.0	0.083333335	0.0	-1
2234	0.37037037037037035	0.45991545671751516	0.29166666666666663	0.11387965198378353	0.5872340425531916	0.5533501855211532	0.049501659999999996	0.13531008	0.0028575482179907206	-1
2235	0.0	0.0	0.0	0.0	0.03546099290780142	0.017836612742149083	0.056	0.174666665	0.0	-1
2236	0.0	0.0	0.0	0.0	0.011347517730496455	0.003080755160023181	0.0	0.125	0.0	-1
2237	0.0	0.0	0.0	0.0	0.03404255319148936	0.013127428343581878	0.130434785	0.26159420499999997	0.0	-1
2238	0.037037037037037035	0.0011027384671935306	0.08333333333333333	0.16990844075980502	0.00851063829787234	0.0015480987708116297	0.0	0.0625	0.0	-1
2239	0.0	0.0	0.0	0.0	0.06808510638297872	0.04402642341185759	0.042553190000000005	0.047872340000000006	0.0	1
2240	0.18518518518518517	0.039514795074434846	0.0	0.0	0.04397163120567376	0.05144629481512395	0.014285715	0.052380949999999996	0.0	-1
2241	0.0	0.0	0.0	0.0	0.059574468085106386	0.03319532987130052	0.025	0.12875	0.0	-1
2242	0.0	0.0	0.0	0.0	0.03687943262411348	0.03324841306630281	0.0	0.10416666499999999	0.057481819766637056	-1
2243	0.1111111111111111	0.022973718066531885	0.0	0.0	0.06524822695035462	0.02427790593273988	0.02	0.065	0.057728679552891383	1
2244	0.07407407407407407	0.019297923175886786	0.0	0.0	0.01843971631205674	0.014025543228526588	0.0	0.033333335	0.0	-1
2245	0.2222222222222222	0.023065612938798014	0.0	0.0	0.06524822695035462	0.025445759038909346	0.035416665	0.08264940999999999	0.0	-1
2246	0.4074074074074074	0.5304539606689946	0.20833333333333331	0.09338131462670249	0.3191489361702128	0.22226952713019757	0.02278465	0.06025358000000001	0.02554785060398559	1
2247	0.2222222222222222	0.025943760338173128	0.0	0.0	0.021276595744680854	0.006869852371125376	0.0	0.142857145	0.0	-1
2248	0.0	0.0	0.0	0.0	0.011347517730496455	0.001636892466054441	0.125	0.25	0.0	-1
2249	0.14814814814814814	0.01514427494945782	0.041666666666666664	0.0	0.021276595744680854	0.0032984927427616617	0.11111111000000001	0.38888888999999993	0.0	-1
2250	0.07407407407407407	0.020400661643080315	0.0	0.0	0.03546099290780142	0.0571337240075859	0.037037034999999996	0.14444444499999998	0.1354841106866603	-1
2251	0.07407407407407407	0.012865282117257857	0.0	0.0	0.0028368794326241137	0.00013898143579051944	0.0	0.25	0.0	-1
2252	0.0	0.0	0.0	0.0	0.03687943262411348	0.05915107816176087	0.07692307500000001	0.14743589499999998	0.0	-1
2253	0.7407407407407407	0.07331603484653557	0.29166666666666663	0.136215247711019	0.973049645390071	0.5406860129415186	0.049266505	0.113856815	0.00041643338055045705	-1
2254	0.0	0.0	0.125	0.02523573087960643	0.05106382978723405	0.023580934462521488	0.05128205	0.19037964500000001	0.0	-1
2255	0.25925925925925924	0.09253813637199043	0.0	0.0	0.007092198581560284	0.001158178631587662	0.0	0.25	0.0	-1
2256	0.0	0.0	0.0	0.0	0.009929078014184398	0.005829499113096684	0.142857145	0.057142855	0.0	-1
2257	0.3333333333333333	0.1858114317221099	0.0	0.0	0.02695035460992908	0.02842170361916123	0.0	0.08695652	0.0	-1
2258	0.0	0.0	0.0	0.0	0.011347517730496455	0.01487101362958558	0.0	0.142857145	0.30163651815101933	1
2259	0.07407407407407407	0.053997426943576544	0.0	0.0	0.06382978723404256	0.15537058997039013	0.05681818000000001	0.09929653499999999	0.01112141211794559	-1
2260	0.0	0.0	0.0	0.0	0.007092198581560284	0.0018994129558037658	0.0	0.2	0.0	-1
2261	0.0	0.0	0.0	0.0	0.007092198581560284	0.0005559257431620777	0.2	0.6	0.0	-1
2262	0.0	0.0	0.0	0.0	0.019858156028368795	0.02620282638309001	0.0	0.07692307500000001	0.2603768475671	1
2263	0.0	0.0	0.0	0.0	0.015602836879432626	0.012664683336411084	0.18181818	0.272727275	0.0	-1
2264	0.07407407407407407	0.04741775408932181	0.0	0.0	0.02269503546099291	0.04251673756558307	0.018518520000000004	0.157407405	0.0	-1
2265	0.1111111111111111	0.024811615511854436	0.0	0.0	0.04255319148936171	0.01764485145223803	0.0	0.075268815	0.05338912879593919	1
2266	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
2267	0.1111111111111111	0.12299209704098511	0.0	0.0	0.028368794326241138	0.027833348874314694	0.055555555000000006	0.11111111000000001	0.0	-1
2268	0.037037037037037035	0.0	0.041666666666666664	0.0	0.0	0.0	1.0	1.0	0.0	-1
2269	0.0	0.0	0.0	0.0	0.01702127659574468	0.007314587450408395	0.083333335	0.125	0.0	-1
2270	0.14814814814814814	0.02021687189854806	0.0	0.0	0.02269503546099291	0.006599301842786498	0.016666665	0.166666665	0.052147017003198466	-1
2271	0.037037037037037035	0.0018378974453225508	0.08333333333333333	0.00774381633489728	0.17872340425531916	0.12221627180668702	0.05774278000000001	0.16966629	0.0	-1
2272	0.0	0.0	0.0	0.0	0.009929078014184398	0.004910677397931687	0.142857145	0.142857145	0.0	-1
2273	0.0	0.0	0.0	0.0	0.03404255319148936	0.034359299396046115	0.041666665	0.131944445	0.0	-1
2274	0.14814814814814814	0.022514243705201248	0.0	0.0	0.029787234042553193	0.013799698395366993	0.19047619	0.38095238	0.0	-1
2275	0.0	0.0	0.0	0.0	0.059574468085106386	0.04092617223714816	0.11507936499999999	0.31320861499999997	0.0	-1
2276	0.14814814814814814	0.04962323102370887	0.0	0.0	0.01702127659574468	0.00929521078927303	0.0	0.08	0.0	-1
2277	0.037037037037037035	0.03128101451938981	0.0	0.0	0.011347517730496455	0.004499027620785571	0.375	0.390625	0.0	-1
2278	0.0	0.0	0.0	0.0	0.011347517730496455	0.0032815061236038277	0.21875	0.14375000000000002	0.0	-1
2279	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2280	0.037037037037037035	0.0034920051461128465	0.0	0.0	0.024113475177304965	0.007273361806370518	0.0	0.12222221999999999	0.0	-1
2281	0.0	0.0	0.0	0.0	0.011347517730496455	0.0038876196059238004	0.0	0.25	0.0	-1
2282	0.0	0.0	0.0	0.0	0.005673758865248227	0.00586038387583357	0.0	0.083333335	0.0	-1
2283	0.0	0.0	0.0	0.0	0.007092198581560284	0.0013724416784313795	0.2	0.5	0.0	-1
2284	0.1111111111111111	0.03528763095019298	0.0	0.0	0.01702127659574468	0.004057678835767374	0.1	0.155555555	0.0	-1
2285	0.0	0.0	0.0	0.0	0.01843971631205674	0.008684023379644289	0.0	0.23809523999999999	0.046233539331930494	1
2286	0.0	0.0	0.0	0.0	0.011347517730496455	0.007447088601108667	0.375	0.625	0.0	-1
2287	0.18518518518518517	0.03929424738099614	0.0	0.0	0.299290780141844	0.17239229844306106	0.063679245	0.14450668	0.0	-1
2288	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2289	0.2222222222222222	0.1694541444587392	0.0	0.0	0.005673758865248227	0.0025711565621246097	0.0	0.055555555000000006	0.0	-1
2290	0.07407407407407407	0.11295717698952398	0.0	0.0	0.04113475177304965	0.05668821130168971	0.0	0.069444445	0.07258737830409423	-1
2291	0.4444444444444444	0.4691285741591618	0.0	0.0	0.16737588652482271	0.07447489502325634	0.0	0.027230970000000004	0.062080344873832155	1
2292	0.0	0.0	0.0	0.0	0.00425531914893617	0.002594320134756363	0.0	0.166666665	0.0	-1
2293	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2294	0.037037037037037035	0.007425105679103105	0.0	0.0	0.00851063829787234	0.004734634245930363	0.0	0.142857145	0.0	-1
2295	0.0	0.0	0.0	0.0	0.005673758865248227	0.0016677772294862335	0.0	0.0	0.09771479577898519	1
2296	0.0	0.0	0.0	0.0	0.007092198581560284	0.0039123274175031225	0.0	0.057142855	0.0	-1
2297	0.1111111111111111	0.013232861606322366	0.08333333333333333	0.007288297726962146	0.10496453900709221	0.10140336085528813	0.1	0.14654367499999998	0.0	1
2298	0.0	0.0	0.0	0.0	0.012765957446808512	0.007516579319003927	0.074074075	0.11111111000000001	0.0	-1
2299	0.14814814814814814	0.05486123874287814	0.0	0.0	0.03829787234042553	0.028093001497656075	0.0	0.10483871	0.04116528729989898	1
2300	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0011350150589559088	0.0	0.5	0.0	-1
2301	0.37037037037037035	0.050542179746370146	0.041666666666666664	0.014804354757891859	0.20567375886524825	0.14282378082013464	0.006666665	0.103848485	0.0	1
2302	0.2222222222222222	0.03837529865833486	0.041666666666666664	0.0	0.04539007092198582	0.020378153022784916	0.0	0.07142857	0.056676459316554864	1
2303	0.2222222222222222	0.22615328064693987	0.0	0.0	0.09645390070921986	0.058481513043118896	0.0	0.0008779649999999999	0.0	-1
2304	0.0	0.0	0.0	0.0	0.019858156028368795	0.008415747092560828	0.07142857	0.11904761999999999	0.0	-1
2305	0.14814814814814814	0.06028303620657967	0.0	0.0	0.04255319148936171	0.04947739114142492	0.0	0.041666665	0.0	-1
2306	0.037037037037037035	0.011394964160999815	0.08333333333333333	0.23459208308659407	0.005673758865248227	0.01664688753212545	0.0	0.041666665	0.0	-1
2307	0.0	0.0	0.0	0.0	0.029787234042553193	0.013710518640734743	0.15079365	0.285714285	0.0	-1
2308	0.2222222222222222	0.0660724131593457	0.08333333333333333	0.003644148863481073	0.09078014184397164	0.04346258344032514	0.036231885	0.07125604	0.04612710818491233	-1
2309	0.0	0.0	0.08333333333333333	0.005921741903156743	0.06382978723404256	0.0866385176924959	0.063829785	0.20942249	0.0	-1
2310	0.07407407407407407	0.08582981069656312	0.0	0.0	0.05106382978723405	0.025055264404400947	0.125	0.23425926	0.0	-1
2311	0.4444444444444444	0.14619248913802607	0.125	0.19648035954083726	0.4765957446808511	0.2917597384612874	0.011884060000000002	0.06657765	0.003259005291154636	1
2312	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.052482269503546106	0.02540464828387537	0.0	0.100877195	0.0	-1
2313	0.3333333333333333	0.13113266671567725	0.16666666666666666	0.5054130793057896	0.11489361702127661	0.15862268366815882	0.07613636500000001	0.11491448000000001	0.013949239496740182	-1
2314	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2315	0.07407407407407407	0.012130123139128837	0.0	0.0	0.12907801418439718	0.046877280113510625	0.023655915	0.09376108000000001	0.0	-1
2316	0.0	0.0	0.0	0.0	0.0822695035460993	0.061749406497961866	0.035714285	0.136444805	0.0	-1
2317	0.0	0.0	0.0	0.0	0.014184397163120569	0.01623766441485902	0.0	0.15	0.0	-1
2318	0.0	0.0	0.0	0.0	0.01843971631205674	0.008472076690063748	0.0	0.153846155	0.0	-1
2319	0.1111111111111111	0.010659805182870795	0.0	0.0	0.011347517730496455	0.003717753407396395	0.0	0.125	0.0	-1
2320	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
2321	0.0	0.0	0.0	0.0	0.00425531914893617	0.001343487212641688	0.0	0.333333335	0.0	-1
2322	0.1111111111111111	0.015438338540709428	0.0	0.0	0.04397163120567376	0.07230205865385447	0.014285715	0.04642857	0.0	-1
2323	0.0	0.0	0.0	0.0	0.007092198581560284	0.003493066752868389	0.0	0.1	0.0	-1
2324	0.2222222222222222	0.03168535195736078	0.0	0.0	0.06950354609929078	0.06956991526193917	0.052631580000000004	0.078557505	0.012098823851202542	-1
2325	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2326	0.0	0.0	0.0	0.0	0.01702127659574468	0.017841741819607935	0.0	0.166666665	0.0	-1
2327	0.1111111111111111	0.033817312993934937	0.0	0.0	0.12907801418439718	0.0962590249952224	0.012765955	0.11075028	0.0	-1
2328	0.0	0.0	0.0	0.0	0.005673758865248227	0.003451372322131233	0.0	0.25	0.0	-1
2329	0.1111111111111111	0.03593089505605587	0.041666666666666664	0.021181615268983735	0.01702127659574468	0.005962689655729266	0.033333335	0.135555555	0.0	-1
2330	0.0	0.0	0.0	0.0	0.014184397163120569	0.004906816801720943	0.0	0.2	0.0	-1
2331	0.0	0.0	0.0	0.0	0.009929078014184398	0.006057274243203473	0.0	0.04761905	0.0	-1
2332	0.0	0.0	0.0	0.0	0.01843971631205674	0.002999682655812045	0.07692307500000001	0.26923077000000006	0.0	-1
2333	0.037037037037037035	0.05888623414813453	0.0	0.0	0.01843971631205674	0.00883960537659302	0.0	0.059523809999999996	0.0	-1
2334	0.0	0.0	0.041666666666666664	0.0	0.03687943262411348	0.015484848304327042	0.0	0.037037034999999996	0.0	-1
2335	0.0	0.0	0.0	0.0	0.02695035460992908	0.017403564236551816	0.0	0.01388889	0.03766631243483387	1
2336	0.037037037037037035	0.006248851314096673	0.0	0.0	0.01702127659574468	0.007454809791213799	0.07692307500000001	0.173076925	0.0	-1
2337	0.0	0.0	0.0	0.0	0.024113475177304965	0.019462805843514678	0.0	0.008333335	0.3017881212379178	1
2338	0.0	0.0	0.0	0.0	0.00851063829787234	0.0028664921131794636	0.0	0.055555555000000006	0.0	-1
2339	0.0	0.0	0.0	0.0	0.028368794326241138	0.01782436914013412	0.0	0.26	0.0	-1
2340	0.037037037037037035	0.0018378974453225508	0.125	0.018220744317405363	0.11205673758865249	0.03694525490992586	0.0	0.07845528499999999	0.0	-1
2341	0.1111111111111111	0.04300680022054769	0.0	0.0	0.028368794326241138	0.012596350797147412	0.04761905	0.095238095	0.0	-1
2342	0.0	0.0	0.0	0.0	0.005673758865248227	0.002409011553702337	0.0	0.25	0.0	-1
2343	0.0	0.0	0.0	0.0	0.014184397163120569	0.014844954610374859	0.0	0.055555555000000006	0.05211815346937621	1
2344	0.25925925925925924	0.052137066311339825	0.0	0.0	0.04680851063829788	0.011270469247825784	0.033333335	0.14392361	0.032730198880110604	-1
2345	0.2962962962962963	0.21326961955522883	0.041666666666666664	0.06632350931535552	0.06808510638297872	0.06335159903647858	0.0	0.03846154	0.0762968403495497	1
2346	0.1111111111111111	0.015585370336335232	0.0	0.0	0.028368794326241138	0.007687791212232446	0.0	0.023809525	0.0	-1
2347	0.0	0.0	0.0	0.0	0.02695035460992908	0.022254016345640944	0.07894736999999999	0.25877193	0.0	-1
2348	0.0	0.0	0.0	0.0	0.007092198581560284	0.00428526093687435	0.0	0.2	0.0	-1
2349	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006485800336890907	0.0	0.5	0.0	-1
2350	0.0	0.0	0.125	0.03074750603562155	0.06382978723404256	0.046979723769939696	0.02173913	0.10326086999999999	0.0	-1
2351	0.0	0.0	0.08333333333333333	0.0027331116476108047	0.07092198581560284	0.08874196310950984	0.0	0.08653846	0.0	-1
2352	0.0	0.0	0.0	0.0	0.05106382978723405	0.02983371639311733	0.171296295	0.366666665	0.0	-1
2353	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2354	0.14814814814814814	0.016173497518838446	0.0	0.0	0.12765957446808512	0.16103251349822797	0.01075269	0.07506517	0.0	-1
2355	0.18518518518518517	0.027568461679838265	0.0	0.0	0.04397163120567376	0.024692368425448957	0.0	0.07142857	0.0	-1
2356	0.0	0.0	0.08333333333333333	0.0027331116476108047	0.0014184397163120568	0.000579089315793831	0.0	0.333333335	0.0	-1
2357	0.14814814814814814	0.03822826686270906	0.0	0.0	0.04680851063829788	0.018006589245609363	0.032258065	0.06451613	0.0	-1
2358	0.4074074074074074	0.13287123341297555	0.041666666666666664	0.03097526533958912	0.04964539007092199	0.014479217765170088	0.05574913000000001	0.1097561	0.016784873202352293	-1
2359	0.0	0.0	0.0	0.0	0.03687943262411348	0.01810233201171516	0.03846154	0.153846155	0.0	-1
2360	0.0	0.0	0.0	0.0	0.005673758865248227	0.009334919770596556	0.25	0.5	0.0	-1
2361	0.037037037037037035	0.014519389818048152	0.0	0.0	0.07375886524822696	0.07711384964836972	0.061157795	0.21234898	0.0	-1
2362	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2363	0.0	0.0	0.0	0.0	0.02269503546099291	0.008605267232696329	0.0625	0.125	0.0	-1
2364	0.2222222222222222	0.13067450836243336	0.0	0.0	0.015602836879432626	0.0031247659480235124	0.066666665	0.026666665000000006	0.0	-1
2365	0.07407407407407407	0.016173497518838446	0.0	0.0	0.02269503546099291	0.015577502594854055	0.02777778	0.12962963	0.0	-1
2366	0.037037037037037035	0.01727623598603198	0.0	0.0	0.02695035460992908	0.020410968084785354	0.0	0.029411765000000003	0.0	-1
2367	0.0	0.0	0.0	0.0	0.01702127659574468	0.0044126605863489925	0.454545455	0.545454545	0.0	-1
2368	0.0	0.0	0.0	0.0	0.056737588652482275	0.027298193142333612	0.133333335	0.15576923	0.0	-1
2369	0.0	0.0	0.0	0.0	0.01843971631205674	0.00989779458554816	0.0	0.19230768999999998	0.0	-1
2370	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2371	0.1111111111111111	0.07526190038595845	0.0	0.0	0.06524822695035462	0.0450052773775999	0.05059524	0.066666665	0.0	-1
2372	0.1111111111111111	0.00790295901488697	0.08333333333333333	0.03228488133740263	0.03971631205673759	0.03099807198512798	0.035353535	0.162626265	0.0	-1
2373	0.0	0.0	0.0	0.0	0.056737588652482275	0.016217460632578295	0.05500000000000001	0.13894231	0.0	-1
2374	0.8148148148148148	0.16112146752435214	0.125	0.32045734068236686	0.25248226950354613	0.1445797793882719	0.014392629999999998	0.084427945	0.005634615117297913	1
2375	0.6666666666666666	0.0613857746737732	0.0	0.0	0.052482269503546106	0.025801869689366753	0.083333335	0.151480715	0.0	-1
2376	0.0	0.0	0.0	0.0	0.01702127659574468	0.0035585038455530917	0.0	0.041666665	0.0	1
2377	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2378	0.48148148148148145	0.11614286590700237	0.041666666666666664	0.0	0.021276595744680854	0.009417729542755073	0.095238095	0.16190476000000004	0.0	-1
2379	0.0	0.0	0.0	0.0	0.07092198581560284	0.06955795660429659	0.010416664999999999	0.068055555	0.0	-1
2380	0.0	0.0	0.0	0.0	0.025531914893617023	0.009869226180074448	0.0	0.166666665	0.0	-1
2381	0.1111111111111111	0.1558537033633523	0.0	0.0	0.00425531914893617	0.0014245597168528244	0.0	0.25	0.0	-1
2382	0.0	0.0	0.0	0.0	0.03687943262411348	0.06039901563729658	0.12	0.254666665	0.0	-1
2383	0.07407407407407407	0.010935489799669178	0.0	0.0	0.04680851063829788	0.015964389410270768	0.005050505	0.13510101000000002	0.0	-1
2384	0.0	0.0	0.0	0.0	0.00425531914893617	0.0012600983511673763	0.333333335	0.6666666649999999	0.0	-1
2385	0.0	0.0	0.0	0.0	0.07659574468085106	0.021807731514480073	0.0	0.018867925	0.07373398464397077	1
2386	0.0	0.0	0.0	0.0	0.00425531914893617	0.0017835950926449995	0.0	0.333333335	0.0	-1
2387	0.14814814814814814	0.02049255651534644	0.0	0.0	0.10496453900709221	0.08842007853702881	0.0	0.102666665	0.0	-1
2388	0.0	0.0	0.0	0.0	0.052482269503546106	0.01407109825547449	0.0	0.01388889	0.1105079728831719	1
2389	0.037037037037037035	0.005587208233780555	0.0	0.0	0.04255319148936171	0.011941593809984405	0.0	0.083333335	0.0	-1
2390	0.0	0.0	0.0	0.0	0.014184397163120569	0.006827463033209268	0.0	0.15	0.0	-1
2391	0.0	0.0	0.0	0.0	0.024113475177304965	0.019521100835410043	0.0	0.2	0.0	-1
2392	0.037037037037037035	0.028671200147031794	0.0	0.0	0.015602836879432626	0.005215664438355224	0.1	0.133333335	0.0	-1
2393	0.0	0.0	0.0	0.0	0.052482269503546106	0.06858667675618768	0.18468468500000002	0.31006006	0.0	-1
2394	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2395	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.007092198581560284	0.008220751927009225	0.0	0.3	0.0	-1
2396	0.037037037037037035	0.0	0.041666666666666664	0.030246435566892906	0.019858156028368795	0.015480601650116674	0.07142857	0.142857145	0.12409607202263409	1
2397	0.0	0.0	0.0	0.0	0.015602836879432626	0.004652403563087638	0.18181818	0.23553719	0.0	-1
2398	0.0	0.0	0.0	0.0	0.03546099290780142	0.01645771835486068	0.16	0.42000000000000004	0.0	-1
2399	0.037037037037037035	0.18702444403602278	0.0	0.0	0.009929078014184398	0.008797524885539882	0.0	0.25	0.0	-1
2400	0.0	0.0	0.0	0.0	0.01702127659574468	0.0038980983660745257	0.0	0.34722222	0.0	-1
2401	0.07407407407407407	0.0036757948906451015	0.041666666666666664	0.008654853550767548	0.03404255319148936	0.019592521850252495	0.02	0.11000000000000001	0.0	-1
2402	0.0	0.0	0.0	0.0	0.014184397163120569	0.003465270465710285	0.1	0.2	0.0	-1
2403	0.14814814814814814	0.23665992769711447	0.0	0.0	0.024113475177304965	0.011772885790088585	0.157894735	0.26315789500000003	0.0	-1
2404	0.07407407407407407	0.02131961036574159	0.0	0.0	0.00851063829787234	0.0056750752947795444	0.0	0.142857145	0.1519776407421111	1
2405	0.0	0.0	0.0	0.0	0.029787234042553193	0.01922576528435519	0.26190476	0.5	0.0	-1
2406	0.037037037037037035	0.0	0.0	0.0	0.0921985815602837	0.016957858494706737	0.03125	0.1015625	0.007558390245631193	1
2407	0.14814814814814814	0.02278992832199963	0.041666666666666664	0.03990343005511775	0.124822695035461	0.08418999017257173	0.02781955	0.17850877	0.003967296455587663	-1
2408	0.07407407407407407	0.013968020584451386	0.0	0.0	0.019858156028368795	0.014894177202217335	0.0	0.066666665	0.097004746290192	1
2409	0.037037037037037035	0.017133288406542914	0.0	0.0	0.06382978723404256	0.043399021763134996	0.0	0.03621117	0.11683845926075104	-1
2410	0.037037037037037035	0.010733321080683696	0.0	0.0	0.009929078014184398	0.001751166090960545	0.0	0.125	0.0	-1
2411	0.0	0.0	0.0	0.0	0.029787234042553193	0.021945003256240072	0.05	0.166666665	0.0	-1
2412	0.037037037037037035	0.029038779636096305	0.08333333333333333	0.1161572450234592	0.19432624113475178	0.06181720643720001	0.010692024999999999	0.10453868	0.0	-1
2413	0.37037037037037035	0.047092183679470684	0.0	0.0	0.060992907801418444	0.018794481622938522	0.030612245000000003	0.131643865	0.041264439690936315	-1
2414	0.25925925925925924	0.019971818904613123	0.0	0.0	0.012765957446808512	0.01435060536368674	0.0	0.125	0.0	-1
2415	0.37037037037037035	0.05206150828891748	0.0	0.0	0.01843971631205674	0.008948088107646277	0.0	0.11764706000000001	0.0	-1
2416	0.0	0.0	0.0	0.0	0.05815602836879433	0.02230652044437837	0.0	0.07905983	0.0	-1
2417	0.2962962962962963	0.05899650799485388	0.0	0.0	0.03120567375886525	0.017598524306974526	0.012820515	0.099358975	0.0	-1
2418	0.18518518518518517	0.07351589781290203	0.041666666666666664	0.0	0.04680851063829788	0.03721996552325511	0.0	0.133095665	0.0	-1
2419	0.0	0.0	0.0	0.0	0.052482269503546106	0.02429813051127612	0.02777778	0.12037036999999999	0.0	-1
2420	0.14814814814814814	0.02646572321264473	0.0	0.0	0.04539007092198582	0.05230740062770938	0.0	0.12857143	0.1055679927718041	-1
2421	0.0	0.0	0.0	0.0	0.024113475177304965	0.004916468291089626	0.0	0.11764706000000001	0.0	-1
2422	0.14814814814814814	0.2916743245726888	0.0	0.0	0.08652482269503546	0.056530087744275606	0.03125	0.07433711999999999	0.03477903549404878	-1
2423	0.0	0.0	0.0	0.0	0.024113475177304965	0.010954053497556107	0.0625	0.125	0.0	-1
2424	0.037037037037037035	0.029994486307664027	0.0	0.0	0.014184397163120569	0.0024831349861239474	0.09090909	0.136363635	0.0	-1
2425	0.14814814814814814	0.05715861054953133	0.0	0.0	0.01843971631205674	0.010998836403872047	0.0	0.03125	0.0	-1
2426	0.37037037037037035	0.031258959750045945	0.0	0.0	0.16170212765957448	0.04955051036348222	0.0	0.047074475	0.0	-1
2427	0.0	0.0	0.041666666666666664	0.012299002414248621	0.028368794326241138	0.013122163895888212	0.023809525	0.11904761999999999	0.0	-1
2428	0.1111111111111111	0.18327513324756478	0.041666666666666664	0.06932993212772741	0.03546099290780142	0.03605390226634289	0.18103448500000002	0.33812260499999996	0.015726140599719402	1
2429	0.037037037037037035	0.015952949825399743	0.0	0.0	0.04255319148936171	0.017972345762524516	0.0	0.034482759999999994	0.0	-1
2430	0.037037037037037035	0.019297923175886786	0.0	0.0	0.22978723404255322	0.08358419842301017	0.00621118	0.02173913	0.1494032965164882	1
2431	0.14814814814814814	0.10369417386509833	0.0	0.0	0.009929078014184398	0.002492400415176649	0.0	0.055555555000000006	0.0	-1
2432	0.3333333333333333	0.2119539912883661	0.0	0.0	0.08085106382978724	0.04350572559435178	0.01736111	0.052232145	0.013828554931253602	1
2433	0.0	0.0	0.0	0.0	0.005673758865248227	0.002739092463704821	0.0	0.083333335	0.0	-1
2434	0.0	0.0	0.0	0.0	0.029787234042553193	0.020023943390518897	0.015873014999999997	0.0515873	0.0	-1
2435	0.18518518518518517	0.06910494394412792	0.0	0.0	0.03120567375886525	0.008172108424482544	0.0	0.04	0.0	-1
2436	0.18518518518518517	0.10083930648777797	0.0	0.0	0.01843971631205674	0.016622179720546127	0.0	0.00980392	0.0	-1
2437	0.0	0.0	0.0	0.0	0.025531914893617023	0.012401765756547398	0.0	0.14814815	0.0	-1
2438	0.037037037037037035	0.009630582613490167	0.0	0.0	0.13049645390070924	0.05678194656666073	0.03846154	0.10659340500000002	0.0	-1
2439	0.0	0.0	0.0	0.0	0.012765957446808512	0.010782643060081134	0.033333335	0.283333335	0.12106568062895195	-1
2440	0.037037037037037035	0.006616430803161183	0.0	0.0	0.08794326241134752	0.029837705693086688	0.016393445000000003	0.045355190000000004	0.03769566786427582	1
2441	0.0	0.0	0.0	0.0	0.0624113475177305	0.02666397452367621	0.0	0.08914728499999999	0.020812761075656046	-1
2442	0.0	0.0	0.0	0.0	0.03546099290780142	0.026810732295089228	0.06	0.135555555	0.04255705648980076	-1
2443	0.0	0.0	0.0	0.0	0.04539007092198582	0.02096534958899986	0.0	0.0	0.2316660519924814	1
2444	0.0	0.0	0.0	0.0	0.04680851063829788	0.018040176425925408	0.0	0.11212121	0.0	-1
2445	0.1111111111111111	0.014795074434846534	0.125	0.004099667471416207	0.03687943262411348	0.01582139696561062	0.032258065	0.16159753999999998	0.0	1
2446	0.14814814814814814	0.03455247197206396	0.0	0.0	0.04822695035460993	0.0268620230696777	0.02857143	0.095714285	0.04457096754725934	-1
2447	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2448	0.18518518518518517	0.026649512957176987	0.0	0.0	0.04964539007092199	0.05628313832529192	0.0	0.118421055	0.2833125792587895	1
2449	0.0	0.0	0.0	0.0	0.005673758865248227	0.0017604315200132465	0.25	0.5	0.0	-1
2450	0.07407407407407407	0.028156588862341476	0.0	0.0	0.05390070921985816	0.08970595379825584	0.0	0.013513515	0.0	-1
2451	0.2962962962962963	0.06313177724682963	0.08333333333333333	0.007288297726962146	0.06950354609929078	0.03460830780183747	0.00628931	0.143867925	0.0	-1
2452	0.0	0.0	0.0	0.0	0.012765957446808512	0.0017604315200132465	0.0	0.14814815	0.0	-1
2453	0.14814814814814814	0.02885498989156405	0.041666666666666664	0.014918234409875643	0.07092198581560284	0.04396060025190783	0.0635	0.058730160000000003	0.0	-1
2454	0.2962962962962963	0.06855357471053115	0.0	0.0	0.08085106382978724	0.0445922488258546	0.025	0.08750000000000001	0.06472566840729045	-1
2455	0.0	0.0	0.0	0.0	0.014184397163120569	0.006190464785836054	0.0	0.055555555000000006	0.0	-1
2456	0.18518518518518517	0.0560558720823378	0.0	0.0	0.021276595744680854	0.006744460232050938	0.0	0.1	0.0	-1
2457	0.4444444444444444	0.40378606873736445	0.041666666666666664	0.0	0.16312056737588654	0.14749419570555714	0.08	0.154650065	0.0	1
2458	0.037037037037037035	0.013232861606322366	0.0	0.0	0.024113475177304965	0.012468670377376185	0.0	0.08854166499999999	0.050780724744598854	-1
2459	0.0	0.0	0.0	0.0	0.055319148936170216	0.04305104398201005	0.0	0.012820515	0.0	-1
2460	0.0	0.0	0.0	0.0	0.052482269503546106	0.026786741458624502	0.0	0.055555555000000006	0.0	-1
2461	0.07407407407407407	0.12295533909207865	0.08333333333333333	0.01321003963011889	0.024113475177304965	0.021752524998163485	0.0	0.11249999999999999	0.05037277581852656	1
2462	0.037037037037037035	0.011394964160999815	0.0	0.0	0.00851063829787234	0.0005906711021097077	0.333333335	0.416666665	0.0	-1
2463	0.14814814814814814	0.02324940268333027	0.08333333333333333	0.003188630255545939	0.012765957446808512	0.006881511368577906	0.0	0.07142857	0.0	-1
2464	0.0	0.0	0.041666666666666664	0.0	0.18581560283687945	0.10649626827965322	0.033834585	0.143772695	0.0	-1
2465	0.037037037037037035	0.0	0.0	0.0	0.06382978723404256	0.0300199901307522	0.0	0.066666665	0.0	-1
2466	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007690306113742077	0.0	0.333333335	0.0	-1
2467	0.0	0.0	0.0	0.0	0.019858156028368795	0.015861256359593033	0.0	0.07142857	0.0	-1
2468	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2469	0.2222222222222222	0.028058567664032346	0.0	0.0	0.009929078014184398	0.0018260616423926687	0.02222222	0.053333334999999996	0.0	-1
2470	0.18518518518518517	0.05458555412607976	0.041666666666666664	0.01161572450234592	0.05106382978723405	0.05999403918350596	0.0	0.10477272500000001	0.053346035394930776	-1
2471	0.037037037037037035	0.007719169270354714	0.0	0.0	0.04397163120567376	0.02190501851953344	0.034482759999999994	0.05172414	0.0	-1
2472	0.14814814814814814	0.011394964160999815	0.041666666666666664	0.020953855965016168	0.11347517730496455	0.041550301845927944	0.08928571499999999	0.158627085	0.0	-1
2473	0.0	0.0	0.0	0.0	0.007092198581560284	0.00065630122448913	0.2	0.4	0.0	-1
2474	0.0	0.0	0.0	0.0	0.011347517730496455	0.0006756042018366815	0.0	0.5	0.0	-1
2475	0.037037037037037035	0.02352508730012865	0.0	0.0	0.07659574468085106	0.02675469850104153	0.006410255	0.019871795	0.0	-1
2476	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015635411526433438	0.0	0.25	0.0	-1
2477	0.0	0.0	0.0	0.0	0.04397163120567376	0.09006383099541641	0.1	0.155555555	0.0	-1
2478	0.0	0.0	0.0	0.0	0.059574468085106386	0.055260563116207174	0.016666665	0.17916666499999997	0.0	-1
2479	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00032429001684454537	0.0	0.5	0.0	-1
2480	0.07407407407407407	0.029651412119095753	0.0	0.0	0.01702127659574468	0.024822341802642284	0.153846155	0.233333335	0.0	-1
2481	0.037037037037037035	0.0033082154015805915	0.20833333333333331	0.039174600282421534	0.03687943262411348	0.010805806632712887	0.0	0.033333335	0.0	-1
2482	0.14814814814814814	0.045212277154934755	0.041666666666666664	0.013437798934086457	0.02269503546099291	0.012261251112302599	0.0	0.0225	0.0	-1
2483	0.1111111111111111	0.03918397353427678	0.0	0.0	0.015602836879432626	0.004724905545425026	0.0	0.02222222	0.0	-1
2484	0.25925925925925924	0.146235373387245	0.0	0.0	0.03971631205673759	0.02894585368920493	0.0	0.075268815	0.0	-1
2485	0.0	0.0	0.0	0.0	0.009929078014184398	0.006705854276892563	0.0	0.07142857	0.0	-1
2486	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2487	0.037037037037037035	0.0	0.0	0.0	0.00425531914893617	0.007447088601108667	0.25	0.5	0.0	-1
2488	0.0	0.0	0.0	0.0	0.00425531914893617	0.0009033793326383764	0.0	0.11111111000000001	0.0	-1
2489	0.0	0.0	0.0	0.0	0.021276595744680854	0.013334496645784736	0.21666666499999998	0.22222222000000003	0.0	-1
2490	0.0	0.0	0.041666666666666664	0.005921741903156743	0.03829787234042553	0.03752556123982576	0.25	0.42857143	0.0	-1
2491	0.14814814814814814	0.028156588862341476	0.29166666666666663	0.04078409936227395	0.12340425531914895	0.09569233307830037	0.032967035	0.185404695	0.0	-1
2492	0.0	0.0	0.0	0.0	0.00425531914893617	0.02354577158017717	0.333333335	0.333333335	0.0	-1
2493	0.2222222222222222	0.03626784292225693	0.125	0.015943151277729693	0.029787234042553193	0.010625130766185212	0.083333335	0.131944445	0.023364696405469156	-1
2494	0.0	0.0	0.41666666666666663	0.23607251856238326	0.08510638297872342	0.04790802372484824	0.014285715	0.170294785	0.0	-1
2495	0.037037037037037035	0.1461128469031428	0.125	0.040768915410194506	0.011347517730496455	0.005767729585306557	0.333333335	0.45833333499999995	0.0	-1
2496	0.0	0.0	0.0	0.0	0.025531914893617023	0.014447699339740291	0.083333335	0.27698412499999997	0.0	-1
2497	0.07407407407407407	0.004640691049439441	0.125	0.04327426775383774	0.04113475177304965	0.02937430554364208	0.041666665	0.19	0.06922865627291877	1
2498	0.14814814814814814	0.018722048641793786	0.0	0.0	0.09503546099290781	0.01992117617835824	0.0	0.010416664999999999	0.0	-1
2499	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007412343242161037	0.0	0.375	0.0	-1
2500	0.0	0.0	0.0	0.0	0.06950354609929078	0.021728396278216322	0.01875	0.053323415000000006	0.0	-1
2501	0.25925925925925924	0.04766280709428414	0.125	0.019131781533275632	0.03546099290780142	0.010267253569024625	0.032258065	0.116487455	0.017698326729409585	-1
2502	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.10070921985815603	0.040157720715089745	0.0	0.014492754999999998	0.0	-1
2503	0.0	0.0	0.0	0.0	0.10354609929078015	0.07700954922312206	0.08561644	0.20136986499999998	0.0	1
2504	0.0	0.0	0.0	0.0	0.021276595744680854	0.010365698752709577	0.15	0.32666666499999997	0.0	-1
2505	0.2222222222222222	0.05958726076088954	0.0	0.0	0.04397163120567376	0.029412332416433734	0.060606059999999996	0.106060605	0.0823043434746162	-1
2506	0.14814814814814814	0.06780309990810512	0.041666666666666664	0.003720068631622102	0.0624113475177305	0.03239172628428621	0.08695652	0.13201424	0.02922796904539648	-1
2507	0.0	0.0	0.0	0.0	0.00851063829787234	0.0019457401010672722	0.0	0.166666665	0.0	-1
2508	0.14814814814814814	0.013232861606322366	0.0	0.0	0.03971631205673759	0.016421042698965858	0.0	0.01923077	0.0	-1
2509	0.0	0.0	0.0	0.0	0.04539007092198582	0.08889020997435307	0.0	0.03125	0.0	-1
2510	0.1111111111111111	0.12332291858114316	0.041666666666666664	0.006832779119027012	0.005673758865248227	0.002223702972648311	0.0	0.125	0.0	-1
2511	0.0	0.0	0.0	0.0	0.07375886524822696	0.04643620707692646	0.0	0.096688035	0.0	-1
2512	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2513	0.3333333333333333	0.051093548979966916	0.041666666666666664	0.04965152826492962	0.04680851063829788	0.017429643505357736	0.01388889	0.03207672	0.0	-1
2514	0.0	0.0	0.0	0.0	0.00851063829787234	0.0013956052510631328	0.166666665	0.333333335	0.0	1
2515	0.07407407407407407	0.03492005146112847	0.0	0.0	0.014184397163120569	0.0047118567336145905	0.0	0.083333335	0.0	-1
2516	0.0	0.0	0.0	0.0	0.009929078014184398	0.0035382357195003077	0.07142857	0.23809523999999999	0.0	-1
2517	0.037037037037037035	0.02962690681859952	0.0	0.0	0.029787234042553193	0.01110891852633931	0.025	0.05277778	0.030123576737583504	1
2518	0.2962962962962963	0.11718481238742878	0.125	0.07470505170136199	0.15177304964539007	0.10301096725349106	0.005847955	0.06573409499999999	0.0	1
2519	0.037037037037037035	0.006322367211909575	0.0	0.0	0.00851063829787234	0.0056356972213055636	0.0	0.25	0.061078013274497266	-1
2520	0.4074074074074074	0.06965018684065429	0.041666666666666664	0.13811324192593266	0.12907801418439718	0.11267102563841552	0.0	0.01190476	0.0	-1
2521	0.07407407407407407	0.11696379342032713	0.0	0.0	0.00851063829787234	0.0027101379979151295	0.25	0.25	0.0	-1
2522	0.0	0.0	0.0	0.0	0.05390070921985816	0.020466174598785577	0.131578945	0.1953748	0.0	-1
2523	0.14814814814814814	0.03547142069472523	0.0	0.0	0.059574468085106386	0.0503190009393241	0.0	0.05620155	0.09739501342768482	-1
2524	0.1111111111111111	0.014335600073515897	0.0	0.0	0.00851063829787234	0.0273445974917847	0.0	0.11111111000000001	0.0	-1
2525	0.2962962962962963	0.06181461742326777	0.0	0.0	0.03971631205673759	0.020569252496996877	0.07142857	0.057142855	0.0	-1
2526	0.07407407407407407	0.03072964528579305	0.041666666666666664	0.0	0.025531914893617023	0.02825260953894943	0.0	0.04761905	0.04522966744556443	1
2527	0.0	0.0	0.0	0.0	0.025531914893617023	0.008027722155850067	0.14814815	0.31481481499999997	0.0	-1
2528	0.0	0.0	0.0	0.0	0.052482269503546106	0.021020942163316066	0.027027025000000003	0.10810811000000002	0.0	-1
2529	0.037037037037037035	0.08035287630950193	0.0	0.0	0.02695035460992908	0.011886670405801596	0.016666665	0.0375	0.0	-1
2530	0.25925925925925924	0.062304723396434475	0.0	0.0	0.029787234042553193	0.011233174547768735	0.04347826	0.188405795	0.0	-1
2531	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2532	0.07407407407407407	0.030876677081418856	0.0	0.0	0.03546099290780142	0.011738526491456935	0.08695652	0.19202898499999999	0.0	-1
2533	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015287957936957139	0.0	0.125	0.0	-1
2534	0.1111111111111111	0.032990259143539785	0.08333333333333333	0.007288297726962146	0.05106382978723405	0.04057905206413632	0.026315790000000002	0.118421055	0.0	-1
2535	0.18518518518518517	0.04980702076824113	0.0	0.0	0.12198581560283689	0.0488031933082566	0.011627905000000001	0.044573644999999995	0.0	-1
2536	0.07407407407407407	0.008527844146296636	0.0	0.0	0.015602836879432626	0.0027610978577049866	0.0	0.07692307500000001	0.0	-1
2537	0.0	0.0	0.0	0.0	0.03971631205673759	0.016005063538909712	0.0	0.11428571499999998	0.0	-1
2538	0.0	0.0	0.0	0.0	0.03262411347517731	0.020876555894683593	0.0	0.08695652	0.0	-1
2539	0.0	0.0	0.0	0.0	0.01702127659574468	0.0058545929826756314	0.0	0.083333335	0.0	-1
2540	0.0	0.0	0.0	0.0	0.02695035460992908	0.01868914251761412	0.0	0.052631580000000004	0.07749401908759947	1
2541	0.1111111111111111	0.01727623598603198	0.0	0.0	0.03120567375886525	0.011269078085347953	0.0	0.15333333500000002	0.0	-1
2542	0.037037037037037035	0.028891747840470498	0.0	0.0	0.007092198581560284	0.017252228896129814	0.0	0.0	0.0	-1
2543	0.0	0.0	0.0	0.0	0.00425531914893617	0.0031270823052866876	0.0	0.333333335	0.0	-1
2544	0.14814814814814814	0.06395883109722476	0.0	0.0	0.04255319148936171	0.03029023181917718	0.09375	0.1796875	0.0	-1
2545	0.0	0.0	0.0	0.0	0.005673758865248227	0.0027101379979151295	0.75	0.875	0.0	-1
2546	0.07407407407407407	0.014151810328983641	0.0	0.0	0.03971631205673759	0.01784312060347255	0.133333335	0.176984125	0.0	-1
2547	0.0	0.0	0.0	0.0	0.011347517730496455	0.0025865989446512312	0.0	0.125	0.0	-1
2548	0.4074074074074074	0.05773142190773755	0.20833333333333331	0.23413656447865894	0.11205673758865249	0.06035737385736001	0.0	0.03203914000000001	0.04105251792786148	1
2549	0.037037037037037035	0.005881271825032163	0.041666666666666664	0.01321003963011889	0.02695035460992908	0.025102143051165243	0.08	0.124423075	0.05339230487432108	-1
2550	0.0	0.0	0.0	0.0	0.06950354609929078	0.048878024503639976	0.0	0.020408165000000002	0.17396848962657196	1
2551	0.037037037037037035	0.020033082154015804	0.0	0.0	0.03687943262411348	0.010406235004815145	0.0	0.11111111000000001	0.0	-1
2552	0.0	0.0	0.0	0.0	0.04113475177304965	0.015518851240659182	0.068965515	0.08620689499999999	0.0	-1
2553	0.0	0.0	0.0	0.0	0.00851063829787234	0.0056750752947795444	0.416666665	0.52777778	0.0	-1
2554	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2555	0.07407407407407407	0.009189487226612754	0.0	0.0	0.00851063829787234	0.0015056322210639608	0.0	0.125	0.0	-1
2556	0.1111111111111111	0.013171598356919684	0.0	0.0	0.012765957446808512	0.0021387698729213376	0.296296295	0.444444445	0.0	-1
2557	0.0	0.0	0.0	0.0	0.02269503546099291	0.005085562371301425	0.0	0.072916665	0.0	-1
2558	0.0	0.0	0.0	0.0	0.025531914893617023	0.01115094386492601	0.342592595	0.45802469000000007	0.0	-1
2559	0.2222222222222222	0.024544284973350487	0.041666666666666664	0.03780804445861613	0.08794326241134752	0.047494490716818154	0.029411765000000003	0.06394830500000001	0.047212532301596034	1
2560	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	0.0	1.0	0.0	-1
2561	0.0	0.0	0.0	0.0	0.03687943262411348	0.008446982820484802	0.32692307499999995	0.43269230999999997	0.0	-1
2562	0.0	0.0	0.0	0.0	0.011347517730496455	0.0034397905358153564	0.0	0.07142857	0.0	-1
2563	0.0	0.0	0.0	0.0	0.03262411347517731	0.023081066191211048	0.0	0.09963768	0.0	-1
2564	0.0	0.0	0.0	0.0	0.01843971631205674	0.0052349674147762325	0.0	0.26923077000000006	0.0	-1
2565	0.14814814814814814	0.02995772835875758	0.0	0.0	0.01702127659574468	0.005178988780144044	0.0	0.013333335000000002	0.0	-1
2566	0.037037037037037035	0.019996324205109352	0.0	0.0	0.02695035460992908	0.008139679422798089	0.325	0.625	0.0	-1
2567	0.037037037037037035	0.005954787722845065	0.041666666666666664	0.0036897007242745862	0.024113475177304965	0.027341509023154992	0.052631580000000004	0.26315789500000003	0.0	-1
2568	0.2222222222222222	0.026472930652453593	0.16666666666666666	0.156242882521751	0.22269503546099292	0.1033393046877087	0.000404	0.03509413	0.08805769243951975	1
2569	0.2962962962962963	0.03142151605587208	0.041666666666666664	0.0025053523436432378	0.3219858156028369	0.08844566925829164	0.036324785	0.094317135	0.00042796232753142044	-1
2570	0.07407407407407407	0.016541077007902957	0.0	0.0	0.03120567375886525	0.03851484432618265	0.0	0.15079365	0.016577512233544266	-1
2571	0.25925925925925924	0.05889754427494944	0.0	0.0	0.1773049645390071	0.09990771088319554	0.008680555	0.09811508	0.0314481124345093	-1
2572	0.48148148148148145	0.1094467928689579	0.125	0.16057030929713478	0.05815602836879433	0.05611085925384326	0.0	0.08018868	0.20023692730938114	1
2573	0.0	0.0	0.0	0.0	0.01702127659574468	0.005148236381010248	0.045454545	0.060606059999999996	0.0	-1
2574	0.0	0.0	0.0	0.0	0.03687943262411348	0.0390367968449272	0.03846154	0.173076925	0.0	-1
2575	0.0	0.0	0.0	0.0	0.007092198581560284	0.00507282240635396	0.0	0.2	0.0	-1
2576	0.0	0.0	0.0	0.0	0.00425531914893617	0.0017372679473814932	0.333333335	0.6666666649999999	0.0	-1
2577	0.0	0.0	0.0	0.0	0.014184397163120569	0.005576630111094593	0.0	0.1	0.0	-1
2578	0.48148148148148145	0.08886846781841573	0.0	0.0	0.01702127659574468	0.005913660092886603	0.01	0.183333335	0.0	-1
2579	0.0	0.0	0.0	0.0	0.03687943262411348	0.012323020640092724	0.153846155	0.22115384500000002	0.0	-1
2580	0.037037037037037035	0.006689946700974085	0.0	0.0	0.03120567375886525	0.014471673637414155	0.045454545	0.079545455	0.0	-1
2581	0.0	0.0	0.0	0.0	0.03120567375886525	0.030355861933912622	0.04761905	0.142857145	0.0659645788012566	1
2582	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2583	0.0	0.0	0.0	0.0	0.01843971631205674	0.004221561112137028	0.23076923	0.38461538500000003	0.0	-1
2584	0.0	0.0	0.0	0.0	0.015602836879432626	0.02144712432350711	0.1	0.14761905	0.0	-1
2585	0.037037037037037035	0.0	0.0	0.0	0.00425531914893617	0.004134697714767954	0.0	0.333333335	0.022250946702738097	-1
2586	0.07407407407407407	0.009832751332475647	0.125	0.02254817109278914	0.08794326241134752	0.06867189938505297	0.05384615500000001	0.13222222	0.0	-1
2587	0.0	0.0	0.0	0.0	0.007092198581560284	0.02985784512232993	0.333333335	0.42000000000000004	0.0	-1
2588	0.037037037037037035	0.01764381547509649	0.0	0.0	0.03687943262411348	0.02470781081492465	0.125	0.21011905	0.0	-1
2589	0.0	0.0	0.0	0.0	0.03829787234042553	0.027789934733618214	0.037037034999999996	0.0845679	0.02495663782274694	-1
2590	0.07407407407407407	0.01764381547509649	0.0	0.0	0.00425531914893617	0.0015403775800115905	0.25	0.5	0.0	-1
2591	0.037037037037037035	0.006248851314096673	0.0	0.0	0.024113475177304965	0.031052699402863343	0.23529412000000002	0.357843135	0.0	1
2592	0.25925925925925924	0.13514672549163756	0.125	0.004099667471416207	0.0822695035460993	0.0970792682504546	0.072916665	0.16546689	0.0038306543152217443	-1
2593	0.25925925925925924	0.05862892850578937	0.0	0.0	0.01843971631205674	0.00839679507901055	0.0	0.019607845000000002	0.0	-1
2594	0.0	0.0	0.0	0.0	0.00425531914893617	0.002663810852651623	0.0	0.333333335	0.0	-1
2595	0.0	0.0	0.0	0.0	0.007092198581560284	0.002195906685490207	0.35000000000000003	0.28888888999999995	0.0	-1
2596	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0018067586652767528	0.0	0.25	0.0	-1
2597	0.037037037037037035	0.005146112846903143	0.0	0.0	0.024113475177304965	0.025321093965001748	0.0	0.10625000000000001	0.0	-1
2598	0.07407407407407407	0.011762543650064326	0.0	0.0	0.009929078014184398	0.0038104076979234083	0.0	0.041666665	0.0	-1
2599	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001121116915376857	0.0	0.0	0.09409449156297553	1
2600	0.037037037037037035	0.009005697482080499	0.0	0.0	0.03829787234042553	0.041519931831051154	0.0	0.0734714	0.0	-1
2601	0.0	0.0	0.0	0.0	0.0014184397163120568	2.3163572631753242e-05	0.0	0.5	0.0	-1
2602	0.1111111111111111	0.03815475096489616	0.0	0.0	0.005673758865248227	0.015829985536540164	0.285714285	0.2	0.0	-1
2603	0.0	0.0	0.041666666666666664	0.011843483806313487	0.0723404255319149	0.08200459233671308	0.00980392	0.11590413999999999	0.006005110853813845	1
2604	0.0	0.0	0.0	0.0	0.2	0.06686219723194761	0.021582735000000002	0.09399046999999999	0.0	-1
2605	0.0	0.0	0.08333333333333333	0.021409374572951303	0.04539007092198582	0.020820191199735414	0.34285714500000003	0.51142857	0.0	-1
2606	0.037037037037037035	0.023708877044660907	0.0	0.0	0.04539007092198582	0.03343989860777983	0.0	0.05392157	0.3075570628378665	1
2607	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.1574468085106383	0.056794046776895674	0.0	0.07887888000000001	0.007732711687212898	1
2608	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	0.5	1.0	0.0	-1
2609	0.0	0.0	0.0	0.0	0.03262411347517731	0.01849148003192861	0.130434785	0.23913043500000003	0.0	-1
2610	0.14814814814814814	0.0072290632861606325	0.125	0.11611928515464855	0.20851063829787236	0.09855328036495399	0.04222972999999999	0.0962519	0.0	-1
2611	0.0	0.0	0.0	0.0	0.03120567375886525	0.008264762715009557	0.0	0.083333335	0.0	-1
2612	0.07407407407407407	0.012589597500459473	0.0	0.0	0.07801418439716312	0.07476004460171853	0.01818182	0.08181818	0.0	-1
2613	0.0	0.0	0.0	0.0	0.01843971631205674	0.003879898415818668	0.0	0.17948718	0.0	-1
2614	0.0	0.0	0.041666666666666664	0.018904022229308065	0.13900709219858157	0.05559345089528688	0.000918275	0.058233855	0.0	1
2615	0.2962962962962963	0.05262513019665502	0.041666666666666664	0.010021409374572951	0.12340425531914895	0.05862840324067665	0.034482759999999994	0.088525785	0.002378582011786738	-1
2616	0.0	0.0	0.0	0.0	0.024113475177304965	0.016256270480452042	0.0	0.055555555000000006	0.16881756485391994	1
2617	0.0	0.0	0.0	0.0	0.015602836879432626	0.0332397267265659	0.272727275	0.545454545	0.0	-1
2618	0.14814814814814814	0.03756662378239294	0.0	0.0	0.00425531914893617	0.0016677772294862335	0.0	0.083333335	0.0	-1
2619	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2620	0.4074074074074074	0.10352176158794336	0.0	0.0	0.07659574468085106	0.02139562998280963	0.0	0.06130933499999999	0.014237644643292541	-1
2621	0.0	0.0	0.0	0.0	0.007092198581560284	0.0019225765284355191	0.2	0.3	0.0	-1
2622	0.14814814814814814	0.03841205660724131	0.16666666666666666	0.119269955495832	0.01843971631205674	0.0049730385488467605	0.166666665	0.14379833	0.0	-1
2623	0.14814814814814814	0.01681676162470134	0.0	0.0	0.025531914893617023	0.02948915825022	0.0	0.15909091	0.01866126276100419	1
2624	0.0	0.0	0.0	0.0	0.009929078014184398	0.003410836070025665	0.142857145	0.22857142999999996	0.0	-1
2625	0.0	0.0	0.0	0.0	0.024113475177304965	0.009690094550177986	0.0	0.125	0.0	-1
2626	0.25925925925925924	0.14907186179011211	0.041666666666666664	0.010719871238555095	0.029787234042553193	0.013179223495698977	0.0	0.006410255	0.0	-1
2627	0.037037037037037035	0.0863811799301599	0.0	0.0	0.00425531914893617	0.0029556718678117135	0.0	0.125	0.0	-1
2628	0.3333333333333333	0.12084175702995772	0.0	0.0	0.15319148936170213	0.06471283920496598	0.00974659	0.09602532999999999	0.0	1
2629	0.4444444444444444	0.07979538073883477	0.20833333333333331	0.21870587163485627	0.12765957446808512	0.046247599447203934	0.06842105500000001	0.13903938000000002	0.0	-1
2630	0.25925925925925924	0.07878453714390737	0.20833333333333331	0.024142486220562108	0.04113475177304965	0.012234916337708766	0.0	0.065767975	0.0	-1
2631	0.0	0.0	0.0	0.0	0.011347517730496455	0.028532695745742902	0.41250000000000003	0.40277778	0.0	-1
2632	0.1111111111111111	0.03492005146112847	0.0	0.0	0.03829787234042553	0.01873238118729885	0.034482759999999994	0.05172414	0.0	-1
2633	0.4444444444444444	0.11675361334313547	0.08333333333333333	0.1168405229353619	0.11489361702127661	0.0851479195102857	0.033707865000000004	0.08710266	0.032128384726882994	1
2634	0.3333333333333333	0.05377687925013784	0.16666666666666666	0.06277805616544435	0.009929078014184398	0.004564768047402958	0.0	0.06315789499999999	0.0	-1
2635	0.0	0.0	0.0	0.0	0.02695035460992908	0.024094748251549725	0.0	0.055555555000000006	0.3205959762326309	1
2636	0.0	0.0	0.0	0.0	0.03120567375886525	0.010763147052343956	0.09090909	0.17045454499999999	0.0	-1
2637	0.0	0.0	0.0	0.0	0.03262411347517731	0.014998413279060223	0.142857145	0.2	0.0	-1
2638	0.5555555555555556	0.5643652108068369	0.0	0.0	0.060992907801418444	0.08352990189690986	0.04885057499999999	0.21975725499999998	0.0	-1
2639	0.0	0.0	0.0	0.0	0.007092198581560284	0.0022121211863324348	0.0	0.066666665	0.0	-1
2640	0.2222222222222222	0.06432641058628928	0.041666666666666664	0.004555186079351341	0.03546099290780142	0.06665318024786995	0.03846154	0.187179485	0.0	-1
2641	0.0	0.0	0.0	0.0	0.11914893617021277	0.1133822435860182	0.013414635000000001	0.14223331	0.0	1
2642	0.0	0.0	0.0	0.0	0.07517730496453902	0.08280977215851784	0.0	0.01923077	0.3314161117150918	1
2643	0.18518518518518517	0.04999081051277338	0.0	0.0	0.04255319148936171	0.05109112004249159	0.0	0.060606059999999996	0.1306394217723012	1
2644	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
2645	0.0	0.0	0.0	0.0	0.021276595744680854	0.013467687188417317	0.0	0.035714285	0.0	-1
2646	0.18518518518518517	0.007351589781290203	0.0	0.0	0.1021276595744681	0.07460725327556068	0.12468671499999999	0.30844298	0.0026973495543667144	-1
2647	0.0	0.0	0.0	0.0	0.00425531914893617	0.006555291054786167	0.333333335	0.6666666649999999	0.0	-1
2648	0.037037037037037035	0.004043374379709612	0.0	0.0	0.04113475177304965	0.015397984906957967	0.0	0.025287355	0.0	-1
2649	0.07407407407407407	0.015585370336335232	0.0	0.0	0.03404255319148936	0.04854665674135993	0.125	0.20659721999999997	0.0	-1
2650	0.0	0.0	0.0	0.0	0.012765957446808512	0.0034050451768677264	0.11111111000000001	0.074074075	0.0	-1
2651	0.14814814814814814	0.026245175519206028	0.0	0.0	0.019858156028368795	0.010409709540709907	0.15	0.38333333500000005	0.0	-1
2652	0.037037037037037035	0.0	0.0	0.0	0.011347517730496455	0.012389615911409016	0.044444445	0.37037037	0.0	-1
2653	0.2222222222222222	0.01632052931446425	0.041666666666666664	0.0	0.05390070921985816	0.046366523336980464	0.031712475000000004	0.15116279	0.0	-1
2654	0.0	0.0	0.0	0.0	0.04964539007092199	0.028518070011183918	0.02857143	0.11809523999999999	0.0	-1
2655	0.18518518518518517	0.16026465723212643	0.0	0.0	0.009929078014184398	0.0006022528884255842	0.333333335	0.375	0.0	-1
2656	0.0	0.0	0.0	0.0	0.00425531914893617	0.0029881008694961683	0.0	0.5	0.0	-1
2657	0.2222222222222222	0.030192979231758867	0.0	0.0	0.01702127659574468	0.004426558729928045	0.0	0.0625	0.0	-1
2658	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0014129779305369478	0.0	0.25	0.0	-1
2659	0.0	0.0	0.0	0.0	0.019858156028368795	0.008813739386382108	0.07142857	0.142857145	0.0	-1
2660	0.0	0.0	0.0	0.0	0.005673758865248227	0.0014593050758004542	0.0	0.25	0.0	-1
2661	0.1111111111111111	0.023953930038595844	0.08333333333333333	0.007288297726962146	0.03262411347517731	0.013882701196525323	0.041666665	0.083333335	0.015188089251682968	1
2662	0.4074074074074074	0.270036145304172	0.0	0.0	0.09503546099290781	0.08161293609536434	0.013333335000000002	0.06044444499999999	0.06162361789745742	-1
2663	0.1111111111111111	0.0036757948906451015	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.166666665	0.0	1
2664	0.07407407407407407	0.020854009678367945	0.0	0.0	0.04680851063829788	0.025280585902964073	0.0	0.017973854999999997	0.0	-1
2665	0.07407407407407407	0.05311523616982172	0.0	0.0	0.009929078014184398	0.009647628001125225	0.22222222000000003	0.155555555	0.0	-1
2666	0.0	0.0	0.0	0.0	0.024113475177304965	0.007782960404269089	0.0	0.09375	0.0	-1
2667	0.07407407407407407	0.039478037125528394	0.08333333333333333	0.04404864938732747	0.04539007092198582	0.01930278416335577	0.12254902	0.179411765	0.0	1
2668	0.2222222222222222	0.037640139680205846	0.08333333333333333	0.020225026192319955	0.04680851063829788	0.0159438179502853	0.0	0.11111111000000001	0.0	-1
2669	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2670	0.14814814814814814	0.1330637750413527	0.041666666666666664	0.027786635084043183	0.024113475177304965	0.018970965985405906	0.0	0.025	0.0	-1
2671	0.0	0.0	0.0	0.0	0.011347517730496455	0.0038509439500289764	0.0	0.0625	0.0	-1
2672	0.2962962962962963	0.04319058996507995	0.0	0.0	0.011347517730496455	0.0024205933400182136	0.0	0.083333335	0.0	1
2673	0.0	0.0	0.0	0.0	0.009929078014184398	0.013990797869578958	0.0	0.166666665	0.14923551961413414	1
2674	0.07407407407407407	0.009998162102554676	0.0	0.0	0.06666666666666667	0.0301087838181194	0.041666665	0.163194445	0.0	-1
2675	0.3333333333333333	0.10884641304907185	0.041666666666666664	0.012071243110281054	0.11205673758865249	0.1171422404239867	0.011494255000000002	0.11343733	0.04917359204261372	1
2676	0.14814814814814814	0.03543466274581878	0.0	0.0	0.014184397163120569	0.005040393404669505	0.0	0.0	0.0	-1
2677	0.3333333333333333	0.03612081112663113	0.125	0.06582243884662688	0.052482269503546106	0.03775980641209098	0.097826085	0.19018998999999998	0.0	1
2678	0.0	0.0	0.0	0.0	0.03687943262411348	0.024476175088607114	0.082857145	0.15466666499999998	0.0	-1
2679	0.0	0.0	0.0	0.0	0.025531914893617023	0.02916293794337733	0.052631580000000004	0.168421055	0.0	-1
2680	0.1111111111111111	0.33918397353427676	0.0	0.0	0.07943262411347518	0.10843843148499827	0.03559322	0.113344095	0.0	-1
2681	0.0	0.0	0.0	0.0	0.009929078014184398	0.01504474042432373	0.142857145	0.285714285	0.0	1
2682	0.0	0.0	0.0	0.0	0.015602836879432626	0.004931910673616246	0.0	0.045454545	0.0	-1
2683	0.0	0.0	0.0	0.0	0.0624113475177305	0.019263020029565807	0.0	0.065891475	0.0	-1
2684	0.1111111111111111	0.005329902591435397	0.08333333333333333	0.41353497622192853	0.03971631205673759	0.01863007540740315	0.07070707	0.22077922000000003	0.021964073849049272	-1
2685	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007227034661107011	0.333333335	0.6666666649999999	0.0	-1
2686	0.0	0.0	0.0	0.0	0.005673758865248227	0.002035498945015316	0.0	0.133333335	0.0	1
2687	0.037037037037037035	0.01984929240948355	0.0	0.0	0.00851063829787234	0.004875932038984058	0.0	0.1	0.0	-1
2688	0.0	0.0	0.0	0.0	0.056737588652482275	0.033490840909581626	0.019138755	0.16096491000000002	0.0	-1
2689	0.0	0.0	0.125	0.052293536190953394	0.03120567375886525	0.01350652477698565	0.0	0.079710145	0.007600863015067129	1
2690	0.07407407407407407	0.04370520124977026	0.0	0.0	0.04255319148936171	0.028183736524045537	0.0	0.043010755000000005	0.07223045925708899	1
2691	0.07407407407407407	0.0033082154015805915	0.0	0.0	0.05390070921985816	0.026584755105275613	0.0	0.13821138	0.010155326923325372	1
2692	0.037037037037037035	0.005146112846903143	0.0	0.0	0.09078014184397164	0.05918579595605707	0.087301585	0.17169311999999998	0.0	-1
2693	0.037037037037037035	0.012019849292409483	0.0	0.0	0.03829787234042553	0.015917929901404174	0.0	0.096969695	0.0	-1
2694	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006949071789525972	0.0	0.5	0.0	-1
2695	0.07407407407407407	0.05421797463701525	0.29166666666666663	0.09520338905844303	0.06808510638297872	0.016183728501573798	0.022435895	0.09945055	0.1904935032683551	1
2696	0.0	0.0	0.0	0.0	0.021276595744680854	0.0207082339327874	0.0	0.07692307500000001	0.0	-1
2697	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2698	0.14814814814814814	0.043631685351957356	0.0	0.0	0.00425531914893617	0.002073139750541915	0.0	0.23809523999999999	0.0	-1
2699	0.25925925925925924	0.05532071310420878	0.0	0.0	0.03971631205673759	0.012718731671779723	0.0	0.067857145	0.007362079237161939	1
2700	0.0	0.0	0.0	0.0	0.009929078014184398	0.0	1.0	1.0	0.0	-1
2701	0.18518518518518517	0.01837897445322551	0.0	0.0	0.3319148936170213	0.1215261822570611	0.01308017	0.05806948	0.05813831925094869	1
2702	0.037037037037037035	0.005587208233780555	0.0	0.0	0.015602836879432626	0.00467054836087706	0.02777778	0.25	0.0870469660519619	1
2703	0.37037037037037035	0.8849196140415365	0.125	0.19783173142622876	0.6893617021276596	0.5339227614163661	0.0016185950000000002	0.056242585	0.0	-1
2704	0.0	0.0	0.0	0.0	0.14184397163120568	0.06606281353826819	0.00222222	0.12150828000000001	0.0	-1
2705	0.25925925925925924	0.03960668994670097	0.041666666666666664	0.465357809866533	0.04680851063829788	0.03369720728604303	0.023809525	0.0484127	0.11109391963639462	-1
2706	0.0	0.0	0.0	0.0	0.02269503546099291	0.03609463705342949	0.0	0.06622024000000001	0.0	-1
2707	0.0	0.0	0.0	0.0	0.04822695035460993	0.021084255927737404	0.0	0.11764706000000001	0.0	-1
2708	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2709	0.037037037037037035	0.01183605954787723	0.0	0.0	0.024113475177304965	0.020301216870167633	0.0	0.0203125	0.0	1
2710	0.0	0.0	0.0	0.0	0.03120567375886525	0.008072505062166004	0.022727275	0.11363636499999999	0.0	1
2711	0.0	0.0	0.0	0.0	0.007092198581560284	0.0012045057768511685	0.0	0.1	0.0	-1
2712	0.0	0.0	0.0	0.0	0.021276595744680854	0.008458564606800677	0.066666665	0.1	0.0	-1
2713	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2714	0.037037037037037035	0.010047172699871347	0.041666666666666664	0.0	0.005673758865248227	0.0018260616423926687	0.0	0.22222222000000003	0.0	-1
2715	0.0	0.0	0.0	0.0	0.01702127659574468	0.0029417737242326616	0.083333335	0.208333335	0.0	-1
2716	0.0	0.0	0.0	0.0	0.015602836879432626	0.007310423522581324	0.0	0.09090909	0.0	-1
2717	0.037037037037037035	0.013968020584451386	0.041666666666666664	0.007288297726962146	0.04255319148936171	0.03527387447089889	0.133333335	0.136666665	0.0	-1
2718	0.14814814814814814	0.009924646204741774	0.0	0.0	0.059574468085106386	0.013939065891473496	0.0	0.022727275	0.0	-1
2719	0.0	0.0	0.0	0.0	0.024113475177304965	0.01012634183628691	0.055555555000000006	0.166666665	0.0	-1
2720	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2721	0.07407407407407407	0.0035287630950192974	0.125	0.05379674759713934	0.014184397163120569	0.004264413721505772	0.0	0.17857142999999998	0.0	-1
2722	0.1111111111111111	0.019444954971512586	0.0	0.0	0.011347517730496455	0.006452908063753818	0.0	0.05	0.07237266626691756	-1
2723	0.037037037037037035	0.0	0.125	0.042135471233999904	0.012765957446808512	0.00831958317101016	0.0	0.09090909	0.16078801160255252	1
2724	0.4444444444444444	0.051062917368130845	0.0	0.0	0.019858156028368795	0.0313345228776042	0.0	0.118421055	0.0	-1
2725	0.2222222222222222	0.01874655394229002	0.0	0.0	0.03687943262411348	0.012415674930619737	0.037037034999999996	0.06172839499999999	0.0	-1
2726	0.0	0.0	0.0	0.0	0.005673758865248227	0.006902744644262466	0.5	0.75	0.0	-1
2727	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003488434038342038	0.0	0.166666665	0.0	-1
2728	0.0	0.0	0.0	0.0	0.0624113475177305	0.027431920477598366	0.022727275	0.11647727499999999	0.0	-1
2729	0.037037037037037035	0.006616430803161183	0.16666666666666666	0.05625654807998906	0.03404255319148936	0.09529686809703095	0.0	0.017857145	0.05782314261273403	1
2730	0.2962962962962963	0.15781412729277708	0.041666666666666664	0.025509042044367512	0.04964539007092199	0.03590022850072207	0.026315790000000002	0.09605263000000001	0.0	-1
2731	0.0	0.0	0.0	0.0	0.04539007092198582	0.03289806403024754	0.03125	0.135416665	0.0	-1
2732	0.0	0.0	0.0	0.0	0.009929078014184398	0.0015403775800115905	0.285714285	0.57142857	0.0	-1
2733	0.0	0.0	0.0	0.0	0.019858156028368795	0.009714223272441517	0.214285715	0.416666665	0.0	-1
2734	0.1111111111111111	0.012130123139128837	0.08333333333333333	0.03849132237051883	0.005673758865248227	0.0010771061273765258	0.0	0.053333334999999996	0.0	-1
2735	0.0	0.0	0.0	0.0	0.015602836879432626	0.003298878803077643	0.0	0.18181818	0.0	-1
2736	0.0	0.0	0.0	0.0	0.04255319148936171	0.02087707064022733	0.0	0.036666665	0.09439425684467691	1
2737	0.07407407407407407	0.033082154015805915	0.0	0.0	0.02695035460992908	0.021347548537423787	0.1	0.15	0.153331098546999	1
2738	0.07407407407407407	0.0044109538687741225	0.0	0.0	0.011347517730496455	0.0013898143579051945	0.0	0.1	0.0	-1
2739	0.0	0.0	0.0	0.0	0.029787234042553193	0.007054273016000638	0.04761905	0.11904761999999999	0.0	-1
2740	0.1111111111111111	0.08197022606138576	0.041666666666666664	0.010932446590443219	0.03829787234042553	0.033831942074572255	0.0	0.033333335	0.0	-1
2741	0.0	0.0	0.0	0.0	0.04539007092198582	0.008066714169008067	0.0	0.05396825500000001	0.0	-1
2742	0.18518518518518517	0.07141544359492741	0.16666666666666666	0.07413565344144307	0.13900709219858157	0.1233514650630072	0.009708739999999999	0.063022035	0.15528748211458063	1
2743	0.2962962962962963	0.05388715309685719	0.041666666666666664	0.00829043866441944	0.28085106382978725	0.1854636659213279	0.01361386	0.09263795	0.0	-1
2744	0.0	0.0	0.0	0.0	0.00425531914893617	0.00032429001684454537	0.7777777799999999	0.7777777799999999	0.0	-1
2745	0.0	0.0	0.0	0.0	0.021276595744680854	0.009522158648597775	0.066666665	0.166666665	0.0	-1
2746	0.0	0.0	0.0	0.0	0.01843971631205674	0.0052349674147762325	0.0	0.115384615	0.0	-1
2747	0.07407407407407407	0.09134350303253078	0.20833333333333331	0.08757345237552953	0.012765957446808512	0.02725194320125769	0.0	0.0625	0.0	-1
2748	0.1111111111111111	0.08750229737180665	0.20833333333333331	0.6778116886074795	0.14751773049645392	0.07588094093039321	0.015151514999999999	0.05411255500000001	0.004312715687884696	1
2749	0.0	0.0	0.0	0.0	0.025531914893617023	0.012948437101150062	0.23529412000000002	0.49019608	0.0	-1
2750	0.0	0.0	0.0	0.0	0.02695035460992908	0.01718351029655016	0.0	0.09649123000000001	0.0	-1
2751	0.037037037037037035	0.011394964160999815	0.0	0.0	0.014184397163120569	0.008037759703218374	0.0	0.11111111000000001	0.0	-1
2752	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2753	0.0	0.0	0.0	0.0	0.011347517730496455	0.0024321751263340903	0.0	0.0625	0.0	-1
2754	0.07407407407407407	0.028156588862341476	0.0	0.0	0.02269503546099291	0.008535004396485463	0.0	0.10784313500000002	0.0	-1
2755	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.060992907801418444	0.04609840498376792	0.005813955	0.12015503999999999	0.019044932382705434	-1
2756	0.07407407407407407	0.004043374379709612	0.0	0.0	0.005673758865248227	0.0003474535894762986	0.0	0.2	0.0	-1
2757	0.037037037037037035	0.004778533357838633	0.0	0.0	0.0028368794326241137	0.00046327145263506486	0.0	0.25	0.0	-1
2758	0.0	0.0	0.0	0.0	0.09929078014184398	0.034136192080227286	0.04347826	0.16185264	0.0	-1
2759	0.0	0.0	0.0	0.0	0.00851063829787234	0.0058951292347812	0.0	0.166666665	0.0	1
2760	0.037037037037037035	0.007719169270354714	0.0	0.0	0.01843971631205674	0.004401078800033116	0.0	0.07692307500000001	0.0	-1
2761	0.0	0.0	0.0	0.0	0.011347517730496455	0.0024572689959130372	0.125	0.28125	0.0	-1
2762	0.18518518518518517	0.06905899650799485	0.041666666666666664	0.014804354757891859	0.04822695035460993	0.06299393742268847	0.08223938	0.14996345500000002	0.008907088604503404	-1
2763	0.0	0.0	0.0	0.0	0.00425531914893617	0.001329589069062636	0.0	0.6666666649999999	0.0	-1
2764	0.07407407407407407	0.007425105679103105	0.0	0.0	0.009929078014184398	0.002653001184651352	0.0	0.25	0.0	-1
2765	0.14814814814814814	0.029590148869693068	0.0	0.0	0.03829787234042553	0.010944788068503407	0.0	0.07692307500000001	0.0	-1
2766	0.0	0.0	0.0	0.0	0.009929078014184398	0.0003937807347398051	0.42857143	0.7142857150000002	0.0	-1
2767	0.07407407407407407	0.0011027384671935306	0.08333333333333333	0.028925431603881016	0.16737588652482271	0.12162941051002235	0.008130080000000001	0.074525745	0.0	-1
2768	0.0	0.0	0.125	0.025509042044367512	0.0	0.0	0.0	0.166666665	0.0	-1
2769	0.14814814814814814	0.02462782576732218	0.0	0.0	0.08510638297872342	0.01694029278391675	0.174603175	0.19047619	0.0	-1
2770	0.0	0.0	0.0	0.0	0.04680851063829788	0.013943808908616363	0.032258065	0.06451613	0.0	-1
2771	0.2962962962962963	0.074955584157324	0.16666666666666666	0.05227076026055664	0.16737588652482271	0.09041129447573823	0.020491805000000002	0.062600835	0.1520641971776332	1
2772	0.0	0.0	0.0	0.0	0.01843971631205674	0.01384313009405153	0.03846154	0.173076925	0.0	1
2773	0.0	0.0	0.0	0.0	0.012765957446808512	0.0018125495584346912	0.38888888999999993	0.444444445	0.0	-1
2774	0.07407407407407407	0.012564217011578753	0.0	0.0	0.09929078014184398	0.04662041814474562	0.0	0.007042255	0.0	-1
2775	0.48148148148148145	0.09406944638853151	0.0	0.0	0.3617021276595745	0.19613950577846567	0.08675552	0.12508211000000002	0.0018944292078597615	-1
2776	0.1111111111111111	0.06790418426759787	0.0	0.0	0.15035460992907804	0.1063296446639533	0.009259260000000002	0.014351850000000001	0.010948965474530328	1
2777	0.0	0.0	0.0	0.0	0.021276595744680854	0.04311899045400866	0.0	0.133333335	0.0	-1
2778	0.0	0.0	0.0	0.0	0.009929078014184398	0.005130731337933343	0.0	0.142857145	0.0	-1
2779	0.18518518518518517	0.03133615144274949	0.0	0.0	0.00425531914893617	0.0008396795079010551	0.0	0.04761905	0.0	-1
2780	0.037037037037037035	0.0	0.0	0.0	0.00425531914893617	0.00135738535622074	0.0	0.25	0.3132537849283011	1
2781	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2782	0.0	0.0	0.0	0.0	0.04113475177304965	0.02522513059597928	0.034482759999999994	0.068965515	0.0	-1
2783	0.25925925925925924	0.07910310604668258	0.0	0.0	0.16879432624113477	0.11000937460360323	0.07886179	0.15905923500000002	0.0032177779395088685	-1
2784	0.3333333333333333	0.14939043069288732	0.0	0.0	0.029787234042553193	0.008163229055745824	0.13461538500000003	0.25769231	0.0	-1
2785	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.00425531914893617	0.0015287957936957139	0.0	0.333333335	0.0	-1
2786	0.0	0.0	0.0	0.0	0.06382978723404256	0.05437262614988092	0.022727275	0.079545455	0.0	-1
2787	0.0	0.0	0.0	0.0	0.015602836879432626	0.027745327298314033	0.0	0.05	0.0	-1
2788	0.0	0.0	0.0	0.0	0.00851063829787234	0.002951039153285363	0.0	0.0	0.0	-1
2789	0.18518518518518517	0.05930895056055872	0.0	0.0	0.025531914893617023	0.0058349039459386414	0.0	0.15079365	0.0	-1
2790	0.18518518518518517	0.0757213747472891	0.0	0.0	0.021276595744680854	0.015072448520811754	0.0	0.092436975	0.0	-1
2791	0.0	0.0	0.0	0.0	0.029787234042553193	0.010953474408240314	0.04761905	0.206349205	0.0	-1
2792	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009497064779018829	0.5	0.75	0.0	-1
2793	0.0	0.0	0.0	0.0	0.011347517730496455	0.005142313124249219	0.0	0.142857145	0.14781628238681155	1
2794	0.07407407407407407	0.008454328248483734	0.0	0.0	0.07092198581560284	0.057288065115734255	0.0	0.06650641	0.0	-1
2795	0.0	0.0	0.0	0.0	0.009929078014184398	0.004478290708033508	0.142857145	0.285714285	0.0	-1
2796	0.0	0.0	0.0	0.0	0.025531914893617023	0.015479057411169103	0.11111111000000001	0.17777778	0.0	-1
2797	0.07407407407407407	0.0062978619114133425	0.0	0.0	0.028368794326241138	0.024974964011556345	0.1	0.255833335	0.0	-1
2798	0.037037037037037035	0.01084359492740305	0.0	0.0	0.07092198581560284	0.042433429985085126	0.0	0.051666665	0.1438359545008897	1
2799	0.037037037037037035	0.008362433376217606	0.0	0.0	0.02269503546099291	0.010680337280185439	0.0	0.057291665000000006	0.04973135202967117	-1
2800	0.037037037037037035	0.00937327697114501	0.0	0.0	0.060992907801418444	0.021176819970669093	0.06818182	0.12881493500000002	0.0	-1
2801	0.0	0.0	0.0	0.0	0.021276595744680854	0.026591781381252722	0.07142857	0.25	0.0	-1
2802	0.0	0.0	0.0	0.0	0.015602836879432626	0.02128732324858123	0.0	0.136363635	0.0	-1
2803	0.0	0.0	0.0	0.0	0.009929078014184398	0.00599936531162409	0.142857145	0.285714285	0.0	-1
2804	0.0	0.0	0.0	0.0	0.025531914893617023	0.01786104479602894	0.27777778	0.357142855	0.0	-1
2805	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2806	0.0	0.0	0.0	0.0	0.02695035460992908	0.021464138518898158	0.055555555000000006	0.14814815	0.0	-1
2807	0.037037037037037035	0.019297923175886786	0.0	0.0	0.02695035460992908	0.018829089103036416	0.0	0.016666665	0.0	-1
2808	0.14814814814814814	0.0306928873368866	0.0	0.0	0.012765957446808512	0.009971918017969771	0.0	0.07692307500000001	0.0	-1
2809	0.0	0.0	0.0	0.0	0.01702127659574468	0.013724416784313796	0.0	0.11111111000000001	0.0	-1
2810	0.037037037037037035	0.004043374379709612	0.0	0.0	0.08368794326241136	0.09647949256714054	0.041666665	0.08729166499999999	0.0	-1
2811	0.1111111111111111	0.004165900874839184	0.0	0.0	0.028368794326241138	0.007004406991070311	0.0	0.01190476	0.0	-1
2812	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2813	0.0	0.0	0.0	0.0	0.01702127659574468	0.0032382674539191037	0.333333335	0.45833333499999995	0.0	-1
2814	0.14814814814814814	0.01668810880352876	0.0	0.0	0.019858156028368795	0.00785245112216435	0.0	0.052631580000000004	0.0	-1
2815	0.037037037037037035	0.0018378974453225508	0.041666666666666664	0.13301143351705916	0.04964539007092199	0.04440225237780779	0.0	0.07777778	0.03093702334905001	1
2816	0.037037037037037035	0.006616430803161183	0.0	0.0	0.021276595744680854	0.006308212945942014	0.0	0.183333335	0.0	-1
2817	0.0	0.0	0.0	0.0	0.021276595744680854	0.06146453997835723	0.0	0.2	0.0	-1
2818	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2819	0.18518518518518517	0.0915885560374931	0.0	0.0	0.03120567375886525	0.026999074192306526	0.0	0.00621118	0.0	-1
2820	0.0	0.0	0.0	0.0	0.00851063829787234	0.0014708868621163308	0.0	0.083333335	0.0	-1
2821	0.07407407407407407	0.011027384671935305	0.0	0.0	0.10921985815602837	0.05863493115238858	0.015189875	0.07848101499999999	0.0359333517552827	1
2822	0.1111111111111111	0.008454328248483734	0.0	0.0	0.00851063829787234	0.0019225765284355191	0.0	0.07142857	0.0	-1
2823	0.0	0.0	0.0	0.0	0.009929078014184398	0.004864350252668181	0.0	0.285714285	0.0	-1
2824	0.037037037037037035	0.014703179562580406	0.0	0.0	0.021276595744680854	0.019445819224356845	0.09375	0.270833335	0.0	-1
2825	0.0	0.0	0.0	0.0	0.06808510638297872	0.03022074110128192	0.083333335	0.25607639	0.0	-1
2826	0.1111111111111111	0.0362433376217607	0.0	0.0	0.009929078014184398	0.0030529588728650777	0.0	0.1	0.24558472928599487	1
2827	0.1111111111111111	0.1231391288366109	0.0	0.0	0.00851063829787234	0.037409169800281486	0.0	0.083333335	0.0	-1
2828	0.1111111111111111	0.027200882190773754	0.0	0.0	0.36595744680851067	0.11940305359420333	0.011583010000000001	0.058377145	0.0	-1
2829	0.2222222222222222	0.01962174320161735	0.0	0.0	0.007092198581560284	0.0012596571402380442	0.0	0.017857145	0.0	-1
2830	0.0	0.0	0.041666666666666664	0.5557327016808636	0.03971631205673759	0.055345496200414554	0.083333335	0.15416666499999998	0.0	-1
2831	0.07407407407407407	0.0029406359125160814	0.08333333333333333	0.0410877784357491	0.01843971631205674	0.029789523608926827	0.0625	0.09943182	0.0	-1
2832	0.07407407407407407	0.0029406359125160814	0.0	0.0	0.015602836879432626	0.012589401725357887	0.03846154	0.19230768999999998	0.0	-1
2833	0.14814814814814814	0.021870979599338355	0.08333333333333333	0.30155331845305877	0.04397163120567376	0.03674101103478827	0.083333335	0.18667063	0.0	-1
2834	0.0	0.0	0.0	0.0	0.00851063829787234	0.005844169374991343	0.0	0.0	0.06123883837458727	1
2835	0.037037037037037035	0.0	0.125	0.20384457705097253	0.03829787234042553	0.032006266483925044	0.034482759999999994	0.172413795	0.0	-1
2836	0.0	0.0	0.0	0.0	0.012765957446808512	0.00863074716259126	0.0	0.11111111000000001	0.15452015388941887	1
2837	0.0	0.0	0.0	0.0	0.00425531914893617	0.001772013306329123	0.2	0.23809523999999999	0.0	-1
2838	0.18518518518518517	0.03227347913986399	0.0	0.0	0.05390070921985816	0.019513540085474387	0.0	0.056910569999999994	0.1445306273519613	1
2839	0.1111111111111111	0.0181584267597868	0.08333333333333333	0.004099667471416207	0.025531914893617023	0.007656332873110053	0.0	0.045454545	0.0	-1
2840	0.14814814814814814	0.18537033633523248	0.0	0.0	0.00425531914893617	0.00016214500842227269	0.25	0.3125	0.0	-1
2841	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2842	0.2222222222222222	0.05697482080499908	0.0	0.0	0.11914893617021277	0.05944284390514673	0.0	0.03787879	0.0457844264961701	-1
2843	0.07407407407407407	0.007425105679103105	0.0	0.0	0.02269503546099291	0.008278660858588608	0.0	0.055555555000000006	0.0	-1
2844	0.0	0.0	0.0	0.0	0.00851063829787234	0.0029881008694961683	0.0	0.25	0.0	-1
2845	0.037037037037037035	0.025215952949825395	0.0	0.0	0.10354609929078015	0.05247690833983767	0.055555555000000006	0.03584105	0.0	-1
2846	0.25925925925925924	0.06049745756294799	0.041666666666666664	0.012982280326151322	0.16312056737588654	0.07939697821067904	0.0	0.081450615	0.013738855604755122	1
2847	0.0	0.0	0.0	0.0	0.01702127659574468	0.027302130949681012	0.12121211999999999	0.265151515	0.0	-1
2848	0.037037037037037035	0.04006616430803161	0.0	0.0	0.012765957446808512	0.01080966722892363	0.0	0.0625	0.0	-1
2849	0.0	0.0	0.0	0.0	0.012765957446808512	0.0050033316884587	0.333333335	0.38888888999999993	0.0	-1
2850	0.0	0.0	0.0	0.0	0.07092198581560284	0.06062447440319111	0.0	0.00680272	0.14713695753598685	1
2851	0.0	0.0	0.0	0.0	0.011347517730496455	0.005832587588675466	0.0	0.125	0.0	-1
2852	0.0	0.0	0.0	0.0	0.01702127659574468	0.04523266645665614	0.166666665	0.341666665	0.0	-1
2853	0.2962962962962963	0.053666605403418485	0.20833333333333331	0.05716758529585933	0.14042553191489363	0.08991957382432329	0.009259260000000002	0.13410493999999998	0.02800058385287285	-1
2854	0.0	0.0	0.0	0.0	0.028368794326241138	0.009705536932704609	0.0	0.05	0.0	-1
2855	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.014184397163120569	0.0017372679473814932	0.25	0.55	0.0	-1
2856	0.07407407407407407	0.029994486307664027	0.041666666666666664	0.0	0.04539007092198582	0.05166867613824935	0.0625	0.115625	0.0	-1
2857	0.1111111111111111	0.04594743613306377	0.041666666666666664	0.031886302555459385	0.04113475177304965	0.016339584134438735	0.0	0.078125	0.0	-1
2858	0.0	0.0	0.0	0.0	0.014184397163120569	0.0016677772294862335	0.4	0.55	0.0	-1
2859	0.0	0.0	0.0	0.0	0.01843971631205674	0.005655772318358535	0.0	0.153846155	0.0	-1
2860	0.18518518518518517	0.23010476015438336	0.041666666666666664	0.030064228123718853	0.10921985815602837	0.06161857773635839	0.0	0.04113924000000001	0.1158910775574328	-1
2861	0.0	0.0	0.0	0.0	0.059574468085106386	0.013207480631400021	0.05	0.082738095	0.0	-1
2862	0.07407407407407407	0.01183605954787723	0.0	0.0	0.015602836879432626	0.005153894910565096	0.0	0.07692307500000001	0.0	1
2863	0.0	0.0	0.0	0.0	0.06808510638297872	0.01927402272656589	0.192391305	0.323913045	0.0	-1
2864	0.0	0.0	0.0	0.0	0.01702127659574468	0.002814374074758019	0.125	0.333333335	0.0	-1
2865	0.0	0.0	0.0	0.0	0.02269503546099291	0.011841218329352256	0.0625	0.09375	0.0	-1
2866	0.0	0.0	0.0	0.0	0.005673758865248227	0.018299222379085062	0.0	0.25	0.0	-1
2867	0.0	0.0	0.0	0.0	0.08085106382978724	0.08561778417274397	0.03508772	0.18807708500000003	0.0	-1
2868	0.25925925925925924	0.03619432702444403	0.0	0.0	0.01843971631205674	0.005974657500044767	0.0	0.08	0.0	-1
2869	0.07407407407407407	0.048520492556515346	0.041666666666666664	0.012845624743770781	0.04964539007092199	0.031429879592659436	0.0	0.052631580000000004	0.0	-1
2870	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008338886147431167	0.333333335	0.5	0.0	-1
2871	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.024113475177304965	0.028200041108021733	0.0	0.0625	0.0	-1
2872	0.037037037037037035	0.0	0.0	0.0	0.009929078014184398	0.0020383943915942854	0.3125	0.583333335	0.0	-1
2873	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2874	0.0	0.0	0.0	0.0	0.0028368794326241137	0.005617166363200161	0.0	0.25	0.0	-1
2875	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.0	0.5	0.0	-1
2876	0.14814814814814814	0.017888868469031427	0.0	0.0	0.09361702127659575	0.05642892218429364	0.030181084999999996	0.17280349	0.033251108048647705	-1
2877	0.0	0.0	0.0	0.0	0.015602836879432626	0.009722909612178423	0.0	0.030303029999999998	0.0	-1
2878	0.07407407407407407	0.013600441095386877	0.0	0.0	0.009929078014184398	0.003227457785918833	0.0	0.055555555000000006	0.0	-1
2879	0.0	0.0	0.0	0.0	0.025531914893617023	0.007312611192300384	0.0	0.01470588	0.0	-1
2880	0.037037037037037035	0.006800220547693438	0.0	0.0	0.01702127659574468	0.004818023107404674	0.227272725	0.40909091000000003	0.0	-1
2881	0.0	0.0	0.0	0.0	0.060992907801418444	0.03301233764750967	0.023255815	0.03488372	0.0	-1
2882	0.0	0.0	0.0	0.0	0.021276595744680854	0.006014807694150711	0.0	0.133333335	0.0	-1
2883	0.037037037037037035	0.01668810880352876	0.0	0.0	0.009929078014184398	0.008169792067219368	0.0	0.07142857	0.0	-1
2884	0.037037037037037035	0.0025730564234515713	0.08333333333333333	0.25600145765954535	0.05106382978723405	0.03011705652593982	0.05405405500000001	0.193693695	0.0	-1
2885	0.1111111111111111	0.04649880536666054	0.0	0.0	0.05106382978723405	0.013362072327709808	0.02777778	0.05439815	0.0	-1
2886	0.18518518518518517	0.016173497518838446	0.0	0.0	0.07659574468085106	0.03223751614297752	0.026785715000000005	0.11309524	0.0	-1
2887	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.5	0.0	-1
2888	0.1111111111111111	0.06322367211909576	0.0	0.0	0.07517730496453902	0.030098360210435108	0.0	0.018518520000000004	0.0	-1
2889	0.07407407407407407	0.013722967590516449	0.0	0.0	0.04397163120567376	0.03597032587258456	0.0	0.041666665	0.0	-1
2890	0.18518518518518517	0.041720272008821904	0.0	0.0	0.03404255319148936	0.011472310858958367	0.083333335	0.18888888999999998	0.0	-1
2891	0.37037037037037035	0.06254365006432641	0.0	0.0	0.015602836879432626	0.0016527209072755937	0.0	0.011764705	0.0	-1
2892	0.14814814814814814	0.016541077007902957	0.0	0.0	0.029787234042553193	0.01899026896182691	0.0	0.014492754999999998	0.0	-1
2893	0.0	0.0	0.0	0.0	0.029787234042553193	0.0076690728380575165	0.04761905	0.214285715	0.0	-1
2894	0.0	0.0	0.0	0.0	0.011347517730496455	0.018090750225399282	0.142857145	0.285714285	0.0	-1
2895	0.0	0.0	0.0	0.0	0.024113475177304965	0.01363562308999753	0.058823530000000006	0.17647058999999998	0.0	-1
2896	0.0	0.0	0.0	0.0	0.01702127659574468	0.018992199261090466	0.02777778	0.204166665	0.0	-1
2897	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007921941840059609	0.25	0.5	0.0	-1
2898	0.18518518518518517	0.015328064693990076	0.041666666666666664	0.05192912130460529	0.5687943262411348	0.3374506788297833	0.033169535	0.100744735	0.009802849579050091	1
2899	0.2222222222222222	0.09327329535011945	0.125	0.015032114061859427	0.02695035460992908	0.013191976330327397	0.115384615	0.1517094	0.0	-1
2900	0.0	0.0	0.0	0.0	0.007092198581560284	0.0045632238084553885	0.0	0.3	0.0	-1
2901	0.0	0.0	0.0	0.0	0.012765957446808512	0.00478559410572022	0.0	0.02777778	0.0	-1
2902	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003937807347398051	0.0	0.166666665	0.0	-1
2903	0.1111111111111111	0.20161734975188383	0.0	0.0	0.012765957446808512	0.0027101379979151295	0.0	0.083333335	0.0	-1
2904	0.0	0.0	0.0	0.0	0.012765957446808512	0.0028259558610738956	0.444444445	0.541666665	0.0	-1
2905	0.14814814814814814	0.06748759419224407	0.0	0.0	0.02695035460992908	0.010606599908079809	0.0	0.11111111000000001	0.0	-1
2906	0.1111111111111111	0.008454328248483734	0.0	0.0	0.02695035460992908	0.016758458738757486	0.01754386	0.11403508999999999	0.04889560406772208	-1
2907	0.0	0.0	0.0	0.0	0.028368794326241138	0.027228503866293753	0.0	0.10526316000000001	0.0	-1
2908	0.14814814814814814	0.024382772773387244	0.08333333333333333	0.02649599902974536	0.05390070921985816	0.0353175543441006	0.0	0.03314394	0.0	-1
2909	0.0	0.0	0.0	0.0	0.04113475177304965	0.017152625533813276	0.0	0.04657688	0.0	-1
2910	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009265429052701297	0.0	0.25	0.0	-1
2911	0.0	0.0	0.0	0.0	0.00851063829787234	0.0018530858105402595	0.5	0.6666666649999999	0.0	-1
2912	0.0	0.0	0.0	0.0	0.012765957446808512	0.00250166584422935	0.0	0.21111111000000002	0.0	-1
2913	0.1111111111111111	0.07682411321448263	0.0	0.0	0.025531914893617023	0.009551113114387468	0.0	0.09375	0.0	-1
2914	0.1111111111111111	0.031734362554677445	0.0	0.0	0.019858156028368795	0.029101168408638134	0.0	0.115384615	0.0	-1
2915	0.037037037037037035	0.004227164124241867	0.0	0.0	0.02695035460992908	0.02056461978247053	0.044117645	0.16339869499999998	0.0	-1
2916	0.07407407407407407	0.019527660356552103	0.16666666666666666	0.08404318316403224	0.011347517730496455	0.01419058368352783	0.07692307500000001	0.20769231000000002	0.0	-1
2917	0.0	0.0	0.0	0.0	0.05390070921985816	0.03725860657817509	0.026315790000000002	0.17105262999999998	0.0	-1
2918	0.18518518518518517	0.034478956074251055	0.0	0.0	0.06382978723404256	0.04956309636016241	0.0	0.020408165000000002	0.05604640142627848	1
2919	0.2962962962962963	0.09011823808123505	0.08333333333333333	0.052156880608572855	0.18297872340425533	0.0717818752298061	0.0	0.008521305	0.025080049715175735	-1
2920	0.0	0.0	0.0	0.0	0.0028368794326241137	0.002223702972648311	0.0	0.5	0.0	-1
2921	0.0	0.0	0.0	0.0	0.021276595744680854	0.00652606083129701	0.0	0.009615385	0.15984116441935775	1
2922	0.0	0.0	0.0	0.0	0.03262411347517731	0.006886530143420239	0.06818182	0.18603896000000003	0.030286671855104454	1
2923	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003370299817920097	0.0	0.25	0.0	-1
2924	0.18518518518518517	0.04028671200147031	0.041666666666666664	0.0013665558238054024	0.04113475177304965	0.04587005077129441	0.030303029999999998	0.13131313	0.0	1
2925	0.0	0.0	0.0	0.0	0.019858156028368795	0.008415325937115954	0.095238095	0.229931975	0.0	-1
2926	0.2962962962962963	0.0819242786252527	0.16666666666666666	0.13010750239147267	0.04397163120567376	0.03759177595680728	0.027027025000000003	0.087441985	0.04219327428954815	-1
2927	0.18518518518518517	0.048518880352876305	0.0	0.0	0.04964539007092199	0.03967533931503348	0.0	0.0013157899999999998	0.0	-1
2928	0.07407407407407407	0.06704649880536666	0.041666666666666664	0.0	0.02695035460992908	0.01286504823967575	0.136363635	0.265151515	0.0	-1
2929	0.18518518518518517	0.03294431170740673	0.08333333333333333	0.005238463991254042	0.04397163120567376	0.02463261192098932	0.055555555000000006	0.09980936999999998	0.0	-1
2930	0.0	0.0	0.0	0.0	0.015602836879432626	0.003949389133713928	0.0	0.09090909	0.0	-1
2931	0.14814814814814814	0.045028487410402496	0.0	0.0	0.09361702127659575	0.039533553882448745	0.0	0.04786325	0.0	-1
2932	0.18518518518518517	0.026649512957176987	0.0	0.0	0.04397163120567376	0.01504027316488033	0.0	0.005208335	0.09703510530279597	1
2933	0.25925925925925924	0.01874655394229002	0.125	0.10112513096159978	0.029787234042553193	0.015160558287482497	0.0	0.035714285	0.0	-1
2934	0.07407407407407407	0.0044109538687741225	0.0	0.0	0.12056737588652483	0.09004195656825592	0.00297619	0.09253246999999999	0.0	-1
2935	0.0	0.0	0.08333333333333333	0.009565890766637816	0.0	0.0	0.0	0.25	0.0	-1
2936	0.0	0.0	0.0	0.0	0.03404255319148936	0.01097219829534553	0.041666665	0.04761905	0.0	-1
2937	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2938	0.0	0.0	0.0	0.0	0.03971631205673759	0.10299972115366976	0.154761905	0.35238094999999997	0.0	-1
2939	0.07407407407407407	0.021834221650431904	0.0	0.0	0.12198581560283689	0.07723908737211993	0.127906975	0.251937985	0.0	-1
2940	0.07407407407407407	0.0577099797831281	0.0	0.0	0.007092198581560284	0.001980485460014902	0.0	0.125	0.0	1
2941	0.1111111111111111	0.028671200147031794	0.0	0.0	0.00425531914893617	0.000671743606320844	0.166666665	0.333333335	0.0	-1
2942	0.0	0.0	0.0	0.0	0.014184397163120569	0.008780924324381672	0.0	0.0625	0.0	-1
2943	0.1111111111111111	0.056791031060466825	0.0	0.0	0.029787234042553193	0.014786080529163699	0.0	0.23611111	0.0	-1
2944	0.0	0.0	0.0	0.0	0.13191489361702127	0.09871950656323823	0.014652015	0.105404195	0.0	-1
2945	0.07407407407407407	0.013600441095386877	0.0	0.0	0.05106382978723405	0.019980291086601334	0.014285715	0.063492065	0.03005311840512008	1
2946	0.14814814814814814	0.11927954420143355	0.0	0.0	0.04255319148936171	0.03374430654267307	0.0	0.04509804	0.08296266008409509	1
2947	0.3333333333333333	0.0651350854622312	0.0	0.0	0.04822695035460993	0.018934676387510705	0.0	0.055555555000000006	0.0	-1
2948	0.0	0.0	0.0	0.0	0.0624113475177305	0.01818070209834714	0.0	0.023809525	0.9977599800473537	1
2949	0.07407407407407407	0.01727623598603198	0.0	0.0	0.029787234042553193	0.019111877718143617	0.0	0.045454545	0.029834252165003943	1
2950	0.037037037037037035	0.0	0.0	0.0	0.021276595744680854	0.011292241657979705	0.0	0.09583333499999999	0.0	-1
2951	0.0	0.0	0.0	0.0	0.011347517730496455	0.0032544819547613304	0.125	0.25	0.0	-1
2952	0.037037037037037035	0.0	0.0	0.0	0.025531914893617023	0.0344924899386787	0.11764706000000001	0.23235294	0.0	-1
2953	0.1111111111111111	0.04833670281198309	0.0	0.0	0.13333333333333333	0.054019988344377476	0.00515464	0.04725086	0.0	-1
2954	0.0	0.0	0.0	0.0	0.019858156028368795	0.005862700233096745	0.285714285	0.392857145	0.0	-1
2955	0.4444444444444444	0.1872932365374012	0.08333333333333333	0.0050107046872864755	0.04680851063829788	0.047082270828556996	0.0	0.10238463	0.01584055731484571	-1
2956	0.1111111111111111	0.038963425840838076	0.0	0.0	0.02695035460992908	0.008960828072593742	0.0	0.052631580000000004	0.0	-1
2957	0.2962962962962963	0.2569993261165227	0.0	0.0	0.08794326241134752	0.023255419718101182	0.04925373	0.19555003	0.0	-1
2958	0.1111111111111111	0.043300863811799296	0.0	0.0	0.08794326241134752	0.04707757459951449	0.026153845000000002	0.09407145	0.0	-1
2959	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2960	0.0	0.0	0.0	0.0	0.007092198581560284	0.010782643060081134	0.6	0.8	0.0	-1
2961	0.0	0.0	0.0	0.0	0.00851063829787234	0.0019109947421196425	0.0	0.166666665	0.0	-1
2962	0.0	0.0	0.0	0.0	0.03404255319148936	0.04365638533906534	0.16	0.34	0.0	-1
2963	0.14814814814814814	0.02566930098511303	0.0	0.0	0.18865248226950357	0.11315518891946004	0.014814814999999999	0.04344596	0.04410444312689149	-1
2964	0.07407407407407407	0.04259837857011579	0.08333333333333333	0.0207260966610486	0.03687943262411348	0.027750519297301574	0.019444445	0.15	0.04008899229046813	-1
2965	0.0	0.0	0.0	0.0	0.029787234042553193	0.01229020557809229	0.095238095	0.10714285500000001	0.0	-1
2966	0.0	0.0	0.0	0.0	0.02269503546099291	0.02457655056229019	0.0	0.125	0.0	-1
2967	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.021276595744680854	0.01158178631587662	0.133333335	0.366666665	0.05527364322079399	1
2968	0.0	0.0	0.0	0.0	0.024113475177304965	0.013490464700733087	0.333333335	0.35555555499999997	0.0	-1
2969	0.4074074074074074	0.06995497151258959	0.08333333333333333	0.019815059445178335	0.03120567375886525	0.029183155503351058	0.066666665	0.125925925	0.0	-1
2970	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00048643502526681806	0.0	0.5	0.0	-1
2971	0.0	0.0	0.0	0.0	0.04113475177304965	0.02620530819775249	0.10714285500000001	0.230357145	0.0	-1
2972	0.0	0.0	0.0	0.0	0.0028368794326241137	0.004164810359189233	0.0	0.166666665	0.0	-1
2973	0.0	0.0	0.0	0.0	0.007092198581560284	0.003673742619396064	0.0	0.066666665	0.0	-1
2974	0.2222222222222222	0.08417570299577283	0.08333333333333333	0.01822985468956407	0.10070921985815603	0.05967937256556556	0.05135135	0.22763182999999998	0.0	-1
2975	0.18518518518518517	0.016445506340746187	0.125	0.05910353937958365	0.025531914893617023	0.009044371358657717	0.0	0.09615384499999999	0.0	-1
2976	0.1111111111111111	0.005146112846903143	0.0	0.0	0.00425531914893617	0.00041694430737155837	0.0	0.2	0.0	-1
2977	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
2978	0.037037037037037035	0.0	0.0	0.0	0.03546099290780142	0.006796578270472383	0.0	0.06730769	0.0	-1
2979	0.18518518518518517	0.05789376952766035	0.0	0.0	0.021276595744680854	0.0032139457026557623	0.0625	0.125	0.0	-1
2980	0.14814814814814814	0.2162459923543466	0.0	0.0	0.01843971631205674	0.014617776952195103	0.03529412	0.16764706000000001	0.0	-1
2981	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
2982	0.0	0.0	0.0	0.0	0.005673758865248227	0.001992067246330779	0.0	0.125	0.0	-1
2983	0.2962962962962963	0.031634590979599336	0.08333333333333333	0.08483274873593585	0.06950354609929078	0.025216720018574557	0.077284945	0.147947215	0.0	-1
2984	0.3333333333333333	0.07329008777798199	0.0	0.0	0.05390070921985816	0.031095574295588957	0.0	0.112710375	0.060870433571773054	1
2985	0.0	0.0	0.0	0.0	0.00425531914893617	0.0006022528884255842	0.333333335	0.6666666649999999	0.0	-1
2986	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0011813422042194154	0.0	0.25	0.0	-1
2987	0.0	0.0	0.0	0.0	0.00851063829787234	0.005151578553301921	0.0	0.166666665	0.17567646916801202	-1
2988	0.14814814814814814	0.04355816945414446	0.041666666666666664	0.00387190816744864	0.08794326241134752	0.06742064155036193	0.029166665	0.08793651	0.06924580453649937	1
2989	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.056737588652482275	0.06327129864363398	0.0	0.061788619999999995	0.0	-1
2990	0.1111111111111111	0.03161183605954788	0.0	0.0	0.03120567375886525	0.027514463683363036	0.045454545	0.136363635	0.0	-1
2991	0.0	0.0	0.0	0.0	0.014184397163120569	0.005633380864042388	0.1	0.2	0.0	-1
2992	0.37037037037037035	0.21814617412240397	0.041666666666666664	0.009656994488224843	0.055319148936170216	0.025733957082511316	0.021276595000000002	0.054964540000000006	0.3108123014469517	-1
2993	0.0	0.0	0.0	0.0	0.005673758865248227	0.0012971600673781815	0.5	0.75	0.0	-1
2994	0.07407407407407407	0.013416651350854621	0.0	0.0	0.04539007092198582	0.017844637266186902	0.0	0.06862745	0.0	-1
2995	0.07407407407407407	0.02095203087667708	0.0	0.0	0.03971631205673759	0.01677197082433692	0.037037034999999996	0.08641975500000001	0.09117921314269778	1
2996	0.2222222222222222	0.04938798015070759	0.0	0.0	0.03120567375886525	0.013179339313562135	0.08695652	0.10807453500000001	0.034254519413461436	1
2997	0.037037037037037035	0.0	0.0	0.0	0.029787234042553193	0.013312629128317946	0.0	0.09444444499999999	0.017370576940618495	1
2998	0.0	0.0	0.0	0.0	0.0014184397163120568	0.014176106450632983	0.0	0.5	0.0	-1
2999	0.0	0.0	0.0	0.0	0.055319148936170216	0.012438838503251491	0.025641025	0.059829059999999996	0.0	-1
3000	0.0	0.0	0.0	0.0	0.005673758865248227	0.00016214500842227269	0.0	0.25	0.0	-1
3001	0.14814814814814814	0.04080132328616063	0.0	0.0	0.005673758865248227	0.001250832922114675	0.0	0.142857145	0.0	-1
3002	0.07407407407407407	0.009263003124425656	0.16666666666666666	0.03944791144718261	0.029787234042553193	0.03943598240555989	0.083333335	0.18589743500000003	0.0	-1
3003	0.25925925925925924	0.04996017890093732	0.0	0.0	0.060992907801418444	0.03982783285030158	0.02173913	0.13115942	0.011727787820076174	-1
3004	0.0	0.0	0.0	0.0	0.02269503546099291	0.007977534414375816	0.11764706000000001	0.26470588	0.0	-1
3005	0.0	0.0	0.0	0.0	0.024113475177304965	0.006736739039629448	0.0	0.0625	0.0	-1
3006	0.0	0.0	0.0	0.0	0.014184397163120569	0.009879263727442758	0.0	0.1	0.0	-1
3007	0.2962962962962963	0.03587575813269619	0.0	0.0	0.03404255319148936	0.011556306385981692	0.0	0.09375	0.01608273734245118	1
3008	0.0	0.0	0.0	0.0	0.00851063829787234	0.0013087418536940581	0.333333335	0.583333335	0.0	-1
3009	0.0	0.0	0.0	0.0	0.00425531914893617	0.007203871088475258	0.5	0.833333335	0.0	-1
3010	0.0	0.0	0.0	0.0	0.011347517730496455	0.002073139750541915	0.75	0.7916666650000002	0.0	-1
3011	0.0	0.0	0.0	0.0	0.005673758865248227	0.0047832777484570444	0.25	0.25	0.0	-1
3012	0.0	0.0	0.0	0.0	0.014184397163120569	0.005719858201095482	0.033333335	0.05	0.0	-1
3013	0.0	0.0	0.0	0.0	0.024113475177304965	0.008721471156171076	0.0	0.07563025	0.0	-1
3014	0.037037037037037035	0.009630582613490167	0.0	0.0	0.005673758865248227	0.002473869557071246	0.0	0.2	0.10134178369410547	1
3015	0.0	0.0	0.0	0.0	0.00851063829787234	0.0027402506423364085	0.055555555000000006	0.38888888999999993	0.0	-1
3016	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013666507852734412	0.0	0.166666665	0.0	-1
3017	0.18518518518518517	0.02278992832199963	0.0	0.0	0.1773049645390071	0.04482928479167764	0.0	0.040157479999999995	0.0	-1
3018	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.06524822695035462	0.02565751729282653	0.029629629999999997	0.10074074000000001	0.0	-1
3019	0.1111111111111111	0.0650615695644183	0.0	0.0	0.00425531914893617	0.0042736791505584735	0.2	0.166666665	0.0	-1
3020	0.1111111111111111	0.20297739386142252	0.041666666666666664	0.0	0.056737588652482275	0.01922113256982884	0.37209302499999997	0.45348837000000003	0.0	-1
3021	0.4444444444444444	0.0912437314464253	0.0	0.0	0.09361702127659575	0.026841550872550028	0.04861111	0.11284721999999998	0.0	-1
3022	0.0	0.0	0.0	0.0	0.007092198581560284	0.005536093858989025	0.0	0.2	0.0	-1
3023	0.14814814814814814	0.036390369417386506	0.125	0.0511319637407188	0.06524822695035462	0.02154244921412991	0.00980392	0.08235294000000001	0.0	-1
3024	0.037037037037037035	0.016724866752435213	0.0	0.0	0.014184397163120569	0.0077192605795317676	0.0	0.09090909	0.027380145099610387	1
3025	0.037037037037037035	0.012497702628193346	0.0	0.0	0.009929078014184398	0.00414627950108383	0.0	0.142857145	0.14687565268685102	1
3026	0.0	0.0	0.0	0.0	0.00425531914893617	0.003391147033288675	0.0	0.083333335	0.0	-1
3027	0.0	0.0	0.0	0.0	0.009929078014184398	0.0023105663700173857	0.0	0.142857145	0.0	-1
3028	0.0	0.0	0.0	0.0	0.056737588652482275	0.03936842197766275	0.115384615	0.16899767	0.0	-1
3029	0.4444444444444444	0.23961587943392756	0.125	0.009110372158702681	0.08368794326241136	0.07103562425484727	0.0	0.052300345000000005	0.0	-1
3030	0.0	0.0	0.0	0.0	0.03120567375886525	0.03437010907099546	0.0	0.07231404999999999	0.0	-1
3031	0.18518518518518517	0.016961167851497885	0.0	0.0	0.0723404255319149	0.03119276716388315	0.035632185	0.14859767	0.0	-1
3032	0.25925925925925924	0.031182993321080682	0.0	0.0	0.08085106382978724	0.04395722223862023	0.045454545	0.08928571499999999	0.0	1
3033	0.4074074074074074	0.12784108314648043	0.0	0.0	0.12907801418439718	0.056383491538781694	0.01010101	0.09510983	0.029077038165167213	-1
3034	0.0	0.0	0.0	0.0	0.04539007092198582	0.02028974538646827	0.158854165	0.36197916499999994	0.0	-1
3035	0.0	0.0	0.0	0.0	0.007092198581560284	0.004957004543195194	0.0	0.2	0.0	-1
3036	0.2962962962962963	0.08815781411505239	0.08333333333333333	0.015032114061859427	0.11205673758865249	0.0613929298398933	0.0038314199999999994	0.02816092	0.0	-1
3037	0.1111111111111111	0.01477669546039331	0.0	0.0	0.015602836879432626	0.004658966574561183	0.0	0.1	0.0	-1
3038	0.0	0.0	0.0	0.0	0.012765957446808512	0.005802474944254187	0.0	0.22222222000000003	0.0	-1
3039	0.07407407407407407	0.015622128285241682	0.08333333333333333	0.004555186079351341	0.060992907801418444	0.035752974357111125	0.0	0.02222222	0.023969632847829634	1
3040	0.0	0.0	0.0	0.0	0.009929078014184398	0.0012276693494829218	0.142857145	0.285714285	0.0	-1
3041	0.0	0.0	0.0	0.0	0.007092198581560284	0.0037640805526599017	0.2	0.366666665	0.0	-1
3042	0.14814814814814814	0.041628377136555775	0.0	0.0	0.12907801418439718	0.040446115301605495	0.0	0.02143645	0.0	-1
3043	0.0	0.0	0.0	0.0	0.011347517730496455	0.002632926089914738	0.0	0.125	0.0	-1
3044	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.10354609929078015	0.04634146806486259	0.0	0.018518520000000004	0.0	-1
3045	0.2962962962962963	0.024333762176070573	0.125	0.12572313579009703	0.03546099290780142	0.01486638091505923	0.032258065	0.06989247500000001	0.0	-1
3046	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.06808510638297872	0.027776843794218235	0.0	0.0035461	0.0	-1
3047	0.0	0.0	0.08333333333333333	0.010476927982508084	0.005673758865248227	0.0013376963194837498	0.0	0.333333335	0.0	-1
3048	0.0	0.0	0.0	0.0	0.029787234042553193	0.010761409784396575	0.0	0.0625	0.0	-1
3049	0.14814814814814814	0.05256386693622495	0.041666666666666664	0.009338131462670249	0.014184397163120569	0.008944613571751513	0.0	0.07692307500000001	0.17856958151946847	1
3050	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.021276595744680854	0.008744248668486849	0.0	0.01020408	0.19270370693829889	-1
3051	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3052	0.14814814814814814	0.020768241132144826	0.0	0.0	0.011347517730496455	0.004682902267824899	0.0	0.05	0.0	-1
3053	0.18518518518518517	0.0826318691417019	0.0	0.0	0.04255319148936171	0.022582166958696234	0.03125	0.0703125	0.06941411184026677	-1
3054	0.037037037037037035	0.008160264657232125	0.08333333333333333	0.020225026192319955	0.052482269503546106	0.009283959910806699	0.025641025	0.012820515	0.0	-1
3055	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3056	0.0	0.0	0.0	0.0	0.005673758865248227	0.002443756912649967	0.0	0.25	0.0	-1
3057	0.07407407407407407	0.008454328248483734	0.0	0.0	0.1375886524822695	0.0368111635591172	0.040350875	0.07483709499999999	0.0	-1
3058	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3059	0.4074074074074074	0.1383936776327881	0.16666666666666666	0.02869767229991345	0.14751773049645392	0.06355665507279978	0.0	0.038768115	0.02030419549627066	-1
3060	0.0	0.0	0.0	0.0	0.005673758865248227	0.001100269700008279	0.25	0.375	0.0	-1
3061	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3062	0.0	0.0	0.0	0.0	0.005673758865248227	0.0003937807347398051	0.5	0.75	0.0	-1
3063	0.037037037037037035	0.0	0.0	0.0	0.029787234042553193	0.021348089020013075	0.0	0.05	0.0	-1
3064	0.0	0.0	0.0	0.0	0.02269503546099291	0.0077899094760586155	0.0625	0.125	0.0	-1
3065	0.0	0.0	0.0	0.0	0.055319148936170216	0.03120056022360508	0.0	0.025641025	0.18528035083883015	1
3066	0.37037037037037035	0.09680512159529499	0.0	0.0	0.09787234042553192	0.07913323061514997	0.060023309999999996	0.09528365999999999	0.0	1
3067	0.0	0.0	0.0	0.0	0.21843971631205675	0.11119846217374851	0.07236841999999999	0.16436403500000002	0.0	-1
3068	0.0	0.0	0.0	0.0	0.03404255319148936	0.008061695394165735	0.38888888999999993	0.555555555	0.0	-1
3069	0.037037037037037035	0.0026098143723580223	0.0	0.0	0.02269503546099291	0.005147717957091177	0.0	0.147058825	0.0	-1
3070	0.0	0.0	0.0	0.0	0.01843971631205674	0.017137183151286654	0.03846154	0.14230769	0.0	-1
3071	0.0	0.0	0.0	0.0	0.00425531914893617	0.003879898415818668	0.0	0.11111111000000001	0.0	-1
3072	0.07407407407407407	0.008417570299577282	0.0	0.0	0.20567375886524825	0.13811818528590764	0.014285715	0.066326835	0.0021568701133561556	1
3073	0.0	0.0	0.0	0.0	0.03546099290780142	0.008700237880486518	0.0	0.02	0.0	-1
3074	0.14814814814814814	0.01451203822826686	0.0	0.0	0.04680851063829788	0.012734868961485296	0.0	0.02777778	0.0	-1
3075	0.2222222222222222	0.03234699503767689	0.0	0.0	0.024113475177304965	0.012484393530199391	0.0	0.109649125	0.0	-1
3076	0.0	0.0	0.0	0.0	0.019858156028368795	0.007250611867971609	0.0	0.08035714499999999	0.0	-1
3077	0.0	0.0	0.0	0.0	0.12340425531914895	0.10199807678045081	0.01470588	0.057761509999999995	0.0	-1
3078	0.0	0.0	0.0	0.0	0.056737588652482275	0.04130644089557397	0.041666665	0.132083335	0.0	-1
3079	0.0	0.0	0.0	0.0	0.03546099290780142	0.009681601241757248	0.0	0.09615384499999999	0.01301816477037054	1
3080	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.029787234042553193	0.031097096258128728	0.05	0.1	0.0	-1
3081	0.18518518518518517	0.020804999081051278	0.0	0.0	0.07801418439716312	0.02451489133248386	0.0	0.035714285	0.10286226072453172	1
3082	0.0	0.0	0.0	0.0	0.04539007092198582	0.012892844526833855	0.072916665	0.197916665	0.0	-1
3083	0.0	0.0	0.0	0.0	0.01843971631205674	0.013863398220104316	0.0	0.083333335	0.0	-1
3084	0.037037037037037035	0.005054217974637015	0.0	0.0	0.04539007092198582	0.01981740153609668	0.00420168	0.13529412	0.06345299932336863	1
3085	0.14814814814814814	0.015888623414813452	0.0	0.0	0.01843971631205674	0.006803720371261721	0.11111111000000001	0.321296295	0.0	-1
3086	0.0	0.0	0.041666666666666664	0.0	0.00851063829787234	0.01168602239271951	0.0	0.285714285	0.0	-1
3087	0.18518518518518517	0.07948906451020032	0.08333333333333333	0.04874049104905935	0.055319148936170216	0.024472577716286685	0.1	0.15833333500000002	0.0	-1
3088	0.07407407407407407	0.08197022606138576	0.0	0.0	0.011347517730496455	0.009089385900699971	0.0	0.2	0.0	-1
3089	0.37037037037037035	0.0985725663297188	0.0	0.0	0.20992907801418442	0.0928874153467607	0.08544304000000001	0.16561181499999997	0.0159855385606846	-1
3090	0.07407407407407407	0.024260246278257673	0.0	0.0	0.025531914893617023	0.005321830812145307	0.10526316000000001	0.157894735	0.0	-1
3091	0.2962962962962963	0.3580224223488329	0.0	0.0	0.04539007092198582	0.023242714845966257	0.026315790000000002	0.052631580000000004	0.045917924700678805	1
3092	0.037037037037037035	0.006248851314096673	0.16666666666666666	0.014576595453924292	0.015602836879432626	0.021959066854902072	0.066666665	0.083333335	0.0704437649449247	1
3093	0.25925925925925924	0.020159109406359125	0.29166666666666663	0.21646244249077573	0.028368794326241138	0.009112770078564755	0.13690476000000001	0.16964285499999998	0.0	1
3094	0.0	0.0	0.08333333333333333	0.010476927982508084	0.021276595744680854	0.01172076775166714	0.166666665	0.3	0.0	-1
3095	0.37037037037037035	0.1807265821356368	0.0	0.0	0.06808510638297872	0.04492739630409883	0.018867925	0.05269541999999999	0.0	1
3096	0.0	0.0	0.0	0.0	0.01843971631205674	0.0034976994673947396	0.03846154	0.115384615	0.0	-1
3097	0.0	0.0	0.0	0.0	0.06524822695035462	0.0775062791824272	0.0	0.09420289999999999	0.0	1
3098	0.0	0.0	0.0	0.0	0.0921985815602837	0.014468544136831888	0.0	0.11796875	0.0	-1
3099	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3100	0.037037037037037035	0.010365741591619187	0.041666666666666664	0.016489773607251856	0.1843971631205674	0.21883967110323038	0.06330749499999999	0.12879097	0.0	-1
3101	0.0	0.0	0.0	0.0	0.1375886524822695	0.1740877604039396	0.020833334999999998	0.135416665	0.0	-1
3102	0.0	0.0	0.0	0.0	0.03971631205673759	0.007909394904111956	0.0	0.037037034999999996	0.0	-1
3103	0.0	0.0	0.125	0.06263380859108095	0.10070921985815603	0.05760923611119678	0.0050675699999999995	0.077958465	0.0	-1
3104	0.0	0.0	0.0	0.0	0.02269503546099291	0.009802437877441991	0.0625	0.08035714499999999	0.0	-1
3105	0.0	0.0	0.0	0.0	0.019858156028368795	0.0038490136530817823	0.142857145	0.25595238	0.0	-1
3106	0.18518518518518517	0.029847454512038227	0.0	0.0	0.03262411347517731	0.0062518903693179586	0.0	0.04	0.0	-1
3107	0.1111111111111111	0.055872082337805544	0.0	0.0	0.012765957446808512	0.0027101379979151295	0.0	0.083333335	0.0	-1
3108	0.0	0.0	0.0	0.0	0.007092198581560284	0.0029533555105485383	0.2	0.3	0.0	-1
3109	0.2962962962962963	0.08644961227715492	0.08333333333333333	0.06308932719901608	0.10070921985815603	0.05819887974671527	0.031746029999999995	0.127863045	0.0	1
3110	0.0	0.0	0.0	0.0	0.01702127659574468	0.0026792532351782444	0.291666665	0.45833333499999995	0.0	1
3111	0.037037037037037035	0.008160264657232125	0.0	0.0	0.007092198581560284	0.003152562235181616	0.333333335	0.333333335	0.0	1
3112	0.2222222222222222	0.12318288829259329	0.041666666666666664	0.003644148863481073	0.0723404255319149	0.044636935225777885	0.01977401	0.072406465	0.007869167999116168	-1
3113	0.07407407407407407	0.007351589781290203	0.0	0.0	0.021276595744680854	0.04260360096295215	0.0	0.02222222	0.0	-1
3114	0.0	0.0	0.0	0.0	0.05390070921985816	0.030724870524882836	0.026315790000000002	0.083333335	0.0	-1
3115	0.037037037037037035	0.012497702628193346	0.0	0.0	0.015602836879432626	0.017723993659501978	0.0	0.033333335	0.0	-1
3116	0.1111111111111111	0.0033082154015805915	0.0	0.0	0.03120567375886525	0.003926225561082175	0.045454545	0.15909091	0.0	-1
3117	0.07407407407407407	0.016541077007902957	0.08333333333333333	0.025281282740399945	0.005673758865248227	0.0017951768789608762	0.0	0.166666665	0.0	-1
3118	0.0	0.0	0.6666666666666666	0.5513586384548808	0.007092198581560284	0.0064824912560790945	0.015873014999999997	0.06382101	0.0	-1
3119	0.18518518518518517	0.034956809410034914	0.16666666666666666	0.05320457340682366	0.07517730496453902	0.03929856726738717	0.01754386	0.08801169499999999	0.0	-1
3120	0.07407407407407407	0.01257121852600625	0.0	0.0	0.04539007092198582	0.021540037825993657	0.030303029999999998	0.13131313	0.0	-1
3121	0.3333333333333333	0.036369948333027015	0.041666666666666664	0.27331116476108047	0.17588652482269504	0.13275262241303146	0.091731265	0.1685882	0.00529122946911889	-1
3122	0.0	0.0	0.0	0.0	0.014184397163120569	0.008477867583221686	0.1	0.283333335	0.0	-1
3123	0.0	0.0	0.0	0.0	0.015602836879432626	0.0069374900032100955	0.18181818	0.36363636499999996	0.0	-1
3124	0.2962962962962963	0.03216320529314464	0.0	0.0	0.04397163120567376	0.011502644108612679	0.027027025000000003	0.063063065	0.010751379998925205	1
3125	0.1111111111111111	0.02095203087667708	0.0	0.0	0.021276595744680854	0.011269464145663932	0.0	0.055555555000000006	0.0	-1
3126	0.07407407407407407	0.04146296636647675	0.0	0.0	0.015602836879432626	0.008704870595012869	0.0	0.07692307500000001	0.0	-1
3127	0.1111111111111111	0.03675794890645102	0.0	0.0	0.03829787234042553	0.016927745850285458	0.08	0.13777778000000002	0.0	-1
3128	0.0	0.0	0.0	0.0	0.08510638297872342	0.02984773035455954	0.0	0.08888889	0.0	-1
3129	0.4074074074074074	0.050113336996875577	0.08333333333333333	0.03302509907529722	0.11347517730496455	0.03596155681572978	0.011235954999999999	0.04761905	0.07810057169247785	-1
3130	0.14814814814814814	0.06294798750229737	0.0	0.0	0.03120567375886525	0.019725160879802504	0.022727275	0.15953653999999998	0.0	-1
3131	0.18518518518518517	0.041720272008821904	0.0	0.0	0.01843971631205674	0.010127113954602517	0.0	0.01111111	0.0	-1
3132	0.0	0.0	0.0	0.0	0.13900709219858157	0.0923482915326428	0.030612245000000003	0.13555422	0.0	-1
3133	0.1111111111111111	0.050358390001837894	0.16666666666666666	0.09975857513779438	0.03120567375886525	0.021403141111739996	0.035714285	0.142857145	0.08265842583601385	1
3134	0.037037037037037035	0.02131961036574159	0.0	0.0	0.04680851063829788	0.015001308725639192	0.0	0.03125	0.0	-1
3135	0.0	0.0	0.125	0.005921741903156743	0.05106382978723405	0.024148189926002064	0.05128205	0.13568376000000001	0.0	-1
3136	0.07407407407407407	0.009557066715677265	0.0	0.0	0.03120567375886525	0.0066245060149819615	0.0	0.0625	0.0	-1
3137	0.0	0.0	0.0	0.0	0.015602836879432626	0.004464392564454456	0.0	0.0	0.0	-1
3138	0.2962962962962963	0.04693990075353795	0.125	0.016398669885664827	0.09929078014184398	0.03881115351168594	0.09090909	0.13365801	0.04153494648491749	-1
3139	0.0	0.0	0.0	0.0	0.024113475177304965	0.008248162153851348	0.0	0.066666665	0.4189614235632717	1
3140	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3141	0.1111111111111111	0.0192366599264841	0.20833333333333331	0.03712476654671343	0.03262411347517731	0.012546935176305127	0.005555555	0.23537037	0.02943373231401221	1
3142	0.2222222222222222	0.05146112846903143	0.041666666666666664	0.005466223295221609	0.07375886524822696	0.016754579759935505	0.006060605	0.03138528	0.01245116991090035	-1
3143	0.0	0.0	0.0	0.0	0.03120567375886525	0.00820762590174578	0.045454545	0.28831169	0.0	-1
3144	0.07407407407407407	0.06248851314096673	0.041666666666666664	0.010021409374572951	0.055319148936170216	0.02727028103731235	0.012820515	0.0982906	0.0	-1
3145	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007921941840059609	0.333333335	0.5	0.0	-1
3146	0.18518518518518517	0.05991545671751516	0.0	0.0	0.007092198581560284	0.000579089315793831	0.1	0.2	0.0	-1
3147	0.07407407407407407	0.04227164124241867	0.0	0.0	0.007092198581560284	0.0008338886147431167	0.0	0.166666665	0.0	-1
3148	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3149	0.1111111111111111	0.044330086381179926	0.125	0.08372432013847765	0.12056737588652483	0.042013010145785186	0.0	0.028497179999999997	0.0023727127862285084	-1
3150	0.18518518518518517	0.011762543650064326	0.0	0.0	0.04255319148936171	0.009845290486810735	0.0	0.0625	0.0	-1
3151	0.1111111111111111	0.04006616430803161	0.0	0.0	0.00851063829787234	0.003034428014759675	0.0	0.142857145	0.0	-1
3152	0.3333333333333333	0.07743674570850945	0.125	0.05785086320776203	0.07801418439716312	0.03496760054808515	0.032258065	0.10080644999999999	0.0405879404687792	-1
3153	0.0	0.0	0.0	0.0	0.06666666666666667	0.026720107573632634	0.015700485	0.19989648	0.0	-1
3154	0.0	0.0	0.0	0.0	0.02269503546099291	0.012041969292932905	0.0	0.0	0.0	-1
3155	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.015602836879432626	0.002272346475174993	0.17777778	0.29206349	0.0	-1
3156	0.1111111111111111	0.021870979599338355	0.0	0.0	0.0028368794326241137	0.0003034428014759675	0.0	0.041666665	0.0	-1
3157	0.1111111111111111	0.03866936224958647	0.0	0.0	0.03546099290780142	0.019247461831492386	0.035714285	0.02142857	0.19421400478387746	-1
3158	0.14814814814814814	0.013692335967653005	0.041666666666666664	0.0022775930396756704	0.07092198581560284	0.02999701958017119	0.004464285	0.07797619	0.0	1
3159	0.037037037037037035	0.013968020584451386	0.0	0.0	0.03262411347517731	0.03436547635646911	0.11458333500000001	0.19186508000000002	0.019634418849425333	1
3160	0.0	0.0	0.0	0.0	0.007092198581560284	0.005466603141093765	0.0	0.2	0.0	-1
3161	0.18518518518518517	0.0523800771916927	0.041666666666666664	0.025509042044367512	0.04113475177304965	0.024866095220187106	0.0	0.08064516	0.0	-1
3162	0.07407407407407407	0.008821907737548245	0.0	0.0	0.02269503546099291	0.010315511011235326	0.02222222	0.11111111000000001	0.0	-1
3163	0.0	0.0	0.0	0.0	0.07517730496453902	0.03762507634893057	0.04901961	0.08678804999999999	0.0	-1
3164	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006949071789525972	0.0	0.25	0.0	-1
3165	0.0	0.0	0.041666666666666664	0.0	0.0014184397163120568	0.0003011264442127921	0.0	0.5	0.0	-1
3166	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
3167	0.0	0.0	0.0	0.0	0.019858156028368795	0.007674091612899849	0.0	0.07692307500000001	0.0	-1
3168	0.18518518518518517	0.014753304039698583	0.0	0.0	0.04964539007092199	0.01948045553383724	0.026315790000000002	0.062969925	0.17890789367136412	1
3169	0.0	0.0	0.0	0.0	0.007092198581560284	0.002872283006337402	0.0	0.3	0.0	-1
3170	0.0	0.0	0.0	0.0	0.015602836879432626	0.005820812773359777	0.0	0.055555555000000006	0.0	-1
3171	0.48148148148148145	0.14693990075353794	0.125	0.021751013528902654	0.08652482269503546	0.03379549162187963	0.00892857	0.0827599	0.04836642577308548	-1
3172	0.07407407407407407	0.017460025730564235	0.0	0.0	0.03262411347517731	0.010942857771556212	0.0	0.164925655	0.0	-1
3173	0.0	0.0	0.041666666666666664	0.0022775930396756704	0.03829787234042553	0.02537936137603118	0.08928571499999999	0.07738095	0.1678762974173007	1
3174	0.0	0.0	0.0	0.0	0.015602836879432626	0.013249563545362854	0.18181818	0.36363636499999996	0.0	-1
3175	0.0	0.0	0.0	0.0	0.011347517730496455	0.014060288587474217	0.1875	0.3125	0.0	-1
3176	0.0	0.0	0.0	0.0	0.009929078014184398	0.017442170191710193	0.0	0.04761905	0.0	-1
3177	0.3333333333333333	0.055712797904796905	0.0	0.0	0.07659574468085106	0.05666144743812738	0.023391814999999996	0.04704944	0.005371070350486112	1
3178	0.07407407407407407	0.019481712920419038	0.0	0.0	0.03262411347517731	0.038643443524429597	0.041666665	0.08156318000000001	0.0	-1
3179	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3180	0.1111111111111111	0.07888255835324388	0.0	0.0	0.08368794326241136	0.046158823294661214	0.01612903	0.17165898500000001	0.03643477961825008	-1
3181	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
3182	0.25925925925925924	0.233143417276236	0.125	0.040768915410194506	0.07659574468085106	0.06635514227228687	0.061475409999999994	0.12010148500000001	0.020588693684119592	-1
3183	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003011264442127921	0.6666666649999999	0.833333335	0.0	-1
3184	0.037037037037037035	0.0	0.0	0.0	0.02269503546099291	0.03003388827433125	0.11111111000000001	0.166666665	0.03671886931021376	1
3185	0.0	0.0	0.0	0.0	0.009929078014184398	0.0009960336231653894	0.42857143	0.607142855	0.0	-1
3186	0.0	0.0	0.0	0.0	0.005673758865248227	0.0011234332726400321	0.25	0.5	0.0	-1
3187	0.07407407407407407	0.03072964528579305	0.0	0.0	0.060992907801418444	0.036660986404275855	0.022727275	0.071969695	0.0	-1
3188	0.14814814814814814	0.044936592538136366	0.0	0.0	0.06382978723404256	0.046501395995093994	0.06521739	0.09328515500000001	0.0	-1
3189	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3190	0.07407407407407407	0.028217852111744164	0.08333333333333333	0.004099667471416207	0.024113475177304965	0.036278787455851925	0.04761905	0.19047619	0.0	-1
3191	0.2222222222222222	0.22718862955339092	0.0	0.0	0.07092198581560284	0.031087444761810974	0.0	0.021929825	0.07758668603046093	1
3192	0.18518518518518517	0.041230166035655214	0.0	0.0	0.08510638297872342	0.043637082369593405	0.087301585	0.212184875	0.0	-1
3193	0.0	0.0	0.0	0.0	0.009929078014184398	0.0014593050758004542	0.142857145	0.285714285	0.0	-1
3194	0.14814814814814814	0.06601990181951847	0.08333333333333333	0.0025053523436432378	0.04822695035460993	0.024208304909911754	0.0	0.03801638	0.0	-1
3195	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010191971957971427	0.0	0.25	0.0	-1
3196	0.14814814814814814	0.03697849659988972	0.08333333333333333	0.0022775930396756704	0.13191489361702127	0.04639107672397012	0.040816325	0.132993195	0.0	-1
3197	0.037037037037037035	0.02315750781106414	0.0	0.0	0.03404255319148936	0.01799809593487227	0.125	0.229166665	0.014497721558424648	-1
3198	0.3333333333333333	0.07501684738099615	0.0	0.0	0.08936170212765958	0.08229327964129618	0.0	0.034999999999999996	0.05516230804444806	1
3199	0.2222222222222222	0.04024995405256387	0.041666666666666664	0.009565890766637816	0.22269503546099292	0.10756597827828843	0.00843882	0.05388306500000001	0.01977188320320169	-1
3200	0.0	0.0	0.0	0.0	0.025531914893617023	0.01257627570009444	0.0	0.046296295	0.0	-1
3201	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3202	0.48148148148148145	0.12519451082521593	0.0	0.0	0.060992907801418444	0.019998196896546486	0.0	0.033653845	0.11059782868195726	1
3203	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3204	0.1111111111111111	0.005146112846903143	0.0	0.0	0.05106382978723405	0.021956364437322913	0.0	0.030392154999999997	0.0	-1
3205	0.0	0.0	0.0	0.0	0.014184397163120569	0.004603760060560957	0.0	0.2	0.0	-1
3206	0.18518518518518517	0.04179378790663481	0.0	0.0	0.00851063829787234	0.004198783599821257	0.09090909	0.09090909	0.0	-1
3207	0.07407407407407407	0.006248851314096673	0.08333333333333333	0.5607434063681501	0.011347517730496455	0.000634102800794245	0.19444444499999997	0.444444445	0.0	-1
3208	0.0	0.0	0.0	0.0	0.03971631205673759	0.008414167758484366	0.0	0.035714285	0.0	-1
3209	0.037037037037037035	0.004778533357838633	0.20833333333333331	0.193595408372432	0.1645390070921986	0.06099165332672272	0.022408964999999996	0.054647315	0.0	1
3210	0.0	0.0	0.0	0.0	0.03829787234042553	0.008315722574799414	0.0	0.102564105	0.0	-1
3211	0.07407407407407407	0.023708877044660907	0.0	0.0	0.07375886524822696	0.04912138908179602	0.0	0.059829059999999996	0.0	-1
3212	0.0	0.0	0.0	0.0	0.014184397163120569	0.0032361441256557404	0.0	0.1	0.0	-1
3213	0.0	0.0	0.125	0.03758028515464856	0.012765957446808512	0.003321077226077621	0.083333335	0.27777778	0.0	-1
3214	0.0	0.0	0.0	0.0	0.007092198581560284	0.0027024168078099973	0.2	0.25	0.0	-1
3215	0.0	0.0	0.0	0.0	0.03262411347517731	0.031871145651294334	0.19565217499999998	0.467391305	0.0	-1
3216	0.37037037037037035	0.2128775347546407	0.0	0.0	0.03120567375886525	0.012504523777402441	0.0	0.023809525	0.07057922324083525	-1
3217	0.2222222222222222	0.04986215769160081	0.0	0.0	0.056737588652482275	0.0368132593296782	0.0	0.10383598000000001	0.0	-1
3218	0.07407407407407407	0.018526006248851312	0.0	0.0	0.019858156028368795	0.011530826456086765	0.057291665000000006	0.09166666500000001	0.0	-1
3219	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.01702127659574468	0.01771434217013329	0.0	0.115384615	0.026650202345775774	1
3220	0.0	0.0	0.0	0.0	0.009929078014184398	0.011269078085347953	0.0	0.142857145	0.0	-1
3221	0.2962962962962963	0.055994608821907745	0.0	0.0	0.03546099290780142	0.011145539032084054	0.0	0.025	0.0	-1
3222	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013203236400099348	0.0	0.125	0.0	-1
3223	0.18518518518518517	0.038963425840838076	0.0	0.0	0.04255319148936171	0.032845945991826095	0.0	0.05172414	0.0	-1
3224	0.1111111111111111	0.009557066715677265	0.0	0.0	0.02695035460992908	0.01334414813283706	0.045454545	0.09090909	0.084725059479489	1
3225	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3226	0.2962962962962963	0.04774857562947987	0.0	0.0	0.09929078014184398	0.03332566358102971	0.056756755000000006	0.168832295	0.0	-1
3227	0.37037037037037035	0.04801507075905164	0.0	0.0	0.028368794326241138	0.016380506446860288	0.0	0.036111109999999995	0.0	-1
3228	0.0	0.0	0.0	0.0	0.005673758865248227	0.0036876407629751157	0.25	0.333333335	0.0	-1
3229	0.18518518518518517	0.05188016908656496	0.0	0.0	0.01702127659574468	0.00707044891011636	0.0	0.066666665	0.0	-1
3230	0.14814814814814814	0.037697318728174965	0.08333333333333333	0.036213729330843165	0.18865248226950357	0.08601978248600133	0.016909975	0.07944868000000001	0.07750351017142662	-1
3231	0.037037037037037035	0.018893585737915823	0.0	0.0	0.009929078014184398	0.013024876890834846	0.0	0.0	0.10132953028259244	1
3232	0.2962962962962963	0.161773264730748	0.29166666666666663	0.14348836149956726	0.08936170212765958	0.05008485043658023	0.046153845	0.112408425	0.03339727347065016	-1
3233	0.14814814814814814	0.55908840286712	0.08333333333333333	0.029153190907848583	0.04255319148936171	0.05292152026072135	0.096774195	0.21370967500000002	0.006369689148220303	-1
3234	0.0	0.0	0.0	0.0	0.007092198581560284	0.002293193690543571	0.0	0.2	0.0	-1
3235	0.0	0.0	0.0	0.0	0.00851063829787234	0.001050081959228935	0.166666665	0.333333335	0.0	-1
3236	0.0	0.0	0.0	0.0	0.03829787234042553	0.014917340774849087	0.03846154	0.25961538500000003	0.0	-1
3237	0.0	0.0	0.0	0.0	0.021276595744680854	0.007255989126896703	0.066666665	0.166666665	0.0	-1
3238	0.0	0.0	0.0	0.0	0.10921985815602837	0.0405448642060548	0.106837605	0.15897436	0.0	-1
3239	0.037037037037037035	0.009998162102554676	0.0	0.0	0.10070921985815603	0.0399043759495203	0.02777778	0.17013889000000001	0.0	-1
3240	0.0	0.0	0.0	0.0	0.012765957446808512	0.004540060235823635	0.0	0.11111111000000001	0.0	-1
3241	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.015602836879432626	0.0062939287443633364	0.0	0.083333335	0.0	-1
3242	0.0	0.0	0.0	0.0	0.06666666666666667	0.02651032280977653	0.20921986	0.276595745	0.0	-1
3243	0.14814814814814814	0.025271089873185073	0.0	0.0	0.19432624113475178	0.08734788829885407	0.01582734	0.07372626	0.0	-1
3244	0.0	0.0	0.0	0.0	0.005673758865248227	0.004957004543195194	0.0	0.25	0.0	-1
3245	0.0	0.0	0.0	0.0	0.00425531914893617	0.0004458987731612499	0.0	0.333333335	0.0	-1
3246	0.0	0.0	0.0	0.0	0.00851063829787234	0.006462636764259154	0.0	0.166666665	0.0	-1
3247	0.0	0.0	0.0	0.0	0.005673758865248227	0.0020383943915942854	0.0	0.25	0.0	-1
3248	0.07407407407407407	0.04888807204557985	0.0	0.0	0.02695035460992908	0.00790727157816495	0.0	0.05	0.0	-1
3249	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
3250	0.0	0.0	0.041666666666666664	0.053751195736345826	0.019858156028368795	0.005197712669565615	0.23809523999999999	0.31632653	0.0	-1
3251	0.0	0.0	0.0	0.0	0.052482269503546106	0.018192283884663013	0.25	0.397869675	0.0	-1
3252	0.0	0.0	0.0	0.0	0.012765957446808512	0.022094187694481845	0.0	0.13888889	0.0	-1
3253	0.0	0.0	0.125	0.2197118085455291	0.0624113475177305	0.056837616345164516	0.0	0.005555555	0.13508263637296264	1
3254	0.0	0.0	0.0	0.0	0.00425531914893617	0.0018762493831720125	0.0	0.333333335	0.0	-1
3255	0.07407407407407407	0.03106046682595111	0.0	0.0	0.029787234042553193	0.016458683504492456	0.060606059999999996	0.143939395	0.0	-1
3256	0.0	0.0	0.0	0.0	0.009929078014184398	0.0045632238084553885	0.142857145	0.214285715	0.0	-1
3257	0.037037037037037035	0.0	0.0	0.0	0.029787234042553193	0.015247421684851572	0.177489175	0.28741496499999997	0.0	-1
3258	0.0	0.0	0.0	0.0	0.0028368794326241137	0.002223702972648311	0.0	0.25	0.0	-1
3259	0.07407407407407407	0.14335600073515897	0.0	0.0	0.014184397163120569	0.02708053276378271	0.1	0.25	0.0	-1
3260	0.1111111111111111	0.039478037125528394	0.0	0.0	0.019858156028368795	0.008849256863645346	0.0	0.10714285500000001	0.0	-1
3261	0.037037037037037035	0.01183605954787723	0.0	0.0	0.04539007092198582	0.00918369473279107	0.106060605	0.253443525	0.0	-1
3262	0.0	0.0	0.0	0.0	0.007092198581560284	0.008732666882170972	0.0	0.2	0.0	-1
3263	0.37037037037037035	0.05944066653188752	0.041666666666666664	0.0	0.17872340425531916	0.06128695258045926	0.02255639	0.07985439999999999	0.007676024284289947	-1
3264	0.07407407407407407	0.02058445138761257	0.0	0.0	0.04680851063829788	0.03240931264771755	0.0	0.056451615	0.03441689220873243	1
3265	0.4444444444444444	0.2328616063223672	0.0	0.0	0.03971631205673759	0.017435607180236647	0.0	0.085137085	0.0	-1
3266	0.37037037037037035	0.1253078478220915	0.125	0.12289892042089919	0.14042553191489363	0.08366632792736764	0.0032051299999999996	0.010532449999999999	0.0023422413245444158	1
3267	0.0	0.0	0.0	0.0	0.007092198581560284	0.008524194728485193	0.0	0.083333335	0.0	-1
3268	0.3333333333333333	0.07660356552104393	0.0	0.0	0.01843971631205674	0.004116938974978157	0.0	0.15625	0.0	-1
3269	0.0	0.0	0.0	0.0	0.005673758865248227	0.002594320134756363	0.0	0.375	0.0	-1
3270	0.037037037037037035	0.020768241132144826	0.0	0.0	0.02269503546099291	0.012551760919831288	0.0	0.0625	0.041874423983007794	1
3271	0.0	0.0	0.0	0.0	0.019858156028368795	0.011288094275892564	0.0	0.01190476	0.13082188113003926	1
3272	0.18518518518518517	0.03645163266678919	0.041666666666666664	0.012299002414248621	0.04680851063829788	0.011194182534610735	0.01388889	0.045634919999999995	0.0	-1
3273	0.037037037037037035	0.005146112846903143	0.0	0.0	0.014184397163120569	0.0020847215368577916	0.0	0.09090909	0.0	-1
3274	0.2222222222222222	0.011946333394596581	0.08333333333333333	0.02846991299594588	0.11347517730496455	0.027574354721852518	0.02857143	0.137103175	0.020814985778982515	-1
3275	0.25925925925925924	0.0214727684874104	0.0	0.0	0.03120567375886525	0.024173118331232632	0.07142857	0.24404762000000002	0.0	-1
3276	0.18518518518518517	0.0731942657599706	0.0	0.0	0.012765957446808512	0.009974399830315896	0.0	0.041666665	0.0	-1
3277	0.0	0.0	0.0	0.0	0.02695035460992908	0.008579346092335339	0.0	0.039473684999999994	0.0	-1
3278	0.07407407407407407	0.05164491821356368	0.0	0.0	0.014184397163120569	0.009995081590601524	0.0	0.033333335	0.0	-1
3279	0.18518518518518517	0.06406910494394413	0.0	0.0	0.055319148936170216	0.01840839495607665	0.164772725	0.282643355	0.0	-1
3280	0.0	0.0	0.0	0.0	0.02269503546099291	0.03409677891394077	0.083333335	0.203125	0.0	-1
3281	0.2222222222222222	0.05469582797279912	0.16666666666666666	0.037048846777205845	0.04113475177304965	0.03974146121557947	0.05454545500000001	0.13569023500000002	0.0	-1
3282	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.021276595744680854	0.013411708553785127	0.0	0.0625	0.1767315426753662	1
3283	0.3333333333333333	0.046411747068553576	0.08333333333333333	0.023155529235184255	0.08368794326241136	0.046428404612794044	0.04347826	0.15480896	0.0	-1
3284	0.25925925925925924	0.36386693622495864	0.0	0.0	0.03829787234042553	0.03414851088509716	0.066666665	0.128174605	0.0	-1
3285	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3286	0.0	0.0	0.0	0.0	0.04113475177304965	0.013781553597577573	0.068965515	0.11012378500000002	0.0	-1
3287	0.0	0.0	0.0	0.0	0.00851063829787234	0.005873895959096641	0.25	0.283333335	0.0	-1
3288	0.037037037037037035	0.011100900569748207	0.08333333333333333	0.013984421263608618	0.03546099290780142	0.008062338827253584	0.074074075	0.15185185	0.0	-1
3289	0.14814814814814814	0.01551185443852233	0.0	0.0	0.13900709219858157	0.05236910581404381	0.02020202	0.035353535	0.09103897733649577	1
3290	0.1111111111111111	0.05440176438154751	0.0	0.0	0.011347517730496455	0.006775344994787823	0.0	0.136363635	0.0	-1
3291	0.2222222222222222	0.021043925748943208	0.0	0.0	0.05106382978723405	0.044715208782853635	0.0625	0.09041666500000001	0.05914265528001495	1
3292	0.48148148148148145	0.122030264032347	0.20833333333333331	0.05830638181569717	0.2865248226950355	0.19035079865953092	0.00952381	0.068343725	0.010094229819221142	1
3293	0.0	0.0	0.0	0.0	0.04539007092198582	0.03992820832398465	0.033333335	0.133333335	0.0	-1
3294	0.0	0.0	0.08333333333333333	0.0025053523436432378	0.2	0.09985294981164607	0.007042255	0.069455195	0.0	-1
3295	0.14814814814814814	0.08968939533174049	0.0	0.0	0.00851063829787234	0.003300809100024837	0.0	0.055555555000000006	0.0	-1
3296	0.14814814814814814	0.037523739496416096	0.0	0.0	0.029787234042553193	0.019994023777413796	0.0	0.07916666500000001	0.0	-1
3297	0.07407407407407407	0.00523800771916927	0.0	0.0	0.04113475177304965	0.02508035826703082	0.0	0.034482759999999994	0.23461645518765578	1
3298	0.037037037037037035	0.00790295901488697	0.08333333333333333	0.1471325103630483	0.019858156028368795	0.019384049696566718	0.0	0.00952381	0.0	-1
3299	0.14814814814814814	0.014703179562580406	0.08333333333333333	0.06650571675852958	0.07943262411347518	0.06640769316839008	0.0	0.052259885	0.23704105405815964	-1
3300	0.18518518518518517	0.11633890828891746	0.16666666666666666	0.08449870177196737	0.2042553191489362	0.13337246842865158	0.014840185	0.07015036999999999	0.0	-1
3301	0.0	0.0	0.0	0.0	0.012765957446808512	0.002895446578969155	0.0	0.11111111000000001	0.0	-1
3302	0.0	0.0	0.0	0.0	0.011347517730496455	0.0021368395752792368	0.208333335	0.333333335	0.0	-1
3303	0.2222222222222222	0.07535379525822458	0.0	0.0	0.028368794326241138	0.005137217138270234	0.0	0.007575760000000001	0.0	-1
3304	0.1111111111111111	0.026649512957176987	0.16666666666666666	0.06741675397439985	0.03404255319148936	0.008744248668486849	0.033333335	0.1	0.0	-1
3305	0.25925925925925924	0.04325185322551001	0.0	0.0	0.10496453900709221	0.035678621952774055	0.030864199999999998	0.08118753499999999	0.0	-1
3306	0.0	0.0	0.0	0.0	0.04539007092198582	0.044396075417384794	0.078125	0.1328125	0.0	-1
3307	0.4074074074074074	0.12283281260797647	0.08333333333333333	0.01548763266979456	0.19858156028368795	0.11158748937276713	0.013422820000000002	0.047762865	0.033088917222967286	-1
3308	0.07407407407407407	0.01031323023708877	0.0	0.0	0.10354609929078015	0.05236952864189863	0.013333335000000002	0.094666665	0.0	-1
3309	0.0	0.0	0.0	0.0	0.02695035460992908	0.016801311348126232	0.052631580000000004	0.115789475	0.0	-1
3310	0.2222222222222222	0.1761624701341665	0.0	0.0	0.0723404255319149	0.049952832804611436	0.0	0.059393940000000006	0.01722116955745697	1
3311	0.1111111111111111	0.01984929240948355	0.0	0.0	0.07092198581560284	0.0442733084824365	0.02	0.065	0.3029258803672276	1
3312	0.14814814814814814	0.007376095081786436	0.041666666666666664	0.0862752243429144	0.014184397163120569	0.006883441667841458	0.0	0.142857145	0.0	-1
3313	0.25925925925925924	0.041628377136555775	0.08333333333333333	0.017537466405502664	0.13049645390070924	0.09418789220610402	0.00877193	0.06801834000000001	0.04986997335677438	-1
3314	0.3333333333333333	0.07742142988421245	0.125	0.06536692023869174	0.23687943262411348	0.19107878383714594	0.03470236	0.106735305	0.008038061881844994	1
3315	0.0	0.0	0.041666666666666664	0.004555186079351341	0.124822695035461	0.0548094626848486	0.06235955	0.15250632	0.0	-1
3316	0.0	0.0	0.0	0.0	0.02269503546099291	0.013627901897576037	0.0	0.125	0.0	-1
3317	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	0.0	0.5	0.0	-1
3318	0.07407407407407407	0.02435826747656681	0.041666666666666664	0.15879378672618777	0.00851063829787234	0.005400973019409249	0.22222222000000003	0.233333335	0.03074396381347249	-1
3319	0.2962962962962963	0.04100042885498989	0.125	0.1029472053933403	0.09645390070921986	0.038547631830480725	0.013513515	0.10923423500000001	0.01850284458261239	1
3320	0.07407407407407407	0.027200882190773754	0.0	0.0	0.01843971631205674	0.00993717265902214	0.066666665	0.20222221999999998	0.0	-1
3321	0.0	0.0	0.0	0.0	0.029787234042553193	0.024205933400182136	0.0	0.15873016	0.0	-1
3322	0.1111111111111111	0.012203639036941738	0.0	0.0	0.014184397163120569	0.006449510738995709	0.035714285	0.13095238	0.09039143753947335	1
3323	0.2222222222222222	0.04860136004410953	0.125	0.008199334942832414	0.03120567375886525	0.009701933709265732	0.0	0.00510204	0.0	-1
3324	0.18518518518518517	0.027812347752251422	0.0	0.0	0.005673758865248227	0.0008322156901045203	0.0	0.28240740499999994	0.0	-1
3325	0.18518518518518517	0.05146112846903143	0.0	0.0	0.029787234042553193	0.019443888927409655	0.057971015	0.04347826	0.08524205805711788	1
3326	0.3333333333333333	0.05093426454695827	0.041666666666666664	0.009656994488224843	0.055319148936170216	0.022640373706645303	0.04878049000000001	0.08807588	0.0	-1
3327	0.25925925925925924	0.06797770016541077	0.16666666666666666	0.1264064137019997	0.09929078014184398	0.09249528913968684	0.03	0.072698415	0.08872434053623991	1
3328	0.07407407407407407	0.005513692335967653	0.0	0.0	0.0014184397163120568	0.00018530858105402593	0.0	0.333333335	0.0	-1
3329	0.0	0.0	0.0	0.0	0.019858156028368795	0.024810116578605844	0.07142857	0.145238095	0.0	-1
3330	0.0	0.0	0.0	0.0	0.012765957446808512	0.00432463901034833	0.0	0.11111111000000001	0.0	-1
3331	0.14814814814814814	0.02524045825032163	0.0	0.0	0.019858156028368795	0.014295398849686513	0.0	0.02222222	0.025577913448158088	1
3332	0.2962962962962963	0.02655761808491086	0.041666666666666664	0.009793650070605384	0.0723404255319149	0.026051909708028825	0.11403508999999999	0.18275043500000002	0.0	-1
3333	0.14814814814814814	0.005513692335967653	0.041666666666666664	0.00774381633489728	0.024113475177304965	0.011350150589559089	0.0	0.136363635	0.04330022579855453	1
3334	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007875614694796102	0.0	0.333333335	0.0	-1
3335	0.14814814814814814	0.009557066715677265	0.0	0.0	0.025531914893617023	0.016854256657329716	0.0	0.066666665	0.0	-1
3336	0.1111111111111111	0.011762543650064326	0.0	0.0	0.021276595744680854	0.00859947633953839	0.0	0.058823530000000006	0.0	-1
3337	0.0	0.0	0.0	0.0	0.019858156028368795	0.02147906615588104	0.0	0.07142857	0.0	-1
3338	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.0	0.5	0.0	-1
3339	0.0	0.0	0.0	0.0	0.024113475177304965	0.011065624706504504	0.0	0.0	0.0	-1
3340	0.07407407407407407	0.021099062672302882	0.08333333333333333	0.03161299139069831	0.01843971631205674	0.030495615481069677	0.058823530000000006	0.25	0.0	-1
3341	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.012765957446808512	0.01621450084222727	0.0	0.055555555000000006	0.08188186503828289	1
3342	0.07407407407407407	0.011468480058812716	0.0	0.0	0.00425531914893617	0.0012832619237991296	0.0	0.25	0.0	-1
3343	0.18518518518518517	0.20154908498437787	0.25	0.20430009565890764	0.1446808510638298	0.13211289878602955	0.00869565	0.07353755000000001	0.0	-1
3344	0.07407407407407407	0.03492005146112847	0.0	0.0	0.014184397163120569	0.010307789821130193	0.083333335	0.166666665	0.0	-1
3345	0.0	0.0	0.0	0.0	0.014184397163120569	0.006470357954364286	0.1	0.125	0.0	-1
3346	0.0	0.0	0.0	0.0	0.011347517730496455	0.010740176511028371	0.0	0.1875	0.0	-1
3347	0.037037037037037035	0.013784230839919132	0.0	0.0	0.06382978723404256	0.04675103864266757	0.028409090000000005	0.154112555	0.0	-1
3348	0.0	0.0	0.0	0.0	0.052482269503546106	0.0317288827016598	0.0	0.074074075	0.0	-1
3349	0.0	0.0	0.0	0.0	0.007092198581560284	0.008686339736907465	0.0	0.2	0.0	-1
3350	0.18518518518518517	0.027017092446241498	0.0	0.0	0.03687943262411348	0.01074229983697538	0.0	0.006734005	0.0	-1
3351	0.1111111111111111	0.0433743797096122	0.0	0.0	0.04539007092198582	0.018340916809822215	0.10810811000000002	0.234234235	0.0035870867383904627	-1
3352	0.0	0.0	0.0	0.0	0.029787234042553193	0.026142022004931657	0.0	0.06521739	0.010187313957015437	-1
3353	0.0	0.0	0.0	0.0	0.00851063829787234	0.010979533427451036	0.0	0.083333335	0.0	-1
3354	0.07407407407407407	0.04925565153464436	0.0	0.0	0.009929078014184398	0.0017913162834450388	0.0	0.11111111000000001	0.0	-1
3355	0.0	0.0	0.0	0.0	0.10921985815602837	0.07718584974557889	0.01020408	0.12359963500000001	0.0	-1
3356	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
3357	0.037037037037037035	0.018195184708693253	0.0	0.0	0.0921985815602837	0.08812088981832096	0.0	0.1015625	0.0	-1
3358	0.1111111111111111	0.08895423635361147	0.0	0.0	0.01702127659574468	0.006624781772681427	0.0	0.07142857	0.0	-1
3359	0.0	0.0	0.0	0.0	0.03262411347517731	0.032958289319090096	0.08695652	0.24637681	0.0	-1
3360	0.0	0.0	0.0	0.0	0.1347517730496454	0.07431356673924149	0.0106383	0.054255319999999996	0.014828515538416926	1
3361	0.037037037037037035	0.053666605403418485	0.0	0.0	0.009929078014184398	0.005128414980670168	0.125	0.11249999999999999	0.0	-1
3362	0.037037037037037035	0.007259694909024076	0.08333333333333333	0.0	0.04113475177304965	0.021829254332506168	0.24090909	0.37971001000000004	0.0	-1
3363	0.18518518518518517	0.017202720088219076	0.0	0.0	0.04680851063829788	0.01721671141886658	0.025	0.108333335	0.0	-1
3364	0.0	0.0	0.0	0.0	0.056737588652482275	0.022563250040274846	0.034188035	0.14102564	0.0	-1
3365	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013898143579051945	0.0	0.333333335	0.0	-1
3366	0.037037037037037035	0.0	0.041666666666666664	0.021181615268983735	0.03120567375886525	0.015562832332959397	0.08695652	0.10289855	0.0	-1
3367	0.0	0.0	0.0	0.0	0.00851063829787234	0.0007643978968478569	0.166666665	0.5	0.0	-1
3368	0.037037037037037035	0.14335600073515897	0.0	0.0	0.03687943262411348	0.030711036706544983	0.03846154	0.12820513	0.0	-1
3369	0.0	0.0	0.125	0.029608709515783718	0.021276595744680854	0.0453453958511852	0.0	0.03125	0.0	-1
3370	0.0	0.0	0.0	0.0	0.015602836879432626	0.0050844041926698365	0.09090909	0.23030303	0.0	-1
3371	0.0	0.0	0.0	0.0	0.012765957446808512	0.005393251826987761	0.166666665	0.233333335	0.0	-1
3372	0.37037037037037035	0.18877175938246646	0.375	0.08472646107593494	0.14893617021276598	0.20162436241704615	0.13130252	0.25106467	0.00712914158133878	-1
3373	0.3333333333333333	0.04562580408013232	0.0	0.0	0.04964539007092199	0.04606443173618682	0.044715445	0.153310105	0.0	-1
3374	0.0	0.0	0.0	0.0	0.024113475177304965	0.02056539190078613	0.03125	0.203125	0.0	-1
3375	0.0	0.0	0.0	0.0	0.04397163120567376	0.0529333961780825	0.032258065	0.22580645	0.0	-1
3376	0.0	0.0	0.0	0.0	0.012765957446808512	0.005497487903830651	0.0	0.15833333500000002	0.0	-1
3377	0.0	0.0	0.0	0.0	0.00425531914893617	0.0002547992989492857	0.333333335	0.6666666649999999	0.0	-1
3378	0.0	0.0	0.0	0.0	0.03546099290780142	0.013636836418779193	0.0	0.073913045	0.0	-1
3379	0.1111111111111111	0.03188752067634626	0.0	0.0	0.02269503546099291	0.02553783882650795	0.0	0.07142857	0.0	-1
3380	0.1111111111111111	0.014703179562580406	0.0	0.0	0.007092198581560284	0.004387566716770045	0.0	0.083333335	0.0	-1
3381	0.14814814814814814	0.07020768241132144	0.0	0.0	0.06382978723404256	0.050292160358009215	0.0	0.08965744499999999	0.0	-1
3382	0.0	0.0	0.0	0.0	0.015602836879432626	0.006784610423840524	0.13999999999999999	0.5976190499999999	0.0	-1
3383	0.2222222222222222	0.02205476934387061	0.08333333333333333	0.027786635084043183	0.03262411347517731	0.02389796818911269	0.0	0.035555555	0.09162844511698702	1
3384	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3385	0.0	0.0	0.0	0.0	0.014184397163120569	0.010539425547447726	0.0	0.11111111000000001	0.0711863459968264	1
3386	0.1111111111111111	0.02205476934387061	0.0	0.0	0.02695035460992908	0.011454386666401977	0.0	0.05	0.0	-1
3387	0.1111111111111111	0.05337254181216687	0.0	0.0	0.03971631205673759	0.009846763029868295	0.0	0.01190476	0.0	-1
3388	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
3389	0.1111111111111111	0.013343135453041718	0.0	0.0	0.01843971631205674	0.007170283908159217	0.0	0.145833335	0.0	-1
3390	0.2222222222222222	0.09336519022238558	0.0	0.0	0.06808510638297872	0.040316791871096644	0.0	0.024382715	0.0	1
3391	0.14814814814814814	0.11725785701157874	0.041666666666666664	0.009793650070605384	0.04680851063829788	0.04237042099073797	0.0	0.08809524	0.044424205105779845	1
3392	0.0	0.0	0.0	0.0	0.015602836879432626	0.00586038387583357	0.0	0.136363635	0.0	-1
3393	0.1111111111111111	0.008454328248483734	0.0	0.0	0.007092198581560284	0.002107885109489545	0.0	0.0625	0.0	-1
3394	0.1111111111111111	0.010586289285057893	0.20833333333333331	1.0	0.029787234042553193	0.008765095883855427	0.14814815	0.15432099	0.0	-1
3395	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.833333335	0.833333335	0.0	-1
3396	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3397	0.07407407407407407	0.008454328248483734	0.0	0.0	0.055319148936170216	0.04236540223211015	0.025641025	0.10042735	0.0569224286874284	1
3398	0.0	0.0	0.125	0.017537466405502664	0.1375886524822695	0.04251803965949142	0.09992157	0.15657367500000002	0.0	-1
3399	0.0	0.0	0.0	0.0	0.028368794326241138	0.04537357818244478	0.055555555000000006	0.175925925	0.0	-1
3400	0.0	0.0	0.0	0.0	0.04539007092198582	0.023825278697654852	0.0625	0.078125	0.0	-1
3401	0.0	0.0	0.0	0.0	0.02269503546099291	0.0029958220596013	0.0	0.0625	0.0	-1
3402	0.0	0.0	0.0	0.0	0.005673758865248227	0.00250166584422935	0.0	0.25	0.0	-1
3403	0.0	0.0	0.0	0.0	0.00425531914893617	0.0016909408021179865	0.0	0.333333335	0.0	-1
3404	0.0	0.0	0.0	0.0	0.00851063829787234	0.013898143579051945	0.0	0.166666665	0.0	-1
3405	0.1111111111111111	0.04319058996507995	0.0	0.0	0.019858156028368795	0.006611269689418357	0.0	0.03125	0.0	-1
3406	0.0	0.0	0.0	0.0	0.028368794326241138	0.010153366002813052	0.1	0.2	0.0	-1
3407	0.1111111111111111	0.013491379047969123	0.16666666666666666	0.01922288525486266	0.0723404255319149	0.027512239146501773	0.12111801	0.330596815	0.018946478621659796	-1
3408	0.0	0.0	0.0	0.0	0.009929078014184398	0.003269924337287951	0.0	0.035714285	0.0	-1
3409	0.07407407407407407	0.05146112846903143	0.0	0.0	0.00851063829787234	0.0030112644421279216	0.0	0.125	0.0	-1
3410	0.25925925925925924	0.04854149711450101	0.125	0.09456566300733384	0.04113475177304965	0.028814930929823717	0.0	0.039098974999999994	0.11026440563252038	-1
3411	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3412	0.1111111111111111	0.5617533541628377	0.08333333333333333	0.0414521933220972	0.08510638297872342	0.03585920968190786	0.031746029999999995	0.12962963	0.06336569659967907	-1
3413	0.9629629629629629	0.57405534534093	0.375	0.22945484544253633	0.2595744680851064	0.2241328871665422	0.05527417	0.07100221	0.05408906870332215	1
3414	0.0	0.0	0.08333333333333333	0.07174418074978363	0.04964539007092199	0.13897699609804384	0.027027025000000003	0.136036035	0.0	-1
3415	0.037037037037037035	0.02058445138761257	0.0	0.0	0.024113475177304965	0.019257936913267777	0.166666665	0.296296295	0.0	-1
3416	0.0	0.0	0.0	0.0	0.014184397163120569	0.019086783848564673	0.3	0.44999999999999996	0.0	-1
3417	0.0	0.0	0.0	0.0	0.03262411347517731	0.02785998698284121	0.0	0.022727275	0.0	-1
3418	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.05815602836879433	0.014701147431058178	0.063492065	0.12142857	0.0	-1
3419	0.1111111111111111	0.13857746737732032	0.0	0.0	0.019858156028368795	0.014685705048531556	0.0	0.066666665	0.0	-1
3420	0.0	0.0	0.0	0.0	0.01702127659574468	0.00935808334322831	0.0	0.166666665	0.0	-1
3421	0.25925925925925924	0.020768241132144826	0.0	0.0	0.13617021276595745	0.11127379956268464	0.063973065	0.13150485	0.0	-1
3422	0.07407407407407407	0.023892666789193162	0.0	0.0	0.01843971631205674	0.028908138644428046	0.0	0.102564105	0.0	-1
3423	0.14814814814814814	0.027887030571586105	0.0	0.0	0.1021276595744681	0.042224104439056456	0.033783785	0.123873875	0.031370199513076194	-1
3424	0.0	0.0	0.0	0.0	0.007092198581560284	0.0012971600673781815	0.2	0.4	0.0	-1
3425	0.0	0.0	0.0	0.0	0.00425531914893617	0.000579089315793831	0.0	0.333333335	0.0	-1
3426	0.0	0.0	0.0	0.0	0.028368794326241138	0.03720841882975177	0.05	0.17380952500000002	0.0	-1
3427	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3428	0.0	0.0	0.0	0.0	0.04964539007092199	0.03658300236869443	0.02857143	0.1	0.0	-1
3429	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0015148976501166622	0.0	0.5	0.0	-1
3430	0.037037037037037035	0.0033449733504870424	0.0	0.0	0.012765957446808512	0.0026777089962306748	0.0	0.2	0.0	-1
3431	0.2962962962962963	0.13001286528211725	0.25	0.08288161071379764	0.03262411347517731	0.022234713369219936	0.029411765000000003	0.083333335	0.012240177585911907	1
3432	0.1111111111111111	0.025424247994853884	0.0	0.0	0.04964539007092199	0.02013056016839702	0.0	0.030864199999999998	0.0	-1
3433	0.037037037037037035	0.002021687189854806	0.0	0.0	0.14609929078014186	0.04528869184232698	0.076797385	0.18528552	0.0	-1
3434	0.0	0.0	0.0	0.0	0.04964539007092199	0.07700343661110384	0.057142855	0.123809525	0.0	-1
3435	0.14814814814814814	0.1121117441646756	0.0	0.0	0.02269503546099291	0.02526450866945326	0.0	0.208333335	0.0	-1
3436	0.0	0.0	0.0	0.0	0.03404255319148936	0.015623829740117562	0.208333335	0.3125	0.0	-1
3437	0.3333333333333333	0.09917294614960485	0.0	0.0	0.15886524822695036	0.057413757563578784	0.0	0.02002924	0.16705337111065527	1
3438	0.14814814814814814	0.07684708693254916	0.0	0.0	0.10070921985815603	0.07878048461259876	0.025641025	0.13119288	0.0	-1
3439	0.14814814814814814	0.008592170556882925	0.08333333333333333	0.10549810959777706	0.04964539007092199	0.023074348331254463	0.030405404999999996	0.20870871000000002	0.0	-1
3440	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
3441	0.0	0.0	0.0	0.0	0.00425531914893617	0.0014824686484322075	0.0	0.333333335	0.0	-1
3442	0.2962962962962963	0.13042945535747105	0.041666666666666664	0.025964560652302644	0.02695035460992908	0.051361361707752996	0.041666665	0.086805555	0.0	-1
3443	0.37037037037037035	0.08086748759419224	0.08333333333333333	0.040085637498291804	0.10921985815602837	0.12241403974916966	0.0	0.075	0.021197921866696615	-1
3444	0.0	0.0	0.0	0.0	0.029787234042553193	0.010664894899975174	0.095238095	0.182539685	0.0	-1
3445	0.37037037037037035	0.07292777063039882	0.08333333333333333	0.05192912130460529	0.03687943262411348	0.014082937414562234	0.0	0.083333335	0.013785896490916412	-1
3446	0.0	0.0	0.041666666666666664	0.0	0.02269503546099291	0.011651277033771881	0.0	0.18823529499999997	0.0	-1
3447	0.037037037037037035	0.022569380628560926	0.0	0.0	0.03829787234042553	0.01805847564830449	0.0	0.035714285	0.0	-1
3448	0.1111111111111111	0.04447711817680573	0.0	0.0	0.024113475177304965	0.004049764614346073	0.08823529499999999	0.25882352999999997	0.0	-1
3449	0.2222222222222222	0.047785333578386324	0.08333333333333333	0.006468364232678904	0.04255319148936171	0.05726591080312563	0.17685184999999998	0.28617725	0.0	-1
3450	0.0	0.0	0.0	0.0	0.05390070921985816	0.031780421650765445	0.027027025000000003	0.094594595	0.0	-1
3451	0.0	0.0	0.0	0.0	0.02695035460992908	0.020067375089203435	0.0	0.125	0.0403285628719333	-1
3452	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.08652482269503546	0.08211929547610253	0.044770045	0.287592595	0.0	-1
3453	0.0	0.0	0.0	0.0	0.060992907801418444	0.018036170429652894	0.05116279000000001	0.11598543500000001	0.0	-1
3454	0.07407407407407407	0.015438338540709428	0.08333333333333333	0.024598004828497243	0.014184397163120569	0.009728700505336361	0.0	0.041666665	0.0	-1
3455	0.0	0.0	0.0	0.0	0.08085106382978724	0.022719604155539183	0.035714285	0.223214285	0.0	-1
3456	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3457	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0007875614694796102	0.0	0.5	0.0	-1
3458	0.0	0.0	0.0	0.0	0.005673758865248227	0.0014824686484322075	0.0	0.25	0.0	-1
3459	0.0	0.0	0.0	0.0	0.019858156028368795	0.012738806768832696	0.07142857	0.142857145	0.0	-1
3460	0.0	0.0	0.0	0.0	0.02269503546099291	0.013349166907679393	0.083333335	0.057291665000000006	0.0	-1
3461	0.1111111111111111	0.005146112846903143	0.0	0.0	0.04255319148936171	0.01190469754885655	0.0	0.05	0.17377639801552489	-1
3462	0.14814814814814814	0.1424370520124977	0.0	0.0	0.03262411347517731	0.015448862040364527	0.03846154	0.13044872	0.0	-1
3463	0.0	0.0	0.0	0.0	0.025531914893617023	0.00825781364322003	0.0625	0.125	0.0	-1
3464	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3465	0.0	0.0	0.0	0.0	0.00851063829787234	0.0014824686484322075	0.5	0.6666666649999999	0.0	-1
3466	0.2962962962962963	0.34372358022422345	0.041666666666666664	0.009565890766637816	0.24397163120567378	0.24378176243803204	0.025230575	0.07882315000000001	0.008083070593648125	1
3467	0.25925925925925924	0.04972737853335784	0.125	0.04205955146449232	0.04397163120567376	0.02067868750800096	0.0	0.017340064999999998	0.0860809842811945	-1
3468	0.037037037037037035	0.013968020584451386	0.0	0.0	0.02269503546099291	0.016856462711976383	0.19444444499999997	0.225992065	0.051589839357530164	-1
3469	0.07407407407407407	0.012130123139128837	0.0	0.0	0.012765957446808512	0.008199904711640648	0.0	0.1	0.0	-1
3470	0.0	0.0	0.0	0.0	0.03971631205673759	0.027842614303367395	0.0	0.07142857	0.0	-1
3471	0.0	0.0	0.0	0.0	0.00851063829787234	0.001974694566856964	0.0	0.055555555000000006	0.0	-1
3472	0.07407407407407407	0.0796177173313729	0.0	0.0	0.05106382978723405	0.021724312125733388	0.201754385	0.347070505	0.0	-1
3473	0.0	0.0	0.0	0.0	0.03971631205673759	0.05859804786517776	0.333333335	0.441358025	0.0	-1
3474	0.14814814814814814	0.04649880536666054	0.0	0.0	0.005673758865248227	0.0032151038812873504	0.0	0.023809525	0.0	-1
3475	0.0	0.0	0.0	0.0	0.03404255319148936	0.0315449253212881	0.0	0.145833335	0.0	-1
3476	0.0	0.0	0.0	0.0	0.1574468085106383	0.03763501463344108	0.06818182	0.12757576	0.0	-1
3477	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3478	0.0	0.0	0.0	0.0	0.009929078014184398	0.005987783525308213	0.142857145	0.357142855	0.0	-1
3479	0.1111111111111111	0.012130123139128837	0.0	0.0	0.0028368794326241137	0.0006022528884255842	0.066666665	0.35000000000000003	0.0	-1
3480	0.0	0.0	0.0	0.0	0.005673758865248227	0.0011118514863241555	0.25	0.375	0.0	-1
3481	0.0	0.0	0.0	0.0	0.015602836879432626	0.006300491755836882	0.0	0.083333335	0.0	-1
3482	0.4444444444444444	0.08829259327329533	0.0	0.0	0.12765957446808512	0.028302500307208038	0.01030928	0.071935855	0.004760468638883239	-1
3483	0.2222222222222222	0.017873552655761807	0.0	0.0	0.019858156028368795	0.004898406219683502	0.00595238	0.19760358500000003	0.0	-1
3484	0.0	0.0	0.0	0.0	0.007092198581560284	0.0031734094505501942	0.0	0.2	0.0	-1
3485	0.14814814814814814	0.0974085646020952	0.0	0.0	0.03120567375886525	0.014273470666823	0.01923077	0.052350425000000006	0.0	-1
3486	0.037037037037037035	0.03183238375298658	0.0	0.0	0.019858156028368795	0.008097433478978358	0.0	0.023809525	0.16706311561954798	1
3487	0.0	0.0	0.0	0.0	0.024113475177304965	0.012203342180723215	0.0	0.279411765	0.0	-1
3488	0.14814814814814814	0.020308766770814186	0.0	0.0	0.03829787234042553	0.01634190049170191	0.0	0.039506175	0.0	-1
3489	0.0	0.0	0.0	0.0	0.019858156028368795	0.02837537647389772	0.07692307500000001	0.07692307500000001	0.0	-1
3490	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3491	0.0	0.0	0.0	0.0	0.014184397163120569	0.002844486719179298	0.55	0.6666666649999999	0.0	-1
3492	0.0	0.0	0.0	0.0	0.011347517730496455	0.005651911722147791	0.125	0.375	0.0	-1
3493	0.0	0.0	0.0	0.0	0.015602836879432626	0.009257707862596165	0.272727275	0.36363636499999996	0.0	-1
3494	0.0	0.0	0.0	0.0	0.011347517730496455	0.019601015160989593	0.0	0.125	0.09183597868462894	1
3495	0.4074074074074074	0.10792950641426208	0.08333333333333333	0.01922288525486266	0.09078014184397164	0.04243432671647242	0.0	0.07619047500000001	0.04519955245962697	-1
3496	0.0	0.0	0.0	0.0	0.04822695035460993	0.021631302302162765	0.109375	0.15752841	0.0	-1
3497	0.2962962962962963	0.016155118544385224	0.041666666666666664	0.025691249487541562	0.04397163120567376	0.01338043773073226	0.058823530000000006	0.147058825	0.0	-1
3498	0.037037037037037035	0.013968020584451386	0.0	0.0	0.007092198581560284	0.003034428014759675	0.166666665	0.066666665	0.0	-1
3499	0.1111111111111111	0.020033082154015804	0.16666666666666666	0.2150047829453833	0.019858156028368795	0.015716484030644573	0.0	0.052631580000000004	0.0	-1
3500	0.0	0.0	0.0	0.0	0.009929078014184398	0.0014245597168528244	0.142857145	0.42857143	0.0	-1
3501	0.48148148148148145	0.08067450836243337	0.0	0.0	0.11205673758865249	0.042363488480902885	0.0	0.06261654999999999	0.014732663917638455	-1
3502	0.0	0.0	0.08333333333333333	0.13118935908531862	0.1872340425531915	0.15579039938006053	0.018656714999999997	0.06432125	0.0	-1
3503	0.2222222222222222	0.052752907811064134	0.0	0.0	0.04397163120567376	0.03150147631941481	0.008064515	0.018279570000000002	0.090906485866377	-1
3504	0.0	0.0	0.0	0.0	0.03120567375886525	0.006534057779101608	0.227272725	0.31818182	0.0	-1
3505	0.0	0.0	0.0	0.0	0.019858156028368795	0.004574805594771266	0.10714285500000001	0.214285715	0.0	-1
3506	0.0	0.0	0.0	0.0	0.00425531914893617	0.0031965730231819475	0.5	0.555555555	0.0	-1
3507	0.14814814814814814	0.06512283282484836	0.0	0.0	0.07092198581560284	0.02753145031873537	0.039215685	0.09150327	0.0	-1
3508	0.2962962962962963	0.019426575997059364	0.08333333333333333	0.015259873365826992	0.10070921985815603	0.03972039797673253	0.09166666500000001	0.17830948500000002	0.0	-1
3509	0.4074074074074074	0.12369049807020767	0.0	0.0	0.056737588652482275	0.0287216626888041	0.125	0.13017677	0.016941408964345966	1
3510	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3511	0.0	0.0	0.0	0.0	0.00425531914893617	0.0009589719069545842	0.0	0.333333335	0.0	-1
3512	0.0	0.0	0.0	0.0	0.05106382978723405	0.014623322367075722	0.105714285	0.23950612000000004	0.0	-1
3513	0.14814814814814814	0.006432641058628928	0.125	0.07789368195690793	0.00851063829787234	0.0023395208358070775	0.1	0.15	0.0	-1
3514	0.0	0.0	0.0	0.0	0.02269503546099291	0.020818453931788036	0.03125	0.072916665	0.0	1
3515	0.0	0.0	0.0	0.0	0.021276595744680854	0.00677984902177006	0.0	0.025641025	0.1519776407421111	1
3516	0.0	0.0	0.08333333333333333	0.01776522570947023	0.02695035460992908	0.03538483900966556	0.19047619	0.418650795	0.0	-1
3517	0.2222222222222222	0.0280279360411689	0.0	0.0	0.03120567375886525	0.024906631472292672	0.0	0.020833334999999998	0.0	-1
3518	0.18518518518518517	0.011762543650064326	0.08333333333333333	0.0013665558238054024	0.04680851063829788	0.02408471071113049	0.0	0.10135135	0.0	-1
3519	0.18518518518518517	0.08043864484469766	0.125	0.024598004828497243	0.03971631205673759	0.03314369442275128	0.094117645	0.11478758	0.026286472035742733	-1
3520	0.2962962962962963	0.12598786987686086	0.0	0.0	0.01702127659574468	0.015128708375113835	0.05	0.15	0.0	-1
3521	0.0	0.0	0.0	0.0	0.024113475177304965	0.015392194013800028	0.0	0.058823530000000006	0.0	-1
3522	0.037037037037037035	0.01259572382650248	0.08333333333333333	0.009656994488224843	0.011347517730496455	0.05556400591768315	0.0	0.11111111000000001	0.0	-1
3523	0.0	0.0	0.0	0.0	0.007092198581560284	0.0021542122547530515	0.0	0.2	0.0	-1
3524	0.14814814814814814	0.10016541077007902	0.0	0.0	0.019858156028368795	0.006483483979627732	0.0	0.142857145	0.0	-1
3525	0.3333333333333333	0.06561293879801507	0.0	0.0	0.014184397163120569	0.012925273528518308	0.058823530000000006	0.11764706000000001	0.0	-1
3526	0.3333333333333333	0.11756417324021319	0.041666666666666664	0.008199334942832414	0.014184397163120569	0.007698027303847208	0.0	0.07692307500000001	0.0	-1
3527	0.07407407407407407	0.020400661643080315	0.0	0.0	0.0028368794326241137	0.0006022528884255842	0.0	0.3	0.0	1
3528	0.0	0.0	0.0	0.0	0.05390070921985816	0.0144656511085299	0.026315790000000002	0.10526316000000001	0.0	-1
3529	0.2222222222222222	0.018078784535930894	0.0	0.0	0.0624113475177305	0.024680821731945614	0.031666665000000004	0.183871795	0.14712001371522745	-1
3530	0.14814814814814814	0.017077130428230104	0.0	0.0	0.11631205673758865	0.06660953796914662	0.0	0.03633721	0.07672927721892299	1
3531	0.07407407407407407	0.006984010292225693	0.0	0.0	0.03971631205673759	0.027417562745574726	0.0	0.034482759999999994	0.058632922659958814	1
3532	0.14814814814814814	0.08612387428781473	0.0	0.0	0.0028368794326241137	0.000257115656212461	0.0	0.2	0.0	-1
3533	0.037037037037037035	0.02315750781106414	0.041666666666666664	0.0	0.03120567375886525	0.06521510845470313	0.0	0.0625	0.0	-1
3534	0.37037037037037035	0.07287008108803528	0.125	0.1258370154420808	0.21418439716312057	0.10064386967486727	0.012658230000000001	0.05982945	0.0	-1
3535	0.25925925925925924	0.023218771060466825	0.0	0.0	0.14893617021276598	0.1111385415553768	0.028037384999999998	0.06863168	0.022314083013414344	-1
3536	0.07407407407407407	0.06171251200147031	0.08333333333333333	0.3760306108504532	0.16595744680851066	0.12175867885755548	0.020150275000000002	0.07302014	0.00881098542728226	1
3537	0.0	0.0	0.0	0.0	0.03687943262411348	0.00908012047164727	0.03846154	0.150641025	0.0	-1
3538	0.07407407407407407	0.008527844146296636	0.0	0.0	0.007092198581560284	0.0013759162143261426	0.0	0.04761905	0.0904837354293189	-1
3539	0.0	0.0	0.0	0.0	0.00851063829787234	0.012265111708513342	0.0	0.2	0.1228525937026748	1
3540	0.07407407407407407	0.007719169270354714	0.0	0.0	0.04680851063829788	0.015819754957855686	0.044117645	0.128267975	0.0	-1
3541	0.14814814814814814	0.0702689456717515	0.0	0.0	0.15319148936170213	0.10785727859600938	0.032282280000000003	0.09163347	0.0	-1
3542	0.0	0.0	0.0	0.0	0.009929078014184398	0.022576762125854282	0.42857143	0.642857145	0.0	-1
3543	0.2222222222222222	0.04565337254181216	0.0	0.0	0.007092198581560284	0.0021912739709638567	0.0	0.11111111000000001	0.0	1
3544	0.18518518518518517	0.020400661643080315	0.0	0.0	0.005673758865248227	0.0005675075294779544	0.11111111000000001	0.185185185	0.0	-1
3545	0.0	0.0	0.0	0.0	0.009929078014184398	0.0023395208358070775	0.142857145	0.285714285	0.0	-1
3546	0.037037037037037035	0.19739018562764196	0.0	0.0	0.019858156028368795	0.03204680273603061	0.0	0.153846155	0.026004647156155483	1
3547	0.0	0.0	0.0	0.0	0.0921985815602837	0.14021991481495172	0.026041665	0.13098958500000002	0.0	-1
3548	0.0	0.0	0.0	0.0	0.024113475177304965	0.007303474450791797	0.0	0.139215685	0.0	-1
3549	0.07407407407407407	0.028119830913435027	0.0	0.0	0.014184397163120569	0.002854427753205878	0.11428571499999998	0.29722222000000004	0.0	-1
3550	0.4444444444444444	0.06566807572137474	0.0	0.0	0.10921985815602837	0.023140717905984456	0.06818182	0.134469695	0.014628370864935486	-1
3551	0.0	0.0	0.0	0.0	0.012765957446808512	0.020615579642260386	0.22222222000000003	0.333333335	0.0	-1
3552	0.1111111111111111	0.011027384671935305	0.0	0.0	0.052482269503546106	0.01199873062324818	0.0	0.07692307500000001	0.0	-1
3553	0.0	0.0	0.0	0.0	0.01843971631205674	0.0016307155132754283	0.69230769	0.71794872	0.0	-1
3554	0.0	0.0	0.0	0.0	0.04113475177304965	0.06580770984681096	0.0	0.120689655	0.0	-1
3555	0.14814814814814814	0.01580591802977394	0.0	0.0	0.09361702127659575	0.0589293696709297	0.0	0.07960199	0.1725041931572303	-1
3556	0.0	0.0	0.125	0.025509042044367512	0.014184397163120569	0.008547358301116947	0.0	0.083333335	0.0	-1
3557	0.0	0.0	0.0	0.0	0.014184397163120569	0.005420275995830259	0.11111111000000001	0.444444445	0.0	-1
3558	0.1111111111111111	0.024444036022789925	0.125	0.02995034847173507	0.21560283687943263	0.08534204769110999	0.025974025	0.052257265000000004	0.03495670089429712	1
3559	0.0	0.0	0.0	0.0	0.021276595744680854	0.03612590787648235	0.0	0.16923076999999997	0.0	-1
3560	0.0	0.0	0.0	0.0	0.05390070921985816	0.05233114328965692	0.11111111000000001	0.18981481499999997	0.0	-1
3561	0.037037037037037035	0.04263922073148318	0.0	0.0	0.03120567375886525	0.028852546070111836	0.04347826	0.152173915	0.07689861422787325	1
3562	0.07407407407407407	0.11927954420143355	0.041666666666666664	0.0	0.029787234042553193	0.0161270583555424	0.041666665	0.09027778	0.0	-1
3563	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
3564	0.14814814814814814	0.020817251729461493	0.29166666666666663	0.14108929681592494	0.0822695035460993	0.029652843358259417	0.08461538499999999	0.17688551	0.0	-1
3565	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3566	0.07407407407407407	0.006248851314096673	0.0	0.0	0.04255319148936171	0.033562362192580936	0.21925926	0.349772725	0.0	-1
3567	0.5185185185185185	0.06362188321999633	0.125	0.19336764906846443	0.16312056737588654	0.07834587372634384	0.026734159999999996	0.10985798500000002	0.0	-1
3568	0.07407407407407407	0.016724866752435213	0.0	0.0	0.055319148936170216	0.04658290971903662	0.0	0.0625	0.14854046200919177	1
3569	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3570	0.0	0.0	0.0	0.0	0.007092198581560284	0.002576947455282548	0.0	0.166666665	0.0	-1
3571	0.0	0.0	0.041666666666666664	0.0	0.06808510638297872	0.018153163183960905	0.061224490000000006	0.09387754999999999	0.0	-1
3572	0.1111111111111111	0.023341297555596396	0.0	0.0	0.011347517730496455	0.0058661747689915085	0.0	0.1	0.0	-1
3573	0.0	0.0	0.0	0.0	0.014184397163120569	0.0014013961442210711	0.1	0.2	0.0	-1
3574	0.0	0.0	0.0	0.0	0.005673758865248227	0.00428526093687435	0.25	0.5	0.0	-1
3575	0.0	0.0	0.0	0.0	0.02269503546099291	0.007383388776371346	0.0	0.020833334999999998	0.0	1
3576	0.0	0.0	0.0	0.0	0.005673758865248227	0.0018530858105402595	0.25	0.375	0.0	-1
3577	0.0	0.0	0.0	0.0	0.0028368794326241137	0.01024988088955081	0.0	0.5	0.0	-1
3578	0.037037037037037035	0.007719169270354714	0.0	0.0	0.11489361702127661	0.06788599705279025	0.018292685	0.094715445	0.0	1
3579	0.1111111111111111	0.01727623598603198	0.041666666666666664	0.02323144900469184	0.02269503546099291	0.010734385617870433	0.0	0.10526316000000001	0.0	-1
3580	0.037037037037037035	0.020731483183238374	0.041666666666666664	0.003188630255545939	0.1021276595744681	0.05011599981302179	0.07746479	0.161267605	0.011849566889942655	-1
3581	0.4444444444444444	0.09392268579305274	0.0	0.0	0.05390070921985816	0.010119199733181218	0.0	0.054263565	0.0	-1
3582	0.2962962962962963	0.03926974206947252	0.041666666666666664	0.043729786361772875	0.02269503546099291	0.00865062922832806	0.0	0.141666665	0.0	-1
3583	0.0	0.0	0.0	0.0	0.011347517730496455	0.0059762017389923365	0.125	0.375	0.0	-1
3584	0.14814814814814814	0.14353979047969123	0.0	0.0	0.03829787234042553	0.029778702908116916	0.0	0.034482759999999994	0.04055748042338569	1
3585	0.037037037037037035	0.0072290632861606325	0.0	0.0	0.019858156028368795	0.011862322917492705	0.142857145	0.15	0.0	-1
3586	0.0	0.0	0.125	0.03780804445861613	0.09645390070921986	0.05009487160035361	0.032638135	0.1027566	0.0	-1
3587	0.0	0.0	0.0	0.0	0.014184397163120569	0.003544026612658246	0.1	0.2	0.0	-1
3588	0.0	0.0	0.0	0.0	0.01843971631205674	0.004962795436353132	0.45833333499999995	0.48888889	0.0	-1
3589	0.0	0.0	0.041666666666666664	0.0027331116476108047	0.10070921985815603	0.03185603417661726	0.028169015000000002	0.08712668	0.0	1
3590	0.0	0.0	0.0	0.0	0.012765957446808512	0.0038355015675023557	0.037037034999999996	0.3	0.0	-1
3591	0.14814814814814814	0.03293512222018011	0.08333333333333333	0.005466223295221609	0.01843971631205674	0.004227352005294967	0.0	0.074074075	0.0	-1
3592	0.5185185185185185	0.21115647509648963	0.0	0.0	0.05815602836879433	0.0622837142115489	0.0	0.05926501	0.10217221970856667	1
3593	0.037037037037037035	0.005881271825032163	0.0	0.0	0.019858156028368795	0.010350256370182956	0.0	0.05	0.0	-1
3594	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	0.0	0.5	0.0	-1
3595	0.0	0.0	0.0	0.0	0.011347517730496455	0.0013666507852734412	0.0	0.375	0.0	-1
3596	0.037037037037037035	0.020033082154015804	0.0	0.0	0.03687943262411348	0.012311438853776849	0.03846154	0.115384615	0.12417944646431138	-1
3597	0.0	0.0	0.0	0.0	0.07943262411347518	0.06368013570058442	0.00297619	0.11904761999999999	0.0	1
3598	0.1111111111111111	0.012497702628193346	0.041666666666666664	0.006377260511091878	0.12624113475177307	0.030855937732302986	0.0	0.016483514999999997	0.0	-1
3599	0.0	0.0	0.0	0.0	0.011347517730496455	0.024698159318606895	0.0	0.142857145	0.02511243319268642	1
3600	0.037037037037037035	0.03668443300863811	0.0	0.0	0.15602836879432624	0.04763562282083681	0.0	0.024464829999999996	0.0	-1
3601	0.037037037037037035	0.01727623598603198	0.0	0.0	0.007092198581560284	0.008987466181120257	0.0	0.2	0.08621096143079232	1
3602	0.18518518518518517	0.048692029663664774	0.0	0.0	0.08368794326241136	0.038456678024147754	0.0	0.058767575	0.017900937564909684	-1
3603	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3604	0.0	0.0	0.0	0.0	0.007092198581560284	0.0037988259116075317	0.2	0.2	0.0	-1
3605	0.1111111111111111	0.0018378974453225508	0.0	0.0	0.02269503546099291	0.005707349871874335	0.22222222000000003	0.37962962999999994	0.0	-1
3606	0.0	0.0	0.0	0.0	0.00851063829787234	0.006629414487207778	0.0	0.11111111000000001	0.0	-1
3607	0.37037037037037035	0.28330780698401026	0.08333333333333333	0.06316524698218921	0.04964539007092199	0.016817654536512572	0.0	0.027173915	0.02991889903934013	1
3608	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.02269503546099291	0.014102755136526979	0.058823530000000006	0.133333335	0.14567662625119482	1
3609	0.37037037037037035	0.07213747472891012	0.041666666666666664	0.02113606340819022	0.3843971631205674	0.28473737828613316	0.029976020000000003	0.10005415000000001	0.00010513641251121748	-1
3610	0.18518518518518517	0.06634809777614409	0.0	0.0	0.03971631205673759	0.024799499948870814	0.0	0.112135175	0.0	-1
3611	0.14814814814814814	0.1355755682043742	0.0	0.0	0.16312056737588654	0.11619661548340039	0.034188035	0.1101295	0.0	-1
3612	0.0	0.0	0.08333333333333333	0.022092652484854005	0.08368794326241136	0.050850604931222836	0.049180329999999994	0.153005465	0.0	1
3613	0.0	0.0	0.041666666666666664	0.0	0.0	0.0	1.0	1.0	0.0	-1
3614	0.0	0.0	0.0	0.0	0.019858156028368795	0.010655243410606492	0.0	0.07142857	0.0	-1
3615	0.037037037037037035	0.004043374379709612	0.0	0.0	0.14751773049645392	0.11297469840784058	0.019607845000000002	0.10070028	0.0	-1
3616	0.0	0.0	0.0	0.0	0.028368794326241138	0.014926606203901788	0.0	0.03888889	0.0	-1
3617	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
3618	0.2222222222222222	0.041214850211358206	0.3333333333333333	0.10203616817747005	0.16170212765957448	0.08013391573849911	0.007874015	0.04924072	0.015614301467396452	1
3619	0.037037037037037035	0.006101819518470869	0.0	0.0	0.11914893617021277	0.04386298235521943	0.08412698499999999	0.15069444499999998	0.0	-1
3620	0.0	0.0	0.0	0.0	0.02269503546099291	0.020517134458575434	0.0	0.125	0.0	-1
3621	0.07407407407407407	0.010292225693806285	0.0	0.0	0.0723404255319149	0.05994192114508451	0.0	0.037173205	0.05936052365893555	1
3622	0.0	0.0	0.0	0.0	0.00425531914893617	0.0023997461246496356	0.0	0.166666665	0.0	-1
3623	0.0	0.0	0.0	0.0	0.03404255319148936	0.018025120103714768	0.0	0.0625	0.0	-1
3624	0.0	0.0	0.0	0.0	0.028368794326241138	0.025861511140361122	0.165	0.13977272500000001	0.0	-1
3625	0.18518518518518517	0.05219628744716044	0.08333333333333333	0.10681911356078895	0.007092198581560284	0.0014013961442210711	0.166666665	0.24074073999999998	0.0	-1
3626	0.0	0.0	0.0	0.0	0.03404255319148936	0.01864667596856136	0.0	0.04347826	0.14923551961413414	1
3627	0.0	0.0	0.0	0.0	0.019858156028368795	0.009655349191230357	0.0	0.07692307500000001	0.0	-1
3628	0.0	0.0	0.0	0.0	0.029787234042553193	0.016369696778860018	0.26190476	0.37358276500000004	0.0	-1
3629	0.07407407407407407	0.02462782576732218	0.0	0.0	0.014184397163120569	0.0054350650451580875	0.272727275	0.324675325	0.0	-1
3630	0.07407407407407407	0.09843778717147583	0.0	0.0	0.00851063829787234	0.014280342527475873	0.142857145	0.19047619	0.0	-1
3631	0.07407407407407407	0.02778900937327697	0.08333333333333333	0.2973625472600555	0.014184397163120569	0.026491405907569647	0.0	0.11666666499999999	0.0	-1
3632	0.18518518518518517	0.04943944127917662	0.0	0.0	0.015602836879432626	0.005505209096252139	0.0	0.09090909	0.0	-1
3633	0.0	0.0	0.0	0.0	0.03546099290780142	0.02047604669338729	0.1	0.146666665	0.0	-1
3634	0.1111111111111111	0.06713576809410034	0.125	0.054377533822256637	0.09078014184397164	0.06187152255968277	0.0013774100000000001	0.08676046	0.10392547363243647	1
3635	0.2222222222222222	0.04061753354162837	0.041666666666666664	0.009110372158702681	0.19432624113475178	0.12463593404057617	0.027586205	0.10655923	0.005427830925473961	1
3636	0.0	0.0	0.0	0.0	0.009929078014184398	0.019885927104360157	0.142857145	0.357142855	0.0	-1
3637	0.0	0.0	0.0	0.0	0.01702127659574468	0.02066383708447108	0.083333335	0.229166665	0.0	-1
3638	0.14814814814814814	0.030876677081418856	0.0	0.0	0.029787234042553193	0.006254164610573375	0.0	0.01190476	0.0	-1
3639	0.3333333333333333	0.29218280952030873	0.0	0.0	0.05106382978723405	0.03932132272103271	0.08750000000000001	0.12875	0.06803957154668076	-1
3640	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3641	0.0	0.0	0.0	0.0	0.06524822695035462	0.05346759228957661	0.0	0.00277778	0.0	-1
3642	0.0	0.0	0.0	0.0	0.02269503546099291	0.04994066259405999	0.09375	0.177083335	0.0	-1
3643	0.4074074074074074	0.08776902811983091	0.041666666666666664	0.004099667471416207	0.28368794326241137	0.1846674696742241	0.013095239999999998	0.07115486500000001	0.06035486346786929	1
3644	0.1111111111111111	0.01851620412791766	0.16666666666666666	0.028743224160706963	0.12907801418439718	0.08865854751727271	0.28900709	0.36199763500000004	0.0	-1
3645	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.00851063829787234	0.0027703632867576876	0.0	0.07142857	0.0	1
3646	0.0	0.0	0.0	0.0	0.04113475177304965	0.07672933434268261	0.068965515	0.144827585	0.0	-1
3647	0.0	0.0	0.0	0.0	0.007092198581560284	0.0012971600673781815	0.0	0.4	0.0	-1
3648	0.3333333333333333	0.06737732034552472	0.08333333333333333	0.01548763266979456	0.06382978723404256	0.06728837854666825	0.0	0.05935374	0.0	-1
3649	0.14814814814814814	0.07581326961955523	0.0	0.0	0.02269503546099291	0.013264619867573494	0.0	0.055555555000000006	0.02813192976871959	1
3650	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3651	0.0	0.0	0.0	0.0	0.04255319148936171	0.02976905143496273	0.013793104999999998	0.113300495	0.0	-1
3652	0.037037037037037035	0.01984929240948355	0.0	0.0	0.04397163120567376	0.05891654698886437	0.0	0.033333335	0.0	-1
3653	0.0	0.0	0.0	0.0	0.012765957446808512	0.0002547992989492857	0.7777777799999999	0.88888889	0.0	-1
3654	0.07407407407407407	0.01330637750413527	0.0	0.0	0.03120567375886525	0.04181217889031272	0.0	0.04347826	0.009914306030678529	1
3655	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3656	0.0	0.0	0.0	0.0	0.00425531914893617	0.001436141503168701	0.0	0.333333335	0.0	-1
3657	0.0	0.0	0.0	0.0	0.011347517730496455	0.003950161252029534	0.0	0.0	0.10495540421100451	1
3658	0.18518518518518517	0.045212277154934755	0.041666666666666664	0.005580102947205393	0.03687943262411348	0.02163825137395229	0.074074075	0.172839505	0.0	-1
3659	0.1111111111111111	0.03749310788458004	0.08333333333333333	0.049196009656994485	0.0723404255319149	0.04035847668895116	0.01818182	0.046144205	0.0	-1
3660	0.0	0.0	0.0	0.0	0.015602836879432626	0.0032930879099197044	0.1	0.15	0.0	-1
3661	0.0	0.0	0.0	0.0	0.015602836879432626	0.0068679992853148365	0.18181818	0.40909091000000003	0.0	-1
3662	0.07407407407407407	0.06292960852784414	0.0	0.0	0.02269503546099291	0.005049658833722207	0.055555555000000006	0.166666665	0.0	-1
3663	0.14814814814814814	0.051709244624149976	0.041666666666666664	0.04452694392565936	0.09929078014184398	0.06304093941547703	0.009759760000000001	0.08594853499999999	0.029123745499382785	1
3664	0.0	0.0	0.0	0.0	0.19858156028368795	0.0948800817420612	0.01904762	0.05935374	0.0	-1
3665	0.0	0.0	0.0	0.0	0.009929078014184398	0.004922259184247564	0.0	0.166666665	0.0	-1
3666	0.0	0.0	0.0	0.0	0.007092198581560284	0.0008261674239430775	0.4	0.35000000000000003	0.0	-1
3667	0.07407407407407407	0.27127366292960853	0.0	0.0	0.03687943262411348	0.042636416031901665	0.04	0.21000000000000002	0.0	-1
3668	0.0	0.0	0.0	0.0	0.00851063829787234	0.004702205244245908	0.5	0.541666665	0.0	-1
3669	0.0	0.0	0.0	0.0	0.024113475177304965	0.011676370903350828	0.11764706000000001	0.17647058999999998	0.0997310268036013	1
3670	0.07407407407407407	0.013232861606322366	0.0	0.0	0.021276595744680854	0.003911080147138479	0.0	0.058823530000000006	0.0	-1
3671	0.0	0.0	0.0	0.0	0.025531914893617023	0.03440755685447132	0.0	0.13888889	0.0	-1
3672	0.0	0.0	0.125	0.025964560652302644	0.04397163120567376	0.10532862535974181	0.06451613	0.19623656	0.024001139222515323	-1
3673	0.0	0.0	0.08333333333333333	0.020953855965016168	0.012765957446808512	0.01264731065693727	0.0	0.1	0.0	-1
3674	0.0	0.0	0.0	0.0	0.007092198581560284	0.0010168808385339673	0.0	0.1	0.0	-1
3675	0.0	0.0	0.0	0.0	0.02269503546099291	0.0025000250919400536	0.0	0.04265873	0.0	-1
3676	0.14814814814814814	0.02131961036574159	0.08333333333333333	0.012982280326151322	0.11631205673758865	0.10954206166346966	0.0	0.072723255	0.025031435818969237	1
3677	0.0	0.0	0.0	0.0	0.011347517730496455	0.005281294560039739	0.125	0.375	0.0	-1
3678	0.0	0.0	0.0	0.0	0.04397163120567376	0.01049309840218422	0.0	0.188172045	0.0	-1
3679	0.0	0.0	0.0	0.0	0.007092198581560284	0.002200539400016558	0.2	0.6	0.0	-1
3680	0.037037037037037035	0.005881271825032163	0.0	0.0	0.03829787234042553	0.02874406334600765	0.0	0.046296295	0.07848590566560591	1
3681	0.07407407407407407	0.025215952949825395	0.0	0.0	0.014184397163120569	0.004275995507821648	0.0	0.083333335	0.0	-1
3682	0.18518518518518517	0.010659805182870795	0.0	0.0	0.13333333333333333	0.08233837075516048	0.01010101	0.065916745	0.0	-1
3683	0.0	0.0	0.0	0.0	0.01702127659574468	0.007235141911528125	0.0	0.208333335	0.0	-1
3684	0.14814814814814814	0.11545059117809225	0.08333333333333333	0.012299002414248621	0.1843971631205674	0.1519532111176389	0.0	0.031881315	0.0	-1
3685	0.0	0.0	0.0	0.0	0.012765957446808512	0.0049743772226690085	0.0	0.11111111000000001	0.0	-1
3686	0.1111111111111111	0.02021687189854806	0.0	0.0	0.02695035460992908	0.010099317667444414	0.0	0.06818182	0.13696307006824446	1
3687	0.4074074074074074	0.1853642099981621	0.041666666666666664	0.0	0.0822695035460993	0.05677527080186468	0.061827955000000004	0.11384943	0.0	-1
3688	0.0	0.0	0.0	0.0	0.021276595744680854	0.010428240398815309	0.0	0.10952381	0.0	-1
3689	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
3690	0.0	0.0	0.0	0.0	0.014184397163120569	0.006080437815835226	0.0	0.1	0.0	-1
3691	0.0	0.0	0.08333333333333333	0.008654853550767548	0.0921985815602837	0.05010587274539434	0.0	0.058901919999999997	0.0	-1
3692	0.0	0.0	0.0	0.0	0.07517730496453902	0.04753454648693662	0.0	0.019607845000000002	0.14511852407948572	1
3693	0.0	0.0	0.0	0.0	0.005673758865248227	0.005814056730570063	0.25	0.5	0.0	-1
3694	0.0	0.0	0.0	0.0	0.021276595744680854	0.006381564260048018	0.02222222	0.155555555	0.0	-1
3695	0.037037037037037035	0.006616430803161183	0.08333333333333333	0.005921741903156743	0.028368794326241138	0.02981786039488872	0.07936508	0.19047619	0.0	-1
3696	0.037037037037037035	0.017460025730564235	0.0	0.0	0.17446808510638298	0.09136604660517578	0.025806449999999998	0.085560675	0.009130433999969637	-1
3697	0.037037037037037035	0.004043374379709612	0.0	0.0	0.02269503546099291	0.00586038387583357	0.0	0.11764706000000001	0.0	-1
3698	0.18518518518518517	0.017092446241499724	0.0	0.0	0.024113475177304965	0.0050844041926698365	0.055555555000000006	0.11111111000000001	0.0	-1
3699	0.07407407407407407	0.004043374379709612	0.0	0.0	0.06808510638297872	0.05934700337254993	0.021276595000000002	0.026595745000000004	0.0	-1
3700	0.07407407407407407	0.0044109538687741225	0.0	0.0	0.06382978723404256	0.0126820560158849	0.16734693999999997	0.272303205	0.036443899990520306	-1
3701	0.0	0.0	0.041666666666666664	0.0	0.03262411347517731	0.011332777910085273	0.00869565	0.160869565	0.0	-1
3702	0.0	0.0	0.16666666666666666	0.28253541657176695	0.03262411347517731	0.02310075021535092	0.06	0.15948718	0.0	-1
3703	0.0	0.0	0.08333333333333333	0.003188630255545939	0.015602836879432626	0.004464778624770438	0.0	0.173076925	0.0	-1
3704	0.0	0.0	0.0	0.0	0.007092198581560284	0.0015287957936957139	0.0	0.26666666499999997	0.0	-1
3705	0.1111111111111111	0.02995772835875758	0.0	0.0	0.00425531914893617	0.0009381246915860063	0.0	0.2	0.0	-1
3706	0.0	0.0	0.0	0.0	0.007092198581560284	0.0031656882604450616	0.1	0.6	0.0	-1
3707	0.14814814814814814	0.1698217239478037	0.0	0.0	0.0723404255319149	0.04339039032106523	0.0	0.03773585	0.0	-1
3708	0.07407407407407407	0.012681492372725601	0.0	0.0	0.024113475177304965	0.011392617138611852	0.0	0.07352941	0.0	-1
3709	0.037037037037037035	0.007719169270354714	0.0	0.0	0.01843971631205674	0.03415468784552016	0.0	0.083333335	0.19200862224385348	1
3710	0.037037037037037035	0.009557066715677265	0.041666666666666664	0.025053523436432378	0.01702127659574468	0.01058575269271123	0.07142857	0.20238095	0.0	-1
3711	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3712	0.037037037037037035	0.040360227899283216	0.0	0.0	0.024113475177304965	0.009701444700767546	0.0	0.006944445	0.0	-1
3713	0.0	0.0	0.0	0.0	0.07659574468085106	0.09215038629966518	0.01923077	0.12403846000000002	0.0	-1
3714	0.1111111111111111	0.012987808612387429	0.0	0.0	0.01843971631205674	0.0035092812537106163	0.016666665	0.08222222	0.0	-1
3715	0.18518518518518517	0.041781535269251976	0.0	0.0	0.03546099290780142	0.016982759335285872	0.034482759999999994	0.208045975	0.0	-1
3716	0.2962962962962963	0.15103841205660723	0.20833333333333331	0.18535052156880605	0.03404255319148936	0.028265514961296204	0.058823530000000006	0.12107843	0.02456761378385113	1
3717	0.0	0.0	0.0	0.0	0.024113475177304965	0.010032915425127936	0.11764706000000001	0.25980392	0.0	-1
3718	0.25925925925925924	0.06993671034736261	0.16666666666666666	0.08882612854735115	0.17588652482269504	0.07406066062224698	0.051602565	0.09946725000000001	0.019515305248450056	-1
3719	0.1111111111111111	0.021870979599338355	0.0	0.0	0.00851063829787234	0.0036830080484487656	0.0	0.03125	0.0	-1
3720	0.0	0.0	0.0	0.0	0.009929078014184398	0.006960653575841849	0.42857143	0.57142857	0.0	-1
3721	0.0	0.0	0.0	0.0	0.055319148936170216	0.02798931692231398	0.0	0.05128205	0.0	-1
3722	0.0	0.0	0.125	0.04395754566574044	0.10780141843971631	0.045541722533015104	0.039381154999999994	0.073501585	0.0	1
3723	0.0	0.0	0.0	0.0	0.009929078014184398	0.006312073542152758	0.0	0.166666665	0.0	-1
3724	0.0	0.0	0.0	0.0	0.03120567375886525	0.020926679292385782	0.04761905	0.10714285500000001	0.0	-1
3725	0.18518518518518517	0.044633339459658146	0.041666666666666664	0.003644148863481073	0.02269503546099291	0.018362922203822383	0.025	0.041666665	0.10618536846243298	-1
3726	0.0	0.0	0.0	0.0	0.01702127659574468	0.003636680903185259	0.041666665	0.166666665	0.0	-1
3727	0.37037037037037035	0.05521350240764566	0.0	0.0	0.019858156028368795	0.005123975295143629	0.0	0.063492065	0.0	-1
3728	0.0	0.0	0.041666666666666664	0.0	0.02269503546099291	0.011249775108926942	0.0	0.1875	0.0	-1
3729	0.0	0.0	0.0	0.0	0.03687943262411348	0.061985720362571675	0.153846155	0.22781065	0.0	-1
3730	0.25925925925925924	0.1961372370520125	0.16666666666666666	0.15191545574636722	0.12056737588652483	0.12732159645794208	0.05096308	0.126420615	0.014224556739637153	-1
3731	0.14814814814814814	0.04668259511119279	0.0	0.0	0.04539007092198582	0.05614270916621192	0.01388889	0.10648147999999999	0.06528979757879932	1
3732	0.8148148148148148	0.424069932365374	0.125	0.049196009656994485	0.29078014184397166	0.09949461087182865	0.008733625	0.044005245	0.49073139355428597	-1
3733	0.14814814814814814	0.03409299761073332	0.0	0.0	0.012765957446808512	0.0025074567373872883	0.0	0.10714285500000001	0.0	-1
3734	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.01843971631205674	0.046431381340349374	0.142857145	0.20238095	0.0	-1
3735	0.0	0.0	0.0	0.0	0.007092198581560284	0.004864350252668181	0.6	0.8	0.0	-1
3736	0.25925925925925924	0.07204557985664399	0.125	0.06308932719901608	0.015602836879432626	0.005269712773723863	0.0	0.033333335	0.0	-1
3737	0.14814814814814814	0.06322367211909576	0.0	0.0	0.015602836879432626	0.0182297316611898	0.166666665	0.26666666499999997	0.0	-1
3738	0.1111111111111111	0.07902959014886969	0.0	0.0	0.07517730496453902	0.034315192108602205	0.009259260000000002	0.06172839499999999	0.15567508433602922	1
3739	0.0	0.0	0.0	0.0	0.05815602836879433	0.017324216132923464	0.13763066000000002	0.242915215	0.0	-1
3740	0.2222222222222222	0.23794645590884025	0.25	0.08726977328838884	0.24822695035460995	0.252178964269378	0.025554485000000002	0.09121896500000001	0.045999618266332414	1
3741	0.14814814814814814	0.36224958647307476	0.16666666666666666	0.14029973124402131	0.00851063829787234	0.007597651823215063	0.0	0.07692307500000001	0.0	-1
3742	0.037037037037037035	0.002021687189854806	0.25	0.17651346057486447	0.03546099290780142	0.014389211318845114	0.0	0.046666665	0.0	-1
3743	0.037037037037037035	0.018893585737915823	0.0	0.0	0.05815602836879433	0.02045666650351327	0.08974359	0.166666665	0.1348616877516879	1
3744	0.37037037037037035	0.054202658812718255	0.16666666666666666	0.09861977861795654	0.09645390070921986	0.036778323751472115	0.0	0.050229185	0.0	-1
3745	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
3746	0.14814814814814814	0.01962874471604484	0.08333333333333333	0.05183801758301826	0.36312056737588655	0.3116253573666141	0.0	0.01620482	0.0	-1
3747	0.037037037037037035	0.008086748759419223	0.0	0.0	0.029787234042553193	0.015711244650569212	0.0	0.06439394	0.0	-1
3748	0.0	0.0	0.0	0.0	0.007092198581560284	0.001037728053902545	0.0	0.166666665	0.13921647809558996	1
3749	0.0	0.0	0.0	0.0	0.03404255319148936	0.01124091058804028	0.024691360000000002	0.19641577	0.0	-1
3750	0.0	0.0	0.0	0.0	0.011347517730496455	0.006022528884255843	0.041666665	0.125	0.0	-1
3751	0.1111111111111111	0.030803161183605952	0.0	0.0	0.028368794326241138	0.01849148003192861	0.0	0.045454545	0.0	-1
3752	0.1111111111111111	0.1489309563315567	0.08333333333333333	0.010021409374572951	0.03829787234042553	0.047305806207198056	0.229885055	0.3366174049999999	0.0	-1
3753	0.037037037037037035	0.03933100532990259	0.20833333333333331	0.06548079989067553	0.0028368794326241137	0.0003937807347398051	0.125	0.25	0.0	-1
3754	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.20283687943262413	0.11927930975874286	0.02097902	0.072447075	0.0	-1
3755	0.0	0.0	0.0	0.0	0.014184397163120569	0.02265397403385467	0.0	0.125	0.0	-1
3756	0.07407407407407407	0.004778533357838633	0.0	0.0	0.01843971631205674	0.011060605931662172	0.0625	0.09375	0.0	-1
3757	0.2222222222222222	0.04683575324388899	0.0	0.0	0.22978723404255322	0.12762475140570098	0.009525345	0.10993911499999998	0.0	-1
3758	0.37037037037037035	0.25971573854070945	0.0	0.0	0.07517730496453902	0.03643205310248655	0.03508772	0.12474133999999999	0.0	-1
3759	0.18518518518518517	0.01739876248116155	0.0	0.0	0.005673758865248227	0.0008068644465955261	0.142857145	0.17857142999999998	0.0	-1
3760	0.0	0.0	0.041666666666666664	0.01617091058169726	0.1843971631205674	0.07675147301987971	0.03816794	0.14486364	0.0	-1
3761	0.2962962962962963	0.13833241437235802	0.125	0.03161299139069831	0.22836879432624116	0.16825919920011326	0.017964070000000002	0.038645570000000004	0.008580238369654037	-1
3762	0.0	0.0	0.0	0.0	0.03262411347517731	0.011139748138926115	0.08695652	0.16304348	0.0	-1
3763	0.0	0.0	0.0	0.0	0.01843971631205674	0.010113215811023465	0.012820515	0.41346153999999996	0.0	-1
3764	0.0	0.0	0.0	0.0	0.03404255319148936	0.02433333304965678	0.11363636499999999	0.31060606	0.0	-1
3765	0.0	0.0	0.0	0.0	0.014184397163120569	0.010423607684288958	0.0	0.06999999999999999	0.0	-1
3766	0.0	0.0	0.0	0.0	0.011347517730496455	0.008275186322693846	0.0	0.3125	0.0	-1
3767	0.1111111111111111	0.04420143356000735	0.20833333333333331	0.39584567029563156	0.059574468085106386	0.047877431710291345	0.08695652	0.24094202999999997	0.048945890367571965	-1
3768	0.037037037037037035	0.011027384671935305	0.0	0.0	0.029787234042553193	0.004729229413088405	0.142857145	0.24206349	0.0	-1
3769	0.0	0.0	0.041666666666666664	0.0050107046872864755	0.07659574468085106	0.030094036358986227	0.01818182	0.11272727499999999	0.0	-1
3770	0.5925925925925926	0.14397475952949826	0.0	0.0	0.03404255319148936	0.010278835355340502	0.0	0.032258065	0.0	-1
3771	0.037037037037037035	0.0036757948906451015	0.041666666666666664	0.01667198105042591	0.11063829787234043	0.045938590902496	0.0125	0.039583335	0.042855652914728995	-1
3772	0.0	0.0	0.0	0.0	0.05815602836879433	0.04255621216166421	0.13821138	0.332735535	0.0	-1
3773	0.0	0.0	0.0	0.0	0.02695035460992908	0.01223615724272365	0.0	0.026315790000000002	0.0	-1
3774	0.0	0.0	0.0	0.0	0.005673758865248227	0.002484293164755535	0.0	0.125	0.0	-1
3775	0.0	0.0	0.0	0.0	0.007092198581560284	0.0014106615732737723	0.2	0.6	0.0	-1
3776	0.0	0.0	0.0	0.0	0.04255319148936171	0.033309217444461164	0.0	0.068965515	0.2768811691130951	1
3777	0.0	0.0	0.0	0.0	0.007092198581560284	0.00250166584422935	0.0	0.2	0.0	-1
3778	0.037037037037037035	0.05090975923543466	0.0	0.0	0.029787234042553193	0.019248928856986945	0.0	0.05	0.0	-1
3779	0.1111111111111111	0.033449733504870426	0.08333333333333333	0.15396528948207533	0.015602836879432626	0.010446771256920713	0.0	0.033333335	0.12646485731189305	1
3780	0.0	0.0	0.0	0.0	0.12198581560283689	0.03937035229082445	0.06976744	0.13415467	0.0	-1
3781	0.25925925925925924	0.04953133615144275	0.0	0.0	0.060992907801418444	0.07606273819179914	0.04651163	0.096899225	0.06883343734011725	-1
3782	0.37037037037037035	0.12550213982723762	0.0	0.0	0.11063829787234043	0.0599491157739075	0.041666665	0.06034440500000001	0.00706005365707989	-1
3783	0.037037037037037035	0.01257121852600625	0.0	0.0	0.03687943262411348	0.01163861427996107	0.0	0.012820515	0.0626269786767705	1
3784	0.4074074074074074	0.0858206212093365	0.0	0.0	0.16737588652482271	0.09847316961227852	0.0	0.06329810999999999	0.04055681814032011	1
3785	0.25925925925925924	0.019006922745818784	0.08333333333333333	0.1277729695258051	0.21134751773049648	0.17532930033235017	0.0004005	0.081487955	0.031449421824990255	1
3786	0.48148148148148145	0.45224529792317586	0.29166666666666663	0.130316281738259	0.09645390070921986	0.07290145179076651	0.06842105500000001	0.134008095	0.00441670428221541	1
3787	0.037037037037037035	0.008527844146296636	0.0	0.0	0.03404255319148936	0.01632028115801773	0.0	0.05769231	0.03930879193507148	-1
3788	0.0	0.0	0.0	0.0	0.007092198581560284	0.0038914802021345445	0.2	0.4	0.0	-1
3789	0.2222222222222222	0.03363352324940268	0.0	0.0	0.012765957446808512	0.0026753926389674995	0.09090909	0.09090909	0.0	-1
3790	0.25925925925925924	0.06267230288549898	0.125	0.07356625518152415	0.16170212765957448	0.08095277691600665	0.018008475	0.09381099000000001	0.0	-1
3791	0.18518518518518517	0.06436316853519573	0.0	0.0	0.03687943262411348	0.014258557738708738	0.0	0.010416664999999999	0.1735211813663519	1
3792	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3793	0.037037037037037035	0.008821907737548245	0.0	0.0	0.021276595744680854	0.011506504704823423	0.0	0.03125	0.3192311351974105	1
3794	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3795	0.4444444444444444	0.07434295166329719	0.0	0.0	0.24822695035460995	0.11297158299997591	0.034530385	0.07387028500000001	0.0	1
3796	0.2222222222222222	0.08567665256386693	0.08333333333333333	0.02869767229991345	0.08510638297872342	0.07262805174921319	0.008333335	0.04679407	0.0	-1
3797	0.0	0.0	0.0	0.0	0.07092198581560284	0.02853814319260943	0.0	0.008333335	0.47951127105477354	1
3798	0.25925925925925924	0.051304907186179007	0.0	0.0	0.04255319148936171	0.022850864401224573	0.0	0.057142855	0.1005984205295506	1
3799	0.0	0.0	0.0	0.0	0.03546099290780142	0.030587497660230157	0.0	0.15333333500000002	0.0	-1
3800	0.0	0.0	0.0	0.0	0.02695035460992908	0.013753371250103487	0.0	0.07017544	0.0	-1
3801	0.037037037037037035	0.010292225693806285	0.041666666666666664	0.021409374572951303	0.01843971631205674	0.005200222055828603	0.0	0.07142857	0.0	-1
3802	0.07407407407407407	0.01837897445322551	0.0	0.0	0.04113475177304965	0.01385871035311153	0.0	0.083333335	0.0	-1
3803	0.0	0.0	0.08333333333333333	0.019587300141210767	0.03546099290780142	0.02439311711876785	0.0	0.098931625	0.01874980605954419	-1
3804	0.14814814814814814	0.0759419224407278	0.0	0.0	0.00851063829787234	0.006550658340259817	0.125	0.125	0.0	-1
3805	0.07407407407407407	0.045726888439625066	0.08333333333333333	0.003188630255545939	0.009929078014184398	0.006823988497314505	0.0	0.1	0.0	-1
3806	0.0	0.0	0.0	0.0	0.014184397163120569	0.011969776157458487	0.1	0.4	0.0	-1
3807	0.0	0.0	0.0	0.0	0.00425531914893617	0.00771346968637383	0.0	0.333333335	0.0	-1
3808	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3809	0.2222222222222222	0.020911597132879985	0.0	0.0	0.056737588652482275	0.030041211298837345	0.0	0.11317460500000001	0.0037099763728422456	-1
3810	0.0	0.0	0.041666666666666664	0.010021409374572951	0.056737588652482275	0.029755208443850118	0.03125	0.098958335	0.0	1
3811	0.0	0.0	0.08333333333333333	0.002884951183437343	0.02269503546099291	0.006979956552262858	0.166666665	0.444444445	0.0	-1
3812	0.14814814814814814	0.027936041168902772	0.0	0.0	0.26382978723404255	0.11827929366886204	0.01861702	0.11821121000000001	0.0	-1
3813	0.18518518518518517	0.017460025730564235	0.0	0.0	0.056737588652482275	0.018234364375716152	0.0	0.060606059999999996	0.007692551910769586	-1
3814	0.6666666666666666	0.0946746921521779	0.125	0.03200018220744317	0.350354609929078	0.24125615240877324	0.05614651999999999	0.14840713	0.0	-1
3815	0.0	0.0	0.0	0.0	0.00851063829787234	0.007354434310581654	0.0	0.2	0.0	-1
3816	0.2222222222222222	0.05090975923543466	0.0	0.0	0.03829787234042553	0.012661374255599272	0.06547619	0.17351190500000002	0.0	-1
3817	0.07407407407407407	0.01837897445322551	0.0	0.0	0.03404255319148936	0.01395026161747339	0.0	0.01923077	0.0	-1
3818	0.037037037037037035	0.07925013784230839	0.08333333333333333	0.003644148863481073	0.03829787234042553	0.0687703307864122	0.10714285500000001	0.18452381	0.0	-1
3819	0.3333333333333333	0.07213747472891012	0.041666666666666664	0.02846991299594588	0.00851063829787234	0.003445581428973295	0.0	0.1	0.0	-1
3820	0.18518518518518517	0.0216871898548061	0.0	0.0	0.00425531914893617	0.0010346395776288566	0.0	0.125	0.0	-1
3821	0.2222222222222222	0.03882864668259511	0.08333333333333333	0.04826219651072746	0.011347517730496455	0.005707191771225694	0.0	0.044642854999999995	0.0	-1
3822	0.14814814814814814	0.040188690792133795	0.041666666666666664	0.053751195736345826	0.04822695035460993	0.03645705044250927	0.075	0.09527778	0.0	-1
3823	0.0	0.0	0.0	0.0	0.07375886524822696	0.03758135234912299	0.03205128	0.158653845	0.0	-1
3824	0.2222222222222222	0.015438338540709428	0.0	0.0	0.05815602836879433	0.02488539818965904	0.0	0.095238095	0.0	-1
3825	0.6296296296296295	0.3149543588678551	0.0	0.0	0.11063829787234043	0.1092526724331451	0.05747126500000001	0.130779055	0.0	-1
3826	0.25925925925925924	0.09973656802058445	0.0	0.0	0.07659574468085106	0.08131379143377163	0.017857145	0.05357143000000001	0.02726952388370351	1
3827	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
3828	0.14814814814814814	0.02778900937327697	0.0	0.0	0.13333333333333333	0.03651054080679128	0.053763439999999996	0.077530295	0.0	-1
3829	0.0	0.0	0.125	0.08715589363640505	0.08085106382978724	0.030470641652073176	0.0	0.047509579999999996	0.0	1
3830	0.0	0.0	0.0	0.0	0.08368794326241136	0.05963985210561061	0.01754386	0.08310841	0.007713525046330797	-1
3831	0.0	0.0	0.0	0.0	0.009929078014184398	0.0008802157600066232	0.0	0.214285715	0.0	-1
3832	0.0	0.0	0.0	0.0	0.019858156028368795	0.020268126052784087	0.0	0.07142857	0.0	-1
3833	0.14814814814814814	0.02603688047417754	0.041666666666666664	0.013665558238054024	0.03829787234042553	0.026642557391766606	0.015625	0.0625	0.06510982796753298	1
3834	0.0	0.0	0.0	0.0	0.01843971631205674	0.004567856522981739	0.153846155	0.19230768999999998	0.0	-1
3835	0.2222222222222222	0.17412240396985845	0.041666666666666664	0.019313988976449686	0.06666666666666667	0.0486826846594949	0.037179485	0.10307759999999999	0.0	-1
3836	0.0	0.0	0.0	0.0	0.01843971631205674	0.011915727822089849	0.0	0.11996336999999999	0.0	-1
3837	0.037037037037037035	0.0	0.08333333333333333	0.004555186079351341	0.09787234042553192	0.030359033142823774	0.054347824999999995	0.163965745	0.0	-1
3838	0.0	0.0	0.0	0.0	0.04964539007092199	0.020793167033209284	0.058823530000000006	0.08508403499999999	0.014431257965711573	1
3839	0.0	0.0	0.0	0.0	0.05106382978723405	0.017512626059237226	0.02777778	0.044753085	0.0	-1
3840	0.0	0.0	0.0	0.0	0.03546099290780142	0.031138597666815142	0.0	0.04347826	0.0	-1
3841	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.04822695035460993	0.015124048084354266	0.03125	0.184151785	0.0	-1
3842	0.1111111111111111	0.014703179562580406	0.0	0.0	0.014184397163120569	0.009813633605758241	0.0	0.09090909	0.0	-1
3843	0.07407407407407407	0.01962874471604484	0.0	0.0	0.00425531914893617	0.0015380612227484155	0.0	0.2	0.0	-1
3844	0.0	0.0	0.0	0.0	0.011347517730496455	0.003671426262132889	0.0	0.25	0.0	-1
3845	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3846	0.0	0.0	0.0	0.0	0.021276595744680854	0.01101813938260941	0.066666665	0.066666665	0.0	-1
3847	0.14814814814814814	0.027200882190773754	0.0	0.0	0.052482269503546106	0.05830383479768907	0.025641025	0.098076925	0.0	-1
3848	0.0	0.0	0.041666666666666664	0.031203024643556686	0.0822695035460993	0.024701486418361854	0.001046245	0.17475131499999996	0.0	-1
3849	0.3333333333333333	0.08366109171108252	0.0	0.0	0.07659574468085106	0.04482293320108058	0.032786885	0.11111111000000001	0.1166433122578225	1
3850	0.0	0.0	0.0	0.0	0.024113475177304965	0.01985118174541253	0.11764706000000001	0.38235294	0.0	-1
3851	0.0	0.0	0.0	0.0	0.019858156028368795	0.005528372668883892	0.0	0.01923077	0.0	-1
3852	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3853	0.4444444444444444	0.15377075291306744	0.08333333333333333	0.0387190816744864	0.18014184397163122	0.16054787371933082	0.02173913	0.07927888000000001	0.006416068881888132	-1
3854	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.01702127659574468	0.007088053225316492	0.0	0.1	0.0	-1
3855	0.2222222222222222	0.02095203087667708	0.0	0.0	0.11347517730496455	0.04593068969205345	0.037974684999999994	0.16749721999999997	0.0	-1
3856	0.0	0.0	0.0	0.0	0.03404255319148936	0.008984793461557571	0.125	0.19047619	0.0	-1
3857	0.07407407407407407	0.03207131042087851	0.0	0.0	0.07943262411347518	0.048527298596257984	0.163690475	0.31607143	0.0	-1
3858	0.037037037037037035	0.0	0.0	0.0	0.024113475177304965	0.030442725331281697	0.229166665	0.5	0.0	-1
3859	0.0	0.0	0.0	0.0	0.021276595744680854	0.00704558667626373	0.0	0.2	0.0	-1
3860	0.5555555555555556	0.06955129046131224	0.3333333333333333	0.11889035667107001	0.1375886524822695	0.04335729823895062	0.01126126	0.051510335	0.008027828222217977	-1
3861	0.2222222222222222	0.023984561661459288	0.0	0.0	0.029787234042553193	0.01921032290182857	0.0	0.041666665	0.0	-1
3862	0.0	0.0	0.0	0.0	0.012765957446808512	0.003972552706345681	0.0	0.11111111000000001	0.0	-1
3863	0.07407407407407407	0.012865282117257857	0.0	0.0	0.028368794326241138	0.022679067903433613	0.0	0.04761905	0.16597986391515707	1
3864	0.2222222222222222	0.054478343429516636	0.08333333333333333	0.0635448458069512	0.13900709219858157	0.08603767771251014	0.025	0.06714966	0.0	-1
3865	0.2222222222222222	0.02928383263003124	0.16666666666666666	0.10021409374572951	0.15886524822695036	0.08237769728968536	0.042016805	0.107077375	0.0	-1
3866	0.0	0.0	0.0	0.0	0.02269503546099291	0.023418371930702526	0.0	0.125	0.0	-1
3867	0.07407407407407407	0.005146112846903143	0.0	0.0	0.0822695035460993	0.04184509048186939	0.068965515	0.134099615	0.0	-1
3868	0.0	0.0	0.0	0.0	0.01843971631205674	0.006180041178151765	0.0	0.07692307500000001	0.0	-1
3869	0.0	0.0	0.0	0.0	0.01843971631205674	0.007250198233738765	0.0	0.07692307500000001	0.0	-1
3870	0.0	0.0	0.0	0.0	0.021276595744680854	0.0017372679473814932	0.4	0.6	0.0	-1
3871	0.0	0.0	0.0	0.0	0.015602836879432626	0.010678406983238244	0.18181818	0.272727275	0.0	-1
3872	0.0	0.0	0.0	0.0	0.014184397163120569	0.005667354104674412	0.025	0.325	0.0	-1
3873	0.0	0.0	0.0	0.0	0.007092198581560284	0.0031965730231819475	0.1	0.5	0.0	-1
3874	0.25925925925925924	0.13110641426208416	0.0	0.0	0.1021276595744681	0.037901588740756983	0.026666665000000006	0.038666665	0.0	-1
3875	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0032197365958137004	0.0	0.5	0.0	-1
3876	0.037037037037037035	0.007057526190038595	0.0	0.0	0.059574468085106386	0.05089036907196187	0.0	0.06818182	0.0	-1
3877	0.07407407407407407	0.013968020584451386	0.0	0.0	0.015602836879432626	0.01651562728644006	0.0	0.083333335	0.3150675062165483	1
3878	0.0	0.0	0.0	0.0	0.04680851063829788	0.015192408199851157	0.0	0.07575757500000001	0.0	-1
3879	0.07407407407407407	0.015952949825399743	0.08333333333333333	0.0073794014485491725	0.04397163120567376	0.029644894685656537	0.034285715	0.14761905	0.0	-1
3880	0.0	0.0	0.0	0.0	0.03262411347517731	0.016747263012757595	0.07936508	0.13038549	0.0	-1
3881	0.1111111111111111	0.006984010292225693	0.0	0.0	0.011347517730496455	0.007968268985323115	0.0	0.037037034999999996	0.0	-1
3882	0.2962962962962963	0.033449733504870426	0.0	0.0	0.06382978723404256	0.06966878785986633	0.063829785	0.06453900500000001	0.0	-1
3883	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.028368794326241138	0.010921109750327916	0.0	0.022727275	0.09110508233052973	1
3884	0.1111111111111111	0.008821907737548245	0.0	0.0	0.04964539007092199	0.012260285964987178	0.0	0.10810811000000002	0.0	-1
3885	0.48148148148148145	0.1156444456166146	0.0	0.0	0.5078014184397164	0.226092463054851	0.0041547749999999994	0.020471055	0.0	-1
3886	0.2222222222222222	0.09755559639772099	0.0	0.0	0.00851063829787234	0.0037432333372913237	0.0	0.11111111000000001	0.0	-1
3887	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
3888	0.1111111111111111	0.034478956074251055	0.0	0.0	0.056737588652482275	0.012199915442860577	0.07804878	0.10206155500000001	0.006416519430080565	-1
3889	0.18518518518518517	0.031305519819886045	0.16666666666666666	0.1667046265658452	0.04397163120567376	0.012478679848178107	0.07017544	0.14849624	0.0	-1
3890	0.07407407407407407	0.013982723764013967	0.0	0.0	0.011347517730496455	0.020536128588133473	0.0	0.153846155	0.0	-1
3891	0.0	0.0	0.0	0.0	0.005673758865248227	0.00016214500842227269	0.5	0.75	0.0	-1
3892	0.0	0.0	0.0	0.0	0.05390070921985816	0.027471679221224975	0.0	0.047506925	0.0	-1
3893	0.1111111111111111	0.00428842737364455	0.0	0.0	0.055319148936170216	0.01290779054642798	0.14473683999999998	0.260380115	0.0	-1
3894	0.1111111111111111	0.029563893192427863	0.0	0.0	0.08652482269503546	0.13667321769716834	0.0	0.036065575	0.0	-1
3895	0.037037037037037035	0.019812534460577097	0.0	0.0	0.04822695035460993	0.009787143980365008	0.0	0.03007519	0.10038715195520816	1
3896	0.0	0.0	0.0	0.0	0.014184397163120569	0.00981749419965263	0.0	0.05	0.0	-1
3897	0.0	0.0	0.0	0.0	0.007092198581560284	0.0017835950926449995	0.0	0.2	0.0	-1
3898	0.0	0.0	0.0	0.0	0.009929078014184398	0.008725717810381445	0.0	0.0	0.1483990549136898	1
3899	0.25925925925925924	0.0363168535195736	0.0	0.0	0.007092198581560284	0.0016075519406436752	0.11111111000000001	0.166666665	0.0	-1
3900	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3901	0.1111111111111111	0.011211174416467561	0.0	0.0	0.03262411347517731	0.009791944077183557	0.041666665	0.0625	0.0	-1
3902	0.14814814814814814	0.044293328432273474	0.0	0.0	0.09361702127659575	0.09174271485685313	0.01470588	0.06831532	0.0	-1
3903	0.0	0.0	0.0	0.0	0.009929078014184398	0.0009091702257963147	0.142857145	0.17142857	0.0	-1
3904	0.0	0.0	0.0	0.0	0.02269503546099291	0.01262028648809477	0.023809525	0.214285715	0.0	-1
3905	0.18518518518518517	0.046756111009005695	0.08333333333333333	0.015032114061859427	0.13191489361702127	0.06301106442931095	0.035714285	0.17350988	0.0	-1
3906	0.07407407407407407	0.009924646204741774	0.0	0.0	0.025531914893617023	0.021198529554264964	0.10526316000000001	0.184210525	0.0	-1
3907	0.0	0.0	0.0	0.0	0.01843971631205674	0.03385163111130924	0.10989011000000001	0.23581973500000003	0.0	-1
3908	0.2962962962962963	0.3544385223304539	0.25	0.08298030642736755	0.19007092198581563	0.13642720031085662	0.14455288500000002	0.26715533	0.0	-1
3909	0.2222222222222222	0.07017944965998897	0.0	0.0	0.009929078014184398	0.013973576357896495	0.10931173999999999	0.17012263	0.0	-1
3910	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3911	0.0	0.0	0.041666666666666664	0.029608709515783718	0.021276595744680854	0.04003409895165705	0.07142857	0.082142855	0.0	-1
3912	0.14814814814814814	0.016798382650248116	0.041666666666666664	0.0	0.01843971631205674	0.0021912739709638567	0.208333335	0.35335498	0.0	1
3913	0.37037037037037035	0.02231207498621577	0.041666666666666664	0.05022092652484854	0.10638297872340426	0.03672836298289702	0.025316455	0.10801688000000001	0.0	-1
3914	0.2962962962962963	0.029100042885498986	0.08333333333333333	0.020498337357081037	0.08794326241134752	0.08471153656439731	0.004761905	0.10448718000000001	0.024953636228407225	1
3915	0.0	0.0	0.0	0.0	0.04539007092198582	0.038408098870025845	0.0	0.073958335	0.05419425119010249	-1
3916	0.0	0.0	0.0	0.0	0.021276595744680854	0.0033297635658145284	0.4	0.45777777999999997	0.0	-1
3917	0.25925925925925924	0.06872861257121853	0.08333333333333333	0.018220744317405363	0.04964539007092199	0.02956035700363398	0.0	0.043408825	0.0	-1
3918	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00032429001684454537	0.0	0.5	0.0	-1
3919	0.0	0.0	0.0	0.0	0.021276595744680854	0.004074858486241377	0.066666665	0.133333335	0.0	-1
3920	0.07407407407407407	0.05734240029406359	0.041666666666666664	0.09155924019496196	0.019858156028368795	0.023929514774497743	0.0625	0.061458334999999996	0.0	-1
3921	0.0	0.0	0.0	0.0	0.021276595744680854	0.03490557366605401	0.02222222	0.165079365	0.0	-1
3922	0.037037037037037035	0.0	0.0	0.0	0.009929078014184398	0.0025653656689666716	0.0	0.142857145	0.0	-1
3923	0.1111111111111111	0.022569380628560926	0.041666666666666664	0.0	0.02695035460992908	0.008839219316277038	0.20454545500000001	0.28409091000000003	0.023027666540730244	1
3924	0.14814814814814814	0.07785333578386326	0.0	0.0	0.021276595744680854	0.011880596402826238	0.0	0.03125	0.0	-1
3925	0.3333333333333333	0.11367395699319977	0.0	0.0	0.0822695035460993	0.036419478594938395	0.019354839999999998	0.08901689499999998	0.0	-1
3926	0.037037037037037035	0.10806836978496599	0.0	0.0	0.01702127659574468	0.021681103983321036	0.0	0.18181818	0.07250538166771434	1
3927	0.037037037037037035	0.006689946700974085	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	-1
3928	0.037037037037037035	0.25804080132328616	0.0	0.0	0.05390070921985816	0.05080120770920629	0.061403509999999994	0.078070175	0.02513455848904133	1
3929	0.0	0.0	0.0	0.0	0.007092198581560284	0.001082897020534464	0.0	0.2	0.0	-1
3930	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.009929078014184398	0.0008107250421113634	0.57142857	0.61904762	0.0	-1
3931	0.07407407407407407	0.041812166881088034	0.16666666666666666	0.05693982599189176	0.028368794326241138	0.021624353230373237	0.041666665	0.177083335	0.16855638425714772	-1
3932	0.0	0.0	0.0	0.0	0.028368794326241138	0.016023401368015305	0.0	0.016666665	0.0	-1
3933	0.1111111111111111	0.01911413343135453	0.0	0.0	0.08510638297872342	0.07995489692446679	0.033333335	0.05782966999999999	0.0	-1
3934	0.037037037037037035	0.011867566362800955	0.0	0.0	0.011347517730496455	0.028634808487373358	0.0	0.142857145	0.0	-1
3935	0.0	0.0	0.0	0.0	0.04822695035460993	0.029332804134955665	0.029411765000000003	0.13235294	0.0	-1
3936	0.0	0.0	0.0	0.0	0.012765957446808512	0.010284626248498439	0.0	0.22222222000000003	0.0	-1
3937	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003544026612658246	0.0	0.25	0.0	-1
3938	0.0	0.0	0.0	0.0	0.005673758865248227	0.003636680903185259	0.0	0.25	0.0	-1
3939	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3940	0.0	0.0	0.0	0.0	0.01702127659574468	0.008084086848481881	0.333333335	0.444444445	0.0	-1
3941	0.2222222222222222	0.06436316853519573	0.0	0.0	0.00425531914893617	0.0006393146046363896	0.0	0.055555555000000006	0.0	-1
3942	0.0	0.0	0.0	0.0	0.009929078014184398	0.0044242423726648696	0.0	0.142857145	0.0	-1
3943	0.0	0.0	0.0	0.0	0.03404255319148936	0.014144449567264135	0.0	0.10416666499999999	0.0	1
3944	0.0	0.0	0.0	0.0	0.012765957446808512	0.009010629753752011	0.61111111	0.61111111	0.0	-1
3945	0.037037037037037035	0.025730564234515713	0.0	0.0	0.01702127659574468	0.03808631823249521	0.0	0.07692307500000001	0.0	-1
3946	0.037037037037037035	0.0	0.0	0.0	0.00425531914893617	0.0005095985978985714	0.333333335	0.5	0.0	-1
3947	0.1111111111111111	0.09483550817864363	0.08333333333333333	0.01577233179975402	0.03546099290780142	0.03161393347247472	0.148809525	0.17857142999999998	0.008809437322994476	-1
3948	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
3949	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013666507852734412	0.0	0.5	0.0	-1
3950	0.14814814814814814	0.009557066715677265	0.0	0.0	0.33333333333333337	0.23271996010784343	0.038354255	0.112638445	0.0	1
3951	0.07407407407407407	0.0031244256570483364	0.0	0.0	0.06382978723404256	0.01964746109368627	0.02173913	0.11231883999999999	0.0	-1
3952	0.0	0.0	0.0	0.0	0.011347517730496455	0.0016330318705386035	0.375	0.4	0.0	-1
3953	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00016214500842227269	0.0	0.5	0.0	-1
3954	0.0	0.0	0.0	0.0	0.011347517730496455	0.0038490136530817823	0.0	0.125	0.0	-1
3955	0.1111111111111111	0.10416283771365557	0.16666666666666666	0.2687559786817291	0.15602836879432624	0.12605814082488465	0.027046784999999997	0.14711165	0.02569083328303555	1
3956	0.1111111111111111	0.02352508730012865	0.0	0.0	0.03404255319148936	0.019274198209159436	0.0	0.049382715	0.0	-1
3957	0.2222222222222222	0.0649145377687925	0.08333333333333333	0.09310800346194141	0.06382978723404256	0.018284552117190402	0.0	0.021276595000000002	0.0	-1
3958	0.07407407407407407	0.07645653372541812	0.041666666666666664	0.022775930396756707	0.04255319148936171	0.03385742200446718	0.0	0.10625000000000001	0.0	-1
3959	0.0	0.0	0.0	0.0	0.01702127659574468	0.005420275995830259	0.07692307500000001	0.26923077000000006	0.0	-1
3960	0.07407407407407407	0.01632052931446425	0.0	0.0	0.15460992907801419	0.04462929951620484	0.0	0.001310615	0.0	-1
3961	0.18518518518518517	0.03957605833486492	0.41666666666666663	0.23011281679041584	0.39858156028368796	0.347189328089565	0.04249457499999999	0.148485865	0.0	-1
3962	0.2962962962962963	0.1481345340929976	0.0	0.0	0.07375886524822696	0.03744503071688706	0.0	0.018429485	0.0	-1
3963	0.037037037037037035	0.0	0.0	0.0	0.04397163120567376	0.029695700113907656	0.15625	0.25	0.0	-1
3964	0.0	0.0	0.0	0.0	0.00425531914893617	0.0012160875631670451	0.0	0.416666665	0.0	-1
3965	0.1111111111111111	0.02609814372358022	0.125	0.11205757755204299	0.055319148936170216	0.03477624370341768	0.0	0.04878049000000001	0.0	-1
3966	0.0	0.0	0.0	0.0	0.014184397163120569	0.008952720822172628	0.0	0.05	0.0	-1
3967	0.0	0.0	0.0	0.0	0.02695035460992908	0.009751864077968115	0.0	0.052631580000000004	0.0	-1
3968	0.07407407407407407	0.006248851314096673	0.0	0.0	0.009929078014184398	0.025317784886506295	0.1875	0.5625	0.0	-1
3969	0.18518518518518517	0.06984010292225694	0.0	0.0	0.01702127659574468	0.007126659180474866	0.0	0.066666665	0.0	-1
3970	0.25925925925925924	0.04986828402867119	0.08333333333333333	0.0867383349428324	0.1872340425531915	0.170400560860696	0.02256138	0.08788515499999999	0.02541434687100687	-1
3971	0.0	0.0	0.0	0.0	0.028368794326241138	0.004571974491964353	0.125	0.2625	0.0	-1
3972	0.0	0.0	0.08333333333333333	0.023003689700724275	0.1347517730496454	0.10145327837747313	0.031572165	0.169544675	0.0	-1
3973	0.14814814814814814	0.02823010476015438	0.0	0.0	0.08368794326241136	0.0474920969005681	0.050278775	0.111689015	0.0	-1
3974	0.5555555555555556	0.09925258838448812	0.125	0.055573270168086365	0.09361702127659575	0.06440863005985306	0.0	0.082666665	0.0	-1
3975	0.037037037037037035	0.021503400110273845	0.041666666666666664	0.0	0.015602836879432626	0.023445396106494095	0.0	0.208333335	0.17378278721303775	1
3976	0.037037037037037035	0.03403786068737364	0.0	0.0	0.04255319148936171	0.026091281921118932	0.0	0.033333335	0.18571176673800324	1
3977	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003601935544237629	0.5	0.75	0.0	-1
3978	0.0	0.0	0.0	0.0	0.00851063829787234	0.0018241313447505678	0.166666665	0.333333335	0.0	-1
3979	0.1111111111111111	0.022146664216136737	0.0	0.0	0.011347517730496455	0.0030479400980227447	0.1	0.066666665	0.0	-1
3980	0.0	0.0	0.0	0.0	0.00851063829787234	0.001177481608703578	0.166666665	0.25	0.0	-1
3981	0.0	0.0	0.0	0.0	0.00851063829787234	0.0007952826602796494	0.166666665	0.25	0.0	-1
3982	0.2962962962962963	0.06726704649880536	0.16666666666666666	0.26032888443492913	0.019858156028368795	0.007727367829952882	0.0	0.05	0.04266165514250504	1
3983	0.2222222222222222	0.10509097592354345	0.0	0.0	0.01843971631205674	0.0067475487076297195	0.0	0.0625	0.14682074154540917	1
3984	0.07407407407407407	0.01183605954787723	0.041666666666666664	0.0	0.028368794326241138	0.007937847494038865	0.0	0.045454545	0.0	-1
3985	0.0	0.0	0.0	0.0	0.015602836879432626	0.007562906464267434	0.18181818	0.386363635	0.0	-1
3986	0.0	0.0	0.0	0.0	0.0028368794326241137	0.000671743606320844	0.0	0.5	0.0	-1
3987	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003474535894762986	0.0	0.333333335	0.0	-1
3988	0.0	0.0	0.0	0.0	0.03120567375886525	0.014859817903585688	0.04761905	0.04761905	0.09542750613615324	-1
3989	0.07407407407407407	0.005146112846903143	0.0	0.0	0.011347517730496455	0.0013203236400099348	0.0	0.285714285	0.0	-1
3990	0.037037037037037035	0.027568461679838265	0.08333333333333333	0.01571539197376213	0.14184397163120568	0.10276232462367514	0.0	0.035753575	0.0	1
3991	0.0	0.0	0.041666666666666664	0.7875916731198469	0.02695035460992908	0.032454095547084415	0.1	0.25	0.0	-1
3992	0.0	0.0	0.0	0.0	0.02695035460992908	0.01248864018440976	0.052631580000000004	0.01973684	0.0	-1
3993	0.0	0.0	0.0	0.0	0.005673758865248227	0.0003937807347398051	0.0	0.375	0.0	-1
3994	0.0	0.0	0.0	0.0	0.009929078014184398	0.007325479844791963	0.0	0.07142857	0.0	-1
3995	0.0	0.0	0.0	0.0	0.007092198581560284	0.010788433953239073	0.0	0.106666665	0.0	-1
3996	0.1111111111111111	0.005329902591435397	0.0	0.0	0.03546099290780142	0.024107488216497188	0.0	0.12133333500000001	0.0	-1
3997	0.1111111111111111	0.02095203087667708	0.0	0.0	0.059574468085106386	0.08238163213209547	0.0	0.0484127	0.07458907475989926	-1
3998	0.07407407407407407	0.014703179562580406	0.041666666666666664	0.04266690961144262	0.07659574468085106	0.04796351127552613	0.018867925	0.08081761	0.0	-1
3999	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4000	0.037037037037037035	0.015070759051644917	0.0	0.0	0.060992907801418444	0.025184594343873712	0.0	0.06818182	0.0	-1
4001	0.14814814814814814	0.03060099246462047	0.0	0.0	0.21560283687943263	0.09977499417460471	0.013157895000000001	0.02985518	0.0008439542763365032	1
4002	0.037037037037037035	0.011027384671935305	0.0	0.0	0.02269503546099291	0.013842551004735738	0.0	0.0625	0.0	-1
4003	0.0	0.0	0.0	0.0	0.011347517730496455	0.019312628681724266	0.0625	0.1875	0.0	-1
4004	0.0	0.0	0.0	0.0	0.08652482269503546	0.10426928645697173	0.075	0.183391955	0.0	-1
4005	0.3333333333333333	0.0251424370520125	0.041666666666666664	0.0027331116476108047	0.04255319148936171	0.01688315597296933	0.18686868500000003	0.31818182	0.0	-1
4006	0.0	0.0	0.0	0.0	0.012765957446808512	0.0026174837073881163	0.11111111000000001	0.27777778	0.0	-1
4007	0.2222222222222222	0.20056974820804996	0.125	0.09308370915136882	0.09787234042553192	0.027389357227578934	0.00342466	0.014990435	0.054497709793840464	1
4008	0.0	0.0	0.0	0.0	0.021276595744680854	0.018608070013402984	0.0	0.19444444499999997	0.0	-1
4009	0.0	0.0	0.041666666666666664	0.06445588302282147	0.060992907801418444	0.07051100892128367	0.0	0.022727275	0.010892254542438988	1
4010	0.3333333333333333	0.07911535868406543	0.20833333333333331	0.20498337357081034	0.04964539007092199	0.04573305477796845	0.023809525	0.09433106499999999	0.042373239256899675	-1
4011	0.0	0.0	0.0	0.0	0.03404255319148936	0.007547464081740812	0.0	0.10416666499999999	0.0	-1
4012	0.07407407407407407	0.004778533357838633	0.0	0.0	0.03262411347517731	0.01021513553060318	0.333333335	0.507246375	0.0	-1
4013	0.18518518518518517	0.01726092017276236	0.0	0.0	0.04255319148936171	0.013569220847681049	0.0	0.010416664999999999	0.0	-1
4014	0.0	0.0	0.0	0.0	0.052482269503546106	0.01184044621103665	0.09009009	0.18468468500000002	0.0	-1
4015	0.1111111111111111	0.13107884580040433	0.0	0.0	0.055319148936170216	0.013649159860996308	0.006410255	0.050666104999999996	0.0	-1
4016	0.1111111111111111	0.3216320529314464	0.0	0.0	0.04822695035460993	0.01808592448187312	0.0	0.07837838	0.0	-1
4017	0.07407407407407407	0.0033082154015805915	0.0	0.0	0.07092198581560284	0.01938327757825111	0.0	0.031699345000000004	0.0	-1
4018	0.18518518518518517	0.04822642896526373	0.125	0.012299002414248621	0.029787234042553193	0.020695493967839936	0.08695652	0.10326086999999999	0.019602512467820098	1
4019	0.0	0.0	0.0	0.0	0.009929078014184398	0.0235805169391248	0.0	0.142857145	0.0	-1
4020	0.0	0.0	0.0	0.0	0.011347517730496455	0.0167750592999157	0.11111111000000001	0.1984127	0.014075247735599566	1
4021	0.0	0.0	0.0	0.0	0.00851063829787234	0.001158178631587662	0.0	0.166666665	0.0	-1
4022	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
4023	0.0	0.0	0.0	0.0	0.019858156028368795	0.009365942412183175	0.0	0.166666665	0.0	-1
4024	0.0	0.0	0.0	0.0	0.012765957446808512	0.0016156591910647885	0.444444445	0.61111111	0.0	-1
4025	0.14814814814814814	0.03756662378239294	0.0	0.0	0.014184397163120569	0.005244232843828934	0.07692307500000001	0.38461538500000003	0.0	-1
4026	0.14814814814814814	0.11633890828891746	0.0	0.0	0.011347517730496455	0.006918738539871664	0.0	0.010416664999999999	0.0	-1
4027	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.012765957446808512	0.003089248470760277	0.272727275	0.21212121	0.013158666592728541	1
4028	0.0	0.0	0.0	0.0	0.03687943262411348	0.015019260494428801	0.0	0.09000000000000001	0.0	-1
4029	0.0	0.0	0.0	0.0	0.012765957446808512	0.006248373717415437	0.11111111000000001	0.24074073999999998	0.0	-1
4030	0.037037037037037035	0.01231391288366109	0.0	0.0	0.021276595744680854	0.01645192746170274	0.0	0.055555555000000006	0.0	-1
4031	0.0	0.0	0.0	0.0	0.07517730496453902	0.036056417158587095	0.0	0.13207547	0.0	-1
4032	0.1111111111111111	0.08380812350670833	0.041666666666666664	0.12185122762264837	0.03262411347517731	0.029331283307430955	0.01098901	0.18882784	0.0	-1
4033	0.0	0.0	0.0	0.0	0.021276595744680854	0.01700785320486482	0.0	0.07692307500000001	0.11167909721358399	1
4034	0.0	0.0	0.125	0.020042818749145902	0.07375886524822696	0.028175342485431673	0.254545455	0.36612553999999997	0.0	-1
4035	0.2962962962962963	0.05899650799485388	0.08333333333333333	0.6682457978408417	0.03687943262411348	0.016700935867494087	0.0	0.15514593	0.0	-1
4036	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015751229389592205	0.0	0.25	0.0	-1
4037	0.48148148148148145	0.16469844557985663	0.08333333333333333	0.22980913770327516	0.24255319148936172	0.12373480752752124	0.047009255	0.08199399499999999	0.03343679805076674	1
4038	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4039	0.0	0.0	0.0	0.0	0.03262411347517731	0.025648279428425264	0.29090909	0.346969695	0.10791142803579012	-1
4040	0.48148148148148145	0.0795196961220364	0.041666666666666664	0.004099667471416207	0.08368794326241136	0.0228234190769372	0.0	0.022727275	0.4622653246610506	1
4041	0.0	0.0	0.0	0.0	0.03829787234042553	0.009121557529612558	0.0	0.160969695	0.0	-1
4042	0.07407407407407407	0.013600441095386877	0.0	0.0	0.03546099290780142	0.02611113724914384	0.013333335000000002	0.13999999999999999	0.05130829281705857	-1
4043	0.0	0.0	0.0	0.0	0.00851063829787234	0.018878311694878892	0.25	0.22222222000000003	0.0	-1
4044	0.037037037037037035	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
4045	0.14814814814814814	0.07002389266678918	0.0	0.0	0.04113475177304965	0.020105784506080752	0.06451613	0.096774195	0.0	-1
4046	0.25925925925925924	0.05510629174784046	0.0	0.0	0.04397163120567376	0.0356670761163229	0.0	0.058641975000000006	0.052825913121173414	-1
4047	0.0	0.0	0.0	0.0	0.04255319148936171	0.038967499149082686	0.0	0.07142857	0.11370229820148818	1
4048	0.0	0.0	0.08333333333333333	0.0022775930396756704	0.01843971631205674	0.008206467723114192	0.17647058999999998	0.18823529499999997	0.1900474059642073	-1
4049	0.07407407407407407	0.05337254181216687	0.0	0.0	0.019858156028368795	0.00617679827798332	0.0625	0.145833335	0.0	-1
4050	0.037037037037037035	0.0004901059852968204	0.0	0.0	0.04539007092198582	0.00915475864961262	0.030303029999999998	0.055555555000000006	0.0	-1
4051	0.1111111111111111	0.04392574894320896	0.0	0.0	0.03404255319148936	0.008058992978902935	0.0	0.041666665	0.0	-1
4052	0.0	0.0	0.0	0.0	0.02269503546099291	0.014945137062007193	0.0625	0.25	0.0	-1
4053	0.0	0.0	0.0	0.0	0.014184397163120569	0.004032391934872258	0.3	0.35000000000000003	0.0	-1
4054	0.2962962962962963	0.07400600378606874	0.08333333333333333	0.0022775930396756704	0.1645390070921986	0.07792669802569352	0.074786325	0.12431827499999999	0.0	-1
4055	0.07407407407407407	0.01549960179011211	0.0	0.0	0.024113475177304965	0.011362504494190573	0.0	0.05875	0.06499932767308653	-1
4056	0.037037037037037035	0.04833670281198309	0.041666666666666664	0.008654853550767548	0.08794326241134752	0.0353235911417456	0.0	0.016333105	0.23210766286028403	1
4057	0.4444444444444444	0.08279727991178092	0.041666666666666664	0.0	0.18297872340425533	0.07799270526655498	0.007142855	0.09228414499999998	0.002861811785124064	1
4058	0.0	0.0	0.08333333333333333	0.03849132237051883	0.059574468085106386	0.06398724606000589	0.022727275	0.125757575	0.0	-1
4059	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.028368794326241138	0.02055960100762819	0.0	0.080701755	0.09468436012990059	1
4060	0.0	0.0	0.08333333333333333	0.013665558238054024	0.015602836879432626	0.025825453194406742	0.0	0.153846155	0.0	-1
4061	0.37037037037037035	0.05728573177724683	0.16666666666666666	0.07077620370792147	0.18156028368794327	0.10173154408960275	0.04379562	0.11205762500000001	0.0	-1
4062	0.0	0.0	0.0	0.0	0.03262411347517731	0.021849039884901247	0.04347826	0.23188406	0.0	-1
4063	0.4074074074074074	0.1329167432457269	0.16666666666666666	0.051291395253496096	0.01702127659574468	0.00342203179602556	0.285714285	0.27777778	0.0	-1
4064	0.07407407407407407	0.04741775408932181	0.0	0.0	0.04397163120567376	0.020075868399940536	0.059139785	0.17050691	0.05006439776102947	1
4065	0.0	0.0	0.0	0.0	0.011347517730496455	0.009566555496914089	0.0	0.0625	0.0	-1
4066	0.2222222222222222	0.04589638342216504	0.125	0.1106910217282376	0.03546099290780142	0.045659905674902454	0.035714285	0.151190475	0.06882115899520444	1
4067	0.0	0.0	0.20833333333333331	0.02452208505898966	0.0028368794326241137	0.000721931347100188	0.0	0.166666665	0.0	-1
4068	0.0	0.0	0.08333333333333333	0.04054115610622694	0.26666666666666666	0.1326965472720066	0.017048795	0.0819056	0.0	-1
4069	0.07407407407407407	0.008178643631685351	0.0	0.0	0.03829787234042553	0.06852286662651749	0.03846154	0.16615492499999998	0.02175171261407168	1
4070	0.0	0.0	0.0	0.0	0.021276595744680854	0.008767412241118601	0.02222222	0.18888888999999998	0.0	-1
4071	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008107250421113634	0.333333335	0.5	0.0	-1
4072	0.037037037037037035	0.036022789928321995	0.0	0.0	0.055319148936170216	0.05920596294995174	0.026315790000000002	0.028340079999999997	0.0	-1
4073	0.0	0.0	0.0	0.0	0.028368794326241138	0.00971943507628366	0.19047619	0.34126984	0.0	-1
4074	0.0	0.0	0.08333333333333333	0.020839976313032384	0.059574468085106386	0.04474347385439466	0.0	0.041666665	0.0	-1
4075	0.037037037037037035	0.01047601543833854	0.041666666666666664	0.0	0.4468085106382979	0.2601884641823499	0.015822785	0.096262915	0.0	-1
4076	0.0	0.0	0.0	0.0	0.0014184397163120568	0.011674440606403633	0.0	0.5	0.0	-1
4077	0.18518518518518517	0.02766035655210439	0.0	0.0	0.04964539007092199	0.013272175604912033	0.027027025000000003	0.07207206999999999	0.0	-1
4078	0.1111111111111111	0.03183238375298658	0.0	0.0	0.04964539007092199	0.013806261406840537	0.0	0.026315790000000002	0.0	-1
4079	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00041694430737155837	0.5	0.75	0.0	-1
4080	0.07407407407407407	0.016357287263370702	0.0	0.0	0.19432624113475178	0.16242915124237756	0.041605840000000005	0.0982273	0.0	1
4081	0.0	0.0	0.0	0.0	0.015602836879432626	0.01740742483276256	0.09090909	0.12121211999999999	0.0	-1
4082	0.07407407407407407	0.005881271825032163	0.0	0.0	0.014184397163120569	0.009242265480069543	0.07692307500000001	0.23076923	0.0	-1
4083	0.0	0.0	0.0	0.0	0.007092198581560284	0.003381881604235973	0.733333335	0.9333333349999999	0.0	-1
4084	0.0	0.0	0.041666666666666664	0.025509042044367512	0.011347517730496455	0.011520016788086495	0.15	0.3	0.0	-1
4085	0.07407407407407407	0.01587943392758684	0.041666666666666664	0.01466769917551132	0.2865248226950355	0.32064078892897274	0.0902439	0.250778165	0.0	-1
4086	0.0	0.0	0.0	0.0	0.011347517730496455	0.0041926066463473365	0.0	0.03125	0.0	-1
4087	0.037037037037037035	0.011854438522330453	0.0	0.0	0.025531914893617023	0.010066502605443978	0.058823530000000006	0.058823530000000006	0.0	-1
4088	0.2962962962962963	0.05899650799485388	0.08333333333333333	0.0022775930396756704	0.07943262411347518	0.02703933470524348	0.023809525	0.09457672	0.0	-1
4089	0.18518518518518517	0.042626968094100354	0.041666666666666664	0.0	0.012765957446808512	0.004199555718136863	0.0	0.083333335	0.0	-1
4090	0.0	0.0	0.0	0.0	0.029787234042553193	0.03386128258446342	0.10526316000000001	0.184210525	0.06585305974799793	1
4091	0.0	0.0	0.0	0.0	0.03546099290780142	0.014581468971688666	0.0	0.07238095	0.0	-1
4092	0.2222222222222222	0.09631317772468295	0.0	0.0	0.03546099290780142	0.015947038789467172	0.0	0.12952381000000002	0.006548003137513987	-1
4093	0.0	0.0	0.0	0.0	0.03829787234042553	0.004406869693191054	0.08	0.2	0.0	-1
4094	0.3333333333333333	0.1827482693254916	0.0	0.0	0.028368794326241138	0.027105240582311108	0.060606059999999996	0.11742424	0.0	-1
4095	0.37037037037037035	0.029002021687189856	0.0	0.0	0.021276595744680854	0.01664997600770423	0.0	0.07894736999999999	0.0	-1
4096	0.37037037037037035	0.06444893707039148	0.0	0.0	0.124822695035461	0.06111116645145986	0.02197802	0.11232369499999999	0.022876351196874884	-1
4097	0.07407407407407407	0.013784230839919132	0.0	0.0	0.00425531914893617	0.0010481516615868341	0.0	0.1	0.0	-1
4098	0.25925925925925924	0.028781473993751146	0.20833333333333331	0.054662232952216096	0.12340425531914895	0.03157805291315956	0.021505375	0.04045059	0.08516408915992586	1
4099	0.0	0.0	0.0	0.0	0.014184397163120569	0.03837431866765906	0.3	0.5	0.0	-1
4100	0.0	0.0	0.0	0.0	0.012765957446808512	0.006373843069942886	0.11111111000000001	0.166666665	0.0	-1
4101	0.07407407407407407	0.014795074434846534	0.0	0.0	0.03262411347517731	0.01774908752908092	0.041666665	0.125	0.06656144961773464	1
4102	0.4444444444444444	0.09972431538320162	0.125	0.28595180613128046	0.056737588652482275	0.03147638011726409	0.082857145	0.09879120999999999	0.027828758203144847	-1
4103	0.037037037037037035	0.023304539606689944	0.0	0.0	0.00425531914893617	0.0027888941448630904	0.0	0.0	0.11690797783623878	1
4104	0.1111111111111111	0.040323469950376764	0.0	0.0	0.02269503546099291	0.019742312954043287	0.058823530000000006	0.21568627499999998	0.0	-1
4105	0.0	0.0	0.0	0.0	0.028368794326241138	0.023317996457019454	0.0	0.02777778	0.0	-1
4106	0.0	0.0	0.041666666666666664	0.0	0.06524822695035462	0.050586636725828006	0.0	0.05319149000000001	0.0	1
4107	0.18518518518518517	0.047601543833854065	0.0	0.0	0.04680851063829788	0.022746628324381683	0.0	0.029411765000000003	0.0	-1
4108	0.0	0.0	0.0	0.0	0.01702127659574468	0.011705325369140521	0.416666665	0.61706349	0.0	-1
4109	0.14814814814814814	0.07480242602462782	0.0	0.0	0.011347517730496455	0.0068691574639464245	0.0	0.1	0.0	-1
4110	0.07407407407407407	0.009005697482080499	0.041666666666666664	0.32341821163394524	0.09361702127659575	0.10578694379196818	0.032352940000000004	0.09070961500000001	0.0	-1
4111	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007875614694796102	0.5	0.625	0.0	-1
4112	0.0	0.0	0.0	0.0	0.019858156028368795	0.011649346736824686	0.0	0.10714285500000001	0.0	-1
4113	0.0	0.0	0.0	0.0	0.028368794326241138	0.01010163402470759	0.2	0.35000000000000003	0.0	-1
4114	0.1111111111111111	0.019665502664951293	0.0	0.0	0.03687943262411348	0.025411597355664894	0.0	0.098029555	0.0	-1
4115	0.4074074074074074	0.12304723396434478	0.0	0.0	0.028368794326241138	0.013869850928961343	0.0	0.03846154	0.07351078999882493	1
4116	0.0	0.0	0.0	0.0	0.005673758865248227	0.0033239726726565903	0.166666665	0.291666665	0.0	-1
4117	0.0	0.0	0.0	0.0	0.01843971631205674	0.022528890741643205	0.0	0.03846154	0.0	-1
4118	0.14814814814814814	0.0650297126631134	0.041666666666666664	0.01858515920375347	0.1021276595744681	0.03586171445167083	0.0	0.039439409999999994	0.005229776414472675	1
4119	0.0	0.0	0.0	0.0	0.029787234042553193	0.009261982093039751	0.0	0.119668295	0.0	-1
4120	0.0	0.0	0.0	0.0	0.00425531914893617	0.0014593050758004542	0.0	0.333333335	0.0	-1
4121	0.0	0.0	0.0	0.0	0.014184397163120569	0.005871965662149447	0.0	0.11111111000000001	0.1757721756913307	1
4122	0.1111111111111111	0.4506524535930895	0.20833333333333331	0.0013665558238054024	0.03404255319148936	0.07482413049372091	0.18095238	0.48	0.0	-1
4123	0.2222222222222222	0.11992280830729644	0.16666666666666666	0.042818749145902606	0.18156028368794327	0.11725895594507567	0.004273505	0.08959234999999999	0.0	-1
4124	0.0	0.0	0.0	0.0	0.00851063829787234	0.0017419006619078439	0.166666665	0.25	0.0	-1
4125	0.0	0.0	0.0	0.0	0.00425531914893617	0.00750499753268805	0.0	0.333333335	0.0	-1
4126	0.25925925925925924	0.05760583227347913	0.0	0.0	0.07375886524822696	0.05408843118857402	0.035714285	0.05281920500000001	0.0	-1
4127	0.2222222222222222	0.023892666789193162	0.0	0.0	0.005673758865248227	0.0009265429052701297	0.0	0.07142857	0.0	-1
4128	0.3333333333333333	0.02355752078294431	0.041666666666666664	0.009565890766637816	0.0723404255319149	0.04479600832752488	0.056296294999999996	0.16066217	0.0	-1
4129	0.37037037037037035	0.14409115971328798	0.08333333333333333	0.08799101111465402	0.15035460992907804	0.08597404026727391	0.00877193	0.062865495	0.002351008203677584	1
4130	0.0	0.0	0.0	0.0	0.014184397163120569	0.002446459330229124	0.11111111000000001	0.24074073999999998	0.0	-1
4131	0.0	0.0	0.0	0.0	0.03404255319148936	0.009988132518811997	0.0625	0.27777778	0.0	-1
4132	0.07407407407407407	0.08099001407829444	0.041666666666666664	0.03211406185942695	0.10638297872340426	0.08195252694909223	0.05857143000000001	0.136811805	0.015952289598428662	-1
4133	0.14814814814814814	0.055872082337805544	0.0	0.0	0.0028368794326241137	0.0010307789821130192	0.0	0.1	0.0	-1
4134	0.1111111111111111	0.023708877044660907	0.0	0.0	0.024113475177304965	0.006246829478467868	0.0	0.018518520000000004	0.0	-1
4135	0.1111111111111111	0.013784230839919132	0.0	0.0	0.025531914893617023	0.014071870373790095	0.0	0.052631580000000004	1.0	1
4136	0.037037037037037035	0.017092446241499724	0.08333333333333333	0.19063453742085362	0.124822695035461	0.048318577017222114	0.0	0.03136973	0.0	-1
4137	0.14814814814814814	0.030141518103289834	0.0	0.0	0.01843971631205674	0.0056055845768842845	0.0	0.09090909	0.08840023555716103	1
4138	0.0	0.0	0.0	0.0	0.01843971631205674	0.02069008913499798	0.0	0.041666665	0.0663084693728949	1
4139	0.0	0.0	0.0	0.0	0.028368794326241138	0.011890633950194546	0.0	0.076785715	0.0	-1
4140	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.021276595744680854	0.00976344586428399	0.0	0.166666665	0.0	-1
4141	0.18518518518518517	0.03786068737364455	0.0	0.0	0.02269503546099291	0.009242265480069543	0.10526316000000001	0.280701755	0.0	-1
4142	0.037037037037037035	0.0018378974453225508	0.041666666666666664	0.003188630255545939	0.04397163120567376	0.012996941948847327	0.171875	0.26253857999999997	0.0	-1
4143	0.0	0.0	0.0	0.0	0.00851063829787234	0.002293193690543571	0.333333335	0.416666665	0.0	-1
4144	0.0	0.0	0.0	0.0	0.01843971631205674	0.0	1.0	1.0	0.0	-1
4145	0.0	0.0	0.0	0.0	0.02269503546099291	0.012039266875353748	0.0625	0.2	0.0	-1
4146	0.1111111111111111	0.029994486307664027	0.0	0.0	0.012765957446808512	0.031182801476866216	0.0	0.083333335	0.0	-1
4147	0.4444444444444444	0.12712123995589045	0.0	0.0	0.07375886524822696	0.07546856915858632	0.0	0.01636905	0.0	-1
4148	0.07407407407407407	0.032990259143539785	0.041666666666666664	0.04054115610622694	0.06950354609929078	0.04874336995372635	0.048076925000000006	0.09770945	0.024822649632704943	-1
4149	0.0	0.0	0.0	0.0	0.009929078014184398	0.003636680903185259	0.0	0.07142857	0.0	-1
4150	0.037037037037037035	0.026686270906083435	0.0	0.0	0.0624113475177305	0.02911255717290327	0.0	0.0	0.0	-1
4151	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4152	0.07407407407407407	0.028303620657967283	0.0	0.0	0.060992907801418444	0.03723075513855055	0.011363635	0.079545455	0.0	-1
4153	0.0	0.0	0.0	0.0	0.011347517730496455	0.01565857509906519	0.0	0.25	0.0	-1
4154	0.0	0.0	0.08333333333333333	0.050501829681592496	0.09503546099290781	0.07560887680156429	0.06763285	0.10950631000000001	0.0	-1
4155	0.25925925925925924	0.07020768241132144	0.0	0.0	0.3361702127659575	0.20745521498464076	0.015471165	0.060548525	0.0	-1
4156	0.037037037037037035	0.0	0.08333333333333333	0.013787029868355121	0.04680851063829788	0.019348532219303483	0.02857143	0.142857145	0.005968250531853536	1
4157	0.0	0.0	0.0	0.0	0.019858156028368795	0.004620912134801741	0.0	0.0	0.0479940945679388	1
4158	0.0	0.0	0.0	0.0	0.012765957446808512	0.0038683166295027916	0.11111111000000001	0.333333335	0.0	-1
4159	0.0	0.0	0.0	0.0	0.00851063829787234	0.004308424509506103	0.0	0.36111111	0.0	-1
4160	0.037037037037037035	0.012130123139128837	0.041666666666666664	0.012299002414248621	0.025531914893617023	0.014613247354945041	0.0	0.0014619899999999998	0.0	-1
4161	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4162	0.0	0.0	0.041666666666666664	0.0	0.025531914893617023	0.0150099950653761	0.0	0.10526316000000001	0.0	-1
4163	0.18518518518518517	0.012375176133063773	0.0	0.0	0.005673758865248227	0.0005018774070985322	0.0	0.1	0.0	-1
4164	0.0	0.0	0.0	0.0	0.03120567375886525	0.02493906047397713	0.11904761999999999	0.182539685	0.029817780365014524	1
4165	0.1111111111111111	0.014078294431170738	0.0	0.0	0.025531914893617023	0.021523591689425112	0.0	0.054421769999999994	0.0	-1
4166	0.18518518518518517	0.038963425840838076	0.0	0.0	0.0624113475177305	0.014982777867533792	0.037037034999999996	0.14425926	0.0	-1
4167	0.18518518518518517	0.012130123139128837	0.0	0.0	0.07659574468085106	0.042506700025163845	0.018867925	0.056603775	0.0	-1
4168	0.3333333333333333	0.3190305528395515	0.0	0.0	0.19432624113475178	0.09055493632968797	0.0	0.025279720000000002	0.02744937055561787	-1
4169	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4170	0.037037037037037035	0.029773938614225323	0.0	0.0	0.021276595744680854	0.02118308717173834	0.0	0.07142857	0.15640101687039745	1
4171	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.0	0.5	0.0	-1
4172	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.052482269503546106	0.042351697110581836	0.0	0.069444445	0.022827298066489844	1
4173	0.0	0.0	0.0	0.0	0.04539007092198582	0.016392860351491772	0.125	0.421875	0.0	-1
4174	0.07407407407407407	0.006892115419959566	0.16666666666666666	0.1619368651209402	0.08085106382978724	0.027393015798058255	0.07692307500000001	0.13547008500000002	0.03912600988053856	1
4175	0.4444444444444444	0.10924768730012864	0.0	0.0	0.05390070921985816	0.018036894919030454	0.02173913	0.102173915	0.03671097811032456	-1
4176	0.0	0.0	0.0	0.0	0.028368794326241138	0.04597969167403018	0.15	0.275	0.0	-1
4177	0.0	0.0	0.0	0.0	0.02695035460992908	0.004997540795300762	0.0	0.10526316000000001	0.0	-1
4178	0.0	0.0	0.0	0.0	0.03262411347517731	0.05607090209105349	0.06521739	0.23913043500000003	0.0	-1
4179	0.0	0.0	0.08333333333333333	0.10750239147269165	0.09361702127659575	0.03436431817783752	0.0	0.03076923	0.39587034827715556	1
4180	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.021276595744680854	0.006161510320046362	0.142857145	0.285714285	0.0	-1
4181	0.037037037037037035	0.0470501746002573	0.08333333333333333	0.062028619596410504	0.01843971631205674	0.019633775070523597	0.066666665	0.108333335	0.0	-1
4182	0.037037037037037035	0.003859584635177357	0.0	0.0	0.06950354609929078	0.04046965683425188	0.13829787	0.24007092000000002	0.0	-1
4183	0.2962962962962963	0.03813024565337254	0.0	0.0	0.024113475177304965	0.00760460089500459	0.0	0.052631580000000004	0.0	-1
4184	0.0	0.0	0.0	0.0	0.015602836879432626	0.008115936760850541	0.09090909	0.05844156	0.0	-1
4185	0.037037037037037035	0.008160264657232125	0.0	0.0	0.02269503546099291	0.016086058331651026	0.0	0.00735294	0.15180934869692095	1
4186	0.2962962962962963	0.034160387182503214	0.0	0.0	0.11063829787234043	0.047801340902991825	0.037037034999999996	0.05967078000000001	0.0	-1
4187	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.021276595744680854	0.009971918017969771	0.0	0.095238095	0.0	-1
4188	0.3333333333333333	0.13131777246829626	0.125	0.05238463991254042	0.06382978723404256	0.06692535222629305	0.0	0.034999999999999996	0.15196630737857814	1
4189	0.037037037037037035	0.0044109538687741225	0.08333333333333333	0.0179929850134378	0.03262411347517731	0.011321196123769396	0.0	0.07638889	0.0	-1
4190	0.4444444444444444	0.05614776695460393	0.25	0.4665649341775611	0.18014184397163122	0.07522705240810981	0.04422499	0.08512804	0.09357872915124224	1
4191	0.07407407407407407	0.009924646204741774	0.041666666666666664	0.015943151277729693	0.02695035460992908	0.010679565161869832	0.083333335	0.13095238	0.045166020464584324	-1
4192	0.0	0.0	0.0	0.0	0.011347517730496455	0.004270783703979504	0.0	0.066666665	0.0	-1
4193	0.0	0.0	0.0	0.0	0.007092198581560284	0.006745232350366543	0.8999999999999999	0.9333333349999999	0.0	-1
4194	0.14814814814814814	0.05844513876125712	0.0	0.0	0.00425531914893617	0.0014998413279060225	0.0	0.07142857	0.0	-1
4195	0.1111111111111111	0.04227164124241867	0.0	0.0	0.00851063829787234	0.003074964266865243	0.0	0.11111111000000001	0.0	-1
4196	0.0	0.0	0.0	0.0	0.03971631205673759	0.009354222747017565	0.08928571499999999	0.14914966000000002	0.0	-1
4197	0.0	0.0	0.0	0.0	0.00425531914893617	0.001100269700008279	0.0	0.11111111000000001	0.0	-1
4198	0.18518518518518517	0.126814923727256	0.0	0.0	0.009929078014184398	0.005316039918987369	0.15	0.133333335	0.0	-1
4199	0.3333333333333333	0.06653188752067635	0.16666666666666666	0.1375666195964105	0.03120567375886525	0.008859840911499111	0.0	0.047959184999999994	0.0	-1
4200	0.07407407407407407	0.10567910310604668	0.08333333333333333	0.005693982599189177	0.012765957446808512	0.022677137606486424	0.05128205	0.205128205	0.0	-1
4201	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007643978968478569	0.25	0.5	0.0	-1
4202	0.0	0.0	0.0	0.0	0.0921985815602837	0.08951397188458089	0.03076923	0.11501831499999998	0.0075773210040428335	-1
4203	0.3333333333333333	0.028135146726704648	0.0	0.0	0.00851063829787234	0.0014872943926532776	0.0	0.1	0.0	-1
4204	0.14814814814814814	0.03243888990994302	0.08333333333333333	0.2489409192365508	0.052482269503546106	0.05338045312987535	0.0	0.025	0.04019944703032165	1
4205	0.0	0.0	0.0	0.0	0.009929078014184398	0.007049447270158118	0.0	0.166666665	0.0	-1
4206	0.37037037037037035	0.13983949027752252	0.0	0.0	0.055319148936170216	0.03535255339049569	0.023255815	0.07364340999999999	0.0	-1
4207	0.07407407407407407	0.010292225693806285	0.0	0.0	0.03546099290780142	0.008898451881570959	0.037037034999999996	0.041666665	0.0	-1
4208	0.07407407407407407	0.009189487226612754	0.0	0.0	0.05106382978723405	0.033485260596462486	0.02857143	0.18095238	0.0	-1
4209	0.14814814814814814	0.3310053299025914	0.0	0.0	0.019858156028368795	0.04534269342665697	0.0	0.070588235	0.2909660637828559	1
4210	0.18518518518518517	0.025693806285609265	0.0	0.0	0.08794326241134752	0.04277539746769218	0.030303029999999998	0.09469696999999999	0.0	-1
4211	0.14814814814814814	0.007351589781290203	0.0	0.0	0.08085106382978724	0.023370114495440898	0.01754386	0.14619883	0.014661502482651096	-1
4212	0.14814814814814814	0.0577099797831281	0.0	0.0	0.05815602836879433	0.020756105316998476	0.0	0.06521739	0.012246522558428901	-1
4213	0.07407407407407407	0.004631501562212828	0.0	0.0	0.009929078014184398	0.0014546723612741035	0.0	0.11111111000000001	0.0	-1
4214	0.0	0.0	0.0	0.0	0.04113475177304965	0.02486136473222067	0.068965515	0.08735632	0.0	-1
4215	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4216	0.037037037037037035	0.005513692335967653	0.08333333333333333	0.0018220744317405365	0.15319148936170213	0.15613538496036364	0.06880734000000001	0.16276758500000002	0.0685599080210089	1
4217	0.0	0.0	0.0	0.0	0.021276595744680854	0.003418557260130797	0.07142857	0.142857145	0.0	-1
4218	0.18518518518518517	0.015070759051644917	0.041666666666666664	0.004239827043228716	0.06950354609929078	0.02414609417860463	0.06	0.12722222	0.0	-1
4219	0.1111111111111111	0.022116032593273292	0.0	0.0	0.019858156028368795	0.053805890754933076	0.058823530000000006	0.142156865	0.0	-1
4220	0.0	0.0	0.0	0.0	0.019858156028368795	0.01942381383035668	0.0	0.083916085	0.15268656070919528	1
4221	0.4074074074074074	0.09820498684065429	0.0	0.0	0.055319148936170216	0.020417338067259087	0.020833334999999998	0.057291665000000006	0.055609533405260266	-1
4222	0.0	0.0	0.041666666666666664	0.0179929850134378	0.5063829787234043	0.20532276117704004	0.008426965	0.036554445	0.027543544730788298	1
4223	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.08652482269503546	0.050577660841433204	0.0	0.01612903	0.0	-1
4224	0.0	0.0	0.0	0.0	0.08085106382978724	0.07132257042316635	0.029239765	0.06453634000000001	0.0	-1
4225	0.37037037037037035	0.2998590945414446	0.125	0.2815104997039129	0.18297872340425533	0.154203409094262	0.05458791	0.11051051	0.0	-1
4226	0.0	0.0	0.08333333333333333	0.07834920056484307	0.04539007092198582	0.028422797449388047	0.029411765000000003	0.078936425	0.017638204181235555	-1
4227	0.037037037037037035	0.018930343686822275	0.0	0.0	0.08085106382978724	0.06229360285652325	0.017857145	0.1375	0.0	-1
4228	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003451372322131233	0.0	0.5	0.0	-1
4229	0.2222222222222222	0.03767689762911229	0.0	0.0	0.03262411347517731	0.008131186112060994	0.0	0.077586205	0.0	-1
4230	0.0	0.0	0.0	0.0	0.028368794326241138	0.005924083700570891	0.0	0.14210526499999998	0.0	-1
4231	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4232	0.2222222222222222	0.033118911964712366	0.0	0.0	0.04964539007092199	0.014895335380848921	0.0	0.07894736999999999	0.0	-1
4233	0.0	0.0	0.0	0.0	0.03120567375886525	0.003820059187292091	0.045454545	0.21969697000000005	0.0	-1
4234	0.0	0.0	0.0	0.0	0.06808510638297872	0.04440164403289976	0.08695652	0.251811595	0.0	-1
4235	0.0	0.0	0.0	0.0	0.00425531914893617	0.0022352847589641876	0.0	0.11111111000000001	0.0	-1
4236	0.25925925925925924	0.09303436868222752	0.0	0.0	0.056737588652482275	0.036873815510155804	0.0	0.060931980000000004	0.13451367556744084	1
4237	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005906711021097077	0.0	0.5	0.0	-1
4238	0.07407407407407407	0.017092446241499724	0.041666666666666664	0.17173051519154556	0.00851063829787234	0.0027217197842310057	0.227272725	0.303030305	0.0	-1
4239	0.0	0.0	0.0	0.0	0.009929078014184398	0.0023974297673864603	0.0	0.285714285	0.0	1
4240	0.0	0.0	0.0	0.0	0.011347517730496455	0.002223702972648311	0.125	0.25	0.0	-1
4241	0.2222222222222222	0.04842859768424922	0.0	0.0	0.04539007092198582	0.018285710295821992	0.0	0.0372549	0.0	-1
4242	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0008454704010589933	0.0	0.166666665	0.0	-1
4243	0.0	0.0	0.0	0.0	0.029787234042553193	0.022064075050060566	0.0	0.05	0.2522253875437372	1
4244	0.0	0.0	0.0	0.0	0.011347517730496455	0.002073139750541915	0.0	0.25	0.0	-1
4245	0.07407407407407407	0.12424186730380445	0.0	0.0	0.024113475177304965	0.027925231053475174	0.0625	0.1875	0.053173515673434604	1
4246	0.18518518518518517	0.04539606689946701	0.08333333333333333	0.005921741903156743	0.052482269503546106	0.08380619184894829	0.01	0.15041666499999998	0.0	-1
4247	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.25	0.6	0.0	-1
4248	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0008107250421113634	0.0	0.25	0.0	-1
4249	0.25925925925925924	0.05310109851130306	0.16666666666666666	0.07614752730834053	0.1574468085106383	0.05356200580711785	0.025641025	0.069437795	0.022644400041241398	1
4250	0.2962962962962963	0.03743837937879066	0.16666666666666666	0.07377883054707784	0.07375886524822696	0.013693243394196489	0.0	0.05724206500000001	0.02225899183734643	-1
4251	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.019858156028368795	0.027402506423364083	0.0	0.023809525	0.048467036270447204	1
4252	0.0	0.0	0.0	0.0	0.00425531914893617	0.0036598444758170123	0.166666665	0.166666665	0.0	-1
4253	0.037037037037037035	0.0396985848189671	0.0	0.0	0.02269503546099291	0.010388862325341329	0.0	0.033333335	0.0	-1
4254	0.0	0.0	0.0	0.0	0.015602836879432626	0.02378898909281058	0.0	0.272727275	0.0	-1
4255	0.0	0.0	0.0	0.0	0.0028368794326241137	0.02597794670651126	0.0	0.5	0.0	-1
4256	0.07407407407407407	0.020731483183238374	0.041666666666666664	0.0	0.1021276595744681	0.04867750491403727	0.030701754999999997	0.149934805	0.0	-1
4257	0.07407407407407407	0.009419224407278073	0.0	0.0	0.22978723404255322	0.19912958944977913	0.02537723	0.061749145	0.0040625775410247115	-1
4258	0.14814814814814814	0.04444036022789928	0.0	0.0	0.009929078014184398	0.01236934778535623	0.0	0.14814815	0.0	-1
4259	0.0	0.0	0.0	0.0	0.01843971631205674	0.02319368527617452	0.0	0.285714285	0.0	-1
4260	0.18518518518518517	0.04640691049439441	0.0	0.0	0.021276595744680854	0.006636749619313285	0.026315790000000002	0.0877193	0.0	-1
4261	0.037037037037037035	0.004717270108435949	0.125	0.03507493281100533	0.04397163120567376	0.054951715465674754	0.0	0.06470588000000001	0.028531495792779454	-1
4262	0.2222222222222222	0.030215034001102738	0.0	0.0	0.249645390070922	0.12752476077161362	0.0	0.029048965000000003	0.02928494625901038	1
4263	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4264	0.2222222222222222	0.028946884763830175	0.0	0.0	0.03404255319148936	0.010788020319006228	0.0	0.07692307500000001	0.0	-1
4265	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4266	0.0	0.0	0.0	0.0	0.03546099290780142	0.028966047576007427	0.27999999999999997	0.36000000000000004	0.0	-1
4267	0.1111111111111111	0.007792685168167616	0.0	0.0	0.03262411347517731	0.024395313164434777	0.010416664999999999	0.072916665	0.0	-1
4268	0.0	0.0	0.0	0.0	0.0028368794326241137	0.005130731337933343	0.0	0.25	0.0	-1
4269	0.2962962962962963	0.06713767759603013	0.25	0.1327836742130916	0.04964539007092199	0.03181434977570706	0.00775194	0.09074465500000001	0.039589373785167616	-1
4270	0.037037037037037035	0.008821907737548245	0.0	0.0	0.07659574468085106	0.018565824069583254	0.03773585	0.066374665	0.0	-1
4271	0.0	0.0	0.0	0.0	0.0822695035460993	0.04682101192727146	0.02586207	0.158045975	0.0	-1
4272	0.14814814814814814	0.06156956441830545	0.0	0.0	0.03120567375886525	0.020149991832362144	0.0	0.131944445	0.09269385484537969	1
4273	0.0	0.0	0.0	0.0	0.08794326241134752	0.07642878698778562	0.0	0.047697109999999994	0.01428584183936428	1
4274	0.1111111111111111	0.032714574526741404	0.0	0.0	0.03687943262411348	0.015184549130896289	0.0	0.1875	0.0	-1
4275	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4276	0.14814814814814814	0.019757397537217423	0.0	0.0	0.05815602836879433	0.02619354258532421	0.095238095	0.093915345	0.0	-1
4277	0.0	0.0	0.0	0.0	0.03404255319148936	0.03418992957666571	0.06521739	0.12189441000000001	0.0	-1
4278	0.0	0.0	0.08333333333333333	0.10601436400491959	0.03262411347517731	0.038660581302113355	0.0	0.08166666500000001	0.0	-1
4279	0.37037037037037035	0.11103963730931812	0.0	0.0	0.11489361702127661	0.04120019567993172	0.0	0.014285715	0.04543807091796339	-1
4280	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.03687943262411348	0.0216193344555309	0.04	0.13999999999999999	0.0051069794620564775	-1
4281	0.0	0.0	0.0	0.0	0.00851063829787234	0.0022661695223959804	0.166666665	0.375	0.0	-1
4282	0.25925925925925924	0.03668443300863811	0.20833333333333331	0.21245387874094654	0.03971631205673759	0.0194512240571988	0.00877193	0.04615706	0.0	1
4283	0.037037037037037035	0.005513692335967653	0.0	0.0	0.015602836879432626	0.005188640269512726	0.083333335	0.11111111000000001	0.13173146214076134	1
4284	0.25925925925925924	0.04539606689946701	0.0	0.0	0.03829787234042553	0.011060605931662172	0.025	0.06	0.0	-1
4285	0.0	0.0	0.08333333333333333	0.01466769917551132	0.05815602836879433	0.030606543259246582	0.0	0.10714285500000001	0.011000393840187667	-1
4286	0.1111111111111111	0.005881271825032163	0.25	0.06278564811187537	0.021276595744680854	0.037191046150277955	0.057971015	0.186335405	0.0	1
4287	0.18518518518518517	0.03225510016541077	0.0	0.0	0.00851063829787234	0.0031290126022338817	0.0	0.045454545	0.0	-1
4288	0.0	0.0	0.0	0.0	0.03971631205673759	0.015827669179276988	0.142857145	0.44642857	0.0	-1
4289	0.0	0.0	0.0	0.0	0.0028368794326241137	0.004702205244245908	0.0	0.5	0.0	-1
4290	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.06666666666666667	0.03428749232088768	0.052083334999999994	0.13912037	0.04189595615745703	1
4291	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.0	0.5	0.0	-1
4292	0.07407407407407407	0.016288366109171108	0.08333333333333333	0.003188630255545939	0.055319148936170216	0.056693970020645267	0.14177489	0.28999691	0.01462830166784053	-1
4293	0.0	0.0	0.0	0.0	0.05390070921985816	0.02103120950953938	0.0	0.027027025000000003	0.06541448011266274	1
4294	0.037037037037037035	0.004043374379709612	0.0	0.0	0.00851063829787234	0.0010122481240076168	0.0	0.285714285	0.0	-1
4295	0.25925925925925924	0.024198983028854988	0.0	0.0	0.009929078014184398	0.003632820306974515	0.0	0.1	0.0	-1
4296	0.07407407407407407	0.003786068737364455	0.0	0.0	0.20141843971631207	0.09738969688430986	0.04861111	0.106729495	0.0021312027013838234	-1
4297	0.0	0.0	0.0	0.0	0.00851063829787234	0.009242265480069543	0.166666665	0.11111111000000001	0.12436293301177845	1
4298	0.0	0.0	0.0	0.0	0.04255319148936171	0.013586207466838881	0.0	0.017241379999999997	0.08535195157433771	1
4299	0.0	0.0	0.0	0.0	0.05106382978723405	0.027025546843433734	0.0	0.125	0.012712716801981976	1
4300	0.0	0.0	0.0	0.0	0.028368794326241138	0.006385424856258763	0.333333335	0.574074075	0.0	-1
4301	0.18518518518518517	0.024591067818415732	0.0	0.0	0.01702127659574468	0.002006737508920344	0.0	0.125	0.11868505988051316	1
4302	0.0	0.0	0.0	0.0	0.055319148936170216	0.05926400057834067	0.0	0.05405405500000001	0.0	-1
4303	0.3333333333333333	0.04853887153096857	0.16666666666666666	0.06240604928711337	0.07943262411347518	0.04113595700100427	0.0	0.127604165	0.012066386946557622	-1
4304	0.2222222222222222	0.04043374379709612	0.0	0.0	0.029787234042553193	0.020484319396574992	0.0	0.08115942	0.04961240978915251	-1
4305	0.0	0.0	0.0	0.0	0.03829787234042553	0.10706203270396349	0.13580247	0.450617285	0.0	-1
4306	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00011581786315876622	0.0	0.5	0.0	-1
4307	0.07407407407407407	0.006322367211909575	0.0	0.0	0.025531914893617023	0.003903723804149512	0.052631580000000004	0.12280701999999999	0.0	-1
4308	0.18518518518518517	0.03751799018562763	0.08333333333333333	0.007288297726962146	0.20141843971631207	0.14416708441513607	0.0	0.033247309999999995	0.042782639157570045	1
4309	0.037037037037037035	0.012865282117257857	0.041666666666666664	0.02254817109278914	0.015602836879432626	0.033911470332886745	0.0	0.102564105	0.09107048657492893	1
4310	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4311	0.0	0.0	0.0	0.0	0.009929078014184398	0.0035903537579217524	0.333333335	0.5	0.0	-1
4312	0.14814814814814814	0.0353795258224591	0.0	0.0	0.09503546099290781	0.0871645413712755	0.0	0.015384615	0.04380870107867491	1
4313	0.14814814814814814	0.08048765546774489	0.0	0.0	0.01702127659574468	0.015582135309380407	0.0	0.02222222	0.22971108769372228	1
4314	0.07407407407407407	0.044844697665870244	0.0	0.0	0.011347517730496455	0.004105743248978262	0.0	0.125	0.0	-1
4315	0.037037037037037035	0.007719169270354714	0.0	0.0	0.02269503546099291	0.008707573012592026	0.0	0.035714285	0.0	-1
4316	0.037037037037037035	0.08858665686454695	0.0	0.0	0.055319148936170216	0.06175408463625414	0.07692307500000001	0.23076923	0.0	-1
4317	0.0	0.0	0.0	0.0	0.04113475177304965	0.013481199271680388	0.034482759999999994	0.103448275	0.0	-1
4318	0.0	0.0	0.0	0.0	0.021276595744680854	0.009691059699809762	0.0	0.066666665	0.036447945503739275	1
4319	0.0	0.0	0.0	0.0	0.005673758865248227	0.002872283006337402	0.0	0.125	0.0	-1
4320	0.0	0.0	0.0	0.0	0.04539007092198582	0.020695493967839936	0.0	0.057291665000000006	0.0	-1
4321	0.0	0.0	0.0	0.0	0.025531914893617023	0.014566026589162043	0.0	0.02777778	0.0	-1
4322	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4323	0.14814814814814814	0.030202781352692516	0.0	0.0	0.06382978723404256	0.015600234854814335	0.08163265500000001	0.125971815	0.04188384679023026	-1
4324	0.07407407407407407	0.005881271825032163	0.0	0.0	0.060992907801418444	0.019023663113143144	0.07936508	0.12450397	0.0	-1
4325	0.1111111111111111	0.02992097040985113	0.0	0.0	0.025531914893617023	0.0055662065034103045	0.0	0.152173915	0.0	-1
4326	0.1111111111111111	0.039882374563499357	0.0	0.0	0.0028368794326241137	0.001729546756581454	0.0	0.083333335	0.0	-1
4327	0.0	0.0	0.0	0.0	0.0822695035460993	0.050374014424324515	0.020114945000000002	0.076149425	0.0	1
4328	0.0	0.0	0.0	0.0	0.012765957446808512	0.0034359299396046123	0.333333335	0.444444445	0.0	-1
4329	0.0	0.0	0.0	0.0	0.03971631205673759	0.01542693937274766	0.0	0.035714285	0.0	-1
4330	0.0	0.0	0.0	0.0	0.09078014184397164	0.05244445177350178	0.03125	0.044270834999999994	0.0	-1
4331	0.4444444444444444	0.07696195552288182	0.0	0.0	0.060992907801418444	0.06379519898720114	0.0234375	0.16937576499999998	0.037817746322907554	-1
4332	0.037037037037037035	0.007792685168167616	0.0	0.0	0.05815602836879433	0.04190182191639761	0.0	0.06097561	0.0	-1
4333	0.25925925925925924	0.04052563866936225	0.0	0.0	0.028368794326241138	0.006175022403309432	0.055555555000000006	0.19876543	0.0	-1
4334	0.0	0.0	0.0	0.0	0.20283687943262413	0.11530481071004323	0.04366197000000001	0.194886765	0.0	-1
4335	0.14814814814814814	0.024039698584818966	0.0	0.0	0.03262411347517731	0.045270886351498535	0.0	0.033333335	0.04183935460338073	-1
4336	0.037037037037037035	0.042198125344605764	0.0	0.0	0.014184397163120569	0.022038595120165635	0.0	0.09090909	0.0	-1
4337	0.037037037037037035	0.006984010292225693	0.0	0.0	0.024113475177304965	0.007796472487532159	0.0	0.15	0.0	-1
4338	0.37037037037037035	0.13513447281749677	0.20833333333333331	0.03393613629116749	0.2567375886524823	0.09932448693917766	0.0	0.062336394999999996	0.012520977608784517	-1
4339	0.18518518518518517	0.042179746370152545	0.0	0.0	0.011347517730496455	0.006983817148473602	0.0	0.09090909	0.0	-1
4340	0.0	0.0	0.0	0.0	0.021276595744680854	0.010533634654289787	0.133333335	0.166666665	0.0	-1
4341	0.07407407407407407	0.008086748759419223	0.0	0.0	0.03546099290780142	0.01011089945376029	0.04	0.12	0.0	-1
4342	0.14814814814814814	0.08233780555045028	0.041666666666666664	0.014576595453924292	0.028368794326241138	0.018284166056874423	0.0	0.01360544	0.0	-1
4343	0.0	0.0	0.0	0.0	0.02269503546099291	0.01239058106104079	0.0	0.10625000000000001	0.0	-1
4344	0.0	0.0	0.0	0.0	0.3148936170212766	0.18690089493106812	0.04162896	0.11649069999999999	0.013239918958832508	-1
4345	0.0	0.0	0.0	0.0	0.01702127659574468	0.0029881008694961683	0.0	0.166666665	0.0	-1
4346	0.3333333333333333	0.04503478878882558	0.0	0.0	0.23687943262411348	0.0901263554309877	0.011695905	0.04826999	0.0	-1
4347	0.037037037037037035	0.011946333394596581	0.0	0.0	0.005673758865248227	0.0017025225884338632	0.0	0.2	0.0	-1
4348	0.0	0.0	0.0	0.0	0.03404255319148936	0.01747228283613147	0.0	0.0625	0.0	-1
4349	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4350	0.3333333333333333	0.07655455493475463	0.0	0.0	0.02695035460992908	0.012595771707831618	0.0	0.01190476	0.0	-1
4351	0.0	0.0	0.0	0.0	0.04964539007092199	0.05515471844506287	0.02857143	0.10979591999999999	0.0	-1
4352	0.0	0.0	0.0	0.0	0.00425531914893617	0.0005327621705303246	0.0	0.333333335	0.0	-1
4353	0.18518518518518517	0.010659805182870795	0.0	0.0	0.005673758865248227	0.0002779628715810389	0.0	0.166666665	0.0	-1
4354	0.07407407407407407	0.011517490656129387	0.08333333333333333	0.02323144900469184	0.02695035460992908	0.012131575215607147	0.01	0.12570513	0.0	-1
4355	0.0	0.0	0.08333333333333333	0.0027331116476108047	0.009929078014184398	0.003766975999238871	0.0	0.11111111000000001	0.0	-1
4356	0.0	0.0	0.0	0.0	0.00425531914893617	0.0015982865115909738	0.0	0.333333335	0.0	-1
4357	0.0	0.0	0.0	0.0	0.009929078014184398	0.002964937296864415	0.142857145	0.285714285	0.0	-1
4358	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4359	0.14814814814814814	0.03712552839551553	0.0	0.0	0.019858156028368795	0.018469088577612463	0.0	0.017857145	0.0	-1
4360	0.0	0.0	0.041666666666666664	0.0	0.07943262411347518	0.034977149105486126	0.37068965499999995	0.472413795	0.0	-1
4361	0.0	0.0	0.0	0.0	0.00425531914893617	0.0006949071789525972	0.0	0.166666665	0.0	-1
4362	0.0	0.0	0.0	0.0	0.00425531914893617	0.003984134492661558	0.0	0.333333335	0.0	-1
4363	0.0	0.0	0.0	0.0	0.015602836879432626	0.007296525379002271	0.0	0.18181818	0.0	-1
4364	0.1111111111111111	0.03179562580408013	0.0	0.0	0.04255319148936171	0.06077928429572239	0.033333335	0.03809524	0.06358278167732542	1
4365	0.18518518518518517	0.017302491663297188	0.0	0.0	0.0822695035460993	0.038459748124064365	0.017595310000000003	0.09043779	0.034826879730480806	-1
4366	0.0	0.0	0.0	0.0	0.00425531914893617	0.019580167945621015	0.0	0.166666665	0.0	-1
4367	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003011264442127921	0.333333335	0.6666666649999999	0.0	-1
4368	0.0	0.0	0.0	0.0	0.02269503546099291	0.03704472959859643	0.0	0.066666665	0.0	-1
4369	0.1111111111111111	0.03234699503767689	0.0	0.0	0.009929078014184398	0.0014824686484322075	0.0	0.11111111000000001	0.0	-1
4370	0.2222222222222222	0.022973718066531885	0.0	0.0	0.08510638297872342	0.07465060591697184	0.07183908	0.08300756	0.0	-1
4371	0.037037037037037035	0.020400661643080315	0.0	0.0	0.07517730496453902	0.09377965408965112	0.039215685	0.07745098	0.0	-1
4372	0.037037037037037035	0.017423267781657783	0.0	0.0	0.00851063829787234	0.003391147033288675	0.11111111000000001	0.31481481499999997	0.08198390353944977	-1
4373	0.0	0.0	0.0	0.0	0.02695035460992908	0.014056427991263472	0.157894735	0.24122807000000002	0.0	-1
4374	0.48148148148148145	0.07561110090056974	0.0	0.0	0.014184397163120569	0.0036389972604484342	0.058823530000000006	0.166666665	0.0	1
4375	0.0	0.0	0.0	0.0	0.1446808510638298	0.07608075430899353	0.019607845000000002	0.051797384999999994	0.0	-1
4376	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4377	0.037037037037037035	0.053666605403418485	0.0	0.0	0.015602836879432626	0.006203976869099124	0.09090909	0.18181818	0.0	-1
4378	0.0	0.0	0.041666666666666664	0.0	0.04822695035460993	0.10577038776741107	0.10238095	0.296103895	0.0	-1
4379	0.14814814814814814	0.04312442565704833	0.08333333333333333	0.006832779119027012	0.3262411347517731	0.16164962556369752	0.076638175	0.18265357	0.0	-1
4380	0.37037037037037035	0.05513692335967653	0.0	0.0	0.03404255319148936	0.007053842409818128	0.0	0.039965984999999996	0.0	-1
4381	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4382	0.0	0.0	0.0	0.0	0.005673758865248227	0.0041520703942417685	0.0	0.25	0.0	-1
4383	0.0	0.0	0.0	0.0	0.019858156028368795	0.058615420544651575	0.07142857	0.26190476	0.0	-1
4384	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.0921985815602837	0.05788191493175264	0.015873014999999997	0.05026455	0.0	-1
4385	0.0	0.0	0.0	0.0	0.02695035460992908	0.02086844864426248	0.13888889	0.124074075	0.0	-1
4386	0.2222222222222222	0.029818048152913067	0.0	0.0	0.03687943262411348	0.04943345755761218	0.0	0.072916665	0.0369952448515405	-1
4387	0.14814814814814814	0.03072964528579305	0.0	0.0	0.059574468085106386	0.0772059495882765	0.058139535	0.13753493	0.0	-1
4388	0.037037037037037035	0.005513692335967653	0.0	0.0	0.021276595744680854	0.0160253316649625	0.0	0.07142857	0.16478113916810969	1
4389	0.0	0.0	0.0	0.0	0.029787234042553193	0.0266033631675686	0.0	0.095238095	0.0	-1
4390	0.37037037037037035	0.07204557985664399	0.0	0.0	0.06382978723404256	0.021765264963110948	0.0625	0.07986111000000001	0.0	-1
4391	0.0	0.0	0.0	0.0	0.025531914893617023	0.007497662400582543	0.0	0.026041665	0.0	-1
4392	0.0	0.0	0.041666666666666664	0.006377260511091878	0.04822695035460993	0.090347860499324	0.17857142999999998	0.394694195	0.0	-1
4393	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.5	0.0	-1
4394	0.4074074074074074	0.07367028119830912	0.0	0.0	0.04397163120567376	0.01615859942104809	0.0375	0.1625	0.0	-1
4395	0.0	0.0	0.0	0.0	0.11347517730496455	0.0460383727169761	0.17500000000000002	0.32574405	0.0	-1
4396	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0016098682979068502	0.0	0.5	0.0	-1
4397	0.07407407407407407	0.01727623598603198	0.041666666666666664	0.0	0.028368794326241138	0.017115811999068715	0.08695652	0.11835749	0.0	-1
4398	0.25925925925925924	0.21981253446057708	0.125	0.06582243884662688	0.11773049645390071	0.15891676472644709	0.057561484999999996	0.19652841000000001	0.0	-1
4399	0.0	0.0	0.0	0.0	0.007092198581560284	0.0016214500842227269	0.2	0.6	0.0	-1
4400	0.18518518518518517	0.027108987318507624	0.0	0.0	0.18581560283687945	0.051993341196498385	0.026717554999999997	0.087531805	0.0	-1
4401	0.14814814814814814	0.2818722048520492	0.0	0.0	0.3078014184397163	0.0962047238827347	0.0003545	0.029467484999999995	0.0	-1
4402	0.0	0.0	0.08333333333333333	0.21815545333211858	0.007092198581560284	0.004725368816877662	0.285714285	0.5204081650000001	0.0	-1
4403	0.1111111111111111	0.23819150891380259	0.16666666666666666	0.07690672495786453	0.04397163120567376	0.030129530364601316	0.00277778	0.10755552	0.019178913059556678	-1
4404	0.0	0.0	0.25	0.03551147147542477	0.6000000000000001	0.39577822782138916	0.031468529999999995	0.1079951	0.0006985822810011132	-1
4405	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015693320458012821	0.0	0.25	0.0	-1
4406	0.14814814814814814	0.033449733504870426	0.0	0.0	0.028368794326241138	0.012453315736146336	0.0	0.05	0.0	-1
4407	0.14814814814814814	0.025264963547142066	0.0	0.0	0.0624113475177305	0.057882679538121644	0.0	0.07222221999999999	0.03132052048801522	1
4408	0.0	0.0	0.0	0.0	0.00425531914893617	0.0022700301179118176	0.0	0.333333335	0.0	-1
4409	0.037037037037037035	0.04962323102370887	0.0	0.0	0.0028368794326241137	0.003266063741077207	0.0	0.333333335	0.0	-1
4410	0.14814814814814814	0.03822826686270906	0.041666666666666664	0.04236323053796747	0.021276595744680854	0.006775344994787823	0.0	0.10625000000000001	0.0	-1
4411	0.48148148148148145	0.1268210500643264	0.0	0.0	0.12765957446808512	0.04207790386738309	0.0	0.024305555	0.23858207073681315	-1
4412	0.0	0.0	0.0	0.0	0.005673758865248227	0.0008454704010589933	0.0	0.25	0.0	-1
4413	0.0	0.0	0.0	0.0	0.025531914893617023	0.017910074358871608	0.0	0.0625	0.1284672755094587	1
4414	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4415	0.0	0.0	0.0	0.0	0.03971631205673759	0.03302160307656237	0.074074075	0.134920635	0.040332183936866786	-1
4416	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4417	0.0	0.0	0.0	0.0	0.012765957446808512	0.010238299103234932	0.0	0.22222222000000003	0.0	-1
4418	0.0	0.0	0.041666666666666664	0.11059991800665057	0.10354609929078015	0.04310625048906119	0.027027025000000003	0.097635135	0.0	-1
4419	0.0	0.0	0.0	0.0	0.03262411347517731	0.011620392271034995	0.04347826	0.09420289999999999	0.0	-1
4420	0.0	0.0	0.0	0.0	0.00425531914893617	0.0030923369463390577	0.0	0.444444445	0.0	-1
4421	0.0	0.0	0.0	0.0	0.02695035460992908	0.021385073525087228	0.0	0.0	0.0	-1
4422	0.0	0.0	0.0	0.0	0.00425531914893617	0.00041694430737155837	0.166666665	0.833333335	0.0	-1
4423	0.037037037037037035	0.0	0.0	0.0	0.024113475177304965	0.015507625816642811	0.19444444499999997	0.287037035	0.0	-1
4424	0.3333333333333333	0.07948171292041903	0.041666666666666664	0.06400036441488634	0.4397163120567376	0.1961569919362818	0.014106585000000001	0.06207147	0.00241883812734855	-1
4425	0.2962962962962963	0.021258347116338908	0.041666666666666664	0.0013665558238054024	0.16312056737588654	0.19430336884667435	0.06262505	0.147705235	0.0	-1
4426	0.14814814814814814	0.013110335111192794	0.08333333333333333	0.004099667471416207	0.060992907801418444	0.06480742957638427	0.0	0.033333335	0.0	-1
4427	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013203236400099348	0.0	0.5	0.0	-1
4428	0.37037037037037035	0.3018104796177173	0.041666666666666664	0.0	0.07801418439716312	0.0556106900136009	0.0	0.053585890000000004	0.0027120148770221468	-1
4429	0.0	0.0	0.0	0.0	0.014184397163120569	0.0	1.0	1.0	0.0	-1
4430	0.0	0.0	0.0	0.0	0.01702127659574468	0.010921624495871654	0.083333335	0.333333335	0.0	-1
4431	0.0	0.0	0.0	0.0	0.007092198581560284	0.0029128192584429702	0.333333335	0.7000000000000001	0.0	-1
4432	0.0	0.0	0.0	0.0	0.015602836879432626	0.013440663019574818	0.11111111000000001	0.22222222000000003	0.0	-1
4433	0.0	0.0	0.0	0.0	0.0624113475177305	0.012670474229569023	0.3	0.43703703499999996	0.0	-1
4434	0.037037037037037035	0.0	0.0	0.0	0.03262411347517731	0.013418657625574652	0.0	0.045454545	0.0	-1
4435	0.1111111111111111	0.06621331861790111	0.041666666666666664	0.015578736391381588	0.03829787234042553	0.0056160081845685736	0.451612905	0.612135175	0.0	-1
4436	0.0	0.0	0.041666666666666664	0.005921741903156743	0.1645390070921986	0.09491051499349125	0.082401655	0.11265291	0.0	-1
4437	0.0	0.0	0.0	0.0	0.015602836879432626	0.006393146046363895	0.0	0.055555555000000006	0.0	-1
4438	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.01843971631205674	0.019893648294465285	0.07142857	0.25595238	0.0	1
4439	0.07407407407407407	0.025951111927954417	0.0	0.0	0.03687943262411348	0.013234507223152215	0.0	0.035714285	0.0	-1
4440	0.2222222222222222	0.023188139433927585	0.0	0.0	0.2468085106382979	0.0807568005137221	0.04682080999999999	0.09843843499999999	0.0	1
4441	0.14814814814814814	0.02808307296452858	0.0	0.0	0.0028368794326241137	0.0011442804880086102	0.0	0.166666665	0.0463677424992933	1
4442	0.18518518518518517	0.14298842124609445	0.0	0.0	0.007092198581560284	0.007192289302159382	0.0	0.07142857	0.0	-1
4443	0.14814814814814814	0.02315750781106414	0.0	0.0	0.03120567375886525	0.05171267590038911	0.0	0.04	0.0	-1
4444	0.1111111111111111	0.030337560496232308	0.041666666666666664	0.0	0.02695035460992908	0.015489481018853394	0.11363636499999999	0.16212121	0.03205192880608028	-1
4445	0.037037037037037035	0.007792685168167616	0.041666666666666664	0.0642281237188539	0.009929078014184398	0.007131291895001217	0.0	0.0	0.0	-1
4446	0.07407407407407407	0.017827605219628742	0.08333333333333333	0.014576595453924292	0.06382978723404256	0.05411750513207136	0.10416666499999999	0.19618055500000003	0.0	-1
4447	0.0	0.0	0.0	0.0	0.009929078014184398	0.003601935544237629	0.23809523999999999	0.42857143	0.0	-1
4448	0.25925925925925924	0.1460262614960485	0.041666666666666664	0.1124219924383911	0.03262411347517731	0.01557204628560464	0.16025641000000002	0.23076923	0.0	-1
4449	0.3333333333333333	0.06413343135453041	0.0	0.0	0.060992907801418444	0.020753939564651838	0.0	0.049645390000000005	0.08476869729658223	1
4450	0.14814814814814814	0.07866201065980517	0.041666666666666664	0.0	0.007092198581560284	0.00599936531162409	0.0	0.1875	0.0	-1
4451	0.37037037037037035	0.11012798184157326	0.08333333333333333	0.07561608891723226	0.12198581560283689	0.059288119138744884	0.041666665	0.042937845	0.005771122133563934	-1
4452	0.037037037037037035	0.008821907737548245	0.0	0.0	0.011347517730496455	0.0034050451768677264	0.166666665	0.133333335	0.0	-1
4453	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0026174837073881163	0.0	0.5	0.0	-1
4454	0.0	0.0	0.08333333333333333	0.004555186079351341	0.021276595744680854	0.004123115928452077	0.098039215	0.21568627499999998	0.0	-1
4455	0.0	0.0	0.0	0.0	0.01702127659574468	0.01368581082915542	0.05	0.15	0.0	-1
4456	0.25925925925925924	0.038767383458923	0.0	0.0	0.0624113475177305	0.01804365096182017	0.0	0.020833334999999998	0.10483124635658797	1
4457	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4458	0.18518518518518517	0.030509097592354345	0.0	0.0	0.007092198581560284	0.0006833253926367206	0.22222222000000003	0.296296295	0.0	-1
4459	0.0	0.0	0.0	0.0	0.012765957446808512	0.0033795652469727983	0.11111111000000001	0.37037037	0.0	-1
4460	0.14814814814814814	0.0251424370520125	0.0	0.0	0.019858156028368795	0.007818477881532325	0.0	0.11764706000000001	0.0	-1
4461	0.07407407407407407	0.008821907737548245	0.0	0.0	0.015602836879432626	0.022213866153851358	0.0	0.153846155	0.0	-1
4462	0.0	0.0	0.0	0.0	0.00851063829787234	0.004679041671614155	0.0	0.083333335	0.0	-1
4463	0.14814814814814814	0.005006082565704833	0.0	0.0	0.03829787234042553	0.01205277895861682	0.0	0.101612905	0.023490290760949255	-1
4464	0.2962962962962963	0.09887888255835324	0.0	0.0	0.04680851063829788	0.02570886319671787	0.069444445	0.13871082499999998	0.0	-1
4465	0.037037037037037035	0.008527844146296636	0.0	0.0	0.0	0.0	0.0	0.166666665	0.0	1
4466	0.14814814814814814	0.02848741040249954	0.0	0.0	0.024113475177304965	0.015710693137486638	0.0	0.157894735	0.0	-1
4467	0.3333333333333333	0.062304723396434475	0.08333333333333333	0.3297954721450371	0.04397163120567376	0.016376269817844152	0.02857143	0.118809525	0.0	-1
4468	0.25925925925925924	0.0396985848189671	0.08333333333333333	0.019131781533275632	0.04539007092198582	0.020382013618995665	0.1097561	0.151132405	0.03093907114962867	-1
4469	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013898143579051945	0.25	0.375	0.0	-1
4470	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0048080685134226754	0.0	0.03968254	0.0	-1
4471	0.2222222222222222	0.058812718250321624	0.0	0.0	0.07801418439716312	0.03955566087187848	0.0	0.026785715000000005	0.06662376843907807	1
4472	0.1111111111111111	0.06175335416283771	0.041666666666666664	0.012299002414248621	0.08085106382978724	0.036612342901749174	0.05737705	0.14165424499999998	0.0	-1
4473	0.14814814814814814	0.0216871898548061	0.0	0.0	0.011347517730496455	0.011987148836932303	0.0	0.041666665	0.0	-1
4474	0.07407407407407407	0.012497702628193346	0.0	0.0	0.11489361702127661	0.05190962142022545	0.01219512	0.035060975	0.0	-1
4475	0.0	0.0	0.0	0.0	0.007092198581560284	0.0009775027650599868	0.0	0.2	0.0	-1
4476	0.0	0.0	0.0	0.0	0.009929078014184398	0.0020383943915942854	0.0	0.285714285	0.0	-1
4477	0.0	0.0	0.0	0.0	0.029787234042553193	0.013436802423364072	0.04761905	0.11904761999999999	0.0	-1
4478	0.0	0.0	0.0	0.0	0.0921985815602837	0.04474072130389525	0.0	0.12564102500000002	0.0	-1
4479	0.14814814814814814	0.03032530784782209	0.0	0.0	0.02269503546099291	0.0069374900032100955	0.0	0.02777778	0.0	-1
4480	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4481	0.1111111111111111	0.09704098511303069	0.0	0.0	0.028368794326241138	0.01783363456918682	0.09090909	0.136363635	0.0	-1
4482	0.0	0.0	0.0	0.0	0.005673758865248227	0.003266063741077207	0.0	0.25	0.0	-1
4483	0.0	0.0	0.0	0.0	0.04255319148936171	0.011132541694364721	0.13999999999999999	0.20725107999999998	0.0	-1
4484	0.0	0.0	0.0	0.0	0.015602836879432626	0.002895446578969155	0.09090909	0.40909091000000003	0.0	-1
4485	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013550689989575647	0.0	0.25	0.0	-1
4486	0.037037037037037035	0.004778533357838633	0.0	0.0	0.01843971631205674	0.005103707169090845	0.0	0.01098901	0.0	-1
4487	0.0	0.0	0.0	0.0	0.005673758865248227	0.003706171621080519	0.0	0.375	0.0	-1
4488	0.14814814814814814	0.008270538503951479	0.0	0.0	0.021276595744680854	0.008399883554589331	0.142857145	0.19642857	0.0	-1
4489	0.037037037037037035	0.0022054769343870613	0.041666666666666664	0.003188630255545939	0.03546099290780142	0.013710353185651792	0.0	0.10416666499999999	0.4578138921002796	1
4490	0.0	0.0	0.0	0.0	0.015602836879432626	0.005422592353093433	0.0	0.11111111000000001	0.0	-1
4491	0.07407407407407407	0.01911413343135453	0.0	0.0	0.024113475177304965	0.0051237822661438165	0.0	0.00877193	0.0	-1
4492	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.01702127659574468	0.005102162932459633	0.0	0.1	0.16757451335948825	1
4493	0.1111111111111111	0.06726704649880536	0.0	0.0	0.2695035460992908	0.14766929860181816	0.0469459	0.10105805500000001	0.0	-1
4494	0.4074074074074074	0.27656068123506705	0.125	0.006377260511091878	0.15319148936170213	0.10598440660070853	0.084725705	0.13055143	0.009402376186556137	-1
4495	0.0	0.0	0.0	0.0	0.005673758865248227	0.006288137851205398	0.0	0.10714285500000001	0.0	-1
4496	0.0	0.0	0.0	0.0	0.09929078014184398	0.03827748205511195	0.0	0.04347826	0.0	-1
4497	0.14814814814814814	0.02591435397904797	0.0	0.0	0.028368794326241138	0.03006631727601571	0.0	0.09333333499999999	0.112673757148574	-1
4498	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.015602836879432626	0.007672933434268261	0.083333335	0.166666665	0.0	-1
4499	0.07407407407407407	0.20915272927770628	0.041666666666666664	0.026647838564205346	0.03262411347517731	0.021813122560363597	0.0	0.04	0.02579513395949867	1
4500	0.037037037037037035	0.0	0.0	0.0	0.052482269503546106	0.040107726011880736	0.0	0.026315790000000002	0.04760791612101579	1
4501	0.2962962962962963	0.03749310788458004	0.0	0.0	0.11773049645390071	0.03464299800831866	0.0	0.011494255000000002	0.22700914615898937	1
4502	0.1111111111111111	0.015070759051644917	0.0	0.0	0.04539007092198582	0.026194455924993074	0.07352941	0.09030919999999999	0.0	-1
4503	0.25925925925925924	0.07845371560374931	0.0	0.0	0.021276595744680854	0.005873220356439119	0.0	0.0625	0.0	-1
4504	0.037037037037037035	0.0042009084469766585	0.08333333333333333	0.06650571675852958	0.028368794326241138	0.03079045468309018	0.05217391500000001	0.09776765	0.05747165072653181	-1
4505	0.0	0.0	0.0	0.0	0.014184397163120569	0.01415294287800123	0.1	0.3	0.0	-1
4506	0.48148148148148145	0.030874926704649877	0.08333333333333333	0.045460757071926386	0.03404255319148936	0.008453821589657812	0.0	0.09090909	0.0	-1
4507	0.07407407407407407	0.019665502664951293	0.0	0.0	0.12056737588652483	0.10374267921830682	0.011764705	0.08102941	0.0	1
4508	0.0	0.0	0.0	0.0	0.028368794326241138	0.006983817148473602	0.142857145	0.29761905	0.0	-1
4509	0.0	0.0	0.08333333333333333	0.0906482029790917	0.04255319148936171	0.015314338672711788	0.03125	0.135416665	0.0	1
4510	0.4074074074074074	0.03679343385407094	0.0	0.0	0.17304964539007092	0.1422575094147102	0.06796906999999999	0.15030011000000001	0.0	-1
4511	0.1111111111111111	0.014556147766954604	0.0	0.0	0.07517730496453902	0.01984544273402457	0.0	0.011363635	0.0	-1
4512	0.0	0.0	0.0	0.0	0.015602836879432626	0.020546088924365127	0.272727275	0.484848485	0.0	-1
4513	0.037037037037037035	0.0	0.125	0.037352525850680995	0.17021276595744683	0.06706154852043748	0.008130080000000001	0.029065040000000004	0.04689019109794873	1
4514	0.0	0.0	0.0	0.0	0.03687943262411348	0.0544737737580941	0.04	0.17333333500000003	0.0	-1
4515	0.0	0.0	0.0	0.0	0.009929078014184398	0.04307266330874515	0.0	0.285714285	0.0	-1
4516	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4517	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001436141503168701	0.0	0.25	0.0	-1
4518	0.0	0.0	0.08333333333333333	0.003188630255545939	0.025531914893617023	0.013872056983608005	0.016666665	0.12777778	0.0	-1
4519	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4520	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4521	0.0	0.0	0.0	0.0	0.01843971631205674	0.009755724674178859	0.0	0.14102564	0.0	-1
4522	0.3333333333333333	0.16241499724315384	0.0	0.0	0.17304964539007092	0.05970294108377406	0.0	0.052316659999999994	0.20808367564599214	1
4523	0.037037037037037035	0.019261165226980334	0.0	0.0	0.01843971631205674	0.01035874968092005	0.0	0.03846154	0.11693796856981262	1
4524	0.2222222222222222	0.024321509527660354	0.08333333333333333	0.054662232952216096	0.2893617021276596	0.21179463726500555	0.024038459999999998	0.07692307500000001	0.0	-1
4525	0.037037037037037035	0.02834037860687373	0.0	0.0	0.04964539007092199	0.008468216093853004	0.085714285	0.13428571499999997	0.0	-1
4526	0.25925925925925924	0.1399742694357655	0.0	0.0	0.07092198581560284	0.061457513702380125	0.078431375	0.139542485	0.0	-1
4527	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4528	0.037037037037037035	0.006984010292225693	0.0	0.0	0.005673758865248227	0.0068776507746835195	0.2	0.2	0.0	-1
4529	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4530	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4531	0.07407407407407407	0.006322367211909575	0.0	0.0	0.0	0.0	0.0	0.25	0.0	1
4532	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.056737588652482275	0.014471442001687838	0.0	0.07317073	0.0	-1
4533	0.0	0.0	0.0	0.0	0.07517730496453902	0.06102388184768604	0.004716980000000001	0.08214804	0.0	-1
4534	0.0	0.0	0.0	0.0	0.07375886524822696	0.05050163343283198	0.0	0.06257631500000001	0.0	-1
4535	0.1111111111111111	0.06074251056791031	0.0	0.0	0.06950354609929078	0.02910232658726972	0.12566666499999998	0.23453679500000002	0.0	-1
4536	0.25925925925925924	0.0461140721558537	0.041666666666666664	0.020225026192319955	0.07659574468085106	0.05190948906357144	0.13559322000000001	0.21525423500000002	0.060096334187105006	1
4537	0.037037037037037035	0.020033082154015804	0.08333333333333333	0.06035621555140527	0.019858156028368795	0.01196398526430055	0.08823529499999999	0.21568627499999998	0.05173657493064537	-1
4538	0.3333333333333333	0.07294002326778166	0.29166666666666663	0.2900514736026967	0.16028368794326242	0.0767381231117377	0.02016129	0.082410075	0.0	1
4539	0.0	0.0	0.0	0.0	0.015602836879432626	0.002849119433705649	0.0	0.18181818	0.0	-1
4540	0.0	0.0	0.0	0.0	0.029787234042553193	0.0044682531606652	0.295454545	0.5227272749999999	0.0	-1
4541	0.37037037037037035	0.06208662624517551	0.08333333333333333	0.008381542386006467	0.05106382978723405	0.01977822279443062	0.0	0.038759690000000006	0.015612383845701261	-1
4542	0.0	0.0	0.0	0.0	0.009929078014184398	0.0009728700505336361	0.285714285	0.42857143	0.0	-1
4543	0.07407407407407407	0.03455247197206396	0.0	0.0	0.012765957446808512	0.011616531674824251	0.3	0.533333335	0.0	-1
4544	0.07407407407407407	0.009189487226612754	0.125	0.023686967612626973	0.08510638297872342	0.09588850435572151	0.06818182	0.16456229	0.016519235937281752	-1
4545	0.037037037037037035	0.01157875390553207	0.0	0.0	0.00425531914893617	0.0007605373013320196	0.0	0.25	0.0	-1
4546	0.0	0.0	0.0	0.0	0.03120567375886525	0.009985430101232842	0.09090909	0.11363636499999999	0.0	-1
4547	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0015403775800115905	0.333333335	0.833333335	0.0	-1
4548	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4549	0.0	0.0	0.0	0.0	0.015602836879432626	0.005223385628460356	0.09090909	0.272727275	0.0	-1
4550	0.2962962962962963	0.17901121117441646	0.0	0.0	0.03971631205673759	0.01944623285858969	0.0	0.015625	0.0	-1
4551	0.07407407407407407	0.011946333394596581	0.0	0.0	0.00425531914893617	0.0009033793326383764	0.2	0.133333335	0.0	-1
4552	0.14814814814814814	0.15328064693990073	0.0	0.0	0.00425531914893617	0.007979850771638992	0.0	0.2	0.0	-1
4553	0.0	0.0	0.08333333333333333	0.11319637407188082	0.17163120567375886	0.09770568308465594	0.049925485	0.13257221000000002	0.0017262934773950602	-1
4554	0.0	0.0	0.0	0.0	0.012765957446808512	0.006029477956045369	0.0	0.02777778	0.045119072337857204	1
4555	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4556	0.1111111111111111	0.04980702076824113	0.0	0.0	0.052482269503546106	0.02868518925784742	0.027027025000000003	0.152552555	0.021952259478218324	-1
4557	0.0	0.0	0.0	0.0	0.10780141843971631	0.03597926041000221	0.0	0.04793233	0.0	-1
4558	0.0	0.0	0.0	0.0	0.01843971631205674	0.003150245877918441	0.7142857150000002	0.773809525	0.0	-1
4559	0.1111111111111111	0.024774857562947988	0.0	0.0	0.005673758865248227	0.0011882912760089411	0.0	0.142857145	0.0	-1
4560	0.0	0.0	0.0	0.0	0.021276595744680854	0.00620166051183595	0.11428571499999998	0.203030305	0.0	-1
4561	0.07407407407407407	0.04962323102370887	0.0	0.0	0.03546099290780142	0.03901614265160937	0.074074075	0.26337448500000005	0.0	-1
4562	0.0	0.0	0.0	0.0	0.05815602836879433	0.0757912096510966	0.226190475	0.392857145	0.0	-1
4563	0.0	0.0	0.0	0.0	0.024113475177304965	0.005350785277934999	0.058823530000000006	0.147058825	0.0	-1
4564	0.1111111111111111	0.15442014335600074	0.08333333333333333	0.006468364232678904	0.04539007092198582	0.01370634919766103	0.16216216000000003	0.21872587000000002	0.0	-1
4565	0.2962962962962963	0.10589505605587207	0.0	0.0	0.028368794326241138	0.007572815326407985	0.166666665	0.29732143	0.0	-1
4566	0.0	0.0	0.0	0.0	0.08510638297872342	0.022404965628063322	0.033898305000000004	0.12570621499999998	0.0	-1
4567	0.1111111111111111	0.013968020584451386	0.0	0.0	0.0028368794326241137	0.0003474535894762986	0.0	0.2	0.0	-1
4568	0.0	0.0	0.0	0.0	0.01702127659574468	0.003022846228443798	0.0	0.041666665	0.0	-1
4569	0.0	0.0	0.0	0.0	0.009929078014184398	0.006874176238788755	0.0	0.0	0.0	-1
4570	0.0	0.0	0.0	0.0	0.00425531914893617	0.001436141503168701	0.5	0.625	0.0	-1
4571	0.1111111111111111	0.02278992832199963	0.08333333333333333	0.08791509133148089	0.005673758865248227	0.0032197365958137004	0.0	0.0625	0.0	-1
4572	0.1111111111111111	0.01911413343135453	0.0	0.0	0.012765957446808512	0.0073891796695292845	0.0	0.1	0.0	-1
4573	0.037037037037037035	0.020033082154015804	0.0	0.0	0.04964539007092199	0.029349694247720843	0.02777778	0.10648147999999999	0.026146628305870032	-1
4574	0.0	0.0	0.0	0.0	0.00425531914893617	0.0033471362452883436	0.0	0.5	0.0	-1
4575	0.0	0.0	0.0	0.0	0.009929078014184398	0.002185097018184844	0.0	0.142857145	0.0	-1
4576	0.2222222222222222	0.02913067450836243	0.0	0.0	0.01843971631205674	0.0034783964909737303	0.0	0.06315789499999999	0.0	-1
4577	0.0	0.0	0.0	0.0	0.007092198581560284	0.005767729585306557	0.0	0.2	0.0	-1
4578	0.1111111111111111	0.03375604974453225	0.0	0.0	0.015602836879432626	0.01236934778535623	0.07692307500000001	0.07692307500000001	0.12244625497113702	1
4579	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0011813422042194154	0.0	0.5	0.0	-1
4580	0.1111111111111111	0.02205476934387061	0.0	0.0	0.04113475177304965	0.04277467483371678	0.034482759999999994	0.200738915	0.0	-1
4581	0.0	0.0	0.08333333333333333	0.04035894866305288	0.04964539007092199	0.01580180318906608	0.0	0.006944445	0.0	-1
4582	0.0	0.0	0.0	0.0	0.04255319148936171	0.018665978944982366	0.0	0.016666665	0.0	-1
4583	0.0	0.0	0.0	0.0	0.012765957446808512	0.01107218771797805	0.0	0.055555555000000006	0.0	-1
4584	0.1111111111111111	0.018195184708693253	0.0	0.0	0.09645390070921986	0.06608615528510063	0.044117645	0.06413398499999999	0.0	-1
4585	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4586	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.0028368794326241137	0.00035208630400264927	0.0	0.2	0.0	-1
4587	0.0	0.0	0.0	0.0	0.00851063829787234	0.01098725461755617	0.0	0.05	0.0	-1
4588	0.2222222222222222	0.09952214666421613	0.0	0.0	0.00851063829787234	0.00503807704740633	0.0	0.1	0.0	-1
4589	0.07407407407407407	0.029038779636096305	0.0	0.0	0.06666666666666667	0.031642791415657255	0.042553190000000005	0.17375886499999998	0.058711256021536644	-1
4590	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0015982865115909738	0.0	0.25	0.0	-1
4591	0.0	0.0	0.0	0.0	0.052482269503546106	0.013487376225154309	0.0	0.109797295	0.0	-1
4592	0.0	0.0	0.0	0.0	0.03404255319148936	0.017227907144866474	0.0	0.083333335	0.0	-1
4593	0.48148148148148145	0.12662827278073882	0.20833333333333331	0.12355942240240513	0.25815602836879437	0.12514780878377585	0.004843305000000001	0.03414628	0.04498824468843212	-1
4594	0.0	0.0	0.0	0.0	0.04113475177304965	0.01874319085529912	0.08928571499999999	0.160714285	0.0	-1
4595	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008107250421113634	0.0	0.333333335	0.0	-1
4596	0.1111111111111111	0.03859584635177357	0.0	0.0	0.04822695035460993	0.013984014252872384	0.0	0.01857143	0.04079210559492503	1
4597	0.0	0.0	0.0	0.0	0.03404255319148936	0.01350436284431214	0.0	0.125	0.0	-1
4598	0.1111111111111111	0.023304539606689944	0.041666666666666664	0.0	0.03687943262411348	0.025836648913457567	0.307471265	0.435303775	0.0	-1
4599	0.037037037037037035	0.004435459169270355	0.0	0.0	0.06382978723404256	0.013695788002988023	0.0	0.06514315500000001	0.0	1
4600	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4601	0.1111111111111111	0.05725050542179746	0.041666666666666664	0.0	0.08794326241134752	0.04722526014150213	0.035353535	0.127331	0.04865798478739144	-1
4602	0.0	0.0	0.0	0.0	0.00425531914893617	0.024043788391759864	0.0	0.166666665	0.0	-1
4603	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.0	0.5	0.0	-1
4604	0.0	0.0	0.0	0.0	0.024113475177304965	0.005765413228043382	0.0	0.1372549	0.0	-1
4605	0.18518518518518517	0.053623721117441646	0.0	0.0	0.012765957446808512	0.0025962504317035566	0.11764706000000001	0.21568627499999998	0.005533004312392647	-1
4606	0.0	0.0	0.0	0.0	0.015602836879432626	0.012870260043517896	0.09090909	0.272727275	0.0	-1
4607	0.07407407407407407	0.010016541077007902	0.0	0.0	0.012765957446808512	0.005078613299511898	0.0	0.166666665	0.2087227762888197	1
4608	0.18518518518518517	0.013232861606322366	0.0	0.0	0.3361702127659575	0.15792790015952052	0.0083682	0.0690308	0.010947217305969602	1
4609	0.07407407407407407	0.022238559088402866	0.0	0.0	0.03687943262411348	0.026526228470704863	0.0	0.018518520000000004	0.0	-1
4610	0.0	0.0	0.0	0.0	0.007092198581560284	0.005026495261090454	0.0	0.1	0.0	-1
4611	0.14814814814814814	0.02205476934387061	0.08333333333333333	0.0380358037625837	0.1773049645390071	0.08633813579499823	0.0	0.005793025	0.0	-1
4612	0.0	0.0	0.0	0.0	0.01702127659574468	0.0076257790182227125	0.083333335	0.14351852	0.0	-1
4613	0.1111111111111111	0.006248851314096673	0.0	0.0	0.01843971631205674	0.004030461637925064	0.07692307500000001	0.19230768999999998	0.0	-1
4614	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0003011264442127921	0.0	0.5	0.0	-1
4615	0.07407407407407407	0.08435949274030509	0.08333333333333333	0.01355167858607024	0.011347517730496455	0.004928050077405502	0.0	0.125	0.0	-1
4616	0.3333333333333333	0.03277583777614409	0.16666666666666666	0.04321732792784585	0.014184397163120569	0.0032062245125506297	0.0	0.066666665	0.0	-1
4617	0.0	0.0	0.0	0.0	0.005673758865248227	0.0006022528884255842	0.25	0.5	0.0	-1
4618	0.0	0.0	0.0	0.0	0.021276595744680854	0.032210878034451	0.125	0.25	0.10914131679596054	-1
4619	0.07407407407407407	0.028671200147031794	0.0	0.0	0.03404255319148936	0.009821354795863374	0.0	0.00595238	0.0	-1
4620	0.2222222222222222	0.0325675427311156	0.0	0.0	0.005673758865248227	0.0013759162143261426	0.0	0.142857145	0.0	-1
4621	0.0	0.0	0.0	0.0	0.009929078014184398	0.0013666507852734412	0.0	0.142857145	0.0	-1
4622	0.0	0.0	0.0	0.0	0.03262411347517731	0.03866000272239616	0.0	0.08695652	0.0	-1
4623	0.037037037037037035	0.004043374379709612	0.08333333333333333	0.019131781533275632	0.052482269503546106	0.03515651236184348	0.097560975	0.209349595	0.0	-1
4624	0.037037037037037035	0.006101819518470869	0.0	0.0	0.055319148936170216	0.013479855513453943	0.0	0.0036630050000000004	0.18885391949778482	1
4625	0.0	0.0	0.0	0.0	0.014184397163120569	0.011083769504293926	0.0	0.1	0.0	-1
4626	0.037037037037037035	0.006689946700974085	0.0	0.0	0.0822695035460993	0.04649407741799385	0.017241379999999997	0.136494255	0.0	-1
4627	0.0	0.0	0.0	0.0	0.009929078014184398	0.0034745358947629863	0.285714285	0.42857143	0.0	-1
4628	0.6296296296296295	0.11440911597132879	0.16666666666666666	0.19521141484079627	0.1971631205673759	0.09013442473947683	0.00986842	0.055921055000000004	0.2399102387491089	-1
4629	0.14814814814814814	0.023433192427862525	0.0	0.0	0.01843971631205674	0.017945487143735617	0.0	0.06075217	0.0	1
4630	0.1111111111111111	0.013600441095386877	0.0	0.0	0.029787234042553193	0.028525939696004116	0.0	0.08	0.0	1
4631	0.0	0.0	0.0	0.0	0.028368794326241138	0.04783625202046521	0.025	0.17222221999999998	0.0	-1
4632	0.037037037037037035	0.013600441095386877	0.0	0.0	0.01702127659574468	0.015369030441168276	0.0	0.083333335	0.02994858001273898	1
4633	0.0	0.0	0.0	0.0	0.012765957446808512	0.007034004889947854	0.02777778	0.23148147999999996	0.0	-1
4634	0.14814814814814814	0.03385407094284139	0.08333333333333333	0.012845624743770781	0.04113475177304965	0.019735363882253762	0.03125	0.11197916499999999	0.0	1
4635	0.037037037037037035	0.010733321080683696	0.0	0.0	0.09361702127659575	0.03161534258208863	0.0859375	0.182440475	0.04460010286066759	-1
4636	0.0	0.0	0.041666666666666664	0.0015943151277729695	0.01843971631205674	0.011651277033771881	0.0	0.041666665	0.0	-1
4637	0.14814814814814814	0.006126324818967101	0.0	0.0	0.09645390070921986	0.060080323491559236	0.01470588	0.064215685	0.0	-1
4638	0.0	0.0	0.041666666666666664	0.0	0.019858156028368795	0.0076798825060577875	0.066666665	0.08888889	0.0	-1
4639	0.0	0.0	0.0	0.0	0.03404255319148936	0.014180932194159146	0.083333335	0.131944445	0.0	-1
4640	0.2222222222222222	0.09886050358390001	0.08333333333333333	0.06969434701407552	0.1971631205673759	0.12245625531396388	0.014795795	0.091049445	0.0	-1
4641	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0150099950653761	0.0	0.5	0.0	-1
4642	0.2962962962962963	0.07815658886234148	0.125	0.056712066687924195	0.07375886524822696	0.02242688829568019	0.0	0.02586207	0.5923939794918403	1
4643	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007643978968478569	0.5	0.75	0.0	-1
4644	0.3333333333333333	0.06827789009373277	0.0	0.0	0.056737588652482275	0.049301734056688654	0.023809525	0.095238095	0.0	-1
4645	0.037037037037037035	0.008821907737548245	0.0	0.0	0.014184397163120569	0.005524512072673148	0.0	0.055555555000000006	0.0	-1
4646	0.0	0.0	0.0	0.0	0.04680851063829788	0.028711248277058142	0.352941175	0.47549019500000006	0.0	-1
4647	0.0	0.0	0.0	0.0	0.13900709219858157	0.08238384988202994	0.01030928	0.050867325	0.0	-1
4648	0.037037037037037035	0.0033082154015805915	0.041666666666666664	0.037352525850680995	0.13191489361702127	0.07292295569341921	0.109375	0.19737543999999999	0.009188237899526218	-1
4649	0.1111111111111111	0.027200882190773754	0.08333333333333333	0.011843483806313487	0.07517730496453902	0.02069690951924339	0.017857145	0.026785715000000005	0.12331804808767102	1
4650	0.2222222222222222	0.03528763095019298	0.16666666666666666	0.06430404350202705	0.07092198581560284	0.06650870747024278	0.009259260000000002	0.040805179999999996	0.032624431757626075	-1
4651	0.07407407407407407	0.009005697482080499	0.0	0.0	0.03120567375886525	0.00818060173521964	0.09090909	0.15909091	0.0	-1
4652	0.0	0.0	0.0	0.0	0.007092198581560284	0.0008338886147431167	0.75	0.8125	0.0	-1
4653	0.0	0.0	0.0	0.0	0.00425531914893617	0.001082897020534464	0.0	0.333333335	0.0	-1
4654	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4655	0.2962962962962963	0.0063769471972063944	0.0	0.0	0.02695035460992908	0.006746598408164358	0.0	0.21794872000000004	0.0	-1
4656	0.0	0.0	0.0	0.0	0.0624113475177305	0.05995890775729327	0.095238095	0.20600907	0.0	-1
4657	0.0	0.0	0.0	0.0	0.012765957446808512	0.014801522911690321	0.0	0.125	0.22458718381583617	1
4658	0.25925925925925924	0.04253897176989524	0.0	0.0	0.060992907801418444	0.061621666204988094	0.153061225	0.27891156500000003	0.0	-1
4659	0.14814814814814814	0.031152361698217237	0.0	0.0	0.06524822695035462	0.022304231663348415	0.02222222	0.060648150000000005	0.0	-1
4660	0.07407407407407407	0.030509097592354345	0.0	0.0	0.00425531914893617	0.0061151831747828555	0.0	0.25	0.0	-1
4661	0.07407407407407407	0.004778533357838633	0.0	0.0	0.09361702127659575	0.047761584429395335	0.06617647	0.07101341	0.0	-1
4662	0.0	0.0	0.0	0.0	0.025531914893617023	0.031514040565500286	0.083333335	0.203703705	0.0	-1
4663	0.1111111111111111	0.028426147153096857	0.08333333333333333	0.003188630255545939	0.03404255319148936	0.02435167088571144	0.0	0.074074075	0.0	-1
4664	0.07407407407407407	0.0	0.0	0.0	0.011347517730496455	0.0027564651431786357	0.375	0.5	0.0	-1
4665	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00023163572631753243	0.0	0.5	0.0	-1
4666	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.01843971631205674	0.04918784648352801	0.07692307500000001	0.153846155	0.11815972514408583	1
4667	0.07407407407407407	0.04403602278992832	0.041666666666666664	0.010112513096159978	0.021276595744680854	0.014905758988533212	0.0	0.029411765000000003	0.0	-1
4668	0.5555555555555556	0.24892158665686454	0.0	0.0	0.21560283687943263	0.08248849831679281	0.0	0.043432794999999996	0.015843510941415326	1
4669	0.14814814814814814	0.08957176989523984	0.0	0.0	0.01702127659574468	0.029093447225482072	0.0	0.09375	0.0	-1
4670	0.4444444444444444	0.10270783558169454	0.0	0.0	0.059574468085106386	0.03598654037342679	0.045000000000000005	0.098333335	0.10589367657135018	-1
4671	0.0	0.0	0.125	0.2660228670341183	0.09361702127659575	0.04772873442977829	0.028985504999999998	0.11283643999999998	0.0	-1
4672	0.1111111111111111	0.10439257489432088	0.0	0.0	0.04680851063829788	0.052598682553553676	0.0	0.05420168	0.0	-1
4673	0.0	0.0	0.0	0.0	0.024113475177304965	0.008444087373905833	0.0	0.208333335	0.0	-1
4674	0.0	0.0	0.041666666666666664	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4675	0.0	0.0	0.0	0.0	0.024113475177304965	0.0019843460555307394	0.11764706000000001	0.40196078500000004	0.0	-1
4676	0.25925925925925924	0.16369539911780923	0.041666666666666664	0.06172277137521067	0.07375886524822696	0.043924439343873106	0.02655367	0.065964075	0.010492099061849074	-1
4677	0.0	0.0	0.0	0.0	0.005673758865248227	0.022978264050699217	0.0	0.25	0.0	-1
4678	0.037037037037037035	0.00937327697114501	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	1
4679	0.0	0.0	0.0	0.0	0.024113475177304965	0.004929980374352696	0.205882355	0.33823529500000005	0.0	-1
4680	0.18518518518518517	0.03528763095019298	0.0	0.0	0.11489361702127661	0.06564125879972717	0.00108225	0.125685425	0.0	-1
4681	0.0	0.0	0.0	0.0	0.005673758865248227	0.001158178631587662	0.0	0.375	0.0	-1
4682	0.18518518518518517	0.010292225693806285	0.0	0.0	0.00851063829787234	0.0018530858105402595	0.0	0.142857145	0.0	-1
4683	0.1111111111111111	0.013784230839919132	0.0	0.0	0.06524822695035462	0.041807932243051425	0.08865248	0.19680851	0.0	-1
4684	0.18518518518518517	0.09051644918213562	0.041666666666666664	0.004099667471416207	0.019858156028368795	0.012699428695358716	0.11111111000000001	0.25	0.0	-1
4685	0.48148148148148145	0.1427311156037493	0.3333333333333333	0.18995125950895092	0.09503546099290781	0.15018739314044588	0.01875	0.08625000000000001	0.06709254463292581	-1
4686	0.37037037037037035	0.44932916743245727	0.0	0.0	0.03687943262411348	0.0692332161717822	0.0	0.014516129999999999	0.0	-1
4687	0.0	0.0	0.0	0.0	0.007092198581560284	0.0009497064779018829	0.2	0.4	0.0	-1
4688	0.0	0.0	0.0	0.0	0.028368794326241138	0.013018093274128272	0.0	0.00625	0.0	-1
4689	0.07407407407407407	0.054842859768424915	0.0	0.0	0.00425531914893617	0.003097741779181014	0.0	0.2	0.0	-1
4690	0.0	0.0	0.0	0.0	0.00851063829787234	0.0018646675968561359	0.166666665	0.333333335	0.0	-1
4691	0.1111111111111111	0.017570299577283587	0.0	0.0	0.04680851063829788	0.010451149338925837	0.0	0.01204835	0.0	-1
4692	0.07407407407407407	0.011027384671935305	0.041666666666666664	0.06764451327836742	0.03404255319148936	0.03544477014429927	0.037037034999999996	0.074074075	0.02792491631953678	-1
4693	0.0	0.0	0.0	0.0	0.005673758865248227	0.0007064889652684739	0.0	0.25	0.0	-1
4694	0.1111111111111111	0.02315750781106414	0.0	0.0	0.01843971631205674	0.009273150242806429	0.153846155	0.23076923	0.0	-1
4695	0.0	0.0	0.0	0.0	0.009929078014184398	0.0026545454235989215	0.142857145	0.166666665	0.0	-1
4696	0.1111111111111111	0.06175335416283771	0.0	0.0	0.009929078014184398	0.006860278095209705	0.0	0.055555555000000006	0.0	-1
4697	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4698	0.1111111111111111	0.04462414997243154	0.041666666666666664	0.0027331116476108047	0.05106382978723405	0.03285469299695972	0.28935184999999997	0.40281084500000003	0.0	-1
4699	0.0	0.0	0.0	0.0	0.01843971631205674	0.01700206231170688	0.0	0.1875	0.0	-1
4700	0.037037037037037035	0.03197941554861238	0.0	0.0	0.05390070921985816	0.030720688202862736	0.065789475	0.14254386000000002	0.019773736901962317	1
4701	0.07407407407407407	0.0502358635177357	0.041666666666666664	0.004327426775383774	0.028368794326241138	0.036426372514261486	0.0	0.07936508	0.0	-1
4702	0.07407407407407407	0.07719169270354714	0.0	0.0	0.014184397163120569	0.013693532021576912	0.1	0.08	0.0	-1
4703	0.2962962962962963	0.0757213747472891	0.125	0.060128456247437706	0.055319148936170216	0.04054397328872423	0.0	0.04347826	0.0	-1
4704	0.0	0.0	0.0	0.0	0.03120567375886525	0.019693862480516414	0.0	0.083333335	0.0	-1
4705	0.3333333333333333	0.06589781290204007	0.0	0.0	0.14326241134751774	0.1222247786518996	0.0	0.027725365000000002	0.048482687783697985	-1
4706	0.07407407407407407	0.009740856460209519	0.0	0.0	0.0	0.0	0.0	0.5	0.0	-1
4707	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0031270823052866876	0.0	0.5	0.0	-1
4708	0.0	0.0	0.0	0.0	0.00425531914893617	0.0032429001684454537	0.333333335	0.6666666649999999	0.0	-1
4709	0.0	0.0	0.08333333333333333	0.028393993226438298	0.04822695035460993	0.025995845824500277	0.23611111	0.355092595	0.0	-1
4710	0.1111111111111111	0.04063066138577467	0.29166666666666663	0.1504426122625609	0.014184397163120569	0.009180771709978882	0.055555555000000006	0.159171075	0.0	-1
4711	0.037037037037037035	0.0028027936041168902	0.0	0.0	0.029787234042553193	0.02559343140082416	0.0	0.073015875	0.0	-1
4712	0.3333333333333333	0.06752741529130675	0.041666666666666664	0.00774381633489728	0.11347517730496455	0.026484559010299	0.01231527	0.095289515	0.034417462857407495	-1
4713	0.2962962962962963	0.045212277154934755	0.0	0.0	0.011347517730496455	0.002200539400016558	0.045454545	0.136363635	0.0	-1
4714	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4715	0.1111111111111111	0.0034920051461128465	0.0	0.0	0.03546099290780142	0.012252757803881856	0.03846154	0.18589743500000003	0.009113205449183244	-1
4716	0.2222222222222222	0.013232861606322366	0.0	0.0	0.01843971631205674	0.0028983420255481243	0.23529412000000002	0.26666666499999997	0.0	-1
4717	0.0	0.0	0.0	0.0	0.007092198581560284	0.001236934778535623	0.6	0.7000000000000001	0.0	-1
4718	0.0	0.0	0.0	0.0	0.005673758865248227	0.002293193690543571	0.0	0.25	0.0	-1
4719	0.037037037037037035	0.016173497518838446	0.0	0.0	0.07943262411347518	0.04808719071625467	0.0	0.07272727500000001	0.03819765683930749	1
4720	0.0	0.0	0.0	0.0	0.007092198581560284	0.002385847981070584	0.0	0.2	0.0	-1
4721	0.0	0.0	0.0	0.0	0.009929078014184398	0.006288909969521005	0.0	0.142857145	0.0	-1
4722	0.07407407407407407	0.0018378974453225508	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	-1
4723	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.012765957446808512	0.011465968452717855	0.11111111000000001	0.22222222000000003	0.0	-1
4724	0.0	0.0	0.0	0.0	0.00425531914893617	0.0011118514863241555	0.333333335	0.333333335	0.0	-1
4725	0.07407407407407407	0.005146112846903143	0.0	0.0	0.04397163120567376	0.01747691555065782	0.0	0.03125	0.0	-1
4726	0.0	0.0	0.0	0.0	0.0028368794326241137	0.000579089315793831	0.0	0.5	0.0	-1
4727	0.0	0.0	0.0	0.0	0.025531914893617023	0.025319715176504415	0.055555555000000006	0.05740740500000001	0.0	-1
4728	0.0	0.0	0.0	0.0	0.04255319148936171	0.023848828314388084	0.017857145	0.045833335	0.0	-1
4729	0.1111111111111111	0.008188854173865098	0.041666666666666664	0.0	0.00851063829787234	0.0008548001734204797	0.0	0.43333333499999993	0.0	-1
4730	0.14814814814814814	0.05311523616982172	0.08333333333333333	0.02391472691659454	0.055319148936170216	0.030101062634963337	0.024390245000000005	0.105691055	0.0	-1
4731	0.0	0.0	0.0	0.0	0.03829787234042553	0.014610423437478356	0.08	0.1	0.0	-1
4732	0.0	0.0	0.0	0.0	0.0028368794326241137	0.004331588082137856	0.5	0.75	0.0	-1
4733	0.1111111111111111	0.02205476934387061	0.0	0.0	0.04822695035460993	0.018151817825131592	0.0	0.0025252549999999997	0.0	-1
4734	0.07407407407407407	0.009557066715677265	0.0	0.0	0.06524822695035462	0.04291630919348082	0.0	0.028985504999999998	0.0	-1
4735	0.0	0.0	0.0	0.0	0.01702127659574468	0.005368157957408814	0.0	0.083333335	0.0	-1
4736	0.0	0.0	0.0	0.0	0.024113475177304965	0.014627796116952172	0.058823530000000006	0.32352941	0.0	-1
4737	0.0	0.0	0.0	0.0	0.01843971631205674	0.0020615579642260383	0.23076923	0.5	0.0	-1
4738	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.03829787234042553	0.012957702530202763	0.074074075	0.15226337499999998	0.0	-1
4739	0.8888888888888888	0.10691430571586104	0.25	0.24128820662324058	0.25248226950354613	0.10051912079515389	0.01969528	0.076315845	0.016998231579824337	-1
4740	0.0	0.0	0.0	0.0	0.03262411347517731	0.008871648317961492	0.15909091	0.23787878999999998	0.0	-1
4741	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4742	0.1111111111111111	0.020033082154015804	0.08333333333333333	0.003188630255545939	0.00425531914893617	0.0005327621705303246	0.333333335	0.333333335	0.0	-1
4743	0.07407407407407407	0.008527844146296636	0.0	0.0	0.00425531914893617	0.0	0.4	0.6	0.0	-1
4744	0.07407407407407407	0.09336519022238558	0.041666666666666664	0.01776522570947023	0.1347517730496454	0.11560845343631458	0.020618554999999997	0.07653858000000001	0.015585041948616577	1
4745	0.0	0.0	0.0	0.0	0.0014184397163120568	0.00036135173305535057	0.0	0.0	0.13210768594164635	1
4746	0.1111111111111111	0.016173497518838446	0.0	0.0	0.019858156028368795	0.010884011266578272	0.0	0.026785715000000005	0.0	-1
4747	0.0	0.0	0.0	0.0	0.00851063829787234	0.0009149611189542531	0.0	0.1	0.0	-1
4748	0.3333333333333333	0.08587480404337439	0.0	0.0	0.04964539007092199	0.04496203872412969	0.0627907	0.14585765	0.0	-1
4749	0.07407407407407407	0.0048152913067450835	0.0	0.0	0.08794326241134752	0.1287184141598875	0.0	0.10312500000000001	0.013723103282617832	-1
4750	0.1111111111111111	0.15475096489615878	0.0	0.0	0.005673758865248227	0.002559574775808733	0.0	0.055555555000000006	0.0	-1
4751	0.037037037037037035	0.0	0.0	0.0	0.015602836879432626	0.02361526229807243	0.11111111000000001	0.22222222000000003	0.0736883625760617	1
4752	0.0	0.0	0.125	0.24643556689290755	0.04539007092198582	0.01799631816541814	0.005882355000000001	0.068895465	0.0	-1
4753	0.1111111111111111	0.22128285241683512	0.0	0.0	0.09078014184397164	0.04194845792473859	0.015873014999999997	0.064814815	0.0	-1
4754	0.1111111111111111	0.005513692335967653	0.0	0.0	0.01702127659574468	0.026365936548093126	0.153846155	0.24358974500000002	0.0	-1
4755	0.0	0.0	0.0	0.0	0.005673758865248227	0.0017488497336973698	0.0	0.25	0.0	-1
4756	0.0	0.0	0.0	0.0	0.01702127659574468	0.010632079837974737	0.0	0.1	0.0	-1
4757	0.037037037037037035	0.015438338540709428	0.0	0.0	0.014184397163120569	0.024483896271763176	0.11111111000000001	0.074074075	0.0	-1
4758	0.25925925925925924	0.2369049807020768	0.08333333333333333	0.07584384822119983	0.04397163120567376	0.03774832311728593	0.0	0.13031563000000002	0.0	-1
4759	0.0	0.0	0.0	0.0	0.009929078014184398	0.004902184087194592	0.0	0.0	0.07961327469893689	1
4760	0.0	0.0	0.0	0.0	0.029787234042553193	0.004570944998560521	0.04761905	0.206349205	0.0	-1
4761	0.2222222222222222	0.13554493659253813	0.0	0.0	0.06524822695035462	0.07802199039234399	0.01923077	0.05929487	0.0	-1
4762	0.18518518518518517	0.026649512957176987	0.0	0.0	0.02269503546099291	0.026748521563782112	0.026315790000000002	0.131578945	0.0	-1
4763	0.07407407407407407	0.024903510384120565	0.0	0.0	0.015602836879432626	0.009682125178606607	0.083333335	0.21574074	0.0	-1
4764	0.0	0.0	0.0	0.0	0.00851063829787234	0.003744777576238893	0.0	0.25	0.0	-1
4765	0.18518518518518517	0.026833302701709243	0.0	0.0	0.025531914893617023	0.011543180360718247	0.05	0.2	0.0	-1
4766	0.0	0.0	0.0	0.0	0.009929078014184398	0.002623274600546055	0.04761905	0.404761905	0.0	-1
4767	0.18518518518518517	0.04129142925932732	0.0	0.0	0.07801418439716312	0.0655890714558964	0.0	0.14288499	0.024611526429481577	-1
4768	0.25925925925925924	0.06324555184708694	0.0	0.0	0.14751773049645392	0.11941635038827329	0.03446502	0.157854925	0.02433947337495737	-1
4769	0.18518518518518517	0.08187833118911964	0.0	0.0	0.04397163120567376	0.10132711818760644	0.058823530000000006	0.125490195	0.0	-1
4770	0.037037037037037035	0.005789376952766035	0.0	0.0	0.47801418439716314	0.2601595840716284	0.012363995	0.06616761	0.0	-1
4771	0.037037037037037035	0.008454328248483734	0.0	0.0	0.04964539007092199	0.03504648539184266	0.2	0.346666665	0.0	-1
4772	0.0	0.0	0.0	0.0	0.03262411347517731	0.030101062634963337	0.173913045	0.347826085	0.0	-1
4773	0.0	0.0	0.0	0.0	0.03404255319148936	0.046842534754562994	0.041666665	0.24305555499999998	0.0	-1
4774	0.037037037037037035	0.0052196287447160445	0.0	0.0	0.03120567375886525	0.019447398725211035	0.0	0.004761905	0.16746943831852268	1
4775	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4776	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4777	0.2222222222222222	0.08730012865282116	0.125	0.1582927162574591	0.03120567375886525	0.017152625533813276	0.04	0.1	0.24309952793530637	-1
4778	0.1111111111111111	0.020339398393677634	0.0	0.0	0.005673758865248227	0.009728700505336361	0.0625	0.3125	0.0	1
4779	0.18518518518518517	0.06877412240396985	0.0	0.0	0.14326241134751774	0.16725898478372359	0.00980392	0.06683006500000001	0.011051920571147766	1
4780	0.2222222222222222	0.023408687127366292	0.0	0.0	0.011347517730496455	0.0030057309217418515	0.08928571499999999	0.34461966499999996	0.0	-1
4781	0.037037037037037035	0.006616430803161183	0.0	0.0	0.04113475177304965	0.01772923303726098	0.0	0.004464285	0.0	-1
4782	0.0	0.0	0.0	0.0	0.00425531914893617	0.0018936220626458275	0.0	0.166666665	0.0	-1
4783	0.07407407407407407	0.027053850395147946	0.0	0.0	0.05390070921985816	0.018845921299920944	0.024390245000000005	0.18699187	0.0	-1
4784	0.0	0.0	0.0	0.0	0.06950354609929078	0.052327613601295724	0.040816325	0.17346939	0.0	-1
4785	0.0	0.0	0.0	0.0	0.02269503546099291	0.0190920921680649	0.0	0.22569444500000002	0.0	1
4786	0.4444444444444444	0.28144336213931265	0.0	0.0	0.009929078014184398	0.014689565644742301	0.07692307500000001	0.07692307500000001	0.0	-1
4787	0.07407407407407407	0.0022054769343870613	0.0	0.0	0.05390070921985816	0.02030233092914243	0.0	0.072649575	0.01749399550314636	1
4788	0.3333333333333333	0.03589151153832016	0.0	0.0	0.052482269503546106	0.01354132929801414	0.025641025	0.06521739	0.0	-1
4789	0.1111111111111111	0.052269803344973345	0.0	0.0	0.03404255319148936	0.017488497336973698	0.0	0.037037034999999996	0.0	-1
4790	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4791	0.0	0.0	0.0	0.0	0.12624113475177307	0.08371558707132772	0.03219697	0.10284906499999999	0.0	-1
4792	0.0	0.0	0.0	0.0	0.024113475177304965	0.007140171263737937	0.11764706000000001	0.32352941	0.0	-1
4793	0.2222222222222222	0.025408932181584267	0.08333333333333333	0.005921741903156743	0.3219858156028369	0.1587771260706103	0.02850877	0.104803905	0.0	-1
4794	0.1111111111111111	0.04006616430803161	0.0	0.0	0.015602836879432626	0.05446528044040793	0.0	0.125	0.0	-1
4795	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
4796	0.0	0.0	0.0	0.0	0.02695035460992908	0.009309439840701627	0.280701755	0.46491227999999996	0.0	-1
4797	0.037037037037037035	0.010365741591619187	0.0	0.0	0.024113475177304965	0.014088470934948303	0.23888889	0.25925926	0.0	-1
4798	0.07407407407407407	0.3649014099246462	0.20833333333333331	0.3687423131234911	0.03971631205673759	0.041537249358058526	0.02857143	0.082142855	0.02681080477844317	1
4799	0.037037037037037035	0.021834221650431904	0.0	0.0	0.10354609929078015	0.020651918539187214	0.0	0.0	0.7146926108240811	1
4800	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006254164610573375	0.0	0.25	0.0	-1
4801	0.0	0.0	0.0	0.0	0.1021276595744681	0.12659634082939883	0.16894977	0.30188929999999997	0.0	-1
4802	0.2962962962962963	0.07477179441279175	0.0	0.0	0.1645390070921986	0.08119035942632592	0.0	0.04657413	0.17370335777699453	1
4803	0.0	0.0	0.0	0.0	0.01702127659574468	0.011194761623926528	0.0	0.208333335	0.0	-1
4804	0.3333333333333333	0.06593588362433377	0.0	0.0	0.011347517730496455	0.0030570952244589316	0.0	0.0125	0.0	-1
4805	0.0	0.0	0.08333333333333333	0.012754521022183756	0.0014184397163120568	0.0	0.333333335	0.6666666649999999	0.0	-1
4806	0.2222222222222222	0.02315750781106414	0.041666666666666664	0.007288297726962146	0.2652482269503546	0.11553269384494014	0.015544039999999999	0.05559294	0.029858954723510953	-1
4807	0.1111111111111111	0.005881271825032163	0.0	0.0	0.03404255319148936	0.023265106284067902	0.0	0.115384615	0.0	-1
4808	0.18518518518518517	0.14632114195919865	0.041666666666666664	0.008745957272354575	0.024113475177304965	0.010469934829552465	0.29532163499999997	0.35368871	0.0	-1
4809	0.18518518518518517	0.06685045642345157	0.0	0.0	0.2723404255319149	0.1122504231311818	0.027061855	0.11049626000000001	0.05162388146450119	-1
4810	0.0	0.0	0.0	0.0	0.00425531914893617	0.002409011553702337	0.0	0.333333335	0.0	-1
4811	0.037037037037037035	0.007425105679103105	0.25	0.1029472053933403	0.10780141843971631	0.030311234879062423	0.16305751000000002	0.272039675	0.0	-1
4812	0.2222222222222222	0.03827003727256019	0.125	0.04327426775383774	0.1347517730496454	0.055865656136600286	0.0	0.05341270000000001	0.04639547955206509	-1
4813	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0007412343242161037	0.0	0.5	0.0	-1
4814	0.0	0.0	0.0	0.0	0.01843971631205674	0.005837220303201817	0.0	0.30769231	0.0	-1
4815	0.0	0.0	0.0	0.0	0.014184397163120569	0.01606393762012087	0.0	0.11111111000000001	0.11176846404683875	1
4816	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4817	0.0	0.0	0.0	0.0	0.021276595744680854	0.02627804366890201	0.0	0.006666665	0.08377515201171687	1
4818	0.1111111111111111	0.039239110457636464	0.0	0.0	0.007092198581560284	0.0031811306406553264	0.0	0.025	0.0	-1
4819	0.37037037037037035	0.09737180665318873	0.041666666666666664	0.006741675397439985	0.03404255319148936	0.016653604968188657	0.0	0.017241379999999997	0.0	-1
4820	0.037037037037037035	0.040360227899283216	0.041666666666666664	0.23632305379674756	0.07801418439716312	0.09236212067193898	0.026785715000000005	0.058035715	0.0	-1
4821	0.25925925925925924	0.04024995405256387	0.0	0.0	0.03546099290780142	0.008100231156749961	0.0	0.095238095	0.0	-1
4822	0.0	0.0	0.0	0.0	0.060992907801418444	0.03721112125428	0.0	0.023809525	0.05117996229461271	1
4823	0.14814814814814814	0.035655210439257484	0.0	0.0	0.03120567375886525	0.017131392258128715	0.045454545	0.030303029999999998	0.0	-1
4824	0.0	0.0	0.0	0.0	0.07375886524822696	0.027618341280755875	0.03205128	0.165064105	0.0	-1
4825	0.037037037037037035	0.009557066715677265	0.0	0.0	0.02269503546099291	0.014797662315479576	0.0	0.0625	0.05600770473454682	-1
4826	0.14814814814814814	0.03809042455430987	0.0	0.0	0.019858156028368795	0.023242714845966257	0.0	0.09019608	0.0	-1
4827	0.1111111111111111	0.056607241315934566	0.08333333333333333	0.04874049104905935	0.0822695035460993	0.04582251029493288	0.0	0.0020491800000000003	0.0	-1
4828	0.037037037037037035	0.010292225693806285	0.0	0.0	0.019858156028368795	0.021403141111739996	0.07142857	0.142857145	0.0	-1
4829	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4830	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.11205673758865249	0.030565432527376174	0.025641025	0.0481278	0.0	-1
4831	0.0	0.0	0.0	0.0	0.11347517730496455	0.0865149786230175	0.0125	0.132738095	0.0	-1
4832	0.0	0.0	0.0	0.0	0.0822695035460993	0.057863293828368266	0.103448275	0.23132184	0.0	-1
4833	0.0	0.0	0.0	0.0	0.007092198581560284	0.004115394738346945	0.0	0.2	0.0	-1
4834	0.0	0.0	0.0	0.0	0.005673758865248227	0.000579089315793831	0.0	0.5	0.0	-1
4835	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.029787234042553193	0.02423650931605605	0.097826085	0.26811594	0.0	-1
4836	0.18518518518518517	0.059731666972982905	0.041666666666666664	0.0050107046872864755	0.11631205673758865	0.026964706445919938	0.05357143000000001	0.0834201	0.0	-1
4837	0.25925925925925924	0.05767322183422165	0.0	0.0	0.04539007092198582	0.02602871354425038	0.013513515	0.056563705000000006	0.018210780232976134	1
4838	0.37037037037037035	0.08707958095938247	0.0	0.0	0.02695035460992908	0.012466634790409596	0.0	0.04761905	0.0	-1
4839	0.3333333333333333	0.04604517886417937	0.08333333333333333	0.05238463991254042	0.2070921985815603	0.07486127726657041	0.03896104	0.08293461	0.023765471934377957	-1
4840	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
4841	0.0	0.0	0.0	0.0	0.015602836879432626	0.018866729908563015	0.0	0.05	0.0	-1
4842	0.0	0.0	0.0	0.0	0.055319148936170216	0.03123491951528766	0.05128205	0.1019536	0.0	-1
4843	0.0	0.0	0.041666666666666664	0.025053523436432378	0.05390070921985816	0.031905725552842656	0.004385965	0.094298245	0.0	-1
4844	0.1111111111111111	0.01330637750413527	0.0	0.0	0.02269503546099291	0.0038615128072118105	0.0	0.07352941	0.0	-1
4845	0.2962962962962963	0.06049745756294799	0.041666666666666664	0.4009702546349018	0.08794326241134752	0.05992765071656612	0.041666665	0.06580688	0.0	-1
4846	0.037037037037037035	0.02021687189854806	0.08333333333333333	0.008199334942832414	0.012765957446808512	0.012693637802200777	0.0	0.2	0.0477394442828766	1
4847	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4848	0.0	0.0	0.0	0.0	0.009929078014184398	0.0018530858105402595	0.142857145	0.285714285	0.0	-1
4849	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
4850	0.2962962962962963	0.14247380996140416	0.125	0.014576595453924292	0.4652482269503546	0.22455371215989103	0.008902075	0.054525225000000004	0.017878606800202385	-1
4851	0.0	0.0	0.0	0.0	0.021276595744680854	0.02488760424198935	0.07692307500000001	0.10769231000000001	0.0	-1
4852	0.0	0.0	0.0	0.0	0.011347517730496455	0.012766989116306783	0.125	0.17500000000000002	0.0	-1
4853	0.14814814814814814	0.021883232247748574	0.0	0.0	0.01843971631205674	0.004253990113821483	0.0	0.058823530000000006	0.0	-1
4854	0.0	0.0	0.0	0.0	0.005673758865248227	0.0014593050758004542	0.0	0.25	0.0	-1
4855	0.0	0.0	0.0	0.0	0.011347517730496455	0.002316357263175324	0.375	0.625	0.0	-1
4856	0.5185185185185185	0.13499356735894136	0.125	0.18237826265202933	0.2765957446808511	0.18485372814706458	0.00037499999999999995	0.02932912	0.010693811656419071	1
4857	0.0	0.0	0.0	0.0	0.015602836879432626	0.011558622743244868	0.0	0.09090909	0.0	-1
4858	0.0	0.0	0.0	0.0	0.011347517730496455	0.00364991723106522	0.0	0.125	0.0	-1
4859	0.1111111111111111	0.018922992097040982	0.0	0.0	0.02269503546099291	0.0038176656165759054	0.19047619	0.29956710000000003	0.0	-1
4860	0.07407407407407407	0.004043374379709612	0.041666666666666664	0.0	0.04964539007092199	0.036069543190799615	0.02777778	0.12037036999999999	0.0	-1
4861	0.037037037037037035	0.02646572321264473	0.041666666666666664	0.0027331116476108047	0.11914893617021277	0.028074951955426388	0.025510205	0.10725623500000002	0.0	-1
4862	0.1111111111111111	0.04962323102370887	0.0	0.0	0.03546099290780142	0.06405191104132406	0.04	0.084444445	0.0	-1
4863	0.2962962962962963	0.07224774857562948	0.0	0.0	0.03829787234042553	0.009787381555231352	0.0	0.04597701	0.0	-1
4864	0.25925925925925924	0.12887336886601727	0.375	0.18535811356078896	0.09645390070921986	0.05642052726546401	0.012820515	0.0777948	0.0	-1
4865	0.2222222222222222	0.05201249770262819	0.125	0.21614357946522114	0.06524822695035462	0.03315479361919495	0.018518520000000004	0.077160495	0.01679752242744037	-1
4866	0.0	0.0	0.0	0.0	0.021276595744680854	0.006254164610573375	0.142857145	0.17857142999999998	0.0	-1
4867	0.6296296296296295	0.3586656864546958	0.0	0.0	0.056737588652482275	0.0919755978489026	0.02777778	0.10190797	0.022177013826382035	-1
4868	0.14814814814814814	0.026208417570299576	0.0	0.0	0.09361702127659575	0.10227489435234662	0.049751245	0.12265595000000001	0.0	-1
4869	0.037037037037037035	0.05568829259327329	0.0	0.0	0.014184397163120569	0.007059098759526801	0.0	0.037037034999999996	0.0	-1
4870	0.0	0.0	0.0	0.0	0.00851063829787234	0.010736315914817628	0.0	0.166666665	0.0	-1
4871	0.0	0.0	0.0	0.0	0.015602836879432626	0.010083875284917793	0.31818182	0.52121212	0.0	-1
4872	0.18518518518518517	0.024444036022789925	0.0	0.0	0.04113475177304965	0.026433689998041004	0.052083334999999994	0.12951389	0.0	-1
4873	0.2222222222222222	0.0460393310053299	0.08333333333333333	0.04054115610622694	0.2070921985815603	0.08565267525372702	0.04054054000000001	0.075940645	0.2027806020711663	1
4874	0.07407407407407407	0.007719169270354714	0.0	0.0	0.012765957446808512	0.0019480564583304475	0.0	0.030303029999999998	0.0	-1
4875	0.1111111111111111	0.0162837713655578	0.0	0.0	0.024113475177304965	0.010860241028397508	0.05	0.033333335	0.17770694918832056	1
4876	0.037037037037037035	0.006984010292225693	0.0	0.0	0.01843971631205674	0.017341794711078048	0.0	0.102564105	0.0	-1
4877	0.0	0.0	0.0	0.0	0.00425531914893617	0.0011118514863241555	0.0	0.166666665	0.0	-1
4878	0.14814814814814814	0.036022789928321995	0.16666666666666666	0.09839201931398897	0.024113475177304965	0.028803902567585155	0.0	0.04347826	0.09069046435579234	1
4879	0.2962962962962963	0.04939288119830913	0.125	0.11695440258734568	0.056737588652482275	0.04108314757626691	0.021276595000000002	0.041779495	0.037290836000168	1
4880	0.07407407407407407	0.016173497518838446	0.08333333333333333	0.024142486220562108	0.011347517730496455	0.015465545327906035	0.0	0.09090909	0.1565210379089127	1
4881	0.0	0.0	0.041666666666666664	0.0	0.021276595744680854	0.004204188432663214	0.0625	0.25	0.0	-1
4882	0.1111111111111111	0.04907186179011211	0.16666666666666666	0.08700405411561062	0.021276595744680854	0.010283082009550871	0.0	0.1	0.0	-1
4883	0.18518518518518517	0.015181032898364269	0.0	0.0	0.03404255319148936	0.010352444042218373	0.0	0.043010755000000005	0.0	-1
4884	0.18518518518518517	0.02885498989156405	0.041666666666666664	0.011843483806313487	0.06808510638297872	0.02932784052879427	0.0	0.028944909999999997	0.08019152186904115	-1
4885	0.0	0.0	0.0	0.0	0.01702127659574468	0.008448913117431995	0.125	0.125	0.0	-1
4886	0.07407407407407407	0.0018378974453225508	0.0	0.0	0.00425531914893617	0.0007412343242161037	0.0	0.333333335	0.0	-1
4887	0.07407407407407407	0.005881271825032163	0.0	0.0	0.04680851063829788	0.026018317501217518	0.030303029999999998	0.10984848500000002	0.030747750400798256	-1
4888	0.18518518518518517	0.05619371439073699	0.08333333333333333	0.03689700724274586	0.06524822695035462	0.05316461827248355	0.020408165000000002	0.07436831999999999	0.058117533337024574	-1
4889	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
4890	0.14814814814814814	0.03289836427127366	0.0	0.0	0.00425531914893617	0.0006949071789525972	0.0	0.166666665	0.0	-1
4891	0.07407407407407407	0.010659805182870795	0.041666666666666664	0.0	0.012765957446808512	0.012415674930619737	0.0	0.09090909	0.10371007678367893	1
4892	0.14814814814814814	0.0830729645285793	0.0	0.0	0.11489361702127661	0.11203031570649094	0.01190476	0.05357143000000001	0.014684446260699187	1
4893	0.14814814814814814	0.019359186425289467	0.0	0.0	0.05815602836879433	0.05334995441818901	0.02857143	0.07936508	0.0	-1
4894	0.0	0.0	0.0	0.0	0.011347517730496455	0.0029765190831802916	0.0	0.125	0.0	-1
4895	0.18518518518518517	0.04080132328616063	0.041666666666666664	0.0050107046872864755	0.07801418439716312	0.08093508538995557	0.0	0.145943565	0.011076470729086078	-1
4896	0.07407407407407407	0.013784230839919132	0.0	0.0	0.01702127659574468	0.008686339736907465	0.0	0.197916665	0.12159869800373714	1
4897	0.037037037037037035	0.01984929240948355	0.0	0.0	0.00425531914893617	0.0013666507852734412	0.0	0.25	0.0	-1
4898	0.037037037037037035	0.0	0.041666666666666664	0.027331116476108048	0.060992907801418444	0.02621672452666906	0.143939395	0.236742425	0.0	-1
4899	0.0	0.0	0.0	0.0	0.007092198581560284	0.0014593050758004542	0.0	0.2	0.0	-1
4900	0.0	0.0	0.0	0.0	0.028368794326241138	0.028851994545447474	0.0	0.026315790000000002	0.0	-1
4901	0.07407407407407407	0.004778533357838633	0.0	0.0	0.02695035460992908	0.014765123011178608	0.04761905	0.214285715	0.036296571157287676	-1
4902	0.0	0.0	0.0	0.0	0.009929078014184398	0.005534549620041456	0.0	0.07142857	0.0	-1
4903	0.18518518518518517	0.12240396985848188	0.08333333333333333	0.07561608891723226	0.01702127659574468	0.0035185466827633177	0.155555555	0.32222222	0.0	-1
4904	0.1111111111111111	0.15440789071861785	0.125	0.10508814285063543	0.03262411347517731	0.028991527505902354	0.27586207	0.396551725	0.0	-1
4905	0.14814814814814814	0.027981988605035837	0.0	0.0	0.01843971631205674	0.01129127650834793	0.0	0.12222221999999999	0.0	-1
4906	0.0	0.0	0.0	0.0	0.04680851063829788	0.017035401310556673	0.0	0.013468014999999998	0.0	-1
4907	0.07407407407407407	0.04643754210623047	0.0	0.0	0.015602836879432626	0.00928890147219602	0.0	0.11111111000000001	0.12473699404755081	1
4908	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0015519593663274672	0.5	0.6666666649999999	0.0	-1
4909	0.18518518518518517	0.02373950866752435	0.0	0.0	0.05106382978723405	0.030902136180756948	0.0	0.027027025000000003	0.0	-1
4910	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0016909408021179865	0.0	0.25	0.0	-1
4911	0.18518518518518517	0.024076456533725418	0.0	0.0	0.03829787234042553	0.008213416794903717	0.07142857	0.11904761999999999	0.0	-1
4912	0.2222222222222222	0.61460515824297	0.0	0.0	0.03971631205673759	0.012007918841164226	0.030303029999999998	0.066666665	0.0	-1
4913	0.0	0.0	0.0	0.0	0.005673758865248227	0.00037061716210805187	0.5	0.75	0.0	-1
4914	0.0	0.0	0.0	0.0	0.021276595744680854	0.004094547522978367	0.0625	0.255208335	0.0	-1
4915	0.0	0.0	0.16666666666666666	0.10284091773333941	0.3148936170212766	0.22307005776817582	0.26677728500000003	0.330794355	0.0	-1
4916	0.037037037037037035	0.0396985848189671	0.0	0.0	0.052482269503546106	0.028017692298787873	0.083333335	0.16693121499999997	0.0	-1
4917	0.037037037037037035	0.15364822642896525	0.125	0.034619414203070194	0.09929078014184398	0.07749803686521407	0.012575455000000001	0.037855925	0.019915245359197788	1
4918	0.0	0.0	0.0	0.0	0.005673758865248227	0.0018299222379085061	0.0	0.25	0.0	-1
4919	0.0	0.0	0.0	0.0	0.014184397163120569	0.002385847981070584	0.1	0.183333335	0.0	-1
4920	0.0	0.0	0.0	0.0	0.007092198581560284	0.002964937296864415	0.0	0.2	0.0	-1
4921	0.0	0.0	0.0	0.0	0.03404255319148936	0.029799936190750546	0.0	0.07638889	0.0	-1
4922	0.0	0.0	0.0	0.0	0.0028368794326241137	9.265429052701297e-05	0.0	0.5	0.0	-1
4923	0.0	0.0	0.0	0.0	0.012765957446808512	0.0029012374721270936	0.0	0.166666665	0.0	-1
4924	0.0	0.0	0.0	0.0	0.019858156028368795	0.003935877050450857	0.0	0.38095238	0.0	1
4925	0.037037037037037035	0.006800220547693438	0.0	0.0	0.04539007092198582	0.01886921172090914	0.0	0.12009803999999999	0.008599665192151752	1
4926	0.2962962962962963	0.30839919132512406	0.0	0.0	0.1021276595744681	0.02891375029786096	0.0	0.012987015	0.03693936990427841	-1
4927	0.0	0.0	0.0	0.0	0.028368794326241138	0.014454262351213835	0.025	0.075892855	0.0	-1
4928	0.0	0.0	0.0	0.0	0.01843971631205674	0.003914643774766298	0.07692307500000001	0.20769231000000002	0.0	-1
4929	0.1111111111111111	0.18930343686822274	0.0	0.0	0.04113475177304965	0.07479911015227056	0.01612903	0.16532258	0.04328262359230092	1
4930	0.0	0.0	0.0	0.0	0.009929078014184398	0.001658511800433532	0.142857145	0.357142855	0.0	-1
4931	0.1111111111111111	0.10328983642712736	0.0	0.0	0.02269503546099291	0.010510471081658033	0.0	0.026315790000000002	0.0	-1
4932	0.1111111111111111	0.005881271825032163	0.0	0.0	0.08936170212765958	0.09054072482929834	0.0	0.00793651	0.003588618823936375	-1
4933	0.1111111111111111	0.10108435949274029	0.08333333333333333	0.04418530496970801	0.04822695035460993	0.015529383029176733	0.05405405500000001	0.14798622	0.0	-1
4934	0.4444444444444444	0.1240733933835692	0.08333333333333333	0.010476927982508084	0.04539007092198582	0.02895136520651335	0.027499999999999997	0.1288733	0.0	-1
4935	0.18518518518518517	0.18164553085829807	0.0	0.0	0.011347517730496455	0.004725368816877662	0.0	0.153846155	0.0	-1
4936	0.5925925925925926	0.08724499172946149	0.0	0.0	0.06524822695035462	0.026495266487565894	0.04901961	0.07244008499999999	0.0	-1
4937	0.07407407407407407	0.20804999081051276	0.0	0.0	0.015602836879432626	0.013303611880731491	0.0	0.07638889	0.09470484134219975	1
4938	0.0	0.0	0.0	0.0	0.011347517730496455	0.00435475165476961	0.25	0.4375	0.0	-1
4939	0.037037037037037035	0.025362984745451202	0.0	0.0	0.03546099290780142	0.012347838754288562	0.0	0.13461538500000003	0.0	-1
4940	0.18518518518518517	0.025000656390369413	0.041666666666666664	0.009656994488224843	0.08936170212765958	0.023932757674666183	0.0	0.04534313499999999	0.0	-1
4941	0.2222222222222222	0.05504940444771182	0.125	0.12173734797066459	0.17021276595744683	0.091130151167342	0.01229508	0.11823	0.024294796235907693	-1
4942	0.07407407407407407	0.012938798015070758	0.0	0.0	0.021276595744680854	0.012088296438196412	0.0	0.03125	0.0	-1
4943	0.0	0.0	0.0	0.0	0.011347517730496455	0.0028114786281790496	0.0	0.125	0.0	-1
4944	0.18518518518518517	0.05458555412607976	0.0	0.0	0.03546099290780142	0.0071274312987904724	0.03846154	0.173076925	0.0	-1
4945	0.037037037037037035	0.006616430803161183	0.0	0.0	0.025531914893617023	0.02754032968052302	0.0	0.058823530000000006	0.1083193130251067	1
4946	0.6296296296296295	0.21760757235802242	0.16666666666666666	0.6195053067917824	0.22269503546099292	0.13076245483445578	0.013461540000000001	0.069247595	0.008064705638207575	-1
4947	0.37037037037037035	0.02943086442565705	0.041666666666666664	0.3698811096433289	0.16028368794326242	0.07603637251005035	0.036885245	0.08345519499999998	0.12591839005411395	-1
4948	0.0	0.0	0.08333333333333333	0.312485765043502	0.015602836879432626	0.006674004364523903	0.153846155	0.333333335	0.0	-1
4949	0.14814814814814814	0.021760705752619004	0.0	0.0	0.007092198581560284	0.0008885160401224562	0.0	0.21957672	0.0	-1
4950	0.18518518518518517	0.013600441095386877	0.041666666666666664	0.007288297726962146	0.025531914893617023	0.010736315914817628	0.0	0.022727275	0.0	-1
4951	0.1111111111111111	0.03666605403418489	0.0	0.0	0.12624113475177307	0.05837352187318953	0.010869565	0.064673915	0.11200018342689529	1
4952	0.0	0.0	0.0	0.0	0.011347517730496455	0.007493415746372174	0.0	0.125	0.06422700041183979	1
4953	0.0	0.0	0.0	0.0	0.00425531914893617	0.0018530858105402595	0.833333335	0.88888889	0.0	-1
4954	0.0	0.0	0.0	0.0	0.029787234042553193	0.008340816444378361	0.0	0.04761905	0.0	-1
4955	0.2222222222222222	0.7064877779819886	0.0	0.0	0.04255319148936171	0.021812502105539797	0.09090909	0.22222222000000003	0.0	-1
4956	0.2222222222222222	0.06999326105495313	0.0	0.0	0.11063829787234043	0.09066192284914515	0.027124775000000004	0.032805905	0.0	-1
4957	0.0	0.0	0.08333333333333333	0.08791509133148089	0.1446808510638298	0.07147398849692073	0.05425824	0.12196400500000001	0.0	1
4958	0.0	0.0	0.0	0.0	0.007092198581560284	0.026927653184413144	0.0	0.125	0.0	-1
4959	0.3333333333333333	0.16534338051828704	0.0	0.0	0.024113475177304965	0.004654719920350814	0.0	0.12301587500000001	0.0	-1
4960	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.021276595744680854	0.005299825418145142	0.09375	0.34375	0.0	-1
4961	0.0	0.0	0.0	0.0	0.02269503546099291	0.0018299222379085061	0.125	0.1875	0.0	-1
4962	0.0	0.0	0.0	0.0	0.03687943262411348	0.02641033340335851	0.161242605	0.16474358999999997	0.0	-1
4963	0.07407407407407407	0.036022789928321995	0.0	0.0	0.04113475177304965	0.03259983303261372	0.0	0.033333335	0.1094481223078039	1
4964	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013666507852734412	0.0	0.25	0.0	-1
4965	0.0	0.0	0.0	0.0	0.12624113475177307	0.03796250342384821	0.07183908	0.20329775500000002	0.0	-1
4966	0.0	0.0	0.0	0.0	0.007092198581560284	0.005814056730570063	0.2	0.4	0.0	-1
4967	0.0	0.0	0.0	0.0	0.01843971631205674	0.01286743272563875	0.18181818	0.10047847	0.13266114594001	1
4968	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.019858156028368795	0.00807636565837675	0.17857142999999998	0.267857145	0.0	-1
4969	0.0	0.0	0.0	0.0	0.015602836879432626	0.01404870680115834	0.0	0.055555555000000006	0.0	-1
4970	0.4444444444444444	0.07306477754089322	0.16666666666666666	0.0050107046872864755	0.10780141843971631	0.10457749386635662	0.05489418	0.123283215	0.0	1
4971	0.07407407407407407	0.017055688292593272	0.0	0.0	0.011347517730496455	0.008084086848481881	0.1	0.4	0.0	-1
4972	0.5555555555555556	0.1361054953133615	0.5	0.3142319196920694	0.13617021276595745	0.06867050222784253	0.013043480000000001	0.053662005000000006	0.009282669720749039	1
4973	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00046327145263506486	0.0	0.25	0.0	-1
4974	0.0	0.0	0.0	0.0	0.00851063829787234	0.0017083134815918015	0.166666665	0.22222222000000003	0.0	-1
4975	0.0	0.0	0.0	0.0	0.005673758865248227	0.0036482626895011356	0.0	0.25	0.0	-1
4976	0.2962962962962963	0.7670464988053666	0.041666666666666664	0.021181615268983735	0.11489361702127661	0.1284651738157035	0.011627905000000001	0.072812845	0.043024272024205314	1
4977	0.0	0.0	0.0	0.0	0.005673758865248227	0.00032429001684454537	0.0	0.25	0.0	-1
4978	0.2962962962962963	0.04798750229737181	0.16666666666666666	0.09752653395891221	0.025531914893617023	0.008935348142698814	0.0	0.068965515	0.0	-1
4979	0.3333333333333333	0.06562029038779636	0.125	0.0834813768960962	0.009929078014184398	0.004768375850836068	0.0	0.17777778	0.0	-1
4980	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013550689989575647	0.0	0.333333335	0.0	-1
4981	0.0	0.0	0.041666666666666664	0.0	0.029787234042553193	0.010944788068503407	0.095238095	0.095238095	0.09474991979565216	1
4982	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015982865115909738	0.0	0.25	0.0	-1
4983	0.14814814814814814	0.06219444954971512	0.0	0.0	0.019858156028368795	0.007307335047002541	0.0	0.055555555000000006	0.09605781037505352	1
4984	0.037037037037037035	0.017460025730564235	0.0	0.0	0.014184397163120569	0.027862882429420182	0.0	0.127272725	0.0	-1
4985	0.0	0.0	0.0	0.0	0.04680851063829788	0.02887821902205751	0.15151515000000002	0.28493266	0.0	-1
4986	0.2222222222222222	0.05937143907369969	0.0	0.0	0.019858156028368795	0.006849409033492847	0.0	0.131578945	0.0	-1
4987	0.0	0.0	0.0	0.0	0.014184397163120569	0.010296208034814316	0.0	0.1	0.03853180262562958	1
4988	0.0	0.0	0.0	0.0	0.04255319148936171	0.021926527550601104	0.066666665	0.15666666499999998	0.0	-1
4989	0.1111111111111111	0.020878514978864178	0.041666666666666664	0.0013665558238054024	0.10354609929078015	0.03886075369292588	0.053333334999999996	0.20222221999999998	0.0	-1
4990	0.0	0.0	0.0	0.0	0.03120567375886525	0.0378153044327037	0.045454545	0.125	0.0	-1
4991	0.14814814814814814	0.07222936960117625	0.125	0.03302509907529722	0.3475177304964539	0.17533083999185942	0.03823118	0.08234242	0.013187917451160134	-1
4992	0.037037037037037035	0.016724866752435213	0.125	0.02642007926023778	0.00851063829787234	0.007215452874791135	0.0	0.0625	0.0	-1
4993	0.1111111111111111	0.013968020584451386	0.0	0.0	0.01702127659574468	0.006464567061206348	0.0	0.19230768999999998	0.0	-1
4994	0.07407407407407407	0.045487961771733136	0.0	0.0	0.029787234042553193	0.02173515231868967	0.05	0.083333335	0.6036956339321855	-1
4995	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.06382978723404256	0.05761552631832637	0.093023255	0.333333335	0.0	-1
4996	0.0	0.0	0.0	0.0	0.025531914893617023	0.01093320628218753	0.15277778	0.17222221999999998	0.0	-1
4997	0.5555555555555556	0.37175560044109535	0.08333333333333333	0.0781214412608755	0.07659574468085106	0.03254785955804907	0.0	0.030637255	0.1034325379416914	-1
4998	0.037037037037037035	0.015438338540709428	0.0	0.0	0.02695035460992908	0.015800645010434492	0.0	0.108333335	0.03908768403857557	-1
4999	0.2962962962962963	0.04600869939349384	0.0	0.0	0.03829787234042553	0.04174654877557728	0.030303029999999998	0.058870759999999994	0.0	-1
5000	0.0	0.0	0.0	0.0	0.00425531914893617	0.0005327621705303246	0.333333335	0.5	0.0	-1
5001	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5002	0.0	0.0	0.0	0.0	0.024113475177304965	0.006665318024786995	0.36764706	0.607843135	0.0	-1
5003	0.2222222222222222	0.03179562580408013	0.041666666666666664	0.0009110372158702682	0.055319148936170216	0.024338158786233872	0.105813955	0.09021198000000001	0.03704899360451911	1
5004	0.07407407407407407	0.01409054707958096	0.0	0.0	0.09645390070921986	0.05275218884654437	0.04879227	0.14925953999999997	0.03527835947010919	-1
5005	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5006	0.37037037037037035	0.05184183580224224	0.08333333333333333	0.09702546349018357	0.07092198581560284	0.019214624708505375	0.005747125	0.12586207	0.0	-1
5007	0.1111111111111111	0.03295962752067634	0.0	0.0	0.021276595744680854	0.04683947202066248	0.058823530000000006	0.11764706000000001	0.03193796343248185	-1
5008	0.0	0.0	0.041666666666666664	0.0573953445998269	0.024113475177304965	0.0205476331633127	0.0625	0.1484375	0.0	-1
5009	0.25925925925925924	0.053666605403418485	0.08333333333333333	0.016854188493599962	0.03971631205673759	0.04758062545768295	0.0	0.059387755	0.016002235438509548	-1
5010	0.0	0.0	0.0	0.0	0.011347517730496455	0.004698344648035164	0.0	0.07142857	0.0	-1
5011	0.07407407407407407	0.030141518103289834	0.0	0.0	0.012765957446808512	0.013602808027997092	0.05	0.208333335	0.0	-1
5012	0.0	0.0	0.0	0.0	0.029787234042553193	0.013836374051261816	0.45238095	0.607142855	0.0	-1
5013	0.0	0.0	0.0	0.0	0.0014184397163120568	0.014894177202217335	0.6666666649999999	0.75	0.0	-1
5014	0.4444444444444444	0.08150263433192427	0.16666666666666666	0.06568578326424633	0.19290780141843972	0.13769324866576235	0.056262994999999996	0.159257965	0.005653240366927995	-1
5015	0.1111111111111111	0.03675794890645102	0.0	0.0	0.011347517730496455	0.002957216106759283	0.0	0.025	0.0	-1
5016	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.021276595744680854	0.01765064234539597	0.0	0.07142857	0.0	-1
5017	0.037037037037037035	0.051093548979966916	0.125	0.39693891495467587	0.19432624113475178	0.17771445891917206	0.00886525	0.05815603000000001	0.10426782623900101	1
5018	0.0	0.0	0.0	0.0	0.00851063829787234	0.005188640269512726	0.0	0.083333335	0.0	-1
5019	0.0	0.0	0.0	0.0	0.10921985815602837	0.10068143360049632	0.015350875	0.115497075	0.0	-1
5020	0.0	0.0	0.041666666666666664	0.025964560652302644	0.007092198581560284	0.010516261974815972	0.0	0.25	0.0	-1
5021	0.037037037037037035	0.009005697482080499	0.0	0.0	0.06524822695035462	0.035339890652899386	0.0	0.031914895	0.2963730437353706	1
5022	0.037037037037037035	0.0014703179562580407	0.041666666666666664	0.0	0.03120567375886525	0.008353942469641806	0.0	0.051851850000000005	0.004018984637221877	1
5023	0.1111111111111111	0.05056668505789376	0.08333333333333333	0.010476927982508084	0.03120567375886525	0.017119424413813217	0.0	0.12333333500000002	0.0378007294434169	1
5024	0.07407407407407407	0.021466642161367393	0.0	0.0	0.007092198581560284	0.007020878864684408	0.0	0.166666665	0.0	1
5025	0.0	0.0	0.0	0.0	0.011347517730496455	0.0019341583147513958	0.375	0.5	0.0	-1
5026	0.2222222222222222	0.04576364638853152	0.20833333333333331	0.06050805507219969	0.06382978723404256	0.02087250226947304	0.02	0.050555554999999995	0.0	-1
5027	0.2962962962962963	0.07265821235067083	0.0	0.0	0.009929078014184398	0.0020557670710681	0.066666665	0.3	0.0	-1
5028	0.14814814814814814	0.03161183605954788	0.0	0.0	0.04822695035460993	0.10786813350941607	0.031531529999999995	0.19219218999999998	0.014333822532257484	-1
5029	0.25925925925925924	0.048459229296085274	0.0	0.0	0.08936170212765958	0.048055405152290794	0.05396825500000001	0.1000481	0.0	-1
5030	0.14814814814814814	0.005146112846903143	0.0	0.0	0.03971631205673759	0.00790688551784897	0.035714285	0.142857145	0.0	-1
5031	0.25925925925925924	0.018930343686822275	0.0	0.0	0.08368794326241136	0.045279090124526813	0.0	0.01612903	0.0	-1
5032	0.037037037037037035	0.005513692335967653	0.0	0.0	0.04113475177304965	0.032371092752875155	0.05777778000000001	0.23095237999999996	0.0	-1
5033	0.0	0.0	0.0	0.0	0.009929078014184398	0.004621132740034771	0.142857145	0.285714285	0.15639702622724339	1
5034	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.04255319148936171	0.013956052510631329	0.048387095	0.07455197	0.0	-1
5035	0.25925925925925924	0.10249341418856826	0.08333333333333333	0.006832779119027012	0.05390070921985816	0.05353312212920612	0.023255815	0.11434108500000001	0.011740734631648281	-1
5036	0.07407407407407407	0.028156588862341476	0.0	0.0	0.04680851063829788	0.04476862289265455	0.0	0.12598039	0.0	-1
5037	0.25925925925925924	0.03400110273846719	0.0	0.0	0.06808510638297872	0.038950098904957445	0.0	0.08496732	0.14923551961413414	-1
5038	0.18518518518518517	0.04953133615144275	0.125	0.007288297726962146	0.23404255319148937	0.1464830390490919	0.05327207	0.1402069	0.009710351058263421	1
5039	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.00851063829787234	0.002895446578969155	0.0	0.285714285	0.0	-1
5040	0.037037037037037035	0.01367395699319978	0.0	0.0	0.019858156028368795	0.0089820613482783	0.066666665	0.155555555	0.0	-1
5041	0.2222222222222222	0.10990626723028854	0.041666666666666664	0.018676262925340498	0.05106382978723405	0.01613117632452501	0.0	0.013157895000000001	0.0	-1
5042	0.07407407407407407	0.02922256938062856	0.08333333333333333	0.10977998451236733	0.005673758865248227	0.001007615409481266	0.25	0.3125	0.0	-1
5043	0.18518518518518517	0.014180399845616613	0.08333333333333333	0.004099667471416207	0.009929078014184398	0.013536277100452857	0.0	0.32175926	0.0	1
5044	0.0	0.0	0.0	0.0	0.01702127659574468	0.03830328370386716	0.083333335	0.13888889	0.0	-1
5045	0.07407407407407407	0.014335600073515897	0.0	0.0	0.012765957446808512	0.002964937296864415	0.0	0.09090909	0.0	-1
5046	0.14814814814814814	0.0630398823745635	0.0	0.0	0.10638297872340426	0.05596459250384289	0.038497215	0.18332382000000003	0.0	1
5047	0.0	0.0	0.0	0.0	0.015602836879432626	0.007457705237792768	0.0	0.11111111000000001	0.0	-1
5048	0.0	0.0	0.0	0.0	0.00425531914893617	0.00011581786315876622	0.5	0.833333335	0.0	-1
5049	0.14814814814814814	0.032576732218342216	0.125	0.07770388252175102	0.007092198581560284	0.0028944814293373794	0.0	0.02777778	0.0	-1
5050	0.0	0.0	0.0	0.0	0.02269503546099291	0.004528478449507759	0.0625	0.34375	0.0	-1
5051	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5052	0.3333333333333333	0.07921337989340194	0.041666666666666664	0.005466223295221609	0.01702127659574468	0.005688973438358596	0.0	0.0625	0.0	-1
5053	0.0	0.0	0.0	0.0	0.01702127659574468	0.004574805594771266	0.0	0.041666665	0.0	-1
5054	0.0	0.0	0.0	0.0	0.015602836879432626	0.0106745463870275	0.136363635	0.12878788	0.0	-1
5055	0.18518518518518517	0.026649512957176987	0.0	0.0	0.07801418439716312	0.021684192458899812	0.017857145	0.101190475	0.06433901288104739	1
5056	0.14814814814814814	0.08742265513692336	0.0	0.0	0.09361702127659575	0.07570031018650503	0.029411765000000003	0.14774563500000001	0.0	-1
5057	0.1111111111111111	0.04282301047601544	0.0	0.0	0.021276595744680854	0.0074181341353189755	0.0	0.029411765000000003	0.0	-1
5058	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
5059	0.07407407407407407	0.018700606506156955	0.0	0.0	0.04539007092198582	0.03186844322676611	0.08064516	0.20967742	0.0	-1
5060	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.03120567375886525	0.06268931388126119	0.010416664999999999	0.19907407500000002	0.0	-1
5061	0.4444444444444444	0.40668620878514977	0.375	0.28581894652211537	0.1773049645390071	0.17245136374651338	0.03850619	0.11192994499999999	0.019905834783715236	1
5062	0.0	0.0	0.0	0.0	0.01843971631205674	0.005175128186249656	0.0	0.115384615	0.0	-1
5063	0.14814814814814814	0.031585580382282666	0.0	0.0	0.055319148936170216	0.015792041399397237	0.07692307500000001	0.16494082999999998	0.0	-1
5064	0.5555555555555556	0.30568727153096853	0.0	0.0	0.03262411347517731	0.01957967893712283	0.0	0.05972221999999999	0.0042390629501612865	-1
5065	0.07407407407407407	0.012203639036941738	0.0	0.0	0.012765957446808512	0.0037579035991859816	0.0	0.09090909	0.0	-1
5066	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5067	0.0	0.0	0.0	0.0	0.04397163120567376	0.027549209042310667	0.0	0.15591398	0.0	-1
5068	0.5185185185185185	0.15298658334864912	0.0	0.0	0.12765957446808512	0.18587630161888138	0.041237115000000005	0.16024127	0.02852499431204054	-1
5069	0.07407407407407407	0.039992648410218705	0.0	0.0	0.021276595744680854	0.012554656366410257	0.0	0.147058825	0.0	-1
5070	0.0	0.0	0.0	0.0	0.02269503546099291	0.015675947778539007	0.07142857	0.17857142999999998	0.0	-1
5071	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
5072	0.2962962962962963	0.23097469829075537	0.041666666666666664	0.0	0.18581560283687945	0.09368427439633183	0.044445925000000004	0.15306202	0.0	-1
5073	0.0	0.0	0.0	0.0	0.01702127659574468	0.009383563273123239	0.25	0.27777778	0.0	-1
5074	0.1111111111111111	0.04006616430803161	0.0	0.0	0.04397163120567376	0.07218927410685898	0.0	0.026041665	0.0	1
5075	0.0	0.0	0.0	0.0	0.00425531914893617	0.0018415040242243828	0.0	0.333333335	0.0	-1
5076	0.0	0.0	0.0	0.0	0.019858156028368795	0.01998533743767689	0.07142857	0.1	0.0	-1
5077	0.18518518518518517	0.011652269803344972	0.125	0.10896005101808408	0.00425531914893617	0.0018183404515926295	0.0	0.041666665	0.0	-1
5078	0.0	0.0	0.0	0.0	0.04255319148936171	0.022090327100587465	0.133333335	0.35555555499999997	0.0	-1
5079	0.1111111111111111	0.02661275500827054	0.0	0.0	0.00425531914893617	0.0020059653899098307	0.0	0.166666665	0.0	1
5080	0.14814814814814814	0.0075353795258224585	0.041666666666666664	0.026875597868172913	0.007092198581560284	0.0019341583147513958	0.0	0.074074075	0.0	-1
5081	0.07407407407407407	0.09593824664583715	0.0	0.0	0.00851063829787234	0.011257496299032076	0.0	0.142857145	0.0	-1
5082	0.2222222222222222	0.038963425840838076	0.0	0.0	0.059574468085106386	0.032062957845472605	0.0	0.023255815	0.3785286974332903	1
5083	0.18518518518518517	0.07553758500275684	0.041666666666666664	0.003644148863481073	0.052482269503546106	0.03899896299418629	0.0	0.086309525	0.013114101275277639	-1
5084	0.037037037037037035	0.008086748759419223	0.0	0.0	0.04113475177304965	0.05118570462301673	0.0	0.175287355	0.0	-1
5085	0.037037037037037035	0.008821907737548245	0.0	0.0	0.024113475177304965	0.011543180360718247	0.0	0.10526316000000001	0.21225641958122396	1
5086	0.037037037037037035	0.01962874471604484	0.0	0.0	0.025531914893617023	0.012496747434830873	0.055555555000000006	0.09444444499999999	0.0	-1
5087	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0010191971957971427	0.0	0.5	0.0	-1
5088	0.2962962962962963	0.27969123322918577	0.125	0.09388238509543113	0.05106382978723405	0.05560804244041267	0.04263566	0.11860465	0.0	-1
5089	0.5555555555555556	0.09786803896342583	0.0	0.0	0.24397163120567378	0.09494053174072184	0.016574585	0.08107371000000001	0.008040201112260776	-1
5090	0.037037037037037035	0.0018378974453225508	0.08333333333333333	0.06103949346330797	0.14326241134751774	0.12647234460365098	0.19327323000000002	0.323404615	0.0	-1
5091	0.14814814814814814	0.03257804500275684	0.0	0.0	0.055319148936170216	0.015286468850476007	0.0	0.09779750000000001	0.0	-1
5092	0.0	0.0	0.0	0.0	0.04539007092198582	0.017355306794341118	0.0	0.03125	0.0	-1
5093	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.04255319148936171	0.03264983276231799	0.0	0.13999999999999999	0.0	-1
5094	0.0	0.0	0.0	0.0	0.09503546099290781	0.01786868877499742	0.0	0.021025639999999998	0.0	-1
5095	0.07407407407407407	0.045212277154934755	0.08333333333333333	0.13954053354894547	0.025531914893617023	0.011207308557557825	0.0	0.1	0.0	-1
5096	0.14814814814814814	0.14383385407094285	0.0	0.0	0.03404255319148936	0.023517975293019064	0.0	0.020833334999999998	0.17115568383056912	1
5097	0.07407407407407407	0.019665502664951293	0.0	0.0	0.01843971631205674	0.006655666535418312	0.0	0.066666665	0.0	-1
5098	0.0	0.0	0.0	0.0	0.13617021276595745	0.0661948299888948	0.011968085000000002	0.09871454	0.0	-1
5099	0.037037037037037035	0.010751700055136922	0.041666666666666664	0.0	0.00425531914893617	0.0015674017481591813	0.0	0.2	0.0	-1
5100	0.0	0.0	0.0	0.0	0.00425531914893617	0.002437966019492029	0.0	0.22222222000000003	0.0	-1
5101	0.1111111111111111	0.021870979599338355	0.0	0.0	0.00425531914893617	0.0010933206282187531	0.166666665	0.25	0.0	-1
5102	0.3333333333333333	0.13375298658334864	0.0	0.0	0.04113475177304965	0.054458717435883465	0.02777778	0.078813935	0.0	-1
5103	0.07407407407407407	0.008160264657232125	0.0	0.0	0.014184397163120569	0.0037965095543443564	0.0	0.09090909	0.0	-1
5104	0.14814814814814814	0.11713533052747656	0.0	0.0	0.04539007092198582	0.027925617097576655	0.032258065	0.053763439999999996	0.1039610952785758	-1
5105	0.0	0.0	0.0	0.0	0.009929078014184398	0.0064568458711012165	0.142857145	0.214285715	0.0	-1
5106	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.03262411347517731	0.0062907299638516835	0.0	0.041666665	0.0	-1
5107	0.0	0.0	0.0	0.0	0.056737588652482275	0.03572633624858461	0.0	0.15833333500000002	0.0	1
5108	0.0	0.0	0.0	0.0	0.007092198581560284	0.0036135173305535057	0.0	0.2	0.0	-1
5109	0.0	0.0	0.0	0.0	0.021276595744680854	0.004088370569504447	0.2	0.6	0.0	-1
5110	0.0	0.0	0.0	0.0	0.01843971631205674	0.012552726069463066	0.0	0.07692307500000001	0.07214640716319948	1
5111	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5112	0.5185185185185185	0.11809103719904428	0.16666666666666666	0.10476927982508084	0.055319148936170216	0.05350978306934811	0.028846155	0.1351379	0.07472551071044747	-1
5113	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.03120567375886525	0.016197525253562724	0.142857145	0.188492065	0.029833030732480934	1
5114	0.4074074074074074	0.20961220363903693	0.0	0.0	0.055319148936170216	0.04003244440082754	0.033333335	0.09888889	0.06199009284960076	1
5115	0.2222222222222222	0.18636280095570665	0.08333333333333333	0.01651254953764861	0.015602836879432626	0.009983499804285647	0.0	0.066666665	0.0	-1
5116	0.1111111111111111	0.016724866752435213	0.0	0.0	0.01843971631205674	0.015332354785273453	0.0	0.125	0.0	-1
5117	0.1111111111111111	0.024076456533725418	0.125	0.027331116476108048	0.04255319148936171	0.03204390728945164	0.07070707	0.19696969499999997	0.11943587390232047	-1
5118	0.0	0.0	0.0	0.0	0.15886524822695036	0.051393417196828765	0.00111607	0.09114583500000001	0.0	-1
5119	0.0	0.0	0.041666666666666664	0.02710335717214048	0.052482269503546106	0.021441747066898373	0.0	0.039473684999999994	0.0	-1
5120	0.37037037037037035	0.08491086197390185	0.041666666666666664	0.003644148863481073	0.14751773049645392	0.08076420808526828	0.016509435000000003	0.06552485999999999	0.0	-1
5121	0.037037037037037035	0.009924646204741774	0.0	0.0	0.021276595744680854	0.03443651132026101	0.0	0.06904761999999999	0.0	-1
5122	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.16737588652482271	0.10520720962547585	0.06557377	0.15699974	0.0	-1
5123	0.0	0.0	0.0	0.0	0.01702127659574468	0.012600983511673764	0.0	0.083333335	0.0	-1
5124	0.0	0.0	0.0	0.0	0.00425531914893617	0.0027564651431786357	0.0	0.333333335	0.0	-1
5125	0.037037037037037035	0.010384120566072413	0.0	0.0	0.04255319148936171	0.04313829342348059	0.0	0.13218391000000002	0.0	-1
5126	0.0	0.0	0.0	0.0	0.02269503546099291	0.007099635011632369	0.0	0.078125	0.0	-1
5127	0.0	0.0	0.0	0.0	0.011347517730496455	0.0033259029696037844	0.07142857	0.25	0.0	-1
5128	0.0	0.0	0.0	0.0	0.012765957446808512	0.0482033946466785	0.22222222000000003	0.5	0.0	-1
5129	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5130	0.0	0.0	0.0	0.0	0.024113475177304965	0.009083981067858016	0.058823530000000006	0.11764706000000001	0.0	-1
5131	0.14814814814814814	0.026171659621393124	0.0	0.0	0.00851063829787234	0.00414164678655748	0.0	0.074074075	0.0	-1
5132	0.1111111111111111	0.02462782576732218	0.0	0.0	0.009929078014184398	0.006352609794258326	0.0625	0.17500000000000002	0.0	-1
5133	0.14814814814814814	0.06432641058628928	0.0	0.0	0.021276595744680854	0.0062657463968892515	0.0	0.033333335	0.0	-1
5134	0.0	0.0	0.125	0.011843483806313487	0.029787234042553193	0.009388968105965194	0.0	0.130434785	0.0	-1
5135	0.0	0.0	0.0	0.0	0.02269503546099291	0.003732809729607035	0.5	0.625	0.0	-1
5136	0.037037037037037035	0.07425105679103106	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.333333335	0.0	-1
5137	0.1111111111111111	0.0144091159713288	0.0	0.0	0.01702127659574468	0.004841186680036427	0.0	0.1	0.0	-1
5138	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5139	0.0	0.0	0.0	0.0	0.019858156028368795	0.007933523626375486	0.0	0.10714285500000001	0.0	-1
5140	0.2962962962962963	0.13196103657415914	0.041666666666666664	0.007288297726962146	0.02695035460992908	0.011527737980507982	0.03846154	0.115384615	0.0	-1
5141	0.1111111111111111	0.03363352324940268	0.0	0.0	0.05106382978723405	0.02933666473811548	0.19444444499999997	0.26388889	0.0	-1
5142	0.0	0.0	0.0	0.0	0.01702127659574468	0.0051840075549863755	0.13888889	0.08888889	0.0	-1
5143	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5144	0.037037037037037035	0.03822826686270906	0.0	0.0	0.007092198581560284	0.0035324448263423696	0.142857145	0.285714285	0.17955489582467746	1
5145	0.0	0.0	0.0	0.0	0.00425531914893617	0.00018530858105402593	0.0	0.5	0.0	-1
5146	0.0	0.0	0.0	0.0	0.05390070921985816	0.023995972153066154	0.18947368500000003	0.2636142	0.0	-1
5147	0.0	0.0	0.0	0.0	0.02269503546099291	0.017335617757604126	0.07142857	0.17857142999999998	0.11939362823690432	-1
5148	0.25925925925925924	0.04528579305274765	0.0	0.0	0.02269503546099291	0.006572001918560892	0.07236841999999999	0.11111111000000001	0.0	-1
5149	0.1111111111111111	0.01911413343135453	0.0	0.0	0.01843971631205674	0.006848696308893828	0.07142857	0.214285715	0.0	-1
5150	0.0	0.0	0.0	0.0	0.03971631205673759	0.019905230080781162	0.0	0.037037034999999996	0.04839158553606282	1
5151	0.0	0.0	0.0	0.0	0.014184397163120569	0.004624993336245516	0.05	0.22499999999999998	0.0	-1
5152	0.37037037037037035	0.6436491891196472	0.125	0.03143078394752426	0.03120567375886525	0.035962549536962055	0.06862745	0.35245097999999997	0.011828974610680852	-1
5153	0.0	0.0	0.0	0.0	0.009929078014184398	0.01623766441485902	0.0	0.285714285	0.0	-1
5154	0.2222222222222222	0.014948232556515345	0.0	0.0	0.06950354609929078	0.018147500978347077	0.0	0.03846154	0.011811044604854581	-1
5155	0.07407407407407407	0.033082154015805915	0.041666666666666664	0.02163713387691887	0.056737588652482275	0.02747527865510337	0.0	0.06910569	0.0	-1
5156	0.037037037037037035	0.006432641058628928	0.0	0.0	0.011347517730496455	0.0037756623389757784	0.0	0.055555555000000006	0.0	-1
5157	0.25925925925925924	0.07345463455247198	0.0	0.0	0.03829787234042553	0.015518049424327102	0.0	0.0	0.0	-1
5158	0.0	0.0	0.0	0.0	0.009929078014184398	0.004169443073715583	0.0	0.04761905	0.0	-1
5159	0.0	0.0	0.041666666666666664	0.0004555186079351341	0.13191489361702127	0.10017636130367141	0.10556391000000001	0.17038691499999997	0.0	-1
5160	0.0	0.0	0.0	0.0	0.005673758865248227	0.0006485800336890907	0.25	0.375	0.0	-1
5161	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0019225765284355191	0.0	0.25	0.0	-1
5162	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00016214500842227269	0.0	0.5	0.0	-1
5163	0.0	0.0	0.0	0.0	0.025531914893617023	0.054089837541722786	0.0	0.166666665	0.0	-1
5164	0.14814814814814814	0.027844146296636646	0.0	0.0	0.10070921985815603	0.0818669825782031	0.04452055	0.11916051999999999	0.0	-1
5165	0.18518518518518517	0.18526006248851312	0.0	0.0	0.01843971631205674	0.021358744263423678	0.11764706000000001	0.11764706000000001	0.0	-1
5166	0.07407407407407407	0.011303069288733689	0.0	0.0	0.2127659574468085	0.11027663400521544	0.060626400000000004	0.09534430499999999	0.0	-1
5167	0.25925925925925924	0.14629663664767506	0.0	0.0	0.03829787234042553	0.01784320884510249	0.030303029999999998	0.15151515000000002	0.027785820843202646	1
5168	0.0	0.0	0.16666666666666666	0.05274905479888853	0.1347517730496454	0.05791189772118575	0.026710404999999996	0.05916317	0.0	-1
5169	0.0	0.0	0.0	0.0	0.011347517730496455	0.0015056322210639608	0.125	0.25	0.0	-1
5170	0.07407407407407407	0.0036757948906451015	0.08333333333333333	0.20566665148271304	0.03829787234042553	0.03907617491840119	0.032258065	0.11751152	0.022016162977442934	-1
5171	0.07407407407407407	0.020768241132144826	0.0	0.0	0.01702127659574468	0.01262028648809477	0.0	0.035714285	0.08676619062248815	-1
5172	0.2222222222222222	0.05216565583532438	0.08333333333333333	0.48319136336719354	0.19290780141843972	0.20332089661970182	0.03579993	0.081804705	0.05910646458845688	1
5173	0.0	0.0	0.0	0.0	0.01843971631205674	0.003526653933184431	0.153846155	0.12820513	0.0	-1
5174	0.1111111111111111	0.012497702628193346	0.125	0.030064228123718853	0.028368794326241138	0.008672827653644395	0.166666665	0.380434785	0.0	-1
5175	0.2222222222222222	0.026943576548428595	0.041666666666666664	0.0	0.17021276595744683	0.0665424359251883	0.001133785	0.05974426999999999	0.01635139797574059	-1
5176	0.0	0.0	0.0	0.0	0.014184397163120569	0.0047832777484570444	0.0	0.1	0.0	-1
5177	0.07407407407407407	0.06359125160816026	0.0	0.0	0.009929078014184398	0.005188640269512726	0.333333335	0.555555555	0.0	-1
5178	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
5179	0.2222222222222222	0.028426147153096857	0.041666666666666664	0.023838807147086957	0.00851063829787234	0.00293405253412753	0.0	0.083333335	0.0	-1
5180	0.0	0.0	0.0	0.0	0.04113475177304965	0.02865333934547876	0.166666665	0.198809525	0.0	-1
5181	0.18518518518518517	0.049715125895975	0.0	0.0	0.03687943262411348	0.018414874787160876	0.037037034999999996	0.13209876499999998	0.09244904421417918	-1
5182	0.0	0.0	0.08333333333333333	0.015032114061859427	0.029787234042553193	0.029599185220220828	0.04347826	0.18478260999999999	0.0	-1
5183	0.18518518518518517	0.03977210071678	0.0	0.0	0.052482269503546106	0.02984703544738059	0.026315790000000002	0.14035087499999999	0.0	-1
5184	0.0	0.0	0.0	0.0	0.02269503546099291	0.005622957256358099	0.0	0.02455357	0.0	-1
5185	0.2222222222222222	0.04080132328616063	0.0	0.0	0.01843971631205674	0.012091384913775193	0.0	0.055555555000000006	0.10132149852135307	1
5186	0.1111111111111111	0.005881271825032163	0.0	0.0	0.04113475177304965	0.009802051819442366	0.05172414	0.14942528500000002	0.0	-1
5187	0.07407407407407407	0.007425105679103105	0.0	0.0	0.03829787234042553	0.04933377699110806	0.06451613	0.258064515	0.017903287742391635	1
5188	0.037037037037037035	0.006469399007535379	0.0	0.0	0.01702127659574468	0.02763105368105191	0.0	0.09615384499999999	0.0	-1
5189	0.25925925925925924	0.05734240029406359	0.0	0.0	0.08510638297872342	0.04925645561901248	0.0404384	0.08533318	0.0	-1
5190	0.2962962962962963	0.09550940389634258	0.0	0.0	0.03687943262411348	0.012403321025988253	0.0	0.05747126500000001	0.0	-1
5191	0.0	0.0	0.0	0.0	0.012765957446808512	0.03237495335603497	0.11111111000000001	0.13888889	0.0	-1
5192	0.0	0.0	0.0	0.0	0.019858156028368795	0.011442804880086102	0.0	0.214285715	0.0	-1
5193	0.14814814814814814	0.018562764197757764	0.125	0.024598004828497243	0.05815602836879433	0.034526527534664564	0.0	0.032945735	0.0	-1
5194	0.0	0.0	0.0	0.0	0.009929078014184398	0.0020317762278859405	0.214285715	0.44642857	0.0	-1
5195	0.0	0.0	0.0	0.0	0.005673758865248227	0.0031734094505501942	0.0	0.375	0.0	-1
5196	0.037037037037037035	0.09557066715677265	0.0	0.0	0.015602836879432626	0.004590247977297886	0.0	0.041666665	0.0	-1
5197	0.18518518518518517	0.028058567664032346	0.08333333333333333	0.0	0.05106382978723405	0.03290496450486169	0.07692307500000001	0.21347171499999998	0.0	-1
5198	0.3333333333333333	0.17423267781657784	0.0	0.0	0.02695035460992908	0.018661732290771997	0.00621118	0.096989965	0.0	-1
5199	0.1111111111111111	0.028119830913435027	0.08333333333333333	0.030064228123718853	0.02269503546099291	0.007305018689739366	0.0	0.07368421	0.0	-1
5200	0.18518518518518517	0.07747758786987685	0.125	0.09793650070605384	0.04680851063829788	0.04372574736015106	0.042857145	0.16190476000000004	0.032327333520429845	1
5201	0.14814814814814814	0.01812166881088035	0.0	0.0	0.012765957446808512	0.006571505555628394	0.09090909	0.18181818	0.0	-1
5202	0.1111111111111111	0.015254548796177173	0.0	0.0	0.007092198581560284	0.0015924956184330354	0.0	0.1875	0.0	-1
5203	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5204	0.2222222222222222	0.09465171843411137	0.0	0.0	0.052482269503546106	0.05868105065938702	0.07317073	0.158536585	0.01838585218094793	1
5205	0.0	0.0	0.0	0.0	0.011347517730496455	0.006640996273523654	0.25	0.375	0.0	-1
5206	0.07407407407407407	0.05013784230839919	0.0	0.0	0.05815602836879433	0.029539792360687937	0.0	0.06730871	0.0	-1
5207	0.1111111111111111	0.04355816945414446	0.0	0.0	0.015602836879432626	0.005596898237147377	0.0	0.063636365	0.0	-1
5208	0.37037037037037035	0.14072168105127733	0.16666666666666666	0.14544709151368834	0.1021276595744681	0.0964484285716277	0.001488095	0.05456349	0.033425577246883297	1
5209	0.0	0.0	0.041666666666666664	0.00808545529084863	0.0921985815602837	0.14369963492574184	0.036979165	0.13640333999999998	0.0	-1
5210	0.037037037037037035	0.0034920051461128465	0.0	0.0	0.03546099290780142	0.015618038846959623	0.0	0.08653846	0.0	-1
5211	0.0	0.0	0.0	0.0	0.04397163120567376	0.01076951703481769	0.032258065	0.16935484	0.0	-1
5212	0.2962962962962963	0.02315750781106414	0.0	0.0	0.05106382978723405	0.03475418315695107	0.05405405500000001	0.0990991	0.039614924272763335	-1
5213	0.0	0.0	0.0	0.0	0.04539007092198582	0.05492366180806113	0.0	0.06451613	0.0	-1
5214	0.0	0.0	0.0	0.0	0.052482269503546106	0.03450424721222083	0.047297295	0.19084995	0.0	-1
5215	0.25925925925925924	0.040081480132328616	0.0	0.0	0.04964539007092199	0.026315748799669806	0.0	0.065789475	0.12775202475314734	1
5216	0.0	0.0	0.0	0.0	0.15319148936170213	0.1063307882958613	0.02777778	0.11375661499999998	0.0	-1
5217	0.0	0.0	0.0	0.0	0.00851063829787234	0.026788671748622626	0.0	0.166666665	0.0	-1
5218	0.14814814814814814	0.04789560742510568	0.08333333333333333	0.0022775930396756704	0.10496453900709221	0.04409070232591071	0.025	0.095535715	0.0	-1
5219	0.2222222222222222	0.03244991729461496	0.0	0.0	0.024113475177304965	0.0072032092727761675	0.157894735	0.176236045	0.0	-1
5220	0.18518518518518517	0.038779636096305824	0.0	0.0	0.02269503546099291	0.0169847447846995	0.0	0.034313725	0.0	-1
5221	0.037037037037037035	0.006689946700974085	0.0	0.0	0.00851063829787234	0.0007458670387424544	0.42857143	0.54761905	0.0	-1
5222	0.0	0.0	0.0	0.0	0.03687943262411348	0.016082468478226274	0.115384615	0.18205128	0.0	-1
5223	0.0	0.0	0.0	0.0	0.01702127659574468	0.0064753215767401825	0.0	0.095238095	0.0	-1
5224	0.0	0.0	0.0	0.0	0.019858156028368795	0.01463937790326805	0.142857145	0.214285715	0.0	-1
5225	0.07407407407407407	0.056607241315934566	0.0	0.0	0.025531914893617023	0.008506822049011377	0.026315790000000002	0.22105262999999997	0.0	-1
5226	0.037037037037037035	0.018011394964160998	0.0	0.0	0.005673758865248227	0.05120307730249054	0.0	0.066666665	0.0	-1
5227	0.07407407407407407	0.025362984745451202	0.0	0.0	0.0723404255319149	0.048727559356100104	0.0	0.07692307500000001	0.1123930407908024	1
5228	0.18518518518518517	0.17392636158794336	0.08333333333333333	0.08900833599052521	0.1574468085106383	0.09318270137409726	0.017857145	0.061757124999999996	0.0	-1
5229	0.0	0.0	0.0	0.0	0.011347517730496455	0.005412554805725126	0.125	0.4375	0.0	-1
5230	0.1111111111111111	0.01082154015805918	0.041666666666666664	0.0	0.005673758865248227	0.00035301284690791943	0.0	0.197916665	0.0	1
5231	0.18518518518518517	0.06353584440360227	0.0	0.0	0.04680851063829788	0.04639233406585615	0.0	0.147832845	0.050126313722762834	-1
5232	0.0	0.0	0.0	0.0	0.00851063829787234	0.0025850547057036616	0.0	0.083333335	0.06888046510445496	1
5233	0.25925925925925924	0.0787539055320713	0.0	0.0	0.16737588652482271	0.061442601851371986	0.008264464999999999	0.050103305	0.0	-1
5234	0.037037037037037035	0.0	0.0	0.0	0.02695035460992908	0.020102120448151066	0.075	0.141666665	0.0	-1
5235	0.14814814814814814	0.22124609446792867	0.0	0.0	0.05815602836879433	0.05831622439043691	0.038759690000000006	0.06940966	0.05681869946956119	1
5236	0.0	0.0	0.0	0.0	0.02269503546099291	0.01897482658161665	0.0	0.0625	0.0683837188051819	1
5237	0.0	0.0	0.0	0.0	0.04255319148936171	0.03475030050207011	0.0	0.016666665	0.0	-1
5238	0.25925925925925924	0.06152361698217239	0.25	0.0614950120712431	0.2198581560283688	0.09876895794168761	0.026868685	0.060022715000000004	0.3114356787340606	1
5239	0.0	0.0	0.0	0.0	0.14609929078014186	0.0777613487076148	0.077669905	0.21763754	0.0	-1
5240	0.0	0.0	0.0	0.0	0.012765957446808512	0.012299857067460972	0.0	0.055555555000000006	0.0	-1
5241	0.07407407407407407	0.02487287876125712	0.041666666666666664	0.00774381633489728	0.009929078014184398	0.0059762017389923365	0.0	0.11111111000000001	0.0	-1
5242	0.14814814814814814	0.03594927403050909	0.0	0.0	0.07517730496453902	0.028451573601995617	0.11728395000000001	0.210133745	0.0	-1
5243	0.0	0.0	0.0	0.0	0.011347517730496455	0.0028433285405477103	0.0	0.142857145	0.0	-1
5244	0.0	0.0	0.0	0.0	0.025531914893617023	0.012552726069463066	0.0	0.078431375	0.0	-1
5245	0.0	0.0	0.0	0.0	0.009929078014184398	0.03578192882290082	0.07142857	0.166666665	0.0	-1
5246	0.0	0.0	0.0	0.0	0.06524822695035462	0.04999857152563937	0.097826085	0.161231885	0.0	-1
5247	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009265429052701297	0.0	0.5	0.0	-1
5248	0.0	0.0	0.0	0.0	0.03829787234042553	0.006098196555625022	0.0	0.192592595	0.0	-1
5249	0.0	0.0	0.0	0.0	0.01843971631205674	0.0074887830318458234	0.423076925	0.512820515	0.0	-1
5250	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5251	0.14814814814814814	0.17839857868038964	0.08333333333333333	0.008199334942832414	0.02695035460992908	0.008000311926691588	0.0	0.028985504999999998	0.0	-1
5252	0.6666666666666666	0.09599775952949825	0.0	0.0	0.0822695035460993	0.04615845209840979	0.044776119999999996	0.07914593499999999	0.0	-1
5253	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5254	0.0	0.0	0.0	0.0	0.00851063829787234	0.03620466402343032	0.0	0.055555555000000006	0.0	-1
5255	0.07407407407407407	0.033082154015805915	0.041666666666666664	0.022092652484854005	0.056737588652482275	0.08778028877802703	0.0	0.11585366000000001	0.0	-1
5256	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0004447405945296622	0.0	0.5	0.0	-1
5257	0.0	0.0	0.0	0.0	0.014184397163120569	0.00760923360953094	0.0	0.208333335	0.0	-1
5258	0.07407407407407407	0.25105679103106043	0.0	0.0	0.02269503546099291	0.02816149949431906	0.0	0.029411765000000003	0.08452055042722346	1
5259	0.4074074074074074	0.04072290634074619	0.20833333333333331	0.04058670796702045	0.3262411347517731	0.20964097556204678	0.033613445000000006	0.08779225	0.00736667239509223	-1
5260	0.2222222222222222	0.022104893820988788	0.08333333333333333	0.23785663312531313	0.11773049645390071	0.08589942094908941	0.012100260000000002	0.06273916500000001	0.0	-1
5261	0.1111111111111111	0.01301231391288366	0.0	0.0	0.03829787234042553	0.010958300151766479	0.0	0.144827585	0.0	-1
5262	0.0	0.0	0.0	0.0	0.005673758865248227	0.00200040613247821	0.3125	0.59375	0.0	-1
5263	0.4074074074074074	0.10304600871163387	0.0	0.0	0.028368794326241138	0.007825890224774487	0.0	0.08148148000000001	0.0	-1
5264	0.0	0.0	0.0	0.0	0.056737588652482275	0.03544602192692786	0.025641025	0.148979105	0.0	-1
5265	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.00851063829787234	0.0024727113784396583	0.166666665	0.22222222000000003	0.0	-1
5266	0.07407407407407407	0.03368866017276236	0.0	0.0	0.015602836879432626	0.012817408491190991	0.07692307500000001	0.11794871999999999	0.032122166746086506	-1
5267	0.18518518518518517	0.040782944311707404	0.0	0.0	0.03262411347517731	0.01038307143218339	0.12	0.21666666499999998	0.0	-1
5268	0.07407407407407407	0.08008331802977393	0.0	0.0	0.021276595744680854	0.014237280343367388	0.0	0.13888889	0.0	-1
5269	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5270	0.0	0.0	0.0	0.0	0.011347517730496455	0.002200539400016558	0.125	0.291666665	0.0	-1
5271	0.07407407407407407	0.04557985664399926	0.0	0.0	0.01843971631205674	0.011465968452717855	0.0	0.142857145	0.0	-1
5272	0.0	0.0	0.08333333333333333	0.18562383273356714	0.019858156028368795	0.024163080790813397	0.25	0.40625	0.0	-1
5273	0.07407407407407407	0.004043374379709612	0.0	0.0	0.019858156028368795	0.005783171967833178	0.0	0.166666665	0.0	1
5274	0.07407407407407407	0.009557066715677265	0.041666666666666664	0.0027331116476108047	0.14609929078014186	0.07876191229169835	0.073462785	0.12799353000000002	0.0	-1
5275	0.14814814814814814	0.016847393247564787	0.0	0.0	0.09929078014184398	0.03919872124348373	0.0	0.07277778	0.0	-1
5276	0.2222222222222222	0.16408135758132697	0.0	0.0	0.03971631205673759	0.018278992859758782	0.05	0.06430119000000001	0.10378988287438433	-1
5277	0.14814814814814814	0.0370336335232494	0.0	0.0	0.015602836879432626	0.005127835891354374	0.0	0.07692307500000001	0.0	-1
5278	0.2962962962962963	0.09889419838265025	0.125	0.02938095021181615	0.24255319148936172	0.14825682751897323	0.034839925	0.087783645	0.011646728834324898	1
5279	0.25925925925925924	0.051671874030509095	0.041666666666666664	0.04956042454334259	0.060992907801418444	0.04430616767799188	0.041666665	0.03888889	0.05429481635401009	-1
5280	0.0	0.0	0.0	0.0	0.02695035460992908	0.004511105770033944	0.026315790000000002	0.157894735	0.0	-1
5281	0.25925925925925924	0.0846045457452674	0.125	0.10112513096159978	0.19858156028368795	0.20757821746995914	0.0068965499999999996	0.06490281999999999	0.0	-1
5282	0.0	0.0	0.0	0.0	0.011347517730496455	0.00954725252049308	0.0	0.0625	0.0	-1
5283	0.0	0.0	0.0	0.0	0.029787234042553193	0.011985383992751703	0.095238095	0.125	0.0	-1
5284	0.0	0.0	0.0	0.0	0.021276595744680854	0.004710312494667021	0.125	0.333333335	0.0	-1
5285	0.0	0.0	0.0	0.0	0.005673758865248227	0.00023163572631753243	0.5	0.75	0.0	-1
5286	0.0	0.0	0.0	0.0	0.007092198581560284	0.005049658833722207	0.0	0.2	0.0	-1
5287	0.3333333333333333	0.12947374868590333	0.0	0.0	0.06950354609929078	0.0525558456259236	0.0	0.087037035	0.0	-1
5288	0.0	0.0	0.0	0.0	0.01843971631205674	0.004142418904873086	0.0	0.19230768999999998	0.0	-1
5289	0.037037037037037035	0.0025730564234515713	0.08333333333333333	0.005466223295221609	0.007092198581560284	0.009549182817440273	0.0	0.1875	0.0	-1
5290	0.07407407407407407	0.008748391839735343	0.0	0.0	0.00851063829787234	0.003131715019813038	0.0	0.125	0.0	-1
5291	0.0	0.0	0.0	0.0	0.009929078014184398	0.008802157600066233	0.07142857	0.37142857	0.0	-1
5292	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.01702127659574468	0.04758569936877722	0.0	0.07692307500000001	0.0	-1
5293	0.0	0.0	0.0	0.0	0.00851063829787234	0.004470569517928375	0.0	0.166666665	0.0	-1
5294	0.037037037037037035	0.0012865282117257857	0.0	0.0	0.015602836879432626	0.007701887900057953	0.0	0.055555555000000006	0.0	-1
5295	0.0	0.0	0.0	0.0	0.029787234042553193	0.024327542156498842	0.0	0.142857145	0.0	-1
5296	0.0	0.0	0.0	0.0	0.09078014184397164	0.03916446848107169	0.07142857	0.12609674499999998	0.0	-1
5297	0.3333333333333333	0.10978374074618635	0.0	0.0	0.03829787234042553	0.02512089451913639	0.0	0.05392157	0.06347821793690929	-1
5298	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5299	0.14814814814814814	0.01264473442381915	0.0	0.0	0.01702127659574468	0.00438795277476967	0.0	0.07142857	0.0	-1
5300	0.0	0.0	0.0	0.0	0.005673758865248227	0.0017465333764341946	0.5	0.625	0.0	-1
5301	0.1111111111111111	0.054793849182135625	0.0	0.0	0.02695035460992908	0.0066159024039447074	0.095238095	0.095238095	0.0	-1
5302	0.0	0.0	0.0	0.0	0.04397163120567376	0.011650504915456274	0.06451613	0.22580645	0.0	-1
5303	0.1111111111111111	0.07259694909024075	0.0	0.0	0.021276595744680854	0.0079508963058493	0.058823530000000006	0.147058825	0.0	-1
5304	0.3333333333333333	0.04953746248851314	0.0	0.0	0.024113475177304965	0.008050444515699404	0.12121211999999999	0.21060606000000004	0.0	-1
5305	0.0	0.0	0.0	0.0	0.007092198581560284	0.002029128962541584	0.0	0.2	0.0	-1
5306	0.0	0.0	0.08333333333333333	0.008199334942832414	0.0014184397163120568	0.0	0.333333335	0.6666666649999999	0.0	-1
5307	0.07407407407407407	0.011211174416467561	0.08333333333333333	0.008199334942832414	0.021276595744680854	0.03516456445979816	0.0	0.15882353000000002	0.08778559977627212	1
5308	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5309	0.0	0.0	0.0	0.0	0.03404255319148936	0.015150520740114191	0.0	0.007246375	0.0	-1
5310	0.037037037037037035	0.007351589781290203	0.0	0.0	0.025531914893617023	0.01187905216387867	0.10526316000000001	0.23245613999999998	0.011909197329650909	-1
5311	0.37037037037037035	0.10798684252894689	0.08333333333333333	0.06969434701407552	0.13617021276595745	0.07604987122098295	0.00980392	0.06754707	0.0	-1
5312	0.18518518518518517	0.05272665212277154	0.041666666666666664	0.00892816471552863	0.2609929078014185	0.08292063070077614	0.0	0.01909655	0.38235129223711745	-1
5313	0.037037037037037035	0.02499540525638669	0.0	0.0	0.028368794326241138	0.020167750572151946	0.0	0.100877195	0.0	-1
5314	0.0	0.0	0.041666666666666664	0.10568031704095111	0.02269503546099291	0.007949738127217712	0.0	0.033333335	0.0	-1
5315	0.07407407407407407	0.04006616430803161	0.0	0.0	0.012765957446808512	0.01511423114221899	0.0	0.18181818	0.0	-1
5316	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5317	0.0	0.0	0.041666666666666664	0.006718899467043228	0.04255319148936171	0.05663647933053332	0.166666665	0.134444445	0.0	-1
5318	0.0	0.0	0.0	0.0	0.015602836879432626	0.006277328183205129	0.09090909	0.18181818	0.0	-1
5319	0.0	0.0	0.0	0.0	0.10638297872340426	0.05867241812862933	0.021333335000000002	0.15374269	0.0	-1
5320	0.0	0.0	0.0	0.0	0.09929078014184398	0.04825667086373153	0.00490196	0.026260504999999996	0.0	-1
5321	0.2222222222222222	0.21874655394229	0.125	0.655491276818658	0.02695035460992908	0.025936638343039158	0.0	0.083333335	0.0	-1
5322	0.1111111111111111	0.009220118849476199	0.0	0.0	0.03546099290780142	0.007053307866368862	0.0	0.037037034999999996	0.0	-1
5323	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.019858156028368795	0.03766396909923077	0.256410255	0.46153846	0.0	-1
5324	0.0	0.0	0.0	0.0	0.019858156028368795	0.009829075985968508	0.0	0.035714285	0.0	-1
5325	0.0	0.0	0.0	0.0	0.009929078014184398	0.009014490349962757	0.0	0.10714285500000001	0.0	1
5326	0.0	0.0	0.0	0.0	0.012765957446808512	0.009176635358385029	0.0	0.11111111000000001	0.0	-1
5327	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5328	0.037037037037037035	0.009740856460209519	0.0	0.0	0.10070921985815603	0.02919633420952774	0.007246375	0.043961354999999994	0.010338655445005503	1
5329	0.0	0.0	0.0	0.0	0.00425531914893617	0.0016214500842227269	0.0	0.166666665	0.0	-1
5330	0.4074074074074074	0.1054708080499908	0.0	0.0	0.16879432624113477	0.17627063334089066	0.016	0.076155555	0.0	-1
5331	0.3333333333333333	0.04557985664399926	0.041666666666666664	0.028014394388010747	0.03546099290780142	0.010010523973128144	0.0	0.03846154	0.0	-1
5332	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5333	0.0	0.0	0.0	0.0	0.011347517730496455	0.0019187159329196817	0.0	0.03125	0.0	-1
5334	0.0	0.0	0.0	0.0	0.03829787234042553	0.019584800660147367	0.0	0.037037034999999996	0.0	-1
5335	0.1111111111111111	0.03666605403418489	0.0	0.0	0.04397163120567376	0.019355095230777025	0.0	0.032258065	0.13115882667178927	1
5336	0.14814814814814814	0.033449733504870426	0.08333333333333333	0.004327426775383774	0.14751773049645392	0.06617817876205416	0.084646465	0.20684674	0.0	-1
5337	0.0	0.0	0.0	0.0	0.00851063829787234	0.006259128232949271	0.0	0.1875	0.0	-1
5338	0.14814814814814814	0.022128285241683514	0.0	0.0	0.01843971631205674	0.009493291924104856	0.0	0.029411765000000003	0.055564625753889034	1
5339	0.0	0.0	0.0	0.0	0.009929078014184398	0.002223702972648311	0.0	0.125	0.14982559403364024	1
5340	0.037037037037037035	0.021870979599338355	0.0	0.0	0.055319148936170216	0.015075625187060614	0.0	0.015350875	0.0	1
5341	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5342	0.18518518518518517	0.03709489678367947	0.0	0.0	0.07943262411347518	0.03317540919883721	0.0	0.010928960000000001	0.19192203061961974	1
5343	0.0	0.0	0.0	0.0	0.01702127659574468	0.01576281117590808	0.0	0.09090909	0.11726584531991763	1
5344	0.1111111111111111	0.03106046682595111	0.0	0.0	0.4907801418439717	0.29051234579297996	0.00854701	0.03236739	0.014310739970262347	1
5345	0.0	0.0	0.0	0.0	0.00851063829787234	0.0016098682979068502	0.0	0.166666665	0.0	-1
5346	0.1111111111111111	0.06910494394412792	0.0	0.0	0.03120567375886525	0.03327331390688194	0.0	0.045454545	0.0	-1
5347	0.14814814814814814	0.005513692335967653	0.0	0.0	0.014184397163120569	0.004567856522981739	0.0	0.083333335	0.1077775229635306	1
5348	0.14814814814814814	0.04977026281933468	0.0	0.0	0.0028368794326241137	0.0010840551991660517	0.0	0.1875	0.0	1
5349	0.0	0.0	0.0	0.0	0.07517730496453902	0.053507742474417114	0.23739719500000003	0.31973759999999996	0.0	-1
5350	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013666507852734412	0.625	0.875	0.0	-1
5351	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.04397163120567376	0.024918433868474296	0.0	0.038793104999999994	0.0	-1
5352	0.2962962962962963	0.009710224837346076	0.041666666666666664	0.17810777570263744	0.08652482269503546	0.02403932113463282	0.015873014999999997	0.13557571000000002	0.0	-1
5353	0.4074074074074074	0.22194449549715123	0.08333333333333333	0.04680453696533503	0.4326241134751773	0.11624241181223348	0.008038585000000001	0.028129405	0.0	-1
5354	0.0	0.0	0.0	0.0	0.012765957446808512	0.007626606289004755	0.25	0.375	0.10734587558731795	1
5355	0.0	0.0	0.0	0.0	0.00425531914893617	0.006798508567419577	0.0	0.6666666649999999	0.0	-1
5356	0.037037037037037035	0.05739491163389082	0.0	0.0	0.025531914893617023	0.027360775232037164	0.0	0.24117647000000003	0.0	-1
5357	0.0	0.0	0.0	0.0	0.04964539007092199	0.03212131223571727	0.1	0.196349205	0.04136489721553271	1
5358	0.2222222222222222	0.04031121731299393	0.0	0.0	0.009929078014184398	0.001995927841846616	0.033333335	0.255555555	0.0	1
5359	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0014940504347480841	0.0	0.25	0.0	-1
5360	0.3333333333333333	0.09354897996691784	0.0	0.0	0.03687943262411348	0.016498750969898744	0.030303029999999998	0.14141414	0.004770700192163178	-1
5361	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
5362	0.07407407407407407	0.033082154015805915	0.0	0.0	0.03120567375886525	0.01507176459316623	0.130434785	0.22608695499999998	0.0	-1
5363	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5364	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00011581786315876622	0.0	0.5	0.0	-1
5365	0.2222222222222222	0.052306561293879804	0.0	0.0	0.15319148936170213	0.03426085421236117	0.00892857	0.035714285	0.0	-1
5366	0.1111111111111111	0.015560865035839	0.0	0.0	0.09078014184397164	0.05724626288173007	0.02777778	0.10290404	0.017196431633327267	1
5367	0.07407407407407407	0.007719169270354714	0.041666666666666664	0.36555368286794515	0.06808510638297872	0.0480393193482581	0.019607845000000002	0.13137255	0.0	-1
5368	0.0	0.0	0.0	0.0	0.07659574468085106	0.11000959732135408	0.024691360000000002	0.14969136	0.022902016997298207	1
5369	0.0	0.0	0.0	0.0	0.01702127659574468	0.007362155500686786	0.0	0.02777778	0.0	-1
5370	0.0	0.0	0.0	0.0	0.00425531914893617	0.001192923990535292	0.0	0.333333335	0.0	-1
5371	0.1111111111111111	0.054646817386509824	0.0	0.0	0.03262411347517731	0.021043333617632217	0.166666665	0.264204545	0.07080991089781738	-1
5372	0.1111111111111111	0.04300680022054769	0.0	0.0	0.007092198581560284	0.0015751229389592205	0.0	0.166666665	0.0	-1
5373	0.25925925925925924	0.10302027814739936	0.0	0.0	0.015602836879432626	0.007636643836373062	0.0	0.115384615	0.0	-1
5374	0.0	0.0	0.0	0.0	0.021276595744680854	0.046323284660346666	0.07692307500000001	0.102564105	0.0	-1
5375	0.037037037037037035	0.0023280034306193713	0.0	0.0	0.05106382978723405	0.031923263689715785	0.02777778	0.13293651	0.0	-1
5376	0.1111111111111111	0.03289836427127366	0.0	0.0	0.06808510638297872	0.03641776889164245	0.088435375	0.19442700000000004	0.055599622461777735	1
5377	0.18518518518518517	0.020400661643080315	0.08333333333333333	0.06035621555140527	0.08652482269503546	0.050738169737229784	0.06923077	0.19389499500000001	0.0	-1
5378	0.0	0.0	0.0	0.0	0.03262411347517731	0.018303082975295808	0.0	0.130434785	0.0	-1
5379	0.07407407407407407	0.033082154015805915	0.0	0.0	0.00425531914893617	0.004698344648035164	0.0	0.066666665	0.0	-1
5380	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0021681103983321034	0.0	0.25	0.0	-1
5381	0.037037037037037035	0.02352508730012865	0.0	0.0	0.04680851063829788	0.036231853656621196	0.03125	0.01753472	0.02798165992765015	-1
5382	0.07407407407407407	0.026649512957176987	0.0	0.0	0.014184397163120569	0.036598444758170125	0.0	0.09090909	0.27668987244075166	1
5383	0.07407407407407407	0.012203639036941738	0.0	0.0	0.0014184397163120568	0.00016214500842227269	0.0	0.0	0.0	-1
5384	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013357660218416489	0.0	0.125	0.0	-1
5385	0.18518518518518517	0.053666605403418485	0.0	0.0	0.011347517730496455	0.011326987016927335	0.0	0.07692307500000001	0.0	-1
5386	0.0	0.0	0.0	0.0	0.0624113475177305	0.02611847238819842	0.03409091	0.10984848500000002	0.0	-1
5387	0.0	0.0	0.0	0.0	0.015602836879432626	0.004383706120559301	0.136363635	0.24242423999999999	0.0	-1
5388	0.2222222222222222	0.16402797103473624	0.125	0.042818749145902606	0.03262411347517731	0.020076033855023486	0.035714285	0.102612865	0.018760749491794224	-1
5389	0.0	0.0	0.0	0.0	0.01702127659574468	0.007166037253948847	0.07142857	0.095238095	0.03974377928115964	1
5390	0.07407407407407407	0.018305458555412605	0.0	0.0	0.05815602836879433	0.01985735869888645	0.06097561	0.12137049999999999	0.01617261419365035	-1
5391	0.037037037037037035	0.011100900569748207	0.0	0.0	0.04255319148936171	0.014222279171306827	0.12643678	0.175697865	0.0	-1
5392	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.03546099290780142	0.013512470094733255	0.0	0.08	0.19646622394138832	1
5393	0.1111111111111111	0.01962874471604484	0.0	0.0	0.029787234042553193	0.005019546189300927	0.0	0.04347826	0.0	-1
5394	0.0	0.0	0.0	0.0	0.028368794326241138	0.018509128469101892	0.0625	0.21375000000000002	0.0	-1
5395	0.037037037037037035	0.008821907737548245	0.041666666666666664	0.032797339771329655	0.01843971631205674	0.010701570555869998	0.0	0.07142857	0.06393675573599544	1
5396	0.3333333333333333	0.11465416897629112	0.0	0.0	0.056737588652482275	0.014671806904952503	0.011363635	0.089772725	0.0	-1
5397	0.14814814814814814	0.014151810328983641	0.0	0.0	0.04680851063829788	0.013523665820733147	0.013157895000000001	0.039473684999999994	0.0	-1
5398	0.3333333333333333	0.35489799669178457	0.0	0.0	0.04255319148936171	0.0438980586058021	0.027027025000000003	0.055930930000000004	0.0	-1
5399	0.18518518518518517	0.2611039637199044	0.0	0.0	0.03262411347517731	0.1744975099666703	0.0	0.037037034999999996	0.0	-1
5400	0.0	0.0	0.041666666666666664	0.0027331116476108047	0.0921985815602837	0.054413590580626586	0.09392941	0.23252709	0.0	-1
5401	0.0	0.0	0.0	0.0	0.01843971631205674	0.004479062828665471	0.07692307500000001	0.115384615	0.0	-1
5402	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5403	0.07407407407407407	0.010659805182870795	0.041666666666666664	0.017537466405502664	0.04539007092198582	0.009499767196597985	0.021505375	0.10143369	0.00918463152097333	-1
5404	0.2222222222222222	0.20033082154015805	0.16666666666666666	0.04623513870541611	0.07517730496453902	0.06479344869252378	0.020491805000000002	0.12271115	0.00615672172479815	-1
5405	0.0	0.0	0.0	0.0	0.009929078014184398	0.008589824850169708	0.142857145	0.285714285	0.0	-1
5406	0.2222222222222222	0.040663480977761436	0.041666666666666664	0.048284972441124216	0.04255319148936171	0.034942754859972454	0.2	0.21647465499999996	0.058097225635756845	-1
5407	0.0	0.0	0.0	0.0	0.012765957446808512	0.01065132342067916	0.0	0.00793651	0.0	-1
5408	0.37037037037037035	0.0433743797096122	0.0	0.0	0.12056737588652483	0.06242196763941517	0.0	0.00957792	0.0	-1
5409	0.1111111111111111	0.02494639465907002	0.08333333333333333	0.005466223295221609	0.02269503546099291	0.009103284044279025	0.0	0.075	0.0	-1
5410	0.0	0.0	0.0	0.0	0.009929078014184398	0.029201543905484777	0.285714285	0.535714285	0.0	-1
5411	0.07407407407407407	0.059180297739386135	0.0	0.0	0.03971631205673759	0.029805727083908485	0.0	0.03846154	0.0	-1
5412	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5413	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0007180707515843505	0.0	0.125	0.0	-1
5414	0.0	0.0	0.0	0.0	0.03829787234042553	0.009404410488491817	0.32142857	0.39583333499999995	0.0	-1
5415	0.14814814814814814	0.01911413343135453	0.0	0.0	0.02269503546099291	0.008338886147431166	0.0	0.052631580000000004	0.0	-1
5416	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5417	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
5418	0.07407407407407407	0.007994853887153095	0.0	0.0	0.00851063829787234	0.0019515309942252106	0.166666665	0.22222222000000003	0.0	-1
5419	0.07407407407407407	0.008454328248483734	0.0	0.0	0.04397163120567376	0.014315087886423503	0.0	0.032258065	0.0	-1
5420	0.0	0.0	0.0	0.0	0.012765957446808512	0.003390567943972881	0.375	0.4375	0.0	-1
5421	0.18518518518518517	0.027476566807572135	0.125	0.039516239238372886	0.0723404255319149	0.04640534036556173	0.0	0.04437136	0.12255371140056202	-1
5422	0.07407407407407407	0.017460025730564235	0.0	0.0	0.07092198581560284	0.04333421865743323	0.013207545000000001	0.12012578500000001	0.0	-1
5423	0.07407407407407407	0.4308031611836059	0.0	0.0	0.03404255319148936	0.028817028599797675	0.04	0.13999999999999999	0.0	-1
5424	0.0	0.0	0.0	0.0	0.02269503546099291	0.01312185504902524	0.0	0.196825395	0.050591183250916064	1
5425	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	0.0	1.0	0.0	-1
5426	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.0	0.5	0.0	-1
5427	0.0	0.0	0.0	0.0	0.015602836879432626	0.007693201560321046	0.18181818	0.454545455	0.0	-1
5428	0.1111111111111111	0.015070759051644917	0.0	0.0	0.06524822695035462	0.06369210355416535	0.0	0.02777778	0.0	-1
5429	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009728700505336361	0.25	0.75	0.0	-1
5430	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5431	0.037037037037037035	0.006248851314096673	0.0	0.0	0.03120567375886525	0.009260796338174946	0.095238095	0.19047619	0.0	-1
5432	0.07407407407407407	0.005513692335967653	0.0	0.0	0.02695035460992908	0.012120339379564884	0.1875	0.233333335	0.07792256767344104	1
5433	0.07407407407407407	0.02021687189854806	0.041666666666666664	0.016398669885664827	0.03404255319148936	0.021183227556886633	0.07692307500000001	0.083333335	0.0	-1
5434	0.2222222222222222	0.026235986031979415	0.0	0.0	0.10354609929078015	0.0541016123500894	0.0	0.0625	0.006954582697498353	1
5435	0.07407407407407407	0.03455247197206396	0.0	0.0	0.03546099290780142	0.02068738671741882	0.0	0.048076925000000006	0.0	-1
5436	0.1111111111111111	0.045212277154934755	0.0	0.0	0.011347517730496455	0.008609127828907074	0.0	0.055555555000000006	0.0	-1
5437	0.037037037037037035	0.01779084727072229	0.0	0.0	0.03120567375886525	0.06271274770329484	0.0	0.04861111	0.0	-1
5438	0.0	0.0	0.0	0.0	0.00425531914893617	0.001436141503168701	0.0	0.333333335	0.0	-1
5439	0.0	0.0	0.0	0.0	0.05390070921985816	0.03837312287138552	0.09210526499999999	0.20772954999999999	0.0	-1
5440	0.0	0.0	0.0	0.0	0.04255319148936171	0.007234755851212143	0.0	0.044444445	0.0	-1
5441	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5442	0.2222222222222222	0.028303620657967283	0.0	0.0	0.059574468085106386	0.07959157980860078	0.0037878800000000004	0.097402595	0.0	-1
5443	0.25925925925925924	0.06336151442749494	0.08333333333333333	0.02391472691659454	0.32056737588652484	0.29882786730796895	0.021805275	0.089779445	0.12355143084614365	1
5444	0.18518518518518517	0.027017092446241498	0.041666666666666664	0.0	0.11205673758865249	0.1312018580090889	0.226782365	0.29547819999999997	0.006620116066418873	-1
5445	0.037037037037037035	0.0025730564234515713	0.041666666666666664	0.0	0.11205673758865249	0.07830889444928803	0.013333335000000002	0.11886111000000002	0.0	-1
5446	0.18518518518518517	0.062479323653740114	0.125	0.048284972441124216	0.12765957446808512	0.11100865997542182	0.020833334999999998	0.037396445	0.11487613325131853	1
5447	0.037037037037037035	0.025730564234515713	0.0	0.0	0.03404255319148936	0.011504574407876228	0.0	0.010869565	0.0	-1
5448	0.0	0.0	0.0	0.0	0.029787234042553193	0.02495295861755618	0.095238095	0.23809523999999999	0.0	-1
5449	0.037037037037037035	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5450	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.02269503546099291	0.013097070026309266	0.142857145	0.13690476000000001	0.0	-1
5451	0.037037037037037035	0.07256019114133432	0.0	0.0	0.11773049645390071	0.03778905239144224	0.13690476000000001	0.34325397	0.0	-1
5452	0.0	0.0	0.0	0.0	0.011347517730496455	0.0032892273137089603	0.0	0.25	0.0	-1
5453	0.1111111111111111	0.1048336702811983	0.0	0.0	0.03262411347517731	0.014349369973918499	0.03846154	0.173076925	0.023061337886388117	-1
5454	0.2222222222222222	0.19830913435030323	0.0	0.0	0.015602836879432626	0.01395798280757852	0.044444445	0.1	0.0	-1
5455	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5456	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.04539007092198582	0.01598875252472576	0.060606059999999996	0.149173555	0.027797385821986934	-1
5457	0.1111111111111111	0.021977577651167063	0.0	0.0	0.055319148936170216	0.017431978219752217	0.0	0.00348432	0.0	-1
5458	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5459	0.1111111111111111	0.10880352876309501	0.0	0.0	0.012765957446808512	0.009138029403226654	0.0	0.02777778	0.07849966716081229	1
5460	0.0	0.0	0.0	0.0	0.02269503546099291	0.015990123034562233	0.142857145	0.285714285	0.0	-1
5461	0.07407407407407407	0.03106046682595111	0.0	0.0	0.024113475177304965	0.013807419585472124	0.0	0.18487395	0.0	-1
5462	0.0	0.0	0.0	0.0	0.03829787234042553	0.02450761136905929	0.13461538500000003	0.184615385	0.0	-1
5463	0.14814814814814814	0.19830913435030323	0.0	0.0	0.0014184397163120568	0.0	0.0	0.25	0.0	-1
5464	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5465	0.1111111111111111	0.028211725785701157	0.041666666666666664	0.0	0.05106382978723405	0.025501163177562198	0.03846154	0.07631257500000001	0.052500264980258934	-1
5466	0.18518518518518517	0.0906451020033082	0.0	0.0	0.06524822695035462	0.04181364593202179	0.061224490000000006	0.10612245	0.0	-1
5467	0.037037037037037035	0.006984010292225693	0.0	0.0	0.015602836879432626	0.011622322567982188	0.083333335	0.166666665	0.15337357942117197	1
5468	0.1111111111111111	0.02539974269435765	0.0	0.0	0.03404255319148936	0.008538092872064246	0.0	0.044444445	0.0	-1
5469	0.18518518518518517	0.04488145561477669	0.125	0.07219969935771876	0.23687943262411348	0.2015659719611189	0.012005335	0.062386769999999994	0.0	-1
5470	0.0	0.0	0.0	0.0	0.009929078014184398	0.004128906821610015	0.142857145	0.285714285	0.0	-1
5471	0.0	0.0	0.0	0.0	0.00851063829787234	0.005188640269512726	0.0	0.055555555000000006	0.0	-1
5472	0.07407407407407407	0.04925565153464436	0.0	0.0	0.021276595744680854	0.006580770984681097	0.0	0.058823530000000006	0.0	-1
5473	0.0	0.0	0.0	0.0	0.01843971631205674	0.006142207343625354	0.0	0.23076923	0.0	-1
5474	0.0	0.0	0.0	0.0	0.00425531914893617	0.0006254164610573375	0.5	0.833333335	0.0	-1
5475	0.1111111111111111	0.0639384099981621	0.0	0.0	0.019858156028368795	0.020627804861664108	0.0	0.142857145	0.14579066460059747	1
5476	0.25925925925925924	0.07409024076456533	0.041666666666666664	0.0009110372158702682	0.1347517730496454	0.13194355400647115	0.020408165000000002	0.11684673999999999	0.05348735022026817	1
5477	0.2222222222222222	0.151993976254365	0.0	0.0	0.11773049645390071	0.1406499633112868	0.03529412	0.12011854500000001	0.0034278479691941736	1
5478	0.1111111111111111	0.037787171475831646	0.0	0.0	0.03546099290780142	0.025693806874507227	0.0	0.008333335	0.1694610565393425	1
5479	0.14814814814814814	0.1157875390553207	0.0	0.0	0.011347517730496455	0.010790364250186268	0.0	0.12121211999999999	0.0	-1
5480	0.14814814814814814	0.01727623598603198	0.0	0.0	0.00851063829787234	0.004007298065293311	0.0625	0.1875	0.0	-1
5481	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5482	0.07407407407407407	0.008870918334864914	0.0	0.0	0.02695035460992908	0.006108531919363014	0.0	0.00625	0.0	-1
5483	0.0	0.0	0.0	0.0	0.007092198581560284	0.0005327621705303246	0.55	0.75	0.0	-1
5484	0.1111111111111111	0.008454328248483734	0.0	0.0	0.04255319148936171	0.01078071276313394	0.0	0.046875	0.14004991977334477	-1
5485	0.037037037037037035	0.009158855603749311	0.041666666666666664	0.0034923093276545344	0.13900709219858157	0.08248870850305089	0.040816325	0.091836735	0.216157084895522	1
5486	0.037037037037037035	0.009465171843411137	0.20833333333333331	0.20593237065549128	0.04822695035460993	0.022088534680173647	0.0	0.055357144999999996	0.024430384442570917	-1
5487	0.2222222222222222	0.033817312993934937	0.125	0.04600737940144855	0.10780141843971631	0.12012899009280055	0.024390245000000005	0.12418698999999998	0.018100242295177347	-1
5488	0.0	0.0	0.0	0.0	0.012765957446808512	0.006485800336890907	0.0	0.11111111000000001	0.0	-1
5489	0.18518518518518517	0.0631869141701893	0.16666666666666666	0.06612611793376758	0.24255319148936172	0.10550295619096348	0.011299435	0.02031208	0.0	-1
5490	0.14814814814814814	0.26171659621393123	0.0	0.0	0.10921985815602837	0.08768715192079138	0.012820515	0.0491453	0.0	1
5491	0.18518518518518517	0.09149841154199595	0.0	0.0	0.18581560283687945	0.14421614458400725	0.017811704999999997	0.125060585	0.022014302434436427	1
5492	0.4444444444444444	0.15900876063223673	0.125	0.051018084088735025	0.059574468085106386	0.04940056528447508	0.10644257500000001	0.20749448	0.0	-1
5493	0.18518518518518517	0.08684065429149053	0.0	0.0	0.05815602836879433	0.045302929285917934	0.0	0.01219512	0.058269534611976	1
5494	0.0	0.0	0.0	0.0	0.02695035460992908	0.010370717527551906	0.0	0.055555555000000006	0.0	-1
5495	0.4074074074074074	0.06153506175335416	0.0	0.0	0.06950354609929078	0.035036627091148444	0.0	0.035941795	0.0	-1
5496	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5497	0.1111111111111111	0.03477301966550266	0.0	0.0	0.024113475177304965	0.006149928533730486	0.0	0.0	0.0	-1
5498	0.2222222222222222	0.06976658702444404	0.0	0.0	0.012765957446808512	0.004837326083825684	0.0	0.07692307500000001	0.19437092034346856	1
5499	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5500	0.0	0.0	0.0	0.0	0.015602836879432626	0.0033587180316042202	0.09090909	0.18181818	0.0	-1
5501	0.25925925925925924	0.06248851314096673	0.0	0.0	0.03829787234042553	0.031100956861288543	0.016666665	0.11666666499999999	0.08114770614053074	1
5502	0.1111111111111111	0.18850701462966368	0.08333333333333333	0.12663417300596727	0.00425531914893617	0.003752498766344025	0.0	0.07142857	0.0	-1
5503	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5504	0.18518518518518517	0.08956686884763829	0.041666666666666664	0.18904022229308065	0.028368794326241138	0.02935365135032424	0.0	0.05	0.25425433603963954	1
5505	0.0	0.0	0.0	0.0	0.005673758865248227	0.0027333015705468824	0.25	0.333333335	0.0	-1
5506	0.0	0.0	0.0	0.0	0.011347517730496455	0.005883547448465323	0.0	0.1875	0.0	-1
5507	0.0	0.0	0.0	0.0	0.00425531914893617	0.0009358083343228309	0.0	0.333333335	0.0	-1
5508	0.1111111111111111	0.015438338540709428	0.0	0.0	0.014184397163120569	0.01635348227801779	0.0	0.055555555000000006	0.0	-1
5509	0.18518518518518517	0.015952949825399743	0.0	0.0	0.04539007092198582	0.07230637884545887	0.046296295	0.183796295	0.07337800040596054	-1
5510	0.0	0.0	0.08333333333333333	0.014121076845989157	0.00425531914893617	0.0010886879136924024	0.2	0.4	0.0	-1
5511	0.1111111111111111	0.061937143907369964	0.0	0.0	0.007092198581560284	0.0019457401010672722	0.0	0.125	0.0	-1
5512	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.0028368794326241137	0.0019689036736990255	0.0	0.333333335	0.0	-1
5513	0.0	0.0	0.0	0.0	0.04113475177304965	0.017214395061603403	0.0	0.034482759999999994	0.0	-1
5514	0.2222222222222222	0.028050909759235434	0.0	0.0	0.2652482269503546	0.14681666794667797	0.015384615	0.12031251999999999	0.005867729722860876	-1
5515	0.0	0.0	0.0	0.0	0.029787234042553193	0.011575995422718683	0.04761905	0.166666665	0.0	1
5516	0.14814814814814814	0.07425105679103106	0.0	0.0	0.03971631205673759	0.016561182313387962	0.073333335	0.08486569000000001	0.0	-1
5517	0.07407407407407407	0.009740856460209519	0.0	0.0	0.06666666666666667	0.016599595237230168	0.0	0.047872340000000006	0.0	-1
5518	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.07092198581560284	0.053987972974609506	0.11904761999999999	0.15699708499999998	0.0	-1
5519	0.0	0.0	0.0	0.0	0.007092198581560284	0.008840763555224607	0.0	0.1	0.0	-1
5520	0.0	0.0	0.0	0.0	0.007092198581560284	0.0038065471017126643	0.3	0.3	0.0	-1
5521	0.07407407407407407	0.009998162102554676	0.0	0.0	0.08794326241134752	0.022615368078696293	0.046875	0.078125	0.0	-1
5522	0.0	0.0	0.0	0.0	0.01702127659574468	0.010634010134921932	0.022727275	0.422727275	0.0	-1
5523	0.25925925925925924	0.05392391104576364	0.20833333333333331	0.08882612854735115	0.059574468085106386	0.03978729659819601	0.00980392	0.14990663	0.0	-1
5524	0.0	0.0	0.125	0.028583792647929665	0.03404255319148936	0.015757158161599876	0.07692307500000001	0.19230768999999998	0.19921350404408789	-1
5525	0.0	0.0	0.0	0.0	0.18156028368794327	0.06457292045520892	0.015625	0.07087795999999999	0.0	-1
5526	0.0	0.0	0.0	0.0	0.04964539007092199	0.020576973687102006	0.02857143	0.12142857	0.021034090893231112	1
5527	0.0	0.0	0.0	0.0	0.00425531914893617	0.00037061716210805187	0.0	0.333333335	0.0	-1
5528	0.14814814814814814	0.05844513876125712	0.0	0.0	0.02269503546099291	0.007125501001843278	0.0	0.052631580000000004	0.0	-1
5529	0.037037037037037035	0.017092446241499724	0.0	0.0	0.056737588652482275	0.05417843820703924	0.085365855	0.151626015	0.02618536149103228	1
5530	0.0	0.0	0.0	0.0	0.04397163120567376	0.030053908225866857	0.0	0.09005376500000001	0.0	-1
5531	0.18518518518518517	0.052870183164859405	0.041666666666666664	0.025053523436432378	0.02695035460992908	0.04082579676346509	0.0	0.06730769	0.08720173894242884	1
5532	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5533	0.18518518518518517	0.041995956625620286	0.0	0.0	0.15177304964539007	0.21141352130625646	0.028061225000000002	0.08996489499999999	0.0	1
5534	0.0	0.0	0.0	0.0	0.0028368794326241137	6.949071789525972e-05	0.0	0.5	0.0	-1
5535	0.07407407407407407	0.021466642161367393	0.0	0.0	0.11914893617021277	0.08173709606440713	0.07886905	0.19950396999999997	0.0	-1
5536	0.4444444444444444	0.08060075684616796	0.16666666666666666	0.39045536678358317	0.15177304964539007	0.06115497497514396	0.0	0.07744796	0.017910048779269334	1
5537	0.037037037037037035	0.02591435397904797	0.0	0.0	0.03971631205673759	0.0324043903885333	0.07142857	0.08134920500000001	0.04827449290047274	-1
5538	0.0	0.0	0.0	0.0	0.009929078014184398	0.0015519593663274672	0.0	0.142857145	0.0	-1
5539	0.2222222222222222	0.0687373644550634	0.0	0.0	0.03120567375886525	0.028269596151158188	0.03846154	0.05128205	0.0	-1
5540	0.1111111111111111	0.027752251424370517	0.041666666666666664	0.0	0.1843971631205674	0.10972787537255208	0.030303029999999998	0.05737981999999999	0.12100228892507486	1
5541	0.0	0.0	0.0	0.0	0.014184397163120569	0.0054550213547778885	0.0	0.066666665	0.0	-1
5542	0.18518518518518517	0.04054401764381547	0.041666666666666664	0.009930305652985924	0.11063829787234043	0.08388934907469628	0.0	0.030120479999999998	0.05191747763708103	-1
5543	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.0	0.5	0.0	-1
5544	0.0	0.0	0.0	0.0	0.028368794326241138	0.023360462999123144	0.4	0.6	0.0	-1
5545	0.2222222222222222	0.041628377136555775	0.08333333333333333	0.008654853550767548	0.03262411347517731	0.047479533001936206	0.11111111000000001	0.166666665	0.2635827817049678	1
5546	0.07407407407407407	0.010292225693806285	0.08333333333333333	0.07994351569261604	0.03829787234042553	0.02903167769074287	0.033333335	0.073333335	0.10978795108487904	1
5547	0.037037037037037035	0.12387428781473993	0.041666666666666664	0.01776522570947023	0.02269503546099291	0.01460463254432042	0.0	0.03125	0.07959338282154142	1
5548	0.0	0.0	0.0	0.0	0.007092198581560284	0.0009960336231653894	0.0	0.2	0.0	-1
5549	0.1111111111111111	0.013692335967653005	0.0	0.0	0.02695035460992908	0.015201094539588065	0.0	0.11764706000000001	0.0	-1
5550	0.0	0.0	0.0	0.0	0.07092198581560284	0.04020258635473805	0.0	0.04373178	0.0	-1
5551	0.0	0.0	0.0	0.0	0.03829787234042553	0.025844756163878678	0.07692307500000001	0.173076925	0.0	-1
5552	0.0	0.0	0.0	0.0	0.03120567375886525	0.015787827834350374	0.04761905	0.126984125	0.04045524204038537	1
5553	0.0	0.0	0.0	0.0	0.007092198581560284	0.000579089315793831	0.6	0.8	0.0	-1
5554	0.0	0.0	0.0	0.0	0.04255319148936171	0.008349850237704745	0.066666665	0.183333335	0.0	-1
5555	0.1111111111111111	0.017827605219628742	0.0	0.0	0.07801418439716312	0.024142068118045507	0.0	0.01111111	0.0	-1
5556	0.18518518518518517	0.02524045825032163	0.0	0.0	0.015602836879432626	0.002930191937916785	0.07738095	0.161458335	0.0	-1
5557	0.0	0.0	0.0	0.0	0.00851063829787234	0.0022545877360801037	0.0	0.208333335	0.0	-1
5558	0.1111111111111111	0.015658886234148135	0.08333333333333333	0.018904022229308065	0.025531914893617023	0.024310555544290083	0.11904761999999999	0.1984127	0.03940827083754797	1
5559	0.07407407407407407	0.03234699503767689	0.41666666666666663	0.32751787910536145	0.07659574468085106	0.04601566743562887	0.025641025	0.099695245	0.07139124646476906	-1
5560	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.005673758865248227	0.0015577502594854055	0.0	0.066666665	0.0	-1
5561	0.0	0.0	0.0	0.0	0.07801418439716312	0.044784998241345124	0.00909091	0.08677686000000001	0.0	-1
5562	0.07407407407407407	0.006248851314096673	0.0	0.0	0.021276595744680854	0.031247659480235123	0.0	0.029411765000000003	0.0	-1
5563	0.1111111111111111	0.03737058140047785	0.0	0.0	0.03120567375886525	0.052119968711442914	0.0	0.097826085	0.09041067570293176	1
5564	0.0	0.0	0.0	0.0	0.09645390070921986	0.041837272776106174	0.022058824999999997	0.13970588	0.0	-1
5565	0.037037037037037035	0.009630582613490167	0.041666666666666664	0.0027331116476108047	0.03971631205673759	0.015694092576328426	0.0	0.09736394500000001	0.0	1
5566	0.0	0.0	0.0	0.0	0.005673758865248227	0.002200539400016558	0.0	0.25	0.0	-1
5567	0.3333333333333333	0.07755927219261165	0.041666666666666664	0.023869175055801026	0.03120567375886525	0.01160660443007246	0.0	0.17333333500000003	0.0	1
5568	0.0	0.0	0.0	0.0	0.028368794326241138	0.008489449369537563	0.0	0.05	0.0	-1
5569	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013782325715893178	0.0	0.5	0.0	-1
5570	0.0	0.0	0.0	0.0	0.12198581560283689	0.12352085776799736	0.069411765	0.327041	0.0	-1
5571	0.0	0.0	0.08333333333333333	0.07424953309342686	0.08794326241134752	0.01883318785320282	0.01612903	0.059139785	0.02574015513576266	-1
5572	0.0	0.0	0.0	0.0	0.01843971631205674	0.018247104340663615	0.07692307500000001	0.23076923	0.0	-1
5573	0.0	0.0	0.0	0.0	0.028368794326241138	0.010355219992558852	0.05	0.14444444499999998	0.0	1
5574	0.07407407407407407	0.010659805182870795	0.041666666666666664	0.006377260511091878	0.15035460992907804	0.08860303682618577	0.037962965	0.199138375	0.0	-1
5575	0.18518518518518517	0.03340378606873736	0.041666666666666664	0.006832779119027012	0.0822695035460993	0.04988781698782218	0.03763441	0.06078149000000001	0.010991904078378288	-1
5576	0.1111111111111111	0.01157875390553207	0.0	0.0	0.0028368794326241137	0.0011234332726400321	0.0	0.25	0.0	-1
5577	0.0	0.0	0.041666666666666664	0.0	0.024113475177304965	0.02276417748711538	0.0625	0.177083335	0.0	-1
5578	0.07407407407407407	0.0144091159713288	0.0	0.0	0.02695035460992908	0.035991559155218185	0.22499999999999998	0.41250000000000003	0.0	-1
5579	0.0	0.0	0.0	0.0	0.03120567375886525	0.05709589018000857	0.015151514999999999	0.25757576	0.0	-1
5580	0.07407407407407407	0.015254548796177173	0.0	0.0	0.03120567375886525	0.02640994733609346	0.02777778	0.19907407500000002	0.013842332633169838	-1
5581	0.0	0.0	0.041666666666666664	0.0	0.014184397163120569	0.036696889941855076	0.1	0.25	0.0	-1
5582	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00032429001684454537	0.0	0.5	0.0	-1
5583	0.14814814814814814	0.09220994041536482	0.041666666666666664	0.01708194779756753	0.10070921985815603	0.026535527000502847	0.0	0.020270270000000003	0.22276234046218002	-1
5584	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.22836879432624116	0.08717489155043456	0.008333335	0.061730205	0.0	1
5585	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5586	0.0	0.0	0.0	0.0	0.09929078014184398	0.03367751824930604	0.05072464	0.103864735	0.0	-1
5587	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5588	0.14814814814814814	0.03558169454144458	0.041666666666666664	0.24370245524529674	0.012765957446808512	0.04373745784327647	0.0	0.136363635	0.0	-1
5589	0.0	0.0	0.16666666666666666	0.09941693618184302	0.03546099290780142	0.009312753165079945	0.035714285	0.11011905000000001	0.0	1
5590	0.037037037037037035	0.005587208233780555	0.0	0.0	0.00851063829787234	0.004623449097297947	0.0	0.07142857	0.0	-1
5591	0.0	0.0	0.0	0.0	0.007092198581560284	0.0016793590158021101	0.0	0.2	0.0	-1
5592	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5593	0.0	0.0	0.0	0.0	0.0028368794326241137	0.016156591910647885	0.0	0.5	0.0	-1
5594	0.18518518518518517	0.05744129667340562	0.16666666666666666	0.040996674714162074	0.04964539007092199	0.017975373572706576	0.0	0.02857143	0.0	-1
5595	0.0	0.0	0.0	0.0	0.01702127659574468	0.007759796831637336	0.09090909	0.227272725	0.0	-1
5596	0.0	0.0	0.0	0.0	0.007092198581560284	0.00418102486003146	0.2	0.333333335	0.0	-1
5597	0.2962962962962963	0.040004901047601536	0.0	0.0	0.029787234042553193	0.018081098736030598	0.04347826	0.08695652	0.06921495252258171	1
5598	0.07407407407407407	0.008086748759419223	0.041666666666666664	0.022320411788821572	0.03120567375886525	0.013948331320526197	0.0	0.04347826	0.0	-1
5599	0.0	0.0	0.0	0.0	0.021276595744680854	0.01271680137483253	0.4	0.6333333349999999	0.0	-1
5600	0.07407407407407407	0.0722661275500827	0.0	0.0	0.04397163120567376	0.03507659803626393	0.18181818	0.333333335	0.0	-1
5601	0.0	0.0	0.0	0.0	0.02269503546099291	0.025302342497030603	0.125	0.333333335	0.0	-1
5602	0.0	0.0	0.0	0.0	0.04539007092198582	0.02314040905912149	0.0	0.06720430000000001	0.025024844981569455	1
5603	0.07407407407407407	0.018195184708693253	0.0	0.0	0.3687943262411348	0.1981821068138313	0.027009804999999998	0.08665423	0.0	1
5604	0.0	0.0	0.0	0.0	0.03546099290780142	0.0164731607373873	0.0	0.08	0.0	-1
5605	0.18518518518518517	0.09145377687925013	0.16666666666666666	0.05284015852047556	0.03687943262411348	0.01379023993731448	0.13364055500000002	0.118817205	0.028112346462878073	-1
5606	0.1111111111111111	0.1727623598603198	0.0	0.0	0.029787234042553193	0.04740425139088301	0.08	0.16	0.05969420784565365	-1
5607	0.0	0.0	0.0	0.0	0.01702127659574468	0.005587053718778882	0.25	0.270833335	0.0	-1
5608	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.019858156028368795	0.004246654981715976	0.0	0.033333335	0.0	-1
5609	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.01843971631205674	0.01257781993904201	0.0	0.041666665	0.0	-1
5610	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5611	0.5925925925925926	0.06640936103657415	0.041666666666666664	0.2957454562018858	0.16028368794326242	0.18627192786494348	0.03968254	0.134040805	0.0	-1
5612	0.037037037037037035	0.006248851314096673	0.0	0.0	0.014184397163120569	0.0025248294168611035	0.18181818	0.227272725	0.0	-1
5613	0.0	0.0	0.0	0.0	0.07801418439716312	0.02021234044946807	0.0	0.006060605	0.0	-1
5614	0.07407407407407407	0.015034001102738465	0.0	0.0	0.012765957446808512	0.010131746669128867	0.09090909	0.136363635	0.0	-1
5615	0.2222222222222222	0.031121730075353793	0.0	0.0	0.03404255319148936	0.03213945702655762	0.0	0.086309525	0.031259352859983235	1
5616	0.0	0.0	0.0	0.0	0.00425531914893617	0.004238933791610843	0.0	0.333333335	0.0	-1
5617	0.07407407407407407	0.011027384671935305	0.0	0.0	0.249645390070922	0.09558108429933394	0.00681818	0.056819745	0.060873904815169105	1
5618	0.037037037037037035	0.01231391288366109	0.0	0.0	0.025531914893617023	0.02707821640651954	0.0	0.058823530000000006	0.15032624967991579	1
5619	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0012624147084305517	0.5	0.6	0.0	-1
5620	0.1111111111111111	0.049059609152729285	0.08333333333333333	0.09083041042226575	0.2127659574468085	0.11432464948491589	0.028322440000000004	0.082135075	0.0	-1
5621	0.0	0.0	0.0	0.0	0.0028368794326241137	0.04140488607925892	0.5	0.75	0.0	-1
5622	0.1111111111111111	0.038081235067083254	0.0	0.0	0.0014184397163120568	0.00016214500842227269	0.0	0.2	0.0	1
5623	0.5185185185185185	0.4638546836978496	0.5	0.44887671279551766	0.04255319148936171	0.04530846280862036	0.015419500000000001	0.11453676499999998	0.0	-1
5624	0.18518518518518517	0.04240948355081786	0.0	0.0	0.028368794326241138	0.01096795164113516	0.130555555	0.14498106	0.041143407854605685	1
5625	0.4444444444444444	0.05829635658886234	0.08333333333333333	0.0760716075251674	0.06808510638297872	0.029100203275220858	0.01923077	0.08285256500000002	0.08227167206885862	-1
5626	0.0	0.0	0.0	0.0	0.10070921985815603	0.024488528986289528	0.61111111	0.6479001299999999	0.0	-1
5627	0.1111111111111111	0.07461863628009556	0.0	0.0	0.03971631205673759	0.05545359288041726	0.166666665	0.28809524	0.0	-1
5628	0.0	0.0	0.0	0.0	0.02695035460992908	0.02200539400016558	0.0	0.055555555000000006	0.0	-1
5629	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
5630	0.0	0.0	0.0	0.0	0.011347517730496455	0.008717224499644351	0.0	0.142857145	0.14923551961413414	1
5631	0.0	0.0	0.0	0.0	0.005673758865248227	0.004314215402664042	0.25	0.333333335	0.0	-1
5632	0.0	0.0	0.0	0.0	0.014184397163120569	0.0040130889584512495	0.0	0.12	0.0	-1
5633	0.2222222222222222	0.01911413343135453	0.041666666666666664	0.010932446590443219	0.07943262411347518	0.08716838441644727	0.016949155	0.0740113	0.028666288322688322	1
5634	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003474535894762986	0.0	0.5	0.0	-1
5635	0.0	0.0	0.0	0.0	0.00425531914893617	0.0009728700505336361	0.0	0.333333335	0.0	-1
5636	0.5555555555555556	0.10670590251791949	0.08333333333333333	0.1375666195964105	0.06950354609929078	0.04659384519534892	0.103448275	0.12136886000000001	0.029693727385674197	-1
5637	0.037037037037037035	0.024811615511854436	0.0	0.0	0.03971631205673759	0.020236623594004903	0.0	0.03392857	0.0	-1
5638	0.0	0.0	0.0	0.0	0.015602836879432626	0.03220122656129682	0.060606059999999996	0.07272727500000001	0.0	-1
5639	0.0	0.0	0.0	0.0	0.012765957446808512	0.01586704725275097	0.0	0.11111111000000001	0.0	-1
5640	0.25925925925925924	0.0777430619371439	0.0	0.0	0.07659574468085106	0.21144366672713302	0.057309940000000004	0.196258005	0.0	-1
5641	0.0	0.0	0.0	0.0	0.06950354609929078	0.013425220637048195	0.0	0.03125	0.0	-1
5642	0.0	0.0	0.0	0.0	0.00851063829787234	0.0036482626895011356	0.0	0.083333335	0.0	-1
5643	0.0	0.0	0.0	0.0	0.056737588652482275	0.022291078061851745	0.0	0.08125	0.0	-1
5644	0.0	0.0	0.0	0.0	0.00425531914893617	0.0014245597168528244	0.333333335	0.5	0.0	-1
5645	0.5925925925925926	0.08466325634993566	0.041666666666666664	0.0	0.12198581560283689	0.05447689440092619	0.01030928	0.104180985	0.0009266610640395967	-1
5646	0.037037037037037035	0.007792685168167616	0.0	0.0	0.03404255319148936	0.026018405754429246	0.0	0.08695652	0.08306309767855706	1
5647	0.0	0.0	0.0	0.0	0.059574468085106386	0.04828399285357642	0.023809525	0.074603175	0.0	-1
5648	0.0	0.0	0.0	0.0	0.005673758865248227	0.0021542122547530515	0.0	0.5	0.0	-1
5649	0.0	0.0	0.0	0.0	0.011347517730496455	0.007562906464267434	0.5	0.625	0.0	-1
5650	0.14814814814814814	0.04583716228634442	0.20833333333333331	0.04049560424543343	0.015602836879432626	0.013379279552100673	0.052631580000000004	0.052631580000000004	0.0	-1
5651	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5652	0.0	0.0	0.0	0.0	0.02695035460992908	0.005104900445167684	0.052631580000000004	0.123211875	0.0	-1
5653	0.2222222222222222	0.1316240886969307	0.041666666666666664	0.008199334942832414	0.13191489361702127	0.07927790642149127	0.102040815	0.196505875	0.0	-1
5654	0.4444444444444444	0.07868038963425841	0.0	0.0	0.04680851063829788	0.012423150447873538	0.036585365	0.07926829499999999	0.0	-1
5655	0.037037037037037035	0.013600441095386877	0.0	0.0	0.04255319148936171	0.03669804812048666	0.0	0.07738095	0.009279240753563204	-1
5656	0.0	0.0	0.041666666666666664	0.05329567712841069	0.011347517730496455	0.00935808334322831	0.125	0.1875	0.0	-1
5657	0.0	0.0	0.0	0.0	0.005673758865248227	0.002258448331595941	0.5	0.625	0.0	-1
5658	0.07407407407407407	0.022606138577467377	0.0	0.0	0.00851063829787234	0.002293193690543571	0.0	0.041666665	0.0	-1
5659	0.07407407407407407	0.011468480058812716	0.0	0.0	0.01843971631205674	0.008924924535014525	0.03125	0.135416665	0.0	-1
5660	0.0	0.0	0.0	0.0	0.007092198581560284	0.006462636764259154	0.0	0.2	0.0	-1
5661	0.0	0.0	0.0	0.0	0.012765957446808512	0.009010629753752011	0.0	0.055555555000000006	0.0	-1
5662	0.18518518518518517	0.19258102065796726	0.08333333333333333	0.009565890766637816	0.03546099290780142	0.010180941684738124	0.0	0.11666666499999999	0.0	-1
5663	0.18518518518518517	0.18443300863811798	0.0	0.0	0.025531914893617023	0.014560235696004105	0.023809525	0.063492065	0.10233925120730848	1
5664	0.0	0.0	0.0	0.0	0.08085106382978724	0.039806599567667945	0.19883041	0.27368421	0.0	-1
5665	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5666	0.1111111111111111	0.03409299761073332	0.08333333333333333	0.003188630255545939	0.03262411347517731	0.031223627273629682	0.041666665	0.10416666499999999	0.08960038457629632	-1
5667	0.4074074074074074	0.029314464252894686	0.0	0.0	0.04397163120567376	0.009711327825862547	0.03409091	0.134469695	0.0	-1
5668	0.037037037037037035	0.0	0.0	0.0	0.07801418439716312	0.06440885066971881	0.09621211999999998	0.226363635	0.02525773107888124	-1
5669	0.0	0.0	0.08333333333333333	0.02710335717214048	0.060992907801418444	0.017624583326185248	0.09206349000000001	0.183950615	0.0	-1
5670	0.14814814814814814	0.10740322595111193	0.041666666666666664	0.08859836924338359	0.07943262411347518	0.045139172370803365	0.008620689999999999	0.105276905	0.04061471432386243	1
5671	0.0	0.0	0.0	0.0	0.11205673758865249	0.07248793219444499	0.091290895	0.22481228999999997	0.0	-1
5672	0.0	0.0	0.041666666666666664	0.14685919919828722	0.03829787234042553	0.04048297588851514	0.03846154	0.12820513	0.0	-1
5673	0.0	0.0	0.0	0.0	0.0028368794326241137	9.265429052701297e-05	0.0	0.5	0.0	-1
5674	0.14814814814814814	0.011394964160999815	0.16666666666666666	0.048284972441124216	0.03829787234042553	0.019113193830646125	0.034482759999999994	0.127586205	0.0	-1
5675	0.7777777777777777	0.39668601874655396	0.16666666666666666	0.08039903430055118	0.09503546099290781	0.05009912179164152	0.037037034999999996	0.09129923499999999	0.0015170435492446461	-1
5676	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010307789821130192	0.0	0.25	0.0	-1
5677	0.2222222222222222	0.07302579183973533	0.08333333333333333	0.04054115610622694	0.20992907801418442	0.18943695332987032	0.043663595	0.10602863999999998	0.017122467233635173	1
5678	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.06524822695035462	0.09460915566271923	0.0	0.00897436	0.0	-1
5679	0.0	0.0	0.0	0.0	0.06808510638297872	0.031540317785565194	0.05102041	0.08644315	0.040141840704462264	-1
5680	0.037037037037037035	0.057415916191876484	0.0	0.0	0.00425531914893617	0.0011674440606403633	0.0	0.0	0.25700818150454896	1
5681	0.2222222222222222	0.0598051828707958	0.25	0.09338131462670249	0.07375886524822696	0.06910523284660439	0.05056497	0.08630629499999999	0.04830974825783116	-1
5682	0.07407407407407407	0.015254548796177173	0.041666666666666664	0.02619231995627021	0.02695035460992908	0.062301324039679314	0.0	0.12121211999999999	0.0	-1
5683	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003474535894762986	0.0	0.5	0.0	-1
5684	0.0	0.0	0.0	0.0	0.052482269503546106	0.12065094258838152	0.0	0.09149660000000001	0.0	-1
5685	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5686	0.2962962962962963	0.03786068737364455	0.0	0.0	0.02695035460992908	0.048214976432994376	0.0	0.05	0.0678538507786261	1
5687	0.037037037037037035	0.0	0.0	0.0	0.08652482269503546	0.04480357883164097	0.048387095	0.08312655000000001	0.0	-1
5688	0.037037037037037035	0.011284690314280463	0.0	0.0	0.04680851063829788	0.026599502564408784	0.0	0.10416666499999999	0.0	-1
5689	0.0	0.0	0.0	0.0	0.02269503546099291	0.006423258690785174	0.0625	0.208333335	0.0	-1
5690	0.1111111111111111	0.036941738650983276	0.0	0.0	0.1347517730496454	0.03367151615069284	0.010526315	0.063806665	0.0	-1
5691	0.14814814814814814	0.017055688292593272	0.0	0.0	0.00425531914893617	0.0005837220303201816	0.0	0.0	0.0	-1
5692	0.14814814814814814	0.04263922073148318	0.041666666666666664	0.003644148863481073	0.08368794326241136	0.0423609533436962	0.01937046	0.11680791000000001	0.07446275181841269	-1
5693	0.0	0.0	0.0	0.0	0.011347517730496455	0.019610280590042294	0.11111111000000001	0.11111111000000001	0.06804934223287899	1
5694	0.2222222222222222	0.018930343686822275	0.0	0.0	0.04113475177304965	0.021887645840059623	0.0	0.07142857	0.13550043075779014	1
5695	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.2326241134751773	0.13359509542462833	0.01818182	0.046743454999999996	0.14480225023346932	-1
5696	0.2962962962962963	0.13788641793787906	0.0	0.0	0.01843971631205674	0.006687632265650132	0.0	0.017942585	0.0	-1
5697	0.3333333333333333	0.05210439257489432	0.08333333333333333	0.14143852776385915	0.012765957446808512	0.0028607012200215255	0.0	0.08823529499999999	0.0	-1
5698	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5699	0.0	0.0	0.0	0.0	0.03404255319148936	0.013439504840943231	0.0	0.060606059999999996	0.04733878099573031	1
5700	0.3333333333333333	0.2055381976474913	0.0	0.0	0.17872340425531916	0.10558818604686342	0.0	0.03100775	0.0	-1
5701	0.0	0.0	0.0	0.0	0.015602836879432626	0.018125495584346913	0.0	0.05	0.0	-1
5702	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5703	0.14814814814814814	0.025877596030141517	0.08333333333333333	0.021591582016125356	0.011347517730496455	0.0022677137606486424	0.25	0.291666665	0.0	-1
5704	0.07407407407407407	0.015070759051644917	0.0	0.0	0.009929078014184398	0.0032197365958137004	0.11111111000000001	0.27777778	0.0	-1
5705	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5706	0.0	0.0	0.0	0.0	0.01843971631205674	0.005002228662293549	0.0	0.09090909	0.0	-1
5707	0.1111111111111111	0.07544569013049071	0.0	0.0	0.2695035460992908	0.0852217690797881	0.0	0.02975629	0.023280170046250843	-1
5708	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009253847266385421	0.0	0.25	0.0	-1
5709	0.0	0.0	0.0	0.0	0.00851063829787234	0.00621710289436257	0.0	0.2	0.0	-1
5710	0.3333333333333333	0.06951290148869693	0.125	0.01776522570947023	0.10354609929078015	0.07085769039939345	0.06172839499999999	0.12448559499999999	0.04627909638503217	1
5711	0.0	0.0	0.0	0.0	0.02269503546099291	0.003657528118553837	0.25	0.3125	0.0	-1
5712	0.07407407407407407	0.028303620657967283	0.0	0.0	0.04539007092198582	0.02833870082495197	0.0	0.05392157	0.59433654315593	1
5713	0.0	0.0	0.0	0.0	0.012765957446808512	0.006312073542152758	0.0	0.059259259999999994	0.0	-1
5714	0.07407407407407407	0.009924646204741774	0.08333333333333333	0.0027331116476108047	0.00851063829787234	0.0029927335840225187	0.14814815	0.38888888999999993	0.0	-1
5715	0.0	0.0	0.0	0.0	0.019858156028368795	0.007344396763213346	0.17857142999999998	0.25	0.0	-1
5716	0.18518518518518517	0.032990259143539785	0.0	0.0	0.02269503546099291	0.010838621694713323	0.055555555000000006	0.083333335	0.0	-1
5717	0.2222222222222222	0.0343686822275317	0.0	0.0	0.03262411347517731	0.005821777920675196	0.0	0.06884058	0.0	-1
5718	0.1111111111111111	0.03583900018378974	0.0	0.0	0.007092198581560284	0.003598074948026885	0.0	0.142857145	0.0	-1
5719	0.2222222222222222	0.05832400312442565	0.041666666666666664	0.1959641051336947	0.2070921985815603	0.12976248935698115	0.013357565	0.0467609	0.018551584403544676	1
5720	0.1111111111111111	0.006432641058628928	0.0	0.0	0.021276595744680854	0.018770215021825257	0.0	0.102564105	0.0	-1
5721	0.0	0.0	0.0	0.0	0.005673758865248227	0.0023395208358070775	0.0	0.375	0.0	-1
5722	0.07407407407407407	0.0	0.0	0.0	0.024113475177304965	0.03230546263813971	0.0	0.148809525	0.0	-1
5723	0.07407407407407407	0.02925932732953501	0.0	0.0	0.03404255319148936	0.010038165835696585	0.041666665	0.04861111	0.0	-1
5724	0.1111111111111111	0.026833302701709243	0.0	0.0	0.012765957446808512	0.04982484473090122	0.0	0.09090909	0.0301660972508865	1
5725	0.2962962962962963	0.0461793612938798	0.25	0.03416389559513506	0.44255319148936173	0.309913929542682	0.013846154999999999	0.07484595999999999	0.02226821835624097	-1
5726	0.0	0.0	0.0	0.0	0.059574468085106386	0.020361552461626704	0.023809525	0.12301587500000001	0.0	-1
5727	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006763763208471946	0.0	0.25	0.0	-1
5728	0.0	0.0	0.0	0.0	0.019858156028368795	0.056171663632001614	0.0	0.035714285	0.0	-1
5729	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008431540437958179	0.333333335	0.5	0.0	-1
5730	0.037037037037037035	0.018930343686822275	0.0	0.0	0.029787234042553193	0.01691288255707463	0.0	0.060606059999999996	0.0	-1
5731	0.1111111111111111	0.5048704282301048	0.0	0.0	0.060992907801418444	0.06481338592694152	0.0	0.05485503	0.008059159308469106	-1
5732	0.037037037037037035	0.09182135636831465	0.08333333333333333	0.32929440167630847	0.011347517730496455	0.05141347974617444	0.0	0.0	0.0	-1
5733	0.0	0.0	0.0	0.0	0.02269503546099291	0.019414934461619963	0.0625	0.171875	0.0	-1
5734	0.037037037037037035	0.0	0.125	0.036441488634810726	0.1773049645390071	0.08884536810053027	0.11038461499999999	0.19972832499999998	0.002769879766659944	1
5735	0.0	0.0	0.0	0.0	0.021276595744680854	0.009988132518811997	0.0	0.035714285	0.0	-1
5736	0.1111111111111111	0.009557066715677265	0.0	0.0	0.028368794326241138	0.008913342748698648	0.0	0.136363635	0.0	1
5737	0.07407407407407407	0.009557066715677265	0.0	0.0	0.02695035460992908	0.07590702751425538	0.07894736999999999	0.18947368500000003	0.0	-1
5738	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0058557511613072195	0.0	0.5	0.0	-1
5739	0.0	0.0	0.08333333333333333	0.04782945383318908	0.275177304964539	0.14964114138543058	0.01880342	0.08642223000000002	0.004950945251155366	1
5740	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
5741	0.0	0.0	0.0	0.0	0.07943262411347518	0.10140973491455064	0.02142857	0.11147958999999999	0.0	-1
5742	0.4074074074074074	0.16531887520676344	0.0	0.0	0.07375886524822696	0.04137268058288678	0.0	0.08559322	0.11238470756209304	-1
5743	0.2222222222222222	0.03934570850946517	0.125	0.024233589942149136	0.16170212765957448	0.11736197239032878	0.033333335	0.08090278000000001	0.0	-1
5744	0.14814814814814814	0.01837897445322551	0.16666666666666666	0.22168572254361588	0.00851063829787234	0.012871225193149672	0.0	0.041666665	0.0	-1
5745	0.037037037037037035	0.008527844146296636	0.0	0.0	0.00425531914893617	0.00921446919291144	0.0	0.0	0.0	-1
5746	0.18518518518518517	0.15199411872817495	0.0	0.0	0.03546099290780142	0.08070729187492118	0.0	0.1	0.0	-1
5747	0.14814814814814814	0.048152913067450835	0.0	0.0	0.014184397163120569	0.00661319998636555	0.166666665	0.416666665	0.0	-1
5748	0.0	0.0	0.0	0.0	0.029787234042553193	0.014266053310983722	0.166666665	0.24965405	0.0	-1
5749	0.0	0.0	0.125	0.023003689700724275	0.00851063829787234	0.0055256702513047365	0.0	0.092592595	0.0	-1
5750	0.14814814814814814	0.06368314648042639	0.0	0.0	0.02269503546099291	0.04727878203140649	0.2	0.275	0.0	-1
5751	0.037037037037037035	0.01984929240948355	0.041666666666666664	0.10795791008062679	0.02269503546099291	0.01724527982434029	0.066666665	0.16888889	0.0	-1
5752	0.0	0.0	0.0	0.0	0.007092198581560284	0.0010006663376917401	0.4	0.6	0.0	-1
5753	0.14814814814814814	0.13398272376401396	0.0	0.0	0.03829787234042553	0.022133372738956016	0.066666665	0.11111111000000001	0.0	-1
5754	0.5555555555555556	0.2104698891012681	0.08333333333333333	0.01708194779756753	0.4510638297872341	0.3177440387041358	0.020884145	0.07821404000000001	0.12481940554032069	1
5755	0.1111111111111111	0.11983091343503031	0.0	0.0	0.02695035460992908	0.008443894342589664	0.0	0.135	0.0	-1
5756	0.0	0.0	0.0	0.0	0.011347517730496455	0.0033123908863407136	0.0	0.0625	0.0	-1
5757	0.14814814814814814	0.03543466274581878	0.08333333333333333	0.02432469366373616	0.012765957446808512	0.007837163164227392	0.0	0.066666665	0.0	-1
5758	0.07407407407407407	0.03675794890645102	0.25	0.05967293763950257	0.08936170212765958	0.060495189007268524	0.0	0.014925375	0.0	-1
5759	0.07407407407407407	0.01337989340194817	0.0	0.0	0.00425531914893617	0.0006532127482154414	0.0	0.0	0.1545201539170612	-1
5760	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5761	0.0	0.0	0.0	0.0	0.03120567375886525	0.03343082620077786	0.31818182	0.545454545	0.0	-1
5762	0.14814814814814814	0.1255651534644367	0.0	0.0	0.00425531914893617	0.0017835950926449995	0.0	0.11111111000000001	0.0	-1
5763	0.0	0.0	0.0	0.0	0.02269503546099291	0.00883028479507388	0.0625	0.11197916499999999	0.0	-1
5764	0.2222222222222222	0.2332291858114317	0.125	0.1424634446317132	0.24397163120567378	0.1625432512718264	0.00698324	0.09932686999999998	0.0	-1
5765	0.25925925925925924	0.24526741407829442	0.0	0.0	0.005673758865248227	0.00235805169391248	0.0	0.05	0.0	-1
5766	0.0	0.0	0.0	0.0	0.01843971631205674	0.013311333073152984	0.0	0.30769231	0.0	-1
5767	0.1111111111111111	0.011431722109906266	0.0	0.0	0.015602836879432626	0.022591186712581247	0.0	0.31207482999999997	0.0	-1
5768	0.14814814814814814	0.04135269251975739	0.0	0.0	0.03687943262411348	0.03838203985081512	0.037037034999999996	0.10493826999999999	0.014476920009987326	-1
5769	0.18518518518518517	0.055300292005146114	0.0	0.0	0.03262411347517731	0.015279528969992101	0.19731801	0.28293029000000003	0.0	1
5770	0.037037037037037035	0.0	0.0	0.0	0.011347517730496455	0.0037640805526599017	0.0	0.11111111000000001	0.0	-1
5771	0.14814814814814814	0.08407278073883477	0.0	0.0	0.005673758865248227	0.003588037400658577	0.0	0.041666665	0.0	-1
5772	0.2962962962962963	0.03880331670648777	0.20833333333333331	0.11342413337584839	0.18156028368794327	0.07316356816118373	0.027372265000000003	0.02907696	0.015128588059310985	-1
5773	0.0	0.0	0.0	0.0	0.00851063829787234	0.0002779628715810389	0.166666665	0.6666666649999999	0.0	-1
5774	0.3333333333333333	0.06861719422900202	0.0	0.0	0.10354609929078015	0.03720783781785945	0.051476795000000006	0.09554441999999999	0.0	-1
5775	0.0	0.0	0.041666666666666664	0.0	0.0723404255319149	0.049168297841204744	0.0	0.03525641	0.02569294421874179	1
5776	0.1111111111111111	0.04741775408932181	0.0	0.0	0.10496453900709221	0.055089079134389096	0.026666665000000006	0.12521212	0.011447965429727333	1
5777	0.07407407407407407	0.01874655394229002	0.125	0.031316904295540474	0.3219858156028369	0.288633635975123	0.037845705	0.07409891	0.0	-1
5778	0.0	0.0	0.0	0.0	0.03971631205673759	0.032060039073176	0.035714285	0.16190476000000004	0.03046029022180457	1
5779	0.25925925925925924	0.04424738099614041	0.0	0.0	0.024113475177304965	0.010339832762498667	0.0	0.041666665	0.0	-1
5780	0.18518518518518517	0.16485940084543282	0.16666666666666666	0.023686967612626973	0.11489361702127661	0.05878467866928475	0.068965515	0.14337339	0.0	-1
5781	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0069374900032100955	0.0	0.25	0.0	-1
5782	0.0	0.0	0.0	0.0	0.04255319148936171	0.009195938334806038	0.0	0.1	0.0	-1
5783	0.1111111111111111	0.04195000918948722	0.041666666666666664	0.005921741903156743	0.09078014184397164	0.03712982313687142	0.06716418	0.143656715	0.08260601381180042	-1
5784	0.1111111111111111	0.09832751332475648	0.0	0.0	0.005673758865248227	0.00018530858105402593	0.42857143	0.42857143	0.0	-1
5785	0.0	0.0	0.0	0.0	0.04255319148936171	0.029053958847075224	0.033333335	0.073333335	0.0	-1
5786	0.0	0.0	0.20833333333333331	0.07356625518152415	0.08510638297872342	0.06460706467311961	0.0	0.025132275	0.08657268131823247	1
5787	0.037037037037037035	0.006689946700974085	0.0	0.0	0.024113475177304965	0.005227555071534072	0.0	0.018518520000000004	0.0	-1
5788	0.1111111111111111	0.03369478649880536	0.08333333333333333	0.005466223295221609	0.04113475177304965	0.03120750929539461	0.0	0.044270834999999994	0.0	-1
5789	0.1111111111111111	0.008454328248483734	0.0	0.0	0.019858156028368795	0.005648051125937047	0.0	0.058823530000000006	0.0	-1
5790	0.2962962962962963	0.05409851130306929	0.29166666666666663	0.11570172641552406	0.4822695035460993	0.25253988377016806	0.008566035	0.078674785	0.0	-1
5791	0.3333333333333333	0.20069840102922257	0.0	0.0	0.03971631205673759	0.036160267168164936	0.05	0.15	0.010533325600809749	1
5792	0.2962962962962963	0.059731666972982905	0.0	0.0	0.012765957446808512	0.0036250991168693823	0.09090909	0.136363635	0.0	-1
5793	0.07407407407407407	0.02848741040249954	0.125	0.041907711930032336	0.025531914893617023	0.00790553431021757	0.0	0.045454545	0.0	-1
5794	0.2222222222222222	0.04199932273479139	0.375	0.16038050986197785	0.16879432624113477	0.14467282176129478	0.015625	0.060899205	0.08935372223934862	1
5795	0.18518518518518517	0.026676468785149787	0.41666666666666663	0.09502118161526897	0.03829787234042553	0.02527894728867253	0.025	0.145833335	0.0	1
5796	0.0	0.0	0.0	0.0	0.01843971631205674	0.004482151304244252	0.42857143	0.48809524000000004	0.0	-1
5797	0.07407407407407407	0.0075353795258224585	0.0	0.0	0.029787234042553193	0.01667170564400493	0.02173913	0.05217391500000001	0.0	-1
5798	0.1111111111111111	0.10427004841021871	0.041666666666666664	0.00774381633489728	0.03829787234042553	0.04991110147430307	0.183908045	0.23830049500000003	0.0	-1
5799	0.037037037037037035	0.004043374379709612	0.0	0.0	0.009929078014184398	0.02200539400016558	0.09375	0.10416666499999999	0.0	-1
5800	0.0	0.0	0.0	0.0	0.01702127659574468	0.01566436599222313	0.0	0.125	0.0	-1
5801	0.07407407407407407	0.016173497518838446	0.0	0.0	0.0624113475177305	0.016777761717494857	0.0	0.05681818000000001	0.05310700649295778	1
5802	0.037037037037037035	0.039992648410218705	0.0	0.0	0.021276595744680854	0.008973568037541206	0.0	0.020833334999999998	0.0	-1
5803	0.0	0.0	0.0	0.0	0.021276595744680854	0.010551007333763601	0.0	0.07142857	0.0	-1
5804	0.037037037037037035	0.002021687189854806	0.125	0.07707374846262469	0.019858156028368795	0.011990855008553382	0.055555555000000006	0.11111111000000001	0.13871799010712302	-1
5805	0.1111111111111111	0.0180849108619739	0.0	0.0	0.024113475177304965	0.0069668305293157685	0.023809525	0.11111111000000001	0.0	-1
5806	0.037037037037037035	0.044844697665870244	0.0	0.0	0.10070921985815603	0.025407585934483678	0.0	0.015070645000000002	0.0	-1
5807	0.0	0.0	0.0	0.0	0.01843971631205674	0.01084441258787126	0.0	0.030303029999999998	0.0	-1
5808	0.18518518518518517	0.018761869755559636	0.0	0.0	0.019858156028368795	0.01939659663251437	0.0	0.05740740500000001	0.0	1
5809	0.07407407407407407	0.005513692335967653	0.0	0.0	0.014184397163120569	0.020723676315314025	0.0	0.11111111000000001	0.0	-1
5810	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.0	0.25	0.0	-1
5811	0.2222222222222222	0.19232283980885864	0.08333333333333333	0.11980139388694028	0.06808510638297872	0.05350165578243667	0.01923077	0.07451923	0.029303355898309836	1
5812	0.18518518518518517	0.12343319242786252	0.0	0.0	0.028368794326241138	0.021088348159674468	0.0	0.016666665	0.0	-1
5813	0.0	0.0	0.0	0.0	0.05815602836879433	0.020804362759209175	0.0	0.056410255000000006	0.05393050422226408	1
5814	0.14814814814814814	0.04370638698768608	0.25	0.047601694529221514	0.1574468085106383	0.0636679641233822	0.027100270000000003	0.033391755	0.3307171500151934	-1
5815	0.07407407407407407	0.009630582613490167	0.0	0.0	0.005673758865248227	0.011294558015242881	0.0	0.125	0.0	-1
5816	0.0	0.0	0.0	0.0	0.012765957446808512	0.002779628715810389	0.11111111000000001	0.333333335	0.0	-1
5817	0.037037037037037035	0.012497702628193346	0.08333333333333333	0.004099667471416207	0.00425531914893617	0.003451372322131233	0.0	0.25	0.0	-1
5818	0.48148148148148145	0.4594043462598787	0.16666666666666666	0.09338131462670249	0.05106382978723405	0.037678456361952564	0.05319149000000001	0.13093127499999999	0.01888467969763667	-1
5819	0.0	0.0	0.0	0.0	0.06382978723404256	0.019555846194357674	0.0	0.051851850000000005	0.0	-1
5820	0.037037037037037035	0.056791031060466825	0.0	0.0	0.012765957446808512	0.00714210156068513	0.0	0.0625	0.0	-1
5821	0.0	0.0	0.0	0.0	0.05106382978723405	0.04289507591084718	0.041666665	0.203703705	0.0	-1
5822	0.1111111111111111	0.02278992832199963	0.0	0.0	0.01843971631205674	0.047207361023513104	0.0	0.10714285500000001	0.0	-1
5823	0.0	0.0	0.041666666666666664	0.007288297726962146	0.011347517730496455	0.007134380370579998	0.0	0.125	0.09699977066717753	1
5824	0.1111111111111111	0.07958095938246645	0.125	0.0580786225117296	0.21418439716312057	0.17837112489279544	0.012987015	0.06391010999999999	0.011264039280438459	-1
5825	0.0	0.0	0.041666666666666664	0.0	0.04964539007092199	0.04037140467261767	0.057142855	0.20571428500000002	0.0	-1
5826	0.0	0.0	0.0	0.0	0.019858156028368795	0.0059762017389923365	0.82142857	0.8690476199999999	0.0	-1
5827	0.14814814814814814	0.02544875329167432	0.125	0.7549309889308977	0.03687943262411348	0.05341630151498813	0.233333335	0.381944445	0.01592571827608023	-1
5828	0.07407407407407407	0.030509097592354345	0.0	0.0	0.021276595744680854	0.014593050758004543	0.0	0.016666665	0.11673435946953867	1
5829	0.0	0.0	0.0	0.0	0.08368794326241136	0.05829885171096309	0.127118645	0.238700565	0.02135863483835775	-1
5830	0.0	0.0	0.0	0.0	0.00851063829787234	0.0017835950926449995	0.0	0.083333335	0.0	-1
5831	0.07407407407407407	0.06553942290020216	0.08333333333333333	0.06746230583519336	0.055319148936170216	0.051834863746021614	0.023809525	0.064285715	0.07300405347780932	-1
5832	0.18518518518518517	0.08429822947987503	0.16666666666666666	0.052498519564524206	0.03971631205673759	0.03415538977126162	0.0	0.027146465000000005	0.0	-1
5833	0.14814814814814814	0.005513692335967653	0.041666666666666664	0.0018220744317405365	0.0624113475177305	0.022019871233060425	0.0	0.02222222	0.0	-1
5834	0.0	0.0	0.0	0.0	0.024113475177304965	0.006659527131629057	0.333333335	0.435185185	0.0	-1
5835	0.037037037037037035	0.028303620657967283	0.0	0.0	0.012765957446808512	0.007227034661107011	0.0	0.22222222000000003	0.0	-1
5836	0.2222222222222222	0.03164246768241132	0.0	0.0	0.04539007092198582	0.020683140063208455	0.02857143	0.057142855	0.0	-1
5837	0.14814814814814814	0.024811615511854436	0.0	0.0	0.03546099290780142	0.01101775332229343	0.07142857	0.214285715	0.0	-1
5838	0.037037037037037035	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
5839	0.2222222222222222	0.1588678551736813	0.0	0.0	0.04255319148936171	0.008424072942249583	0.015151514999999999	0.07009488999999999	0.03371228978323436	1
5840	0.1111111111111111	0.29176621944495496	0.041666666666666664	0.0	0.0921985815602837	0.07382134082081673	0.057971015	0.09967794	0.0	-1
5841	0.0	0.0	0.0	0.0	0.00425531914893617	0.009809773009547497	0.477272725	0.6057692299999999	0.0	-1
5842	0.18518518518518517	0.31244256570483364	0.0	0.0	0.028368794326241138	0.043859452666858235	0.0	0.1	0.0	-1
5843	0.037037037037037035	0.0016541077007902957	0.0	0.0	0.055319148936170216	0.02104024513973707	0.0	0.0625	0.09301678444409082	-1
5844	0.18518518518518517	0.02565704833670281	0.0	0.0	0.12340425531914895	0.040864712654174344	0.03503788	0.161305515	0.0	-1
5845	0.037037037037037035	0.05532071310420878	0.0	0.0	0.025531914893617023	0.014716589811268438	0.0	0.058823530000000006	0.15919439078535252	1
5846	0.1111111111111111	0.029406359125160812	0.0	0.0	0.04539007092198582	0.021576867906478146	0.044117645	0.11764706000000001	0.14130002421339952	-1
5847	0.0	0.0	0.0	0.0	0.0723404255319149	0.1506867611527109	0.18000000000000002	0.251666665	0.0	-1
5848	0.1111111111111111	0.011762543650064326	0.0	0.0	0.028368794326241138	0.010507575635079064	0.0	0.0052910050000000005	0.0	-1
5849	0.07407407407407407	0.05631317772468295	0.041666666666666664	0.011023550312030245	0.03120567375886525	0.014247141407475813	0.04	0.18000000000000002	0.0	-1
5850	0.0	0.0	0.0	0.0	0.014184397163120569	0.00252289911991391	0.1	0.2	0.0	-1
5851	0.0	0.0	0.0	0.0	0.011347517730496455	0.003146385281707697	0.0	0.125	0.0	-1
5852	0.18518518518518517	0.031003659088402864	0.125	0.04864938732747232	0.11347517730496455	0.09821438659578087	0.0008484650000000001	0.058177685	0.0034765659886049523	-1
5853	0.0	0.0	0.0	0.0	0.00851063829787234	0.0017835950926449995	0.416666665	0.583333335	0.0	-1
5854	0.14814814814814814	0.09281382098878882	0.0	0.0	0.01843971631205674	0.0215433634525454	0.0	0.135416665	0.0	-1
5855	0.14814814814814814	0.011885070145193898	0.0	0.0	0.025531914893617023	0.008677074307854764	0.0	0.052631580000000004	0.0	-1
5856	0.0	0.0	0.0	0.0	0.03687943262411348	0.07509630247214401	0.02777778	0.156944445	0.0	-1
5857	0.14814814814814814	0.011303069288733689	0.0	0.0	0.06666666666666667	0.034221742705281034	0.020833334999999998	0.10763888999999999	0.0	-1
5858	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.04113475177304965	0.02130815943345652	0.0	0.085459185	0.02035884047228781	1
5859	0.0	0.0	0.0	0.0	0.012765957446808512	0.0023534189793861294	0.22222222000000003	0.38888888999999993	0.0	-1
5860	0.0	0.0	0.0	0.0	0.009929078014184398	0.0047137870305617845	0.0	0.166666665	0.0	-1
5861	0.0	0.0	0.0	0.0	0.01702127659574468	0.022612279603117517	0.083333335	0.208333335	0.0	-1
5862	0.0	0.0	0.0	0.0	0.1914893617021277	0.16426905656314608	0.096296295	0.18982363500000002	0.0	-1
5863	0.0	0.0	0.0	0.0	0.007092198581560284	0.007745898688058283	0.0	0.125	0.0	-1
5864	0.14814814814814814	0.0760889542363536	0.0	0.0	0.04397163120567376	0.03688181245564404	0.0	0.05787036999999999	0.15774235369827153	-1
5865	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003474535894762986	0.0	0.5	0.0	-1
5866	0.07407407407407407	0.006126324818967101	0.0	0.0	0.012765957446808512	0.0014747474576321683	0.444444445	0.61111111	0.0	-1
5867	0.037037037037037035	0.02095203087667708	0.125	0.06559467954265931	0.021276595744680854	0.0064877306338381015	0.052631580000000004	0.10526316000000001	0.0	-1
5868	0.14814814814814814	0.05173681308582981	0.08333333333333333	0.003644148863481073	0.02269503546099291	0.04802696542741211	0.0	0.083333335	0.0	-1
5869	0.0	0.0	0.0	0.0	0.00851063829787234	0.0021542122547530515	0.0	0.166666665	0.0	-1
5870	0.2222222222222222	0.06478588494761992	0.5	0.1840295176057942	0.05815602836879433	0.06302047025277738	0.064814815	0.16631054	0.024418770879592124	1
5871	0.0	0.0	0.0	0.0	0.011347517730496455	0.004980168115826947	0.3125	0.291666665	0.0	-1
5872	0.3333333333333333	0.06763462598786987	0.20833333333333331	0.027786635084043183	0.09645390070921986	0.04600868123263241	0.0	0.047766020000000006	0.04753410372107831	-1
5873	0.037037037037037035	0.018195184708693253	0.0	0.0	0.019858156028368795	0.004807406470720573	0.0	0.07692307500000001	0.0	-1
5874	0.0	0.0	0.0	0.0	0.04680851063829788	0.05094827800354126	0.0	0.04040404	0.0	-1
5875	0.25925925925925924	0.1184524903510384	0.041666666666666664	0.0	0.17163120567375886	0.11292487453597973	0.059030305000000005	0.10012719	0.0	-1
5876	0.14814814814814814	0.033265943760338174	0.0	0.0	0.052482269503546106	0.04338923214243364	0.0	0.02777778	0.0	-1
5877	0.0	0.0	0.0	0.0	0.005673758865248227	0.0024321751263340903	0.0	0.125	0.0	-1
5878	0.07407407407407407	0.015952949825399743	0.0	0.0	0.007092198581560284	0.006439473191627401	0.0	0.166666665	0.0	-1
5879	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5880	0.037037037037037035	0.011027384671935305	0.0	0.0	0.009929078014184398	0.0036482626895011356	0.0	0.125	0.0	-1
5881	0.0	0.0	0.0	0.0	0.07659574468085106	0.05149030560312429	0.018518520000000004	0.074074075	0.0	-1
5882	0.14814814814814814	0.0192366599264841	0.041666666666666664	0.10886894729649706	0.019858156028368795	0.007817705763216718	0.0	0.058823530000000006	0.0	-1
5883	0.4074074074074074	0.06941126017276236	0.125	0.012299002414248621	0.09078014184397164	0.11187136947163125	0.020270270000000003	0.085971685	0.13435906150991747	1
5884	0.0	0.0	0.0	0.0	0.028368794326241138	0.04204836461403874	0.061403509999999994	0.14619883	0.0	-1
5885	0.37037037037037035	0.05661566502481161	0.0	0.0	0.07092198581560284	0.032152251796517935	0.043055554999999995	0.1019292	0.050300109249284616	-1
5886	0.1111111111111111	0.017092446241499724	0.0	0.0	0.02269503546099291	0.009327750093574	0.0	0.0625	0.0	-1
5887	0.07407407407407407	0.009263003124425656	0.0	0.0	0.01843971631205674	0.005525284190988754	0.0	0.046875	0.10145763341906656	1
5888	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5889	0.0	0.0	0.0	0.0	0.07943262411347518	0.029988421493646007	0.037037034999999996	0.16728395000000001	0.0	-1
5890	0.0	0.0	0.0	0.0	0.009929078014184398	0.002895446578969155	0.0	0.142857145	0.0	-1
5891	0.07407407407407407	0.013968020584451386	0.0	0.0	0.00425531914893617	0.0007721190876478962	0.0	0.15277778	0.0	1
5892	0.037037037037037035	0.009557066715677265	0.08333333333333333	0.015032114061859427	0.00851063829787234	0.0014824686484322075	0.0	0.11111111000000001	0.0	-1
5893	0.0	0.0	0.0	0.0	0.04255319148936171	0.009049235708910386	0.033333335	0.283333335	0.0	-1
5894	0.18518518518518517	0.07689762911229553	0.0	0.0	0.025531914893617023	0.010357977562604443	0.04347826	0.20652173999999998	0.0	-1
5895	0.0	0.0	0.0	0.0	0.01702127659574468	0.0038914802021345445	0.208333335	0.319444445	0.0	-1
5896	0.037037037037037035	0.005587208233780555	0.16666666666666666	0.04773835011160205	0.04397163120567376	0.06313714845735084	0.052380949999999996	0.132414965	0.05568770519730187	1
5897	0.037037037037037035	0.029994486307664027	0.0	0.0	0.059574468085106386	0.04673298759480566	0.0	0.118480725	0.0	-1
5898	0.4074074074074074	0.07419224407278073	0.0	0.0	0.06808510638297872	0.048050559193914794	0.0	0.08035714499999999	0.020037269923539568	-1
5899	0.0	0.0	0.0	0.0	0.03262411347517731	0.03577834398207319	0.292753625	0.46472332000000005	0.0	-1
5900	0.07407407407407407	0.007627274398088586	0.0	0.0	0.03120567375886525	0.020121699182271545	0.01388889	0.09861111	0.17281069297232413	-1
5901	0.14814814814814814	0.01962874471604484	0.0	0.0	0.005673758865248227	0.001236934778535623	0.0	0.125	0.0	-1
5902	0.037037037037037035	0.0	0.0	0.0	0.005673758865248227	0.018415040242243826	0.333333335	0.555555555	0.0	-1
5903	0.037037037037037035	0.0	0.0	0.0	0.0014184397163120568	0.0004401078800033116	0.0	0.5	0.0	-1
5904	0.0	0.0	0.0	0.0	0.007092198581560284	0.009369665129544187	0.0	0.25	0.0	-1
5905	0.18518518518518517	0.030968571953684982	0.0	0.0	0.02695035460992908	0.009491273885860891	0.0	0.05194805	0.0	-1
5906	0.0	0.0	0.0	0.0	0.03262411347517731	0.004945422756879317	0.5	0.6060606049999999	0.0	-1
5907	0.25925925925925924	0.04516632971880169	0.0	0.0	0.03120567375886525	0.005791720428720353	0.0	0.19871795	0.0	-1
5908	0.0	0.0	0.041666666666666664	0.015032114061859427	0.03546099290780142	0.02252078349122209	0.09615384499999999	0.06468531500000001	0.0	-1
5909	0.07407407407407407	0.1142647097592354	0.125	0.012299002414248621	0.09645390070921986	0.06834698893191547	0.047945205	0.115372905	0.046080426171089435	-1
5910	0.0	0.0	0.0	0.0	0.005673758865248227	9.265429052701297e-05	0.625	0.875	0.0	-1
5911	0.037037037037037035	0.0040801323286160625	0.0	0.0	0.06808510638297872	0.01923304450422908	0.02173913	0.08809524	0.0	-1
5912	0.07407407407407407	0.011027384671935305	0.08333333333333333	0.015032114061859427	0.22978723404255322	0.08693739317021107	0.0	0.01738966	0.213145239556137	1
5913	0.037037037037037035	0.032714574526741404	0.0	0.0	0.015602836879432626	0.009676582466914916	0.05	0.15	0.0	-1
5914	0.07407407407407407	0.029038779636096305	0.0	0.0	0.009929078014184398	0.01906362027593292	0.0	0.142857145	0.0	-1
5915	0.037037037037037035	0.0	0.08333333333333333	0.004099667471416207	0.0624113475177305	0.018858732960758417	0.0	0.11594203	0.0	1
5916	0.0	0.0	0.0	0.0	0.029787234042553193	0.011045935669767514	0.04761905	0.17063492	0.0	-1
5917	0.0	0.0	0.0	0.0	0.012765957446808512	0.0035347611836055444	0.22222222000000003	0.48148147999999996	0.0	-1
5918	0.0	0.0	0.041666666666666664	0.019131781533275632	0.028368794326241138	0.009458458823860455	0.0	0.015873014999999997	0.09254043272599179	1
5919	0.3333333333333333	0.1013784230839919	0.041666666666666664	0.01807497836286612	0.06524822695035462	0.03138200820149929	0.05454545500000001	0.206060605	0.0	-1
5920	0.037037037037037035	0.021135820621209334	0.0	0.0	0.03120567375886525	0.008180280018675714	0.0	0.045454545	0.0	-1
5921	0.037037037037037035	0.023341297555596396	0.0	0.0	0.009929078014184398	0.001364334428010266	0.0	0.125	0.0	-1
5922	0.07407407407407407	0.005513692335967653	0.0	0.0	0.04964539007092199	0.041140435283991875	0.0	0.057142855	0.0	-1
5923	0.6666666666666666	0.40556160889542364	0.3333333333333333	0.3174205499476153	0.5092198581560284	0.3001979358783842	0.00397878	0.04487714	0.019988390060933302	1
5924	0.0	0.0	0.0	0.0	0.012765957446808512	0.004760114175825291	0.0	0.02222222	0.0	-1
5925	0.1111111111111111	0.023708877044660907	0.0	0.0	0.04964539007092199	0.030912977612964368	0.0	0.036547909999999996	0.0	-1
5926	0.037037037037037035	0.0036757948906451015	0.041666666666666664	0.0	0.03971631205673759	0.01922576528435519	0.068965515	0.22413792999999999	0.0	-1
5927	0.0	0.0	0.0	0.0	0.059574468085106386	0.02932260113713712	0.14126983999999998	0.14281935	0.0	-1
5928	0.07407407407407407	0.011027384671935305	0.0	0.0	0.03404255319148936	0.006964514172052594	0.041666665	0.125	0.0	-1
5929	0.0	0.0	0.0	0.0	0.04822695035460993	0.023507165618069724	0.058823530000000006	0.24264706	0.0	-1
5930	0.1111111111111111	0.05752619003859584	0.0	0.0	0.012765957446808512	0.0033123908863407136	0.0	0.02777778	0.0	-1
5931	0.25925925925925924	0.11436725274765668	0.0	0.0	0.05106382978723405	0.039356614995093755	0.050438595	0.178070175	0.36842105264612757	-1
5932	0.0	0.0	0.041666666666666664	0.006832779119027012	0.03546099290780142	0.028622068522425895	0.208333335	0.26636905	0.0	-1
5933	0.037037037037037035	0.04374195919867671	0.0	0.0	0.01702127659574468	0.006895023454157334	0.0	0.041666665	0.0	-1
5934	0.0	0.0	0.0	0.0	0.13617021276595745	0.028532667787310735	0.0106383	0.051344850000000004	0.0	-1
5935	0.07407407407407407	0.013232861606322366	0.0	0.0	0.06666666666666667	0.04870329933575782	0.020833334999999998	0.052083334999999994	0.040467234950391257	-1
5936	0.1111111111111111	0.0560558720823378	0.20833333333333331	0.11091878103220516	0.060992907801418444	0.07101824520539098	0.0	0.058333335	0.009152603250425415	1
5937	0.0	0.0	0.0	0.0	0.019858156028368795	0.024032206605443987	0.07142857	0.23809523999999999	0.0	-1
5938	0.0	0.0	0.0	0.0	0.00425531914893617	0.05214768779441344	0.47916666500000005	0.687134505	0.0	-1
5939	0.07407407407407407	0.014886969307112662	0.0	0.0	0.12624113475177307	0.04491408964234693	0.019318179999999997	0.0904024	0.0	-1
5940	0.0	0.0	0.0	0.0	0.007092198581560284	0.0022352847589641876	0.0	0.2	0.0	-1
5941	0.037037037037037035	0.0034920051461128465	0.0	0.0	0.03262411347517731	0.028329049328634216	0.076086955	0.06231884	0.0	-1
5942	0.1111111111111111	0.10505421797463702	0.041666666666666664	0.010704687286475651	0.07943262411347518	0.06752567482472052	0.0	0.017241379999999997	0.2214649803742535	1
5943	0.37037037037037035	0.2907186179011211	0.0	0.0	0.07659574468085106	0.06259701596229911	0.015384615	0.09259426999999999	0.0	1
5944	0.0	0.0	0.0	0.0	0.007092198581560284	0.0	1.0	1.0	0.0	-1
5945	0.0	0.0	0.0	0.0	0.08510638297872342	0.026582876933315912	0.02142857	0.12208333500000002	0.0	-1
5946	0.25925925925925924	0.05612807520676345	0.08333333333333333	0.005921741903156743	0.01843971631205674	0.004638505419508587	0.1	0.15	0.0	-1
5947	0.1111111111111111	0.04557985664399926	0.0	0.0	0.0	0.0	0.0	0.166666665	0.0	-1
5948	0.4074074074074074	0.07865180011027384	0.16666666666666666	0.042044367512412875	0.12198581560283689	0.0905240175929391	0.075892855	0.119281445	0.01564355562079617	-1
5949	0.07407407407407407	0.09924646204741774	0.125	0.10408600191317814	0.01843971631205674	0.056773916520427195	0.0	0.10714285500000001	0.11671016356766627	1
5950	0.0	0.0	0.0	0.0	0.005673758865248227	0.0072687290918441675	0.0	0.25	0.04017945904047495	-1
5951	0.18518518518518517	0.5203087667708142	0.0	0.0	0.04822695035460993	0.013628674018208001	0.0	0.15123457	0.0222274302194241	1
5952	0.0	0.0	0.041666666666666664	0.0027331116476108047	0.01843971631205674	0.06445843174101133	0.0	0.025641025	0.0	-1
5953	0.14814814814814814	0.05076272743980885	0.0	0.0	0.028368794326241138	0.03958608235621366	0.0625	0.28968254	0.0	-1
5954	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0007991432557954869	0.0	0.5	0.0	-1
5955	0.07407407407407407	0.01580591802977394	0.0	0.0	0.024113475177304965	0.010052990522180907	0.0	0.052631580000000004	0.0	-1
5956	0.25925925925925924	0.016694235129571768	0.0	0.0	0.04964539007092199	0.015145722570504888	0.0	0.13675213500000002	0.05468918066827416	-1
5957	0.2222222222222222	0.04248606259878698	0.0	0.0	0.04255319148936171	0.024946202567817394	0.0	0.11428571499999998	0.028717482148533702	1
5958	0.037037037037037035	0.007719169270354714	0.125	0.008654853550767548	0.055319148936170216	0.017472733237903153	0.023255815	0.180620155	0.0	-1
5959	0.037037037037037035	0.01668810880352876	0.0	0.0	0.021276595744680854	0.0026614944953884476	0.0	0.125	0.0	-1
5960	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5961	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013990797869578957	0.0	0.333333335	0.0	-1
5962	0.18518518518518517	0.06611836059547876	0.0	0.0	0.06666666666666667	0.023425771394998306	0.098039215	0.23372117999999997	0.009184614098000074	1
5963	0.0	0.0	0.0	0.0	0.1843971631205674	0.09647481850563704	0.03076923	0.061596735	0.0	-1
5964	0.0	0.0	0.0	0.0	0.07801418439716312	0.09628865507293505	0.09393939500000001	0.26761904999999997	0.0	-1
5965	0.1111111111111111	0.02205476934387061	0.0	0.0	0.09361702127659575	0.05419825594058577	0.060606059999999996	0.17424242499999998	0.0	-1
5966	0.0	0.0	0.0	0.0	0.029787234042553193	0.022677523666802406	0.0	0.10500000000000001	0.0	-1
5967	0.14814814814814814	0.13922073148318323	0.041666666666666664	0.0	0.021276595744680854	0.01479959261474313	0.052631580000000004	0.157894735	0.0	1
5968	0.2962962962962963	0.05671445201249769	0.0	0.0	0.04822695035460993	0.02296362136272142	0.026315790000000002	0.07218045000000001	0.03022642485554189	-1
5969	0.07407407407407407	0.09302211604484469	0.041666666666666664	0.016489773607251856	0.09503546099290781	0.059499702461361555	0.195238095	0.359920635	0.011060183986337745	1
5970	0.0	0.0	0.0	0.0	0.015602836879432626	0.0035092812537106163	0.083333335	0.333333335	0.0	-1
5971	0.3333333333333333	0.11358206212093365	0.0	0.0	0.03546099290780142	0.008873578614908685	0.09090909	0.18787879000000002	0.0	-1
5972	0.037037037037037035	0.0033082154015805915	0.041666666666666664	0.013437798934086457	0.03262411347517731	0.0268137656112525	0.03846154	0.26923077000000006	0.0	-1
5973	0.18518518518518517	0.0353795258224591	0.0	0.0	0.03687943262411348	0.028313606939158523	0.0	0.032258065	0.1187408356746655	1
5974	0.4444444444444444	0.05719536849843778	0.25	0.1284562474377078	0.07375886524822696	0.029720082020969124	0.12373737500000001	0.19600706499999998	0.03337727774094544	-1
5975	0.07407407407407407	0.008895423635361145	0.0	0.0	0.00425531914893617	0.00121377120590387	0.0	0.2	0.0	-1
5976	0.0	0.0	0.0	0.0	0.00425531914893617	0.004204188432663214	0.0	0.166666665	0.0	-1
5977	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
5978	0.037037037037037035	0.006616430803161183	0.0	0.0	0.03404255319148936	0.030859669638653258	0.0	0.04347826	0.0	-1
5979	0.0	0.0	0.0	0.0	0.007092198581560284	0.0034803267879209244	0.2	0.6	0.0	-1
5980	0.0	0.0	0.0	0.0	0.028368794326241138	0.012626463441568692	0.05	0.15833333500000002	0.0	-1
5981	0.037037037037037035	0.0018378974453225508	0.041666666666666664	0.03211406185942695	0.1773049645390071	0.08123490116973814	0.028225805	0.069370765	0.0	-1
5982	0.037037037037037035	0.027200882190773754	0.0	0.0	0.029787234042553193	0.017253001014445418	0.0	0.05	0.0	-1
5983	0.1111111111111111	0.03032530784782209	0.0	0.0	0.01702127659574468	0.005122044998196435	0.07692307500000001	0.025641025	0.0	-1
5984	0.0	0.0	0.0	0.0	0.029787234042553193	0.010488410535191433	0.0	0.11499999999999999	0.04650839222204541	1
5985	0.0	0.0	0.0	0.0	0.01702127659574468	0.007846660229006411	0.0	0.166666665	0.0	-1
5986	0.14814814814814814	0.0280279360411689	0.0	0.0	0.2	0.07584960858489144	0.0	0.04195804	0.017762304229969602	-1
5987	0.037037037037037035	0.0	0.0	0.0	0.028368794326241138	0.018739330259088374	0.04761905	0.142857145	0.07119938168684672	-1
5988	0.14814814814814814	0.03032530784782209	0.125	0.1908622967248212	0.03120567375886525	0.02329806174743113	0.0	0.037037034999999996	0.0	-1
5989	0.07407407407407407	0.05991545671751516	0.0	0.0	0.19290780141843972	0.09732194343436198	0.0	0.056325415000000004	0.0	-1
5990	0.2222222222222222	0.05019502135636831	0.0	0.0	0.08368794326241136	0.07469833107649797	0.014925375	0.059618575	0.023682381271830828	1
5991	0.18518518518518517	0.3232861606322367	0.0	0.0	0.060992907801418444	0.05479179907090252	0.0	0.06521739	0.0	-1
5992	0.1111111111111111	0.004778533357838633	0.0	0.0	0.009929078014184398	0.0018415040242243828	0.0	0.1	0.0	-1
5993	0.0	0.0	0.0	0.0	0.08936170212765958	0.03246394926139124	0.0	0.01612903	0.24589216319138257	1
5994	0.0	0.0	0.0	0.0	0.07943262411347518	0.035070526377442124	0.08035714499999999	0.08750000000000001	0.0	-1
5995	0.037037037037037035	0.01519328554677449	0.0	0.0	0.0624113475177305	0.0747604306689836	0.0	0.023255815	0.07886786754844766	1
5996	0.037037037037037035	0.0	0.08333333333333333	0.1639866988566483	0.11631205673758865	0.15887134985532814	0.012048195	0.06690180500000001	0.0	-1
5997	0.0	0.0	0.0	0.0	0.02269503546099291	0.03550975684447772	0.0	0.03125	0.0	-1
5998	0.4444444444444444	0.322996552545488	0.16666666666666666	0.1168405229353619	0.12198581560283689	0.10375233402701547	0.027210884999999997	0.13203228	0.006513746456800458	-1
5999	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6000	0.1111111111111111	0.008086748759419223	0.0	0.0	0.21560283687943263	0.09848551725579632	0.01973684	0.04890351	0.0	1
6001	0.037037037037037035	0.007792685168167616	0.0	0.0	0.0	0.0	0.25	0.5	0.0	-1
6002	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.05106382978723405	0.011426668906071455	0.0	0.08302875	0.0	-1
6003	0.0	0.0	0.0	0.0	0.04113475177304965	0.02554594607692906	0.04597701	0.14137931	0.0	-1
6004	0.0	0.0	0.0	0.0	0.01702127659574468	0.00984837896470587	0.0	0.083333335	0.0	-1
6005	0.0	0.0	0.0	0.0	0.019858156028368795	0.004281400340663605	0.0	0.17857142999999998	0.0	-1
6006	0.14814814814814814	0.008883170986950928	0.0	0.0	0.07943262411347518	0.045803303106833775	0.0	0.03735632	0.0	-1
6007	0.0	0.0	0.0	0.0	0.04255319148936171	0.011226749412828568	0.0	0.094827585	0.0	-1
6008	0.18518518518518517	0.06368800338173129	0.0	0.0	0.06950354609929078	0.03394749751761667	0.1192477	0.11877573999999999	0.05712912463657818	1
6009	0.2222222222222222	0.028579305274765664	0.0	0.0	0.025531914893617023	0.021818155122164364	0.0	0.007142855	0.0	-1
6010	0.25925925925925924	0.020694725234331923	0.0	0.0	0.015602836879432626	0.008197588354377472	0.125	0.21875	0.02771064398922285	-1
6011	0.2222222222222222	0.06947252343319242	0.0	0.0	0.029787234042553193	0.01631410420454381	0.0	0.09239130499999999	0.0	1
6012	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.007092198581560284	0.0034976994673947396	0.0	0.083333335	0.0	-1
6013	0.0	0.0	0.0	0.0	0.011347517730496455	0.01665924143675693	0.291666665	0.338541665	0.0	-1
6014	0.0	0.0	0.0	0.0	0.0624113475177305	0.028644956332725464	0.0	0.07364340999999999	0.0	-1
6015	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007875614694796102	0.0	0.333333335	0.0	-1
6016	0.0	0.0	0.0	0.0	0.012765957446808512	0.003520863040026493	0.555555555	0.7777777799999999	0.0	-1
6017	0.1111111111111111	0.021466642161367393	0.0	0.0	0.01702127659574468	0.0045632238084553885	0.0	0.142857145	0.0	-1
6018	0.14814814814814814	0.025877596030141517	0.041666666666666664	0.29403726142212905	0.11631205673758865	0.26075484573056223	0.027874565000000004	0.09700868	0.0	-1
6019	0.0	0.0	0.041666666666666664	0.061191332984102405	0.02269503546099291	0.017730451380956122	0.033333335	0.03	0.0	-1
6020	0.0	0.0	0.0	0.0	0.03687943262411348	0.012699842329591558	0.12	0.233333335	0.0	-1
6021	0.0	0.0	0.0	0.0	0.005673758865248227	0.008153577566377142	0.0	0.25	0.0	-1
6022	0.0	0.0	0.0	0.0	0.03404255319148936	0.00591417483843034	0.125	0.19444444499999997	0.0	-1
6023	0.0	0.0	0.0	0.0	0.04822695035460993	0.03530263589147427	0.096969695	0.12641452	0.03254520076601408	-1
6024	0.18518518518518517	0.03819150891380261	0.041666666666666664	0.006878330979820525	0.2822695035460993	0.18437994240135835	0.142973855	0.29223856	0.0	-1
6025	0.037037037037037035	0.028671200147031794	0.041666666666666664	0.006377260511091878	0.052482269503546106	0.021670845830719696	0.0	0.13513513500000002	0.18724061318097507	-1
6026	0.0	0.0	0.0	0.0	0.00425531914893617	0.004401078800033116	0.0	0.333333335	0.0	-1
6027	0.48148148148148145	0.10881884458739202	0.125	0.021067735616999952	0.07375886524822696	0.02894246117552086	0.18442623000000002	0.30730253500000004	0.0	-1
6028	0.0	0.0	0.0	0.0	0.08794326241134752	0.08256864462555227	0.10990099	0.260877855	0.0	-1
6029	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6030	0.2222222222222222	0.08854989891564051	0.08333333333333333	0.09174144763813602	0.3361702127659575	0.21861244928833212	0.05102041	0.15190476000000003	0.004018730919147429	1
6031	0.18518518518518517	0.02729277706303988	0.08333333333333333	0.038263563066551265	0.052482269503546106	0.03704048292817155	0.0	0.032894735	0.0	-1
6032	0.0	0.0	0.0	0.0	0.00425531914893617	0.001814479856076792	0.0	0.11111111000000001	0.0	-1
6033	0.0	0.0	0.0	0.0	0.014184397163120569	0.005883547448465323	0.1	0.2	0.038780005774813116	1
6034	0.0	0.0	0.0	0.0	0.007092198581560284	0.0009651488597335969	0.0	0.2	0.0	-1
6035	0.25925925925925924	0.07512865282117256	0.16666666666666666	0.08518197968387008	0.08652482269503546	0.017984517814579982	0.075520835	0.08076636999999999	0.0	-1
6036	0.25925925925925924	0.015438338540709428	0.0	0.0	0.03262411347517731	0.011640274336771797	0.035714285	0.10714285500000001	0.0	-1
6037	0.0	0.0	0.0	0.0	0.00851063829787234	0.0041926066463473365	0.0	0.083333335	0.0	-1
6038	0.1111111111111111	0.018195184708693253	0.041666666666666664	0.013437798934086457	0.06382978723404256	0.035799301502374634	0.0	0.02	0.05796998861703781	1
6039	0.0	0.0	0.0	0.0	0.00425531914893617	0.011906076332721166	0.0	0.333333335	0.0	-1
6040	0.1111111111111111	0.018287079580959383	0.0	0.0	0.028368794326241138	0.012679758043549325	0.0	0.05844156	0.04164558640087419	1
6041	0.037037037037037035	0.01598970777430619	0.0	0.0	0.11205673758865249	0.046485454754918096	0.012658230000000001	0.032195925	0.0	-1
6042	0.0	0.0	0.0	0.0	0.04822695035460993	0.020329895580574218	0.1010101	0.21161616	0.015739889194241005	-1
6043	0.037037037037037035	0.005587208233780555	0.041666666666666664	0.01976950758438482	0.01843971631205674	0.0021820085419111553	0.214285715	0.25	0.059653065552283314	-1
6044	0.0	0.0	0.0	0.0	0.011347517730496455	0.017561848651079702	0.125	0.25	0.0	-1
6045	0.14814814814814814	0.026955829196838817	0.041666666666666664	0.0	0.07375886524822696	0.03575876525026907	0.020833334999999998	0.11819728	0.0	-1
6046	0.1111111111111111	0.033082154015805915	0.0	0.0	0.005673758865248227	0.0029186101516009083	0.0	0.07142857	0.0	-1
6047	0.037037037037037035	0.008160264657232125	0.0	0.0	0.04822695035460993	0.018109281083504684	0.085714285	0.142857145	0.0	-1
6048	0.07407407407407407	0.0144826318691417	0.0	0.0	0.056737588652482275	0.015604140703380572	0.0	0.07317073	0.06568712581640843	1
6049	0.07407407407407407	0.02095203087667708	0.041666666666666664	0.0018220744317405365	0.04964539007092199	0.03806547101712664	0.052631580000000004	0.157894735	0.0	-1
6050	0.037037037037037035	0.008821907737548245	0.125	0.05716758529585933	0.0921985815602837	0.20027224897413853	0.0	0.058823530000000006	0.0	-1
6051	0.0	0.0	0.08333333333333333	0.037352525850680995	0.19007092198581563	0.11055786921786576	0.0172471	0.0841166	0.015666166228362977	1
6052	0.25925925925925924	0.06524535930895056	0.25	0.14212180567576185	0.056737588652482275	0.026013869330874326	0.043402779999999995	0.12347883500000001	0.0	-1
6053	0.0	0.0	0.0	0.0	0.059574468085106386	0.02494665298348722	0.05487805	0.14715446999999998	0.0	-1
6054	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6055	0.0	0.0	0.0	0.0	0.02695035460992908	0.011201517664399887	0.10526316000000001	0.12894737	0.0	-1
6056	0.037037037037037035	0.10034920051461128	0.08333333333333333	0.08108231221245388	0.007092198581560284	0.002814374074758019	0.0	0.041666665	0.0	-1
6057	0.0	0.0	0.0	0.0	0.025531914893617023	0.006624781772681427	0.055555555000000006	0.305555555	0.0	-1
6058	0.14814814814814814	0.08607486370152544	0.0	0.0	0.03404255319148936	0.0368204289881699	0.0	0.03846154	0.1691824223968754	1
6059	0.1111111111111111	0.022201801139496415	0.0	0.0	0.005673758865248227	0.0005976201738992337	0.0	0.2	0.0	-1
6060	0.14814814814814814	0.04410953868774122	0.16666666666666666	0.029153190907848583	0.07375886524822696	0.043063011812427394	0.05172414	0.091954025	0.047679463562072366	1
6061	0.037037037037037035	0.0	0.0	0.0	0.028368794326241138	0.052600612843551796	0.0	0.11904761999999999	0.028283301599717342	1
6062	0.1111111111111111	0.17447773082154014	0.041666666666666664	0.013893317542021591	0.12198581560283689	0.04146174713713959	0.011494255000000002	0.06213282	0.015269032415987406	-1
6063	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6064	0.25925925925925924	0.03577773693438706	0.08333333333333333	0.20384457705097253	0.02269503546099291	0.022413651967800232	0.0	0.063636365	0.0	-1
6065	0.2222222222222222	0.030080254853887153	0.0	0.0	0.009929078014184398	0.003856734843186915	0.0	0.07692307500000001	0.0	-1
6066	0.2222222222222222	0.3267169025179194	0.0	0.0	0.055319148936170216	0.03638514686790725	0.04761905	0.055782315	0.04513804364206794	-1
6067	0.2222222222222222	0.04135269251975739	0.0	0.0	0.06666666666666667	0.043596470650568195	0.02	0.09657143	0.04845056032410528	-1
6068	0.0	0.0	0.0	0.0	0.03687943262411348	0.01359354259894439	0.07692307500000001	0.15934066	0.0	-1
6069	0.25925925925925924	0.024198983028854988	0.08333333333333333	0.018068904782945382	0.1914893617021277	0.1278669862500926	0.014814814999999999	0.051290684999999996	0.0	-1
6070	0.0	0.0	0.0	0.0	0.012765957446808512	0.00597388538172916	0.055555555000000006	0.22222222000000003	0.0	-1
6071	0.0	0.0	0.0	0.0	0.02695035460992908	0.01208964764582781	0.052631580000000004	0.149122805	0.0	-1
6072	0.0	0.0	0.041666666666666664	0.0011387965198378352	0.019858156028368795	0.013725961023261367	0.066666665	0.11666666499999999	0.0	-1
6073	0.37037037037037035	0.24410463764013968	0.125	0.008427094246799981	0.03687943262411348	0.03460761289465852	0.106060605	0.142712845	0.05626556144929128	-1
6074	0.0	0.0	0.0	0.0	0.01702127659574468	0.013535247607049024	0.0	0.115384615	0.03479040025929144	-1
6075	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008199904711640647	0.0	0.333333335	0.0	-1
6076	0.0	0.0	0.0	0.0	0.07943262411347518	0.0354847433362813	0.05753968499999999	0.08940548000000001	0.0	-1
6077	0.1111111111111111	0.028891747840470498	0.0	0.0	0.0028368794326241137	0.00042157702189790896	0.0	0.1	0.0	1
6078	0.0	0.0	0.0	0.0	0.005673758865248227	0.0024321751263340903	0.0	0.25	0.0	-1
6079	0.07407407407407407	0.017055688292593272	0.0	0.0	0.04255319148936171	0.05928561990507578	0.137931035	0.32183907999999994	0.0	-1
6080	0.3333333333333333	0.09287543429516633	0.041666666666666664	0.0	0.09503546099290781	0.02456945766787819	0.113425925	0.14983894	0.000364428486690197	1
6081	0.07407407407407407	0.011762543650064326	0.0	0.0	0.015602836879432626	0.0036096567343427617	0.0	0.173076925	0.0	-1
6082	0.0	0.0	0.0	0.0	0.00425531914893617	0.0024321751263340903	0.0	0.166666665	0.0	-1
6083	0.07407407407407407	0.01231391288366109	0.041666666666666664	0.0414521933220972	0.04397163120567376	0.029459923018766435	0.0	0.05752688	0.004402802186959578	1
6084	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0017141043747497399	0.5	0.75	0.0	-1
6085	0.07407407407407407	0.04447711817680573	0.0	0.0	0.03971631205673759	0.04240284999242243	0.07777778	0.07870370500000001	0.3082436609438444	-1
6086	0.07407407407407407	0.12038228266862708	0.0	0.0	0.009929078014184398	0.013214818186415225	0.0	0.142857145	0.0	-1
6087	0.0	0.0	0.0	0.0	0.021276595744680854	0.030873181714967255	0.07142857	0.02857143	0.0	-1
6088	0.07407407407407407	0.02848741040249954	0.0	0.0	0.02695035460992908	0.01386996123157786	0.0	0.013157895000000001	0.0	-1
6089	0.0	0.0	0.0	0.0	0.04397163120567376	0.02335853270912502	0.0	0.039408865	0.0	-1
6090	0.2222222222222222	0.036941738650983276	0.0	0.0	0.014184397163120569	0.007703818197005146	0.0	0.01098901	0.0	-1
6091	0.0	0.0	0.0	0.0	0.04822695035460993	0.018150203395926236	0.0	0.029411765000000003	0.17160045725964448	1
6092	0.0	0.0	0.041666666666666664	0.0013665558238054024	0.04113475177304965	0.023301313171794305	0.033333335	0.066666665	0.0	-1
6093	0.0	0.0	0.0	0.0	0.03829787234042553	0.02836475984416269	0.0	0.12345678999999998	0.0	-1
6094	0.1111111111111111	0.010659805182870795	0.0	0.0	0.08085106382978724	0.027608372675128792	0.09649123000000001	0.15366357	0.0	-1
6095	0.14814814814814814	0.029994486307664027	0.0	0.0	0.06382978723404256	0.025397004304906892	0.209726445	0.36329787	0.0	-1
6096	0.0	0.0	0.0	0.0	0.09787234042553192	0.06334816126117358	0.0	0.02176617	0.13653307587042074	1
6097	0.14814814814814814	0.025362984745451202	0.0	0.0	0.028368794326241138	0.027333015705468824	0.0	0.045454545	0.08438204304188729	1
6098	0.18518518518518517	0.019285670527476567	0.041666666666666664	0.015852047556142668	0.00851063829787234	0.0024622877707553693	0.0	0.1	0.0	-1
6099	0.0	0.0	0.0	0.0	0.055319148936170216	0.09316388912491154	0.0	0.17094017	0.0	-1
6100	0.07407407407407407	0.0745573730196655	0.0	0.0	0.015602836879432626	0.014220020722975228	0.0	0.153846155	0.010307120745203681	-1
6101	0.2962962962962963	0.044633339459658146	0.125	0.12458433927025918	0.14184397163120568	0.05943303031014769	0.009345795	0.060358255000000006	0.0	-1
6102	0.1111111111111111	0.03547142069472523	0.0	0.0	0.011347517730496455	0.007493415746372174	0.0	0.1	0.0	-1
6103	0.07407407407407407	0.005513692335967653	0.0	0.0	0.00425531914893617	0.00048643502526681806	0.0	0.25	0.0	-1
6104	0.07407407407407407	0.04234515714023157	0.0	0.0	0.009929078014184398	0.004889830182563109	0.0	0.0	0.0	-1
6105	0.18518518518518517	0.030570360841757026	0.0	0.0	0.025531914893617023	0.013563816014839093	0.052631580000000004	0.26315789500000003	0.0	-1
6106	0.037037037037037035	0.01084359492740305	0.0	0.0	0.05815602836879433	0.0259325847178286	0.04878049000000001	0.17828106999999999	0.0	-1
6107	0.07407407407407407	0.009410034920051462	0.0	0.0	0.04113475177304965	0.027794356868105767	0.0	0.044444445	0.06541171855896265	-1
6108	0.14814814814814814	0.016147241841573238	0.0	0.0	0.25815602836879437	0.23050904189849208	0.019251335	0.10591893999999999	0.02395287286804792	1
6109	0.1111111111111111	0.030656129387980152	0.0	0.0	0.060992907801418444	0.04664354863979566	0.0	0.045454545	0.0	-1
6110	0.3333333333333333	0.06855357471053115	0.125	0.06320320685099985	0.10780141843971631	0.04637881420658174	0.0125	0.11666666499999999	0.0	-1
6111	0.0	0.0	0.0	0.0	0.03546099290780142	0.028473821657582672	0.126666665	0.19066666499999999	0.0	-1
6112	0.2222222222222222	0.26594376033817313	0.08333333333333333	0.18699038855737254	0.007092198581560284	0.0025248294168611035	0.0	0.07692307500000001	0.0	1
6113	0.0	0.0	0.0	0.0	0.05390070921985816	0.048683652711522314	0.052631580000000004	0.14035087499999999	0.0	-1
6114	0.5925925925925926	0.089787416541077	0.041666666666666664	0.0	0.14326241134751774	0.10388096641866201	0.04204204	0.120278795	0.009688562268821447	-1
6115	0.0	0.0	0.0	0.0	0.025531914893617023	0.00799421218667068	0.22222222000000003	0.36111111	0.0	-1
6116	0.07407407407407407	0.05293144642528946	0.0	0.0	0.03546099290780142	0.03964059395608585	0.0	0.04	0.0	-1
6117	0.0	0.0	0.0	0.0	0.01702127659574468	0.0038734640895728787	0.0	0.008333335	0.0	-1
6118	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.13049645390070924	0.039101471717090885	0.02173913	0.08247067	0.0	-1
6119	0.25925925925925924	0.08617288487410403	0.0	0.0	0.12056737588652483	0.15620120696213471	0.06884058	0.16953514	0.0	-1
6120	0.0	0.0	0.0	0.0	0.005673758865248227	0.0038660002722396163	0.0	0.0	0.0	-1
6121	0.07407407407407407	0.006248851314096673	0.0	0.0	0.015602836879432626	0.010191971957971427	0.0	0.09090909	0.15074629968050984	1
6122	0.1111111111111111	0.021760705752619004	0.0	0.0	0.012765957446808512	0.029225479589483065	0.083333335	0.25	0.0	-1
6123	0.0	0.0	0.0	0.0	0.0014184397163120568	0.031595113069711425	0.0	0.5	0.0	-1
6124	0.0	0.0	0.0	0.0	0.060992907801418444	0.08681320962065134	0.10465116499999999	0.255813955	0.0	-1
6125	0.1111111111111111	0.013710714942106229	0.0	0.0	0.02695035460992908	0.007361383382371181	0.09090909	0.227272725	0.0	-1
6126	0.14814814814814814	0.13949641609998162	0.0	0.0	0.26666666666666666	0.19962440720983635	0.017272054999999998	0.09882827	0.0	-1
6127	0.1111111111111111	0.02131961036574159	0.0	0.0	0.03262411347517731	0.008435401034168925	0.02	0.1	0.0	-1
6128	0.14814814814814814	0.06267230288549898	0.0	0.0	0.028368794326241138	0.024387381378076348	0.052631580000000004	0.07894736999999999	0.0	-1
6129	0.0	0.0	0.0	0.0	0.04964539007092199	0.05448458343304344	0.0	0.030303029999999998	0.0	-1
6130	0.0	0.0	0.0	0.0	0.05106382978723405	0.007400761455845161	0.23888889	0.444444445	0.0	-1
6131	0.0	0.0	0.0	0.0	0.0028368794326241137	0.002177375827384805	0.0	0.5	0.0	-1
6132	0.0	0.0	0.0	0.0	0.012765957446808512	0.0017604315200132465	0.11111111000000001	0.27777778	0.0	-1
6133	0.0	0.0	0.0	0.0	0.01702127659574468	0.002669601745809561	0.333333335	0.541666665	0.0	-1
6134	0.07407407407407407	0.05925381363719904	0.0	0.0	0.009929078014184398	0.01286504823967575	0.22222222000000003	0.27777778	0.05830855789807387	-1
6135	0.2962962962962963	0.06181461742326777	0.0	0.0	0.09929078014184398	0.04972658448518016	0.0	0.046581615	0.18605869794050803	-1
6136	0.07407407407407407	0.03168535195736078	0.0	0.0	0.06808510638297872	0.05234357073168244	0.020833334999999998	0.050694445	0.03379568716806222	1
6137	0.037037037037037035	0.008454328248483734	0.0	0.0	0.009929078014184398	0.021634776838057528	0.0	0.166666665	0.0	-1
6138	0.0	0.0	0.0	0.0	0.00851063829787234	0.002385847981070584	0.0	0.25	0.0	-1
6139	0.0	0.0	0.0	0.0	0.007092198581560284	0.0031444549847605024	0.2	0.26666666499999997	0.0	-1
6140	0.0	0.0	0.0	0.0	0.019858156028368795	0.02314040905912149	0.0	0.115384615	0.02344887157139393	1
6141	0.18518518518518517	0.24297004227164123	0.125	0.16990844075980502	0.05106382978723405	0.032006266483925044	0.0	0.09210526499999999	0.01883025984644704	-1
6142	0.0	0.0	0.0	0.0	0.07659574468085106	0.03339346115758345	0.04230769000000001	0.021453545	0.0	-1
6143	0.18518518518518517	0.012681492372725601	0.0	0.0	0.011347517730496455	0.0035787719716058757	0.11111111000000001	0.074074075	0.0	-1
6144	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6145	0.3333333333333333	0.11007167800036757	0.08333333333333333	0.022001548763266977	0.07659574468085106	0.06491285056262157	0.046449840000000006	0.127213515	0.04690590287152269	-1
6146	0.07407407407407407	0.036114684800588125	0.0	0.0	0.014184397163120569	0.00702435340057917	0.0	0.055555555000000006	0.0	-1
6147	0.2222222222222222	0.12176070575261899	0.125	0.16637817154830772	0.00851063829787234	0.006184673892678115	0.0	0.10714285500000001	0.0	-1
6148	0.14814814814814814	0.05449365925381364	0.0	0.0	0.009929078014184398	0.004168477924083809	0.0	0.025	0.0	1
6149	0.18518518518518517	0.05430986950928138	0.0	0.0	0.0624113475177305	0.015526542735064196	0.063829785	0.117021275	0.0	-1
6150	0.037037037037037035	0.0	0.0	0.0	0.04255319148936171	0.04012085204409326	0.12903226	0.25376344	0.03630800643816539	-1
6151	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003636680903185259	0.0	0.25	0.0	-1
6152	0.037037037037037035	0.002021687189854806	0.0	0.0	0.009929078014184398	0.006624781772681427	0.125	0.25	0.0	-1
6153	0.8518518518518519	0.12318726425289467	0.20833333333333331	0.18211633945246664	0.124822695035461	0.04260008255525082	0.078793515	0.15793778000000003	0.0	-1
6154	0.1111111111111111	0.03605954787722845	0.08333333333333333	0.012845624743770781	0.1843971631205674	0.11569852447889457	0.09899749499999999	0.18412974499999998	0.0	-1
6155	0.4074074074074074	0.07654842859768424	0.08333333333333333	0.04965152826492962	0.07659574468085106	0.0665050299056339	0.0	0.10734463500000001	0.0	-1
6156	0.037037037037037035	0.05495313361514427	0.0	0.0	0.04539007092198582	0.036189221633954625	0.19354838500000002	0.312903225	0.021109481898025452	-1
6157	0.037037037037037035	0.017092446241499724	0.0	0.0	0.03120567375886525	0.013407321514426468	0.04761905	0.2010582	0.0	-1
6158	0.0	0.0	0.0	0.0	0.00851063829787234	0.0008917975463224998	0.333333335	0.5	0.0	-1
6159	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0038451530568710383	0.0	0.25	0.0	-1
6160	0.1111111111111111	0.03477301966550266	0.0	0.0	0.02269503546099291	0.029047120080218564	0.0	0.096638655	0.0	-1
6161	0.0	0.0	0.0	0.0	0.019858156028368795	0.0029765190831802916	0.357142855	0.57142857	0.0	-1
6162	0.1111111111111111	0.04374195919867671	0.0	0.0	0.00851063829787234	0.004574805594771266	0.11111111000000001	0.11111111000000001	0.0	-1
6163	0.1111111111111111	0.2271641242418673	0.0	0.0	0.012765957446808512	0.007898778267427856	0.0	0.03846154	0.09518924862160157	1
6164	0.07407407407407407	0.11215769160080867	0.125	0.16774472737211313	0.03829787234042553	0.025972155813353322	0.1	0.214285715	0.10924203343994658	-1
6165	0.0	0.0	0.0	0.0	0.005673758865248227	0.013272727117994607	0.0	0.25	0.0	-1
6166	0.0	0.0	0.0	0.0	0.012765957446808512	0.008226928880483146	0.0	0.020833334999999998	0.04982624821749723	1
6167	0.18518518518518517	0.01598970777430619	0.0	0.0	0.00851063829787234	0.0025557141795979886	0.0	0.1	0.0	-1
6168	0.037037037037037035	0.0228389389193163	0.0	0.0	0.11205673758865249	0.07925771549962606	0.024390245000000005	0.11178861999999999	0.011409188381683975	1
6169	0.0	0.0	0.0	0.0	0.007092198581560284	0.0006254164610573375	0.2	0.4	0.0	-1
6170	0.14814814814814814	0.05550450284874103	0.0	0.0	0.04255319148936171	0.03583945168721515	0.0	0.060606059999999996	0.07851666292154749	1
6171	0.0	0.0	0.0	0.0	0.021276595744680854	0.03797667732975944	0.125	0.34375	0.0	-1
6172	0.25925925925925924	0.03304539606689947	0.125	0.038263563066551265	0.0822695035460993	0.06456266781785422	0.0	0.03857809	0.27101285807437636	-1
6173	0.14814814814814814	0.029406359125160812	0.0	0.0	0.02269503546099291	0.004942334281300535	0.1875	0.270833335	0.0	-1
6174	0.48148148148148145	0.10224295563315566	0.041666666666666664	0.021181615268983735	0.2127659574468085	0.12915115393907237	0.00036349999999999995	0.085776775	0.004228092353773832	1
6175	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.021276595744680854	0.012348732205713971	0.055555555000000006	0.25	0.011907294037750003	-1
6176	0.0	0.0	0.08333333333333333	0.008882612854735116	0.06808510638297872	0.028948674896533615	0.041666665	0.10230655	0.0	-1
6177	0.1111111111111111	0.013876125712185258	0.041666666666666664	0.004555186079351341	0.03404255319148936	0.006358400687416265	0.0	0.033333335	0.0	-1
6178	0.037037037037037035	0.005146112846903143	0.0	0.0	0.015602836879432626	0.005263921880565924	0.09090909	0.09090909	0.0	-1
6179	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.005673758865248227	0.0034976994673947396	0.0	0.4	0.0	-1
6180	0.2962962962962963	0.07141763157507809	0.20833333333333331	0.34596638272673436	0.03262411347517731	0.029912307082665984	0.065656565	0.10227272500000001	0.11520712863900195	-1
6181	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.08936170212765958	0.049532597648476076	0.0	0.061413455	0.0	-1
6182	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6183	0.1111111111111111	0.027715493475464068	0.0	0.0	0.025531914893617023	0.024354643536477996	0.04761905	0.095238095	0.0	-1
6184	0.37037037037037035	0.1086910699871347	0.0	0.0	0.04113475177304965	0.01819439236507632	0.0	0.007407405	0.09672518999892622	1
6185	0.1111111111111111	0.019389818048152912	0.0	0.0	0.04397163120567376	0.07109080602320286	0.032258065	0.10268817	0.016013287460967633	1
6186	0.07407407407407407	0.008454328248483734	0.0	0.0	0.01702127659574468	0.006590036413733797	0.0	0.07142857	0.0	-1
6187	0.0	0.0	0.0	0.0	0.005673758865248227	0.0015287957936957139	0.0	0.25	0.0	-1
6188	0.14814814814814814	0.03521411505238008	0.08333333333333333	0.01626201430328429	0.019858156028368795	0.00880833455354015	0.0	0.055555555000000006	0.0	-1
6189	0.14814814814814814	0.020428230104760154	0.0	0.0	0.005673758865248227	0.0009861891047968944	0.0	0.057142855	0.0	-1
6190	0.0	0.0	0.041666666666666664	0.18949574090101579	0.028368794326241138	0.009562694900703344	0.095238095	0.19047619	0.0	-1
6191	0.0	0.0	0.0	0.0	0.03120567375886525	0.016307155132754284	0.0	0.023809525	0.0	-1
6192	0.14814814814814814	0.018753622778900934	0.0	0.0	0.18865248226950357	0.0710872089288453	0.024452555	0.0612315	0.004939187859500632	-1
6193	0.0	0.0	0.0	0.0	0.011347517730496455	0.0041926066463473365	0.125	0.354166665	0.0	-1
6194	0.2222222222222222	0.012902040066164308	0.0	0.0	0.19574468085106383	0.14917885711793394	0.009456264999999998	0.136583275	0.0	-1
6195	0.0	0.0	0.0	0.0	0.02269503546099291	0.005591686433305233	0.145833335	0.229166665	0.0	-1
6196	0.0	0.0	0.0	0.0	0.00851063829787234	0.0038914802021345445	0.0	0.055555555000000006	0.0	-1
6197	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
6198	0.14814814814814814	0.07627274398088586	0.0	0.0	0.0028368794326241137	0.0013087418536940581	0.0	0.1	0.0	-1
6199	0.14814814814814814	0.017937879066348094	0.0	0.0	0.015602836879432626	0.007986799843428517	0.07692307500000001	0.27197802000000004	0.0	-1
6200	0.0	0.0	0.0	0.0	0.014184397163120569	0.004818023107404674	0.0	0.11111111000000001	0.3481878762599122	1
6201	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.019858156028368795	0.01269793960887758	0.142857145	0.14935065	0.0	-1
6202	0.18518518518518517	0.18562764197757764	0.0	0.0	0.12056737588652483	0.05089489148155535	0.075	0.147028845	0.03807335159588032	-1
6203	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6204	0.0	0.0	0.0	0.0	0.029787234042553193	0.005763868989095813	0.05	0.11249999999999999	0.0	-1
6205	0.037037037037037035	0.0	0.0	0.0	0.012765957446808512	0.019403352675304086	0.0	0.11111111000000001	0.0	-1
6206	0.0	0.0	0.0	0.0	0.03829787234042553	0.04257812103305722	0.26602564	0.281410255	0.0	-1
6207	0.07407407407407407	0.0941003492005146	0.0	0.0	0.019858156028368795	0.013307472476942238	0.0	0.07142857	0.0	-1
6208	0.2222222222222222	0.09719414324572688	0.0	0.0	0.03120567375886525	0.0295356959755223	0.0	0.067564535	0.1817375407626499	-1
6209	0.2222222222222222	0.03330270170924462	0.0	0.0	0.014184397163120569	0.008913342748698648	0.0	0.07692307500000001	0.0	-1
6210	0.0	0.0	0.0	0.0	0.03829787234042553	0.00909093013964754	0.0	0.037037034999999996	0.0	-1
6211	0.18518518518518517	0.09667340562396617	0.0	0.0	0.00425531914893617	0.004910677397931687	0.0	0.142857145	0.0	-1
6212	0.25925925925925924	0.06515346443668443	0.0	0.0	0.01843971631205674	0.0068988840480517215	0.0	0.10714285500000001	0.0	-1
6213	0.3333333333333333	0.0565766097040985	0.0	0.0	0.1375886524822695	0.04484206170252345	0.005841925	0.044641775	0.0	-1
6214	0.2222222222222222	0.23198210516449183	0.125	0.0034619414203070193	0.03971631205673759	0.048749452337282284	0.035947709999999994	0.17136986999999998	0.09817233016076342	-1
6215	0.1111111111111111	0.02367211909575446	0.0	0.0	0.007092198581560284	0.0010956369854819284	0.0	0.11111111000000001	0.1266803238193728	1
6216	0.0	0.0	0.0	0.0	0.007092198581560284	0.0006300491755836881	0.0	0.2	0.0	-1
6217	0.0	0.0	0.0	0.0	0.012765957446808512	0.006152244890993662	0.11111111000000001	0.24074073999999998	0.0	-1
6218	0.1111111111111111	0.014923727256019113	0.0	0.0	0.025531914893617023	0.007896847970480661	0.0	0.09126983999999999	0.0	-1
6219	0.2222222222222222	0.04980702076824113	0.0	0.0	0.03262411347517731	0.014349833245371132	0.041666665	0.0625	0.0	-1
6220	0.0	0.0	0.0	0.0	0.01843971631205674	0.03706171621080519	0.07692307500000001	0.102564105	0.0	-1
6221	0.0	0.0	0.0	0.0	0.028368794326241138	0.013527526416943892	0.0	0.01754386	0.0	-1
6222	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6223	0.0	0.0	0.0	0.0	0.00851063829787234	0.010817388419028764	0.0	0.083333335	0.0	-1
6224	0.18518518518518517	0.0977761440911597	0.0	0.0	0.04113475177304965	0.016917515271600982	0.030303029999999998	0.13131313	0.09097929208477154	1
6225	0.1111111111111111	0.033265943760338174	0.0	0.0	0.021276595744680854	0.008558940087432822	0.0	0.125	0.0	-1
6226	0.2222222222222222	0.05381976353611467	0.0	0.0	0.08652482269503546	0.05572351284998196	0.046875	0.160677085	0.0	1
6227	0.07407407407407407	0.0072045579856644	0.0	0.0	0.03120567375886525	0.025236712382295155	0.0	0.130434785	0.0	-1
6228	0.0	0.0	0.0	0.0	0.028368794326241138	0.04636961180561017	0.04761905	0.067460315	0.0	-1
6229	0.0	0.0	0.0	0.0	0.00851063829787234	0.001549643009064292	0.0	0.1	0.0	-1
6230	0.0	0.0	0.0	0.0	0.00425531914893617	0.0012276693494829218	0.333333335	0.444444445	0.0	-1
6231	0.07407407407407407	0.007719169270354714	0.0	0.0	0.03546099290780142	0.006442638880659193	0.0	0.03846154	0.214112075171456	-1
6232	0.18518518518518517	0.14745451203822824	0.0	0.0	0.05390070921985816	0.036382602256799366	0.02990033	0.07862155500000001	0.06775884617750302	-1
6233	0.0	0.0	0.0	0.0	0.028368794326241138	0.01903659610709042	0.25	0.38333333500000005	0.0	-1
6234	0.0	0.0	0.0	0.0	0.014184397163120569	0.005383214279619453	0.0	0.0	0.0	-1
6235	0.37037037037037035	0.07911946590700238	0.08333333333333333	0.11168014786134012	0.14326241134751774	0.08242935546169934	0.04318182	0.060202939999999996	0.0853382155100934	1
6236	0.4074074074074074	0.10648165164491821	0.0	0.0	0.05815602836879433	0.01571609797032859	0.0	0.160869565	0.03751814191968364	1
6237	0.07407407407407407	0.005146112846903143	0.08333333333333333	0.004555186079351341	0.024113475177304965	0.016523348476545192	0.0	0.055555555000000006	0.0	-1
6238	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6239	0.18518518518518517	0.042565704833670275	0.0	0.0	0.08510638297872342	0.035132885517759095	0.03968254	0.09910459999999999	0.0	-1
6240	0.18518518518518517	0.034331924278625255	0.0	0.0	0.05390070921985816	0.015974757865488624	0.0	0.024390245000000005	0.09533150806896826	1
6241	0.0	0.0	0.0	0.0	0.01843971631205674	0.016229943224753893	0.0	0.07692307500000001	0.0	-1
6242	0.14814814814814814	0.048152913067450835	0.041666666666666664	0.0	0.055319148936170216	0.04060441918743254	0.10037594	0.16871345	0.0	-1
6243	0.0	0.0	0.0	0.0	0.02269503546099291	0.007890671017006742	0.302083335	0.31845238	0.0	-1
6244	0.0	0.0	0.0	0.0	0.009929078014184398	0.02004292465271234	0.0	0.145021645	0.0	-1
6245	0.18518518518518517	0.027936041168902772	0.0	0.0	0.009929078014184398	0.003567190185289999	0.0	0.02777778	0.0	-1
6246	0.0	0.0	0.0	0.0	0.029787234042553193	0.013308244595257843	0.0	0.057894734999999996	0.0	-1
6247	0.07407407407407407	0.030362065796728538	0.0	0.0	0.014184397163120569	0.008153577566377142	0.0	0.03846154	0.0751677981524107	1
6248	0.037037037037037035	0.07035471420694725	0.0	0.0	0.01843971631205674	0.015748990243465683	0.0	0.012820515	0.09637292678058737	1
6249	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0021542122547530515	0.0	0.25	0.0	-1
6250	0.37037037037037035	0.17315199411872817	0.0	0.0	0.24255319148936172	0.1350647072942163	0.005494505	0.027472525	0.0	1
6251	0.0	0.0	0.0	0.0	0.06382978723404256	0.033325946686214414	0.022727275	0.13863636499999998	0.0	-1
6252	0.0	0.0	0.0	0.0	0.01702127659574468	0.024947167724398242	0.09090909	0.272727275	0.0	-1
6253	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007180707515843505	0.0	0.166666665	0.0	-1
6254	0.0	0.0	0.0	0.0	0.04397163120567376	0.01918522903224962	0.06451613	0.150537635	0.0	-1
6255	0.0	0.0	0.0	0.0	0.059574468085106386	0.019476703987093728	0.0	0.095238095	0.0	-1
6256	0.2222222222222222	0.07388347730196655	0.0	0.0	0.11914893617021277	0.08445631610537044	0.034482759999999994	0.084017515	0.1840265235823513	-1
6257	0.0	0.0	0.0	0.0	0.028368794326241138	0.03231916773650445	0.0	0.055555555000000006	0.0	-1
6258	0.0	0.0	0.0	0.0	0.00851063829787234	0.0041115341421362	0.166666665	0.22222222000000003	0.0	-1
6259	0.0	0.0	0.0	0.0	0.06808510638297872	0.03498587403573504	0.042553190000000005	0.15463526000000002	0.04591979653005685	-1
6260	0.0	0.0	0.0	0.0	0.03262411347517731	0.008945308478930467	0.02173913	0.08260869500000001	0.0	-1
6261	0.0	0.0	0.0	0.0	0.005673758865248227	0.012068221341143439	0.5	0.75	0.0	-1
6262	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
6263	0.037037037037037035	0.020180113949641608	0.0	0.0	0.005673758865248227	0.002574245037703391	0.0	0.0	0.0	-1
6264	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00016214500842227269	0.0	0.5	0.0	-1
6265	0.07407407407407407	0.0181584267597868	0.0	0.0	0.06382978723404256	0.035350882300875325	0.0	0.02222222	0.3251199044499932	1
6266	0.037037037037037035	0.016357287263370702	0.0	0.0	0.04397163120567376	0.017133322557392267	0.05	0.26111111	0.0	-1
6267	0.037037037037037035	0.006984010292225693	0.0	0.0	0.009929078014184398	0.0026792532351782444	0.0	0.142857145	0.0	-1
6268	0.1111111111111111	0.01304907186179011	0.0	0.0	0.019858156028368795	0.0056002391377589136	0.0	0.102083335	0.0	-1
6269	0.0	0.0	0.0	0.0	0.055319148936170216	0.02741408820967996	0.064102565	0.166666665	0.0	-1
6270	0.14814814814814814	0.01727623598603198	0.041666666666666664	0.02254817109278914	0.03971631205673759	0.01592419325732037	0.06989247500000001	0.13671275	0.30105003842564476	1
6271	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6272	0.0	0.0	0.16666666666666666	0.18190376408691294	0.06524822695035462	0.042032232830314376	0.018367345	0.13378684999999998	0.0	-1
6273	0.18518518518518517	0.01739876248116155	0.0	0.0	0.0921985815602837	0.029359893493040624	0.022727275	0.108161975	0.0	-1
6274	0.07407407407407407	0.008895423635361145	0.0	0.0	0.06524822695035462	0.031880025013081986	0.040816325	0.17687075	0.01662043589670201	-1
6275	0.18518518518518517	0.021074557371806652	0.125	0.07643602241151551	0.3148936170212766	0.1608196709574759	0.011061945	0.07768277500000001	0.007687165558367971	-1
6276	0.5555555555555556	0.15408179577283587	0.0	0.0	0.15602836879432624	0.23809614424316916	0.064	0.12404695	0.039813435764331925	-1
6277	0.4444444444444444	0.03633523249402683	0.041666666666666664	0.0587619004236323	0.007092198581560284	0.000510756776530159	0.0	0.07692307500000001	0.0	-1
6278	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.04397163120567376	0.029276439449272926	0.0	0.045555555	0.0	-1
6279	0.1111111111111111	0.017349751883844883	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.0	0.2	0.0	-1
6280	0.2222222222222222	0.045411382723764014	0.0	0.0	0.01702127659574468	0.004377915227401363	0.0	0.07142857	0.0	-1
6281	0.0	0.0	0.0	0.0	0.012765957446808512	0.0	0.6	0.8	0.0	-1
6282	0.0	0.0	0.0	0.0	0.012765957446808512	0.005165476696880973	0.0	0.11111111000000001	0.0	-1
6283	0.0	0.0	0.0	0.0	0.012765957446808512	0.004750462686456609	0.0	0.22222222000000003	0.0	-1
6284	0.0	0.0	0.0	0.0	0.03404255319148936	0.015011566878240533	0.083333335	0.17824073999999998	0.0	-1
6285	0.1111111111111111	0.018434111376585186	0.0	0.0	0.03687943262411348	0.025644777327879068	0.0	0.047452545	0.0	-1
6286	0.07407407407407407	0.02738467193530601	0.0	0.0	0.03120567375886525	0.010019899704797363	0.0	0.00625	0.0	-1
6287	0.07407407407407407	0.05682778900937327	0.08333333333333333	0.031704095112285335	0.028368794326241138	0.01109766764787298	0.0	0.046875	0.0	-1
6288	0.14814814814814814	0.023647613795258225	0.041666666666666664	0.005921741903156743	0.03829787234042553	0.03321463286393603	0.0	0.09113300500000002	0.01020374460030982	1
6289	0.18518518518518517	0.03854989891564051	0.0	0.0	0.055319148936170216	0.018661153201456206	0.0	0.10452961499999999	0.006128390286865287	-1
6290	0.1111111111111111	0.01984929240948355	0.16666666666666666	0.014576595453924292	0.005673758865248227	0.0010655243410606491	0.0	0.11111111000000001	0.0	-1
6291	0.0	0.0	0.0	0.0	0.015602836879432626	0.00253641120317698	0.0	0.11111111000000001	0.0	-1
6292	0.25925925925925924	0.22460332045579853	0.08333333333333333	0.005921741903156743	0.11489361702127661	0.039826884232511586	0.022471909999999998	0.048689140000000006	0.0179521613909976	-1
6293	0.0	0.0	0.0	0.0	0.005673758865248227	0.001100269700008279	0.0	0.25	0.0	-1
6294	0.0	0.0	0.16666666666666666	0.03758028515464856	0.03120567375886525	0.025201645304487243	0.03846154	0.101223775	0.0	-1
6295	0.0	0.0	0.0	0.0	0.01702127659574468	0.023446168217860632	0.0	0.166666665	0.0	-1
6296	0.2222222222222222	0.03859584635177357	0.041666666666666664	0.0	0.060992907801418444	0.03111093924924134	0.18939393999999998	0.28939394	0.0	-1
6297	0.037037037037037035	0.01733749923543466	0.041666666666666664	0.0013665558238054024	0.059574468085106386	0.03388041087743414	0.023255815	0.095238095	0.021381089935591475	1
6298	0.2222222222222222	0.029590148869693068	0.041666666666666664	0.0045855539880654125	0.03262411347517731	0.011065238646188523	0.0	0.035714285	0.0	-1
6299	0.0	0.0	0.0	0.0	0.00851063829787234	0.0016407530613386427	0.0	0.083333335	0.0	-1
6300	0.4074074074074074	0.08278625252710899	0.08333333333333333	0.04864938732747232	0.09645390070921986	0.03722787623076244	0.056962025	0.166666665	0.0	1
6301	0.18518518518518517	0.020400661643080315	0.0	0.0	0.01702127659574468	0.024935585938082365	0.0	0.058823530000000006	0.0	-1
6302	0.07407407407407407	0.04227164124241867	0.08333333333333333	0.014121076845989157	0.03262411347517731	0.009372422697273423	0.0	0.13	0.0	-1
6303	0.07407407407407407	0.005100165410770079	0.0	0.0	0.03687943262411348	0.0449177797384486	0.032258065	0.13176178500000002	0.06827615647791375	-1
6304	0.037037037037037035	0.033082154015805915	0.0	0.0	0.04397163120567376	0.05979000669913221	0.125	0.16493055499999998	0.0	-1
6305	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0016330318705386035	0.0	0.5	0.0	-1
6306	0.1111111111111111	0.01872676120198493	0.041666666666666664	0.019313988976449686	0.05390070921985816	0.030647576902747272	0.038690475	0.064329265	0.01554843868669084	-1
6307	0.0	0.0	0.0	0.0	0.09645390070921986	0.039928294284002686	0.059701495	0.11840796	0.0	-1
6308	0.2962962962962963	0.021135820621209334	0.0	0.0	0.0624113475177305	0.019592521850252495	0.021276595000000002	0.063829785	0.053342913274416245	1
6309	0.0	0.0	0.0	0.0	0.015602836879432626	0.04810494946299355	0.18181818	0.40909091000000003	0.0	-1
6310	0.07407407407407407	0.07164124241867303	0.0	0.0	0.019858156028368795	0.0052658521775131185	0.0	0.045918365	0.0	1
6311	0.0	0.0	0.0	0.0	0.014184397163120569	0.011363276614822533	0.1	0.17500000000000002	0.0	-1
6312	0.0	0.0	0.0	0.0	0.005673758865248227	0.037609920770811205	0.6666666649999999	0.704166665	0.0	-1
6313	0.2222222222222222	0.03451571402315751	0.0	0.0	0.02695035460992908	0.007490498238806631	0.12121211999999999	0.161118225	0.053626022105229675	-1
6314	0.0	0.0	0.0	0.0	0.012765957446808512	0.007404622052055905	0.166666665	0.27777778	0.0	-1
6315	0.0	0.0	0.0	0.0	0.007092198581560284	0.0010886879136924024	0.0	0.2	0.0	-1
6316	0.0	0.0	0.0	0.0	0.06808510638297872	0.017492550962184255	0.0023640650000000003	0.13156028500000003	0.036446466223374725	1
6317	0.0	0.0	0.0	0.0	0.03546099290780142	0.023579744827758268	0.041666665	0.086805555	0.0	-1
6318	0.037037037037037035	0.027421429884212457	0.0	0.0	0.011347517730496455	0.018762493831720125	0.0	0.183333335	0.029514205276413307	-1
6319	0.037037037037037035	0.004104637629112295	0.125	0.028925431603881016	0.03971631205673759	0.05200994174144209	0.012903224999999999	0.14247312	0.10006617000884137	1
6320	0.2222222222222222	0.04447711817680573	0.0	0.0	0.009929078014184398	0.0015172140073798374	0.0625	0.3125	0.0	-1
6321	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013203236400099348	0.5	0.75	0.0	-1
6322	0.0	0.0	0.0	0.0	0.011347517730496455	0.005732984226358927	0.0	0.04761905	0.0	1
6323	0.0	0.0	0.0	0.0	0.04680851063829788	0.010941570905380515	0.06451613	0.07360704	0.0	-1
6324	0.4444444444444444	0.06883946987686088	0.125	0.04035135668473557	0.060992907801418444	0.07565518801028982	0.02121212	0.21856170499999997	0.009211352457541575	-1
6325	0.0	0.0	0.0	0.0	0.03687943262411348	0.02582120652398187	0.07692307500000001	0.130494505	0.07223042467650903	-1
6326	0.14814814814814814	0.027017092446241498	0.0	0.0	0.08368794326241136	0.10838303195589638	0.04808743	0.16194734	0.0	-1
6327	0.25925925925925924	0.05743429516632972	0.0	0.0	0.052482269503546106	0.024028848188538832	0.0	0.0825	0.0	-1
6328	0.0	0.0	0.0	0.0	0.08085106382978724	0.02527159385039557	0.03508772	0.13937622	0.0	-1
6329	0.37037037037037035	0.07081987730196655	0.125	0.0961144262743133	0.2170212765957447	0.08830328564960727	0.015060239999999999	0.06884541	0.016348750399742592	-1
6330	0.14814814814814814	0.02131961036574159	0.0	0.0	0.04397163120567376	0.01868142132750899	0.0	0.046875	0.026938852270866565	1
6331	0.1111111111111111	0.029406359125160812	0.041666666666666664	0.009565890766637816	0.05815602836879433	0.02764186333283768	0.00487805	0.0902439	0.018050589441893434	-1
6332	0.0	0.0	0.0	0.0	0.014184397163120569	0.005619096660147356	0.0	0.133333335	0.0	-1
6333	0.1111111111111111	0.022361085583532437	0.0	0.0	0.025531914893617023	0.02049126846836452	0.10526316000000001	0.205701755	0.0	-1
6334	0.25925925925925924	0.05655210439257489	0.0	0.0	0.02695035460992908	0.011688338749982687	0.0	0.092592595	0.0	1
6335	0.14814814814814814	0.03038657109722477	0.0	0.0	0.011347517730496455	0.0032892273137089603	0.0	0.014285715	0.0	-1
6336	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.01702127659574468	0.020858797154893794	0.05769231	0.13461538500000003	0.0	-1
6337	0.0	0.0	0.0	0.0	0.00851063829787234	0.0020692791550260777	0.0	0.333333335	0.0	-1
6338	0.25925925925925924	0.049485388715309685	0.0	0.0	0.019858156028368795	0.02340389469780768	0.058823530000000006	0.29411764500000004	0.0	-1
6339	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.0	0.5	0.0	-1
6340	0.0	0.0	0.041666666666666664	0.12435657996629161	0.03120567375886525	0.055268284299363236	0.0	0.10144927499999999	0.0	1
6341	0.1111111111111111	0.004778533357838633	0.041666666666666664	0.0	0.0723404255319149	0.10774795755904808	0.02077922	0.10303030500000002	0.0	-1
6342	0.0	0.0	0.0	0.0	0.00851063829787234	0.0014593050758004542	0.0	0.166666665	0.0	-1
6343	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
6344	0.0	0.0	0.0	0.0	0.009929078014184398	0.0014824686484322075	0.0	0.07142857	0.0	-1
6345	0.0	0.0	0.0	0.0	0.2127659574468085	0.07290929740863475	0.027738265	0.030305605	0.0	-1
6346	0.037037037037037035	0.024076456533725418	0.041666666666666664	0.0	0.11631205673758865	0.12314819632795027	0.025	0.056249999999999994	0.2135634607941344	1
6347	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.04539007092198582	0.029597254930222704	0.0	0.030303029999999998	0.21594661098345966	1
6348	0.4444444444444444	0.051228328138209885	0.0	0.0	0.01843971631205674	0.0032297741431820083	0.0	0.03508772	0.13075854849786428	-1
6349	0.2962962962962963	0.06549041231391287	0.041666666666666664	0.00774381633489728	0.07375886524822696	0.07171384177859225	0.061403509999999994	0.1125731	0.03353464837654589	-1
6350	0.0	0.0	0.08333333333333333	0.006832779119027012	0.13191489361702127	0.08446084354145918	0.08602150500000001	0.11558752	0.0	-1
6351	0.0	0.0	0.0	0.0	0.03546099290780142	0.007396900859634416	0.083333335	0.183333335	0.02887105254148744	1
6352	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
6353	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0021310486821212982	0.0	0.5	0.0	-1
6354	0.037037037037037035	0.019481712920419038	0.0	0.0	0.014184397163120569	0.030830715172863565	0.0	0.11111111000000001	0.13652003857714412	1
6355	0.037037037037037035	0.012497702628193346	0.0	0.0	0.01702127659574468	0.04755095400982959	0.083333335	0.083333335	0.0	-1
6356	0.5925925925925926	0.11069174960485204	0.16666666666666666	0.4038172459344964	0.11063829787234043	0.1180744197213853	0.07066052	0.15195212	0.020170316228144924	1
6357	0.37037037037037035	0.12420510935489798	0.041666666666666664	0.0027331116476108047	0.17446808510638298	0.05550623108002572	0.004510755	0.04282891	0.005397316430179263	-1
6358	0.18518518518518517	0.14673773203455245	0.08333333333333333	0.015624288252175099	0.059574468085106386	0.03968420765096056	0.31111111	0.45481481500000004	0.008750714688469448	-1
6359	0.18518518518518517	0.019297923175886786	0.0	0.0	0.03404255319148936	0.03162985842865905	0.01388889	0.15	0.0	-1
6360	0.0	0.0	0.0	0.0	0.03971631205673759	0.028519762735581124	0.035714285	0.151785715	0.0	-1
6361	0.0	0.0	0.0	0.0	0.011347517730496455	0.009311756197964803	0.0	0.19047619	0.0	-1
6362	0.0	0.0	0.0	0.0	0.009929078014184398	0.010290417141656377	0.142857145	0.10714285500000001	0.0	-1
6363	0.0	0.0	0.0	0.0	0.06808510638297872	0.057727483601488896	0.0	0.072916665	0.0	-1
6364	0.07407407407407407	0.032285731788274215	0.041666666666666664	0.05147360269667015	0.09503546099290781	0.11276027157137478	0.0	0.015873014999999997	0.13393743379455023	1
6365	0.2222222222222222	0.07296452857930527	0.0	0.0	0.05815602836879433	0.04225228677031603	0.0	0.05	0.0	-1
6366	0.48148148148148145	0.05166329718801691	0.041666666666666664	0.011251309615997813	0.21134751773049648	0.18871621047487433	0.055555555000000006	0.25345856	0.0	-1
6367	0.48148148148148145	0.11508579639772099	0.16666666666666666	0.2350476016945292	0.1872340425531915	0.07141447523313729	0.0074719800000000005	0.048667005	0.024514477223235517	-1
6368	0.07407407407407407	0.04557985664399926	0.0	0.0	0.0028368794326241137	0.002612850992861766	0.0	0.125	0.0	-1
6369	0.1111111111111111	0.04355816945414446	0.0	0.0	0.04113475177304965	0.03433329715075191	0.034482759999999994	0.053001275	0.0	-1
6370	0.0	0.0	0.16666666666666666	0.053409556780394475	0.13617021276595745	0.12244747066802472	0.05500000000000001	0.12059523999999999	0.0	-1
6371	0.037037037037037035	0.0	0.0	0.0	0.019858156028368795	0.01166594729566654	0.066666665	0.166666665	0.0	-1
6372	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6373	0.1111111111111111	0.02021687189854806	0.0	0.0	0.06808510638297872	0.025134296290517517	0.07916666500000001	0.06845238000000001	0.0	-1
6374	0.14814814814814814	0.06800220547693438	0.0	0.0	0.056737588652482275	0.03925646471766381	0.102564105	0.155982905	0.0	-1
6375	0.0	0.0	0.0	0.0	0.007092198581560284	0.002543360274966506	0.6	0.8	0.0	-1
6376	0.0	0.0	0.0	0.0	0.03262411347517731	0.03513836757100313	0.0	0.12121211999999999	0.0	-1
6377	0.0	0.0	0.0	0.0	0.007092198581560284	0.002698556211599253	0.0	0.25	0.0	-1
6378	0.0	0.0	0.0	0.0	0.007092198581560284	0.0046543338600348325	0.0	0.4	0.0	-1
6379	0.0	0.0	0.0	0.0	0.011347517730496455	0.007765587724795274	0.5	0.541666665	0.0	1
6380	0.0	0.0	0.0	0.0	0.00425531914893617	0.0017256861610656165	0.333333335	0.5	0.0	-1
6381	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6382	0.2962962962962963	0.04804263922073147	0.0	0.0	0.00425531914893617	0.002026812605278409	0.0	0.11111111000000001	0.0	-1
6383	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.06950354609929078	0.10773454842165085	0.1	0.25	0.0	-1
6384	0.0	0.0	0.0	0.0	0.12340425531914895	0.027743015527438238	0.0	0.011764705	0.10504269750865268	1
6385	0.18518518518518517	0.018624027447160445	0.0	0.0	0.12056737588652483	0.08642512786601327	0.074712645	0.19521073	0.0	-1
6386	0.1111111111111111	0.011211174416467561	0.0	0.0	0.11205673758865249	0.056316273700123785	0.0	0.027951390000000003	0.0	-1
6387	0.1111111111111111	0.01911413343135453	0.0	0.0	0.07943262411347518	0.04969891578298012	0.057017544999999996	0.12646199	0.03625940817370786	1
6388	0.0	0.0	0.08333333333333333	0.012071243110281054	0.21134751773049648	0.13900857133676825	0.02	0.11005458000000001	0.0	1
6389	0.0	0.0	0.0	0.0	0.009929078014184398	0.007667142541110323	0.0	0.07142857	0.0	-1
6390	0.0	0.0	0.0	0.0	0.007092198581560284	0.0023974297673864603	0.0	0.2	0.0	-1
6391	0.0	0.0	0.0	0.0	0.01702127659574468	0.017368046759288578	0.0	0.07692307500000001	0.06359010806107543	1
6392	0.0	0.0	0.0	0.0	0.01702127659574468	0.003306599993182775	0.083333335	0.21527777999999997	0.0	-1
6393	0.14814814814814814	0.07186179011211175	0.0	0.0	0.04397163120567376	0.023824506563124747	0.09090909	0.156565655	0.214683709655647	-1
6394	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.015602836879432626	0.0049338409705634405	0.25	0.333333335	0.0	-1
6395	0.14814814814814814	0.0577099797831281	0.0	0.0	0.028368794326241138	0.019320156842829585	0.0	0.066666665	0.013399256969594056	1
6396	0.07407407407407407	0.010292225693806285	0.0	0.0	0.00851063829787234	0.00395711032381906	0.0	0.035714285	0.0	-1
6397	0.2962962962962963	0.06045457331372909	0.0	0.0	0.00425531914893617	0.0006184673892678115	0.11111111000000001	0.22222222000000003	0.0	-1
6398	0.0	0.0	0.0	0.0	0.01702127659574468	0.03795351375712769	0.416666665	0.583333335	0.0	-1
6399	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.04822695035460993	0.01643069418601818	0.0	0.073809525	0.0	-1
6400	0.0	0.0	0.0	0.0	0.04822695035460993	0.023667380336493876	0.0	0.10677083500000001	0.0	-1
6401	0.037037037037037035	0.006984010292225693	0.0	0.0	0.06382978723404256	0.09308165844206881	0.045454545	0.10984848500000002	0.0	-1
6402	0.25925925925925924	0.07005452427862525	0.08333333333333333	0.5151915455746366	0.06524822695035462	0.12722283421127498	0.095454545	0.21974026000000002	0.02368159620421043	-1
6403	0.25925925925925924	0.12132165249035105	0.20833333333333331	0.11456292989568623	0.1645390070921986	0.06882905278255454	0.00929152	0.061517615	0.010232144524929243	-1
6404	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6405	0.25925925925925924	0.05752619003859584	0.041666666666666664	0.055573270168086365	0.03687943262411348	0.016092014677575563	0.0	0.01488095	0.0	-1
6406	0.0	0.0	0.0	0.0	0.029787234042553193	0.023298693464383947	0.045454545	0.19696969499999997	0.0	-1
6407	0.037037037037037035	0.011211174416467561	0.041666666666666664	0.014121076845989157	0.03404255319148936	0.012357765999040354	0.0	0.203703705	0.0	-1
6408	0.25925925925925924	0.10605434048888071	0.0	0.0	0.01702127659574468	0.009320925111359419	0.0	0.014285715	0.0	-1
6409	0.1111111111111111	0.01514427494945782	0.0	0.0	0.009929078014184398	0.021838616277216956	0.0	0.15	0.0	-1
6410	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009960336231653894	0.0	0.5	0.0	-1
6411	0.3333333333333333	0.09292409483550818	0.0	0.0	0.05106382978723405	0.027602099215262216	0.06818182	0.14772727500000002	0.040798550049495716	-1
6412	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008802157600066232	0.333333335	0.333333335	0.0	-1
6413	0.2962962962962963	0.10575261900385957	0.0	0.0	0.028368794326241138	0.012312828668134752	0.0	0.060606059999999996	0.0	-1
6414	0.37037037037037035	0.05963211420694724	0.0	0.0	0.14326241134751774	0.06212465790339206	0.050925925	0.10687100500000002	0.011596892369494814	-1
6415	0.037037037037037035	0.02131961036574159	0.0	0.0	0.007092198581560284	0.0014824686484322075	0.0	0.083333335	0.0	-1
6416	0.1111111111111111	0.011517490656129387	0.0	0.0	0.04680851063829788	0.02496729798086672	0.0078125	0.09765625	0.0	-1
6417	0.037037037037037035	0.004778533357838633	0.16666666666666666	0.01708194779756753	0.04539007092198582	0.01565085390896006	0.02857143	0.142857145	0.0	-1
6418	0.1111111111111111	0.030876677081418856	0.0	0.0	0.021276595744680854	0.004241139846257504	0.0	0.083333335	0.0	-1
6419	0.1111111111111111	0.16346259878698768	0.0	0.0	0.08368794326241136	0.07635987535920616	0.033333335	0.1325	0.0	-1
6420	0.2962962962962963	0.06899467009740856	0.0	0.0	0.029787234042553193	0.02041521473899572	0.0	0.043209874999999995	0.06474589199288687	-1
6421	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6422	0.2962962962962963	0.050385958463517726	0.0	0.0	0.08368794326241136	0.04837581283854439	0.03171642	0.11761431000000001	0.14947667459982122	1
6423	0.07407407407407407	0.03749310788458004	0.0	0.0	0.005673758865248227	0.006207837465309869	0.0	0.066666665	0.0	-1
6424	0.1111111111111111	0.005881271825032163	0.125	0.039174600282421534	0.021276595744680854	0.06424416869416762	0.0	0.15	0.2178541300354678	1
6425	0.0	0.0	0.0	0.0	0.011347517730496455	0.004308424509506103	0.0	0.22222222000000003	0.0	-1
6426	0.0	0.0	0.0	0.0	0.019858156028368795	0.030671658633071003	0.017857145	0.079931975	0.0	-1
6427	0.2962962962962963	0.16588260003675792	0.41666666666666663	0.43795836559923473	0.18581560283687945	0.05698988639828385	0.015410960000000001	0.106246385	0.006428681301187084	1
6428	0.0	0.0	0.0	0.0	0.021276595744680854	0.013865714577367492	0.0	0.166666665	0.0	-1
6429	0.0	0.0	0.041666666666666664	0.01321003963011889	0.012765957446808512	0.005231106818565488	0.0	0.1	0.0	-1
6430	0.2222222222222222	0.04901059852968204	0.041666666666666664	0.1812964059581834	0.18297872340425533	0.10778451020942317	0.07831289	0.126098815	0.01663396091436769	1
6431	0.0	0.0	0.0	0.0	0.009929078014184398	0.00627153729004719	0.0	0.285714285	0.0	-1
6432	0.0	0.0	0.0	0.0	0.02695035460992908	0.05043481880248287	0.0	0.052631580000000004	0.0	-1
6433	0.1111111111111111	0.03455247197206396	0.08333333333333333	0.02013392247073293	0.07943262411347518	0.03312873163504693	0.1	0.15194444499999998	0.0	-1
6434	0.07407407407407407	0.027053850395147946	0.20833333333333331	0.07086351145629298	0.0624113475177305	0.046174188479949335	0.0627451	0.206232495	0.011354540868099089	-1
6435	0.037037037037037035	0.005146112846903143	0.0	0.0	0.00851063829787234	0.0036135173305535057	0.0	0.2	0.0	-1
6436	0.0	0.0	0.0	0.0	0.009929078014184398	0.0027101379979151295	0.0	0.142857145	0.0	-1
6437	0.0	0.0	0.0	0.0	0.015602836879432626	0.005325691408356052	0.09090909	0.20454545500000001	0.0	-1
6438	0.1111111111111111	0.0687373644550634	0.08333333333333333	0.018676262925340498	0.06808510638297872	0.04099251386734413	0.0030303049999999996	0.05808081	0.046205141488780035	-1
6439	0.0	0.0	0.0	0.0	0.015602836879432626	0.005582421004252531	0.0	0.09090909	0.0	-1
6440	0.07407407407407407	0.04557985664399926	0.041666666666666664	0.004099667471416207	0.15460992907801419	0.08642648874906894	0.024305555	0.076223945	0.0	-1
6441	0.07407407407407407	0.004043374379709612	0.0	0.0	0.028368794326241138	0.011813422042194153	0.06818182	0.17424242499999998	0.0	-1
6442	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6443	0.37037037037037035	0.0644979476934387	0.041666666666666664	0.003188630255545939	0.11631205673758865	0.05509171721051255	0.021594685000000002	0.08502128499999999	0.03863031774992817	1
6444	0.037037037037037035	0.015070759051644917	0.0	0.0	0.052482269503546106	0.03477238312342143	0.0	0.09649123000000001	0.04215181963762191	1
6445	0.0	0.0	0.0	0.0	0.00851063829787234	0.007690306113742077	0.0	0.166666665	0.0	-1
6446	0.18518518518518517	0.03937695276603565	0.0	0.0	0.04822695035460993	0.02121783253068597	0.0	0.014285715	0.0	-1
6447	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009080120471647271	0.0	0.25	0.0	-1
6448	0.0	0.0	0.0	0.0	0.015602836879432626	0.006885371964788651	0.0	0.11111111000000001	0.0	-1
6449	0.3333333333333333	0.06596336456533725	0.29166666666666663	0.1264671495012071	0.052482269503546106	0.019206936609880102	0.011627905000000001	0.038372095	0.025149607957435833	-1
6450	0.0	0.0	0.0	0.0	0.019858156028368795	0.0028027922884421423	0.46428571500000004	0.583333335	0.0	-1
6451	0.7037037037037037	0.12564479569931997	0.041666666666666664	0.02341365644786589	0.6085106382978723	0.22379684355916354	0.0152207	0.06273603000000001	0.009562551011417435	-1
6452	0.037037037037037035	0.006689946700974085	0.0	0.0	0.0624113475177305	0.016798222872547452	0.044444445	0.155555555	0.06865582059040506	1
6453	0.07407407407407407	0.024689089016724865	0.0	0.0	0.08652482269503546	0.0578073611433151	0.028248590000000004	0.080004035	0.0	-1
6454	0.07407407407407407	0.006248851314096673	0.0	0.0	0.028368794326241138	0.03279093250682568	0.063492065	0.22380952499999998	0.09005411329752724	-1
6455	0.0	0.0	0.0	0.0	0.00851063829787234	0.000579089315793831	0.6666666649999999	0.61111111	0.0	-1
6456	0.037037037037037035	0.016541077007902957	0.0	0.0	0.01843971631205674	0.03731458521975635	0.0	0.035714285	0.0	-1
6457	0.0	0.0	0.0	0.0	0.012765957446808512	0.007551324677951557	0.0	0.27777778	0.0	-1
6458	0.0	0.0	0.0	0.0	0.10496453900709221	0.06299875815593388	0.04054054000000001	0.12162161999999999	0.0	-1
6459	0.037037037037037035	0.0011027384671935306	0.08333333333333333	0.01548763266979456	0.05815602836879433	0.023662039835842186	0.04651163	0.08914728499999999	0.0	-1
6460	0.037037037037037035	0.009630582613490167	0.0	0.0	0.04539007092198582	0.03307009217071388	0.0	0.109375	0.05518971026543333	1
6461	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
6462	0.18518518518518517	0.042312483403786065	0.08333333333333333	0.06650571675852958	0.12624113475177307	0.0843093193553786	0.001086955	0.106915265	0.01426196605525547	-1
6463	0.1111111111111111	0.010782331678000367	0.0	0.0	0.04964539007092199	0.010840551991660518	0.057142855	0.11428571499999998	0.0	-1
6464	0.2962962962962963	0.04116890277522514	0.0	0.0	0.03829787234042553	0.013923308822547243	0.06321839	0.09992325500000002	0.0	-1
6465	0.37037037037037035	0.5245451203822826	0.041666666666666664	0.045460757071926386	0.03687943262411348	0.03350658319783219	0.096813725	0.12918733999999998	0.02928853829947628	-1
6466	0.0	0.0	0.0	0.0	0.028368794326241138	0.010365698752709577	0.1	0.2	0.0	-1
6467	0.037037037037037035	0.0	0.0	0.0	0.0014184397163120568	0.00039841344926615577	0.25	0.75	0.0	-1
6468	0.1111111111111111	0.01779084727072229	0.0	0.0	0.19432624113475178	0.0695979214342289	0.01190476	0.058750745	0.0	-1
6469	0.0	0.0	0.29166666666666663	0.38290134983829077	0.22978723404255322	0.1370891784097552	0.023952095000000003	0.096284665	0.0	-1
6470	0.037037037037037035	0.03403786068737364	0.0	0.0	0.005673758865248227	0.004816478868457106	0.0	0.2	0.0	-1
6471	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6472	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6473	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6474	0.2222222222222222	0.051093548979966916	0.0	0.0	0.04113475177304965	0.011375630519454017	0.0	0.016666665	0.0	-1
6475	0.1111111111111111	0.014886969307112662	0.0	0.0	0.028368794326241138	0.017575360734342772	0.0	0.1	0.10577809442433792	1
6476	0.2222222222222222	0.2585921705568829	0.125	0.010476927982508084	0.03687943262411348	0.05233925054007804	0.00980392	0.078431375	0.03977181329569834	-1
6477	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6478	0.1111111111111111	0.030509097592354345	0.0	0.0	0.007092198581560284	0.0010886879136924024	0.0	0.142857145	0.0	-1
6479	0.0	0.0	0.0	0.0	0.00851063829787234	0.007864032908480225	0.0	0.083333335	0.3452656287332593	1
6480	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6481	0.0	0.0	0.0	0.0	0.011347517730496455	0.011437013986928164	0.0	0.25	0.0	-1
6482	0.07407407407407407	0.022483612082337803	0.0	0.0	0.06666666666666667	0.02087616983436761	0.041666665	0.125	0.09066518061687487	1
6483	0.037037037037037035	0.006524535930895055	0.0	0.0	0.03120567375886525	0.014152363788685438	0.15909091	0.36363636499999996	0.0	-1
6484	0.14814814814814814	0.648410218709796	0.041666666666666664	0.0	0.00425531914893617	0.001992067246330779	0.0	0.166666665	0.0	-1
6485	0.07407407407407407	0.05204925565153464	0.0	0.0	0.014184397163120569	0.016867250318990074	0.09090909	0.326839825	0.03949068351893892	-1
6486	0.0	0.0	0.0	0.0	0.00851063829787234	0.0050033316884587	0.0	0.166666665	0.0	-1
6487	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6488	0.0	0.0	0.0	0.0	0.021276595744680854	0.028566475948109685	0.1	0.21111111000000002	0.0	-1
6489	0.0	0.0	0.0	0.0	0.05106382978723405	0.019719921499727136	0.05405405500000001	0.16216216000000003	0.0	-1
6490	0.2962962962962963	0.05942605087300129	0.0	0.0	0.7347517730496455	0.27742365488099474	0.0001915	0.019186305	0.0	-1
6491	0.3333333333333333	0.33250627947068545	0.16666666666666666	0.0380358037625837	0.1872340425531915	0.09488166701064495	0.063690475	0.114865325	0.024769613129103918	1
6492	0.0	0.0	0.0	0.0	0.00425531914893617	0.003034428014759675	0.0	0.166666665	0.0	-1
6493	0.0	0.0	0.0	0.0	0.05815602836879433	0.010463316665612486	0.03846154	0.09188033999999999	0.0	-1
6494	0.18518518518518517	0.027752251424370517	0.0	0.0	0.03404255319148936	0.02339405017943919	0.037037034999999996	0.092592595	0.0	-1
6495	0.14814814814814814	0.048152913067450835	0.0	0.0	0.04255319148936171	0.01271587483192726	0.029411765000000003	0.13235294	0.019155668507861597	1
6496	0.07407407407407407	0.006616430803161183	0.0	0.0	0.024113475177304965	0.028230604144949264	0.0	0.25490196	0.0	-1
6497	0.2962962962962963	0.04850736471236905	0.29166666666666663	0.47335975356443305	0.08652482269503546	0.03260148758344323	0.002666665	0.096015875	0.0	-1
6498	0.0	0.0	0.041666666666666664	0.009565890766637816	0.03546099290780142	0.012164736227881195	0.03846154	0.153846155	0.0	-1
6499	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6500	0.07407407407407407	0.01727623598603198	0.0	0.0	0.024113475177304965	0.009534705584545429	0.0	0.11764706000000001	0.0	-1
6501	0.14814814814814814	0.024113214482631866	0.0	0.0	0.03546099290780142	0.013337971181679498	0.0	0.035714285	0.0	-1
6502	0.0	0.0	0.041666666666666664	0.0387190816744864	0.0028368794326241137	0.0008223068284272401	0.0	0.333333335	0.0	-1
6503	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6504	0.25925925925925924	0.08390001837897444	0.0	0.0	0.055319148936170216	0.022424479666325436	0.07738095	0.11507936499999999	0.020723898472037563	-1
6505	0.18518518518518517	0.10529839577283587	0.041666666666666664	0.013437798934086457	0.09078014184397164	0.04768463589816484	0.044776119999999996	0.047749885	0.01795069460497528	1
6506	0.5185185185185185	0.03241701017827605	0.20833333333333331	0.09959914362501708	0.23829787234042554	0.09998005229564744	0.017877095000000003	0.093354635	0.03238983417315212	-1
6507	0.18518518518518517	0.06394657845984193	0.0	0.0	0.024113475177304965	0.021550615858267612	0.09090909	0.086363635	0.0	-1
6508	0.037037037037037035	0.0036757948906451015	0.08333333333333333	0.01548763266979456	0.03120567375886525	0.008509745071823565	0.0	0.055194805000000007	0.0	-1
6509	0.0	0.0	0.0	0.0	0.011347517730496455	0.002358823812228086	0.0	0.291666665	0.0	-1
6510	0.25925925925925924	0.059272192611652265	0.041666666666666664	0.0	0.04539007092198582	0.02406226409739883	0.0	0.07857143	0.16576501314102537	1
6511	0.4074074074074074	0.07440743929424738	0.20833333333333331	0.8052050594451784	0.4794326241134752	0.307273036033885	0.03760174	0.094278165	0.0030797729372999947	1
6512	0.14814814814814814	0.2661275500827054	0.0	0.0	0.0028368794326241137	0.0036830080484487656	0.0	0.04	0.0	-1
6513	0.2962962962962963	0.059701035361146834	0.08333333333333333	0.04646289800938368	0.03546099290780142	0.008273256025746653	0.037037034999999996	0.07936508	0.0	-1
6514	0.18518518518518517	0.02278992832199963	0.0	0.0	0.04255319148936171	0.08837289019329843	0.0	0.131003585	0.0	-1
6515	0.0	0.0	0.0	0.0	0.08652482269503546	0.03790641450049764	0.0	0.046448085	0.0	-1
6516	0.0	0.0	0.08333333333333333	0.009565890766637816	0.060992907801418444	0.04228642547529644	0.0	0.09057971	0.0	-1
6517	0.1111111111111111	0.024398088586656864	0.0	0.0	0.12056737588652483	0.07748119910212303	0.011627905000000001	0.06377267	0.0	-1
6518	0.2222222222222222	0.10809428884396251	0.25	0.6118753701088689	0.0723404255319149	0.08044408836854965	0.059334845	0.18585286	0.0	-1
6519	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6520	0.037037037037037035	0.006984010292225693	0.0	0.0	0.04113475177304965	0.014029532509965087	0.017241379999999997	0.127586205	0.0	-1
6521	0.0	0.0	0.0	0.0	0.02269503546099291	0.009444946740597385	0.09375	0.12916666499999999	0.0	-1
6522	0.14814814814814814	0.051093548979966916	0.041666666666666664	0.06650571675852958	0.03687943262411348	0.040315039986934934	0.083333335	0.15	0.0	-1
6523	0.07407407407407407	0.01911413343135453	0.041666666666666664	0.008047495408372431	0.025531914893617023	0.02923242866127259	0.0	0.04761905	0.0	-1
6524	0.3333333333333333	0.042838326300312445	0.16666666666666666	0.09505154953764859	0.08085106382978724	0.04200135692301131	0.015151514999999999	0.059487735	0.08461200743677957	1
6525	0.037037037037037035	0.023892666789193162	0.0	0.0	0.0921985815602837	0.04178148715657565	0.0234375	0.09702380999999999	0.014879790665942359	-1
6526	0.1111111111111111	0.02962690681859952	0.08333333333333333	0.051382498975083124	0.014184397163120569	0.009038426040910114	0.0	0.07692307500000001	0.0	-1
6527	0.07407407407407407	0.07851497886417937	0.16666666666666666	0.049196009656994485	0.02695035460992908	0.022916494522909083	0.145833335	0.1875	0.0	-1
6528	0.2222222222222222	0.21007167800036755	0.0	0.0	0.06950354609929078	0.027709423760734816	0.039215685	0.09477124	0.0	-1
6529	0.0	0.0	0.0	0.0	0.0028368794326241137	0.005408694209514382	0.0	0.166666665	0.0	-1
6530	0.2962962962962963	0.060512773387244985	0.0	0.0	0.060992907801418444	0.025724981198116514	0.010416664999999999	0.05335648	0.04521166215856195	1
6531	0.037037037037037035	0.010365741591619187	0.0	0.0	0.028368794326241138	0.015741191842223896	0.0	0.031746029999999995	0.0	-1
6532	0.18518518518518517	0.01624701341665135	0.20833333333333331	0.36523481984239053	0.01702127659574468	0.005450388640251538	0.01388889	0.17962963	0.0	-1
6533	0.0	0.0	0.0	0.0	0.05390070921985816	0.041402473199388584	0.024122804999999997	0.159356725	0.0	-1
6534	0.0	0.0	0.0	0.0	0.28368794326241137	0.15906874345131344	0.03204428	0.12293692	0.0	-1
6535	0.1111111111111111	0.08049990810512773	0.0	0.0	0.01702127659574468	0.012191760394407338	0.11111111000000001	0.292857145	0.0	-1
6536	0.0	0.0	0.041666666666666664	0.005466223295221609	0.03120567375886525	0.03865884454376457	0.0	0.04761905	0.03369234848131695	1
6537	0.0	0.0	0.0	0.0	0.02695035460992908	0.004551642022139512	0.0	0.10526316000000001	0.0	-1
6538	0.1111111111111111	0.029636096305826132	0.041666666666666664	0.024598004828497243	0.015602836879432626	0.0072791526995284565	0.18666666499999998	0.214285715	0.0	-1
6539	0.0	0.0	0.0	0.0	0.04397163120567376	0.06410808270495606	0.0	0.034482759999999994	0.14561377647559104	1
6540	0.0	0.0	0.0	0.0	0.00425531914893617	0.0027912105021262656	0.0	0.333333335	0.0	-1
6541	0.0	0.0	0.0	0.0	0.055319148936170216	0.018395582841233153	0.0	0.064102565	0.0	-1
6542	0.07407407407407407	0.0025730564234515713	0.0	0.0	0.015602836879432626	0.018021259507504023	0.09090909	0.36363636499999996	0.0	-1
6543	0.0	0.0	0.0	0.0	0.012765957446808512	0.006949071789525973	0.055555555000000006	0.166666665	0.0	-1
6544	0.07407407407407407	0.012497702628193346	0.0	0.0	0.04964539007092199	0.04417606975026851	0.03472222	0.10996732000000001	0.1776117789542358	-1
6545	0.037037037037037035	0.0031244256570483364	0.0	0.0	0.04255319148936171	0.015269427078851738	0.0	0.032258065	0.0	-1
6546	0.0	0.0	0.0	0.0	0.015602836879432626	0.013382754087995436	0.09090909	0.166666665	0.0	-1
6547	0.0	0.0	0.0	0.0	0.007092198581560284	0.03190203040708215	0.8999999999999999	0.9333333349999999	0.0	-1
6548	0.1111111111111111	0.005146112846903143	0.0	0.0	0.028368794326241138	0.033006436449418856	0.05	0.11111111000000001	0.0	-1
6549	0.18518518518518517	0.4856643999264841	0.0	0.0	0.009929078014184398	0.0012624147084305517	0.0	0.2	0.0	-1
6550	0.14814814814814814	0.022973718066531885	0.0	0.0	0.07517730496453902	0.042629524614244414	0.037037034999999996	0.11574073999999998	0.1293062638735383	1
6551	0.1111111111111111	0.04925565153464436	0.0	0.0	0.07517730496453902	0.03843577232075829	0.0	0.01900585	0.17234490300919791	1
6552	0.18518518518518517	0.06466335846351773	0.0	0.0	0.01702127659574468	0.006398936939521833	0.066666665	0.233333335	0.0	1
6553	0.0	0.0	0.0	0.0	0.04539007092198582	0.02501776146845865	0.0	0.05078125	0.0	-1
6554	0.037037037037037035	0.0	0.0	0.0	0.00851063829787234	0.006061134839414218	0.357142855	0.62857143	0.0	-1
6555	0.0	0.0	0.0	0.0	0.014184397163120569	0.010811597525870825	0.0	0.142857145	0.0	-1
6556	0.4074074074074074	0.18164553085829807	0.16666666666666666	0.06878330979820525	0.25531914893617025	0.11056750674654921	0.00268817	0.04300222	0.0	-1
6557	0.1111111111111111	0.05850640202168718	0.08333333333333333	0.003644148863481073	0.09787234042553192	0.06409226596898307	0.014084504999999999	0.14332662499999999	0.016395597913843894	-1
6558	0.037037037037037035	0.005146112846903143	0.0	0.0	0.029787234042553193	0.00775483320926144	0.0	0.11666666499999999	0.0	-1
6559	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6560	0.18518518518518517	0.038963425840838076	0.0	0.0	0.1574468085106383	0.20117524223951186	0.013392854999999999	0.098065475	0.010216988630722698	-1
6561	0.14814814814814814	0.03960668994670097	0.0	0.0	0.021276595744680854	0.008548516479748533	0.02777778	0.146825395	0.0	-1
6562	0.0	0.0	0.0	0.0	0.005673758865248227	0.0585575116130722	0.0	0.333333335	0.0	-1
6563	0.07407407407407407	0.009189487226612754	0.0	0.0	0.007092198581560284	0.0009265429052701297	0.333333335	0.416666665	0.0	-1
6564	0.07407407407407407	0.026208417570299576	0.0	0.0	0.025531914893617023	0.018850515407720786	0.052631580000000004	0.22719298	0.0	-1
6565	0.4074074074074074	0.15602830362065798	0.20833333333333331	0.08461258142395116	0.10780141843971631	0.061208775522827094	0.05740740500000001	0.13145299	0.0	1
6566	0.2962962962962963	0.06993199779452305	0.041666666666666664	0.010476927982508084	0.02695035460992908	0.030651197484967477	0.03846154	0.10908119499999999	0.05892796190142461	1
6567	0.037037037037037035	0.01962874471604484	0.0	0.0	0.00425531914893617	0.006763763208471946	0.0	0.0	0.0	-1
6568	0.037037037037037035	0.008527844146296636	0.0	0.0	0.005673758865248227	0.001037728053902545	0.0	0.25	0.0	-1
6569	0.037037037037037035	0.023708877044660907	0.0	0.0	0.05815602836879433	0.022265984192272804	0.0125	0.10357143	0.0	-1
6570	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
6571	0.0	0.0	0.0	0.0	0.00851063829787234	0.012763128520096036	0.166666665	0.25	0.0	-1
6572	0.037037037037037035	0.04227164124241867	0.0	0.0	0.02695035460992908	0.03203966064219035	0.05	0.09583333499999999	0.0	-1
6573	0.0	0.0	0.0	0.0	0.014184397163120569	0.009541461627335142	0.0	0.18095238	0.0	1
6574	0.18518518518518517	0.15566991361882007	0.08333333333333333	0.05079032478476746	0.00851063829787234	0.0021194668958054216	0.25	0.27777778	0.0	-1
6575	0.4444444444444444	0.06296330332659436	0.08333333333333333	0.025281282740399945	0.30212765957446813	0.17241590902631745	0.019791665	0.07316897	0.0	-1
6576	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6577	0.037037037037037035	0.03675794890645102	0.0	0.0	0.012765957446808512	0.005702099463622041	0.0	0.125	0.0	-1
6578	0.0	0.0	0.0	0.0	0.10354609929078015	0.06450591706490644	0.013698629999999998	0.076587795	0.016961297491488603	-1
6579	0.0	0.0	0.0	0.0	0.005673758865248227	0.000671743606320844	0.5	0.625	0.0	-1
6580	0.0	0.0	0.0	0.0	0.00851063829787234	0.0018067586652767528	0.25	0.38888888999999993	0.0	-1
6581	0.07407407407407407	0.014856337684249217	0.0	0.0	0.04680851063829788	0.034229614497986345	0.0	0.09485294	0.026796920042583185	-1
6582	0.18518518518518517	0.09832751332475648	0.0	0.0	0.007092198581560284	0.0014477232894845775	0.11111111000000001	0.22222222000000003	0.0	-1
6583	0.037037037037037035	0.009740856460209519	0.0	0.0	0.01843971631205674	0.0108984609232399	0.0	0.083333335	0.11450040510541282	1
6584	0.0	0.0	0.0	0.0	0.012765957446808512	0.005622957256358099	0.0	0.37037037	0.0	-1
6585	0.037037037037037035	0.015952949825399743	0.0	0.0	0.04113475177304965	0.010007178122461137	0.0	0.034482759999999994	0.0	-1
6586	0.037037037037037035	0.009630582613490167	0.0	0.0	0.01843971631205674	0.005678935890990288	0.0	0.0	0.16288027177772846	1
6587	0.14814814814814814	0.02571831158610549	0.0	0.0	0.03971631205673759	0.06320771463675982	0.0	0.046568625	0.0	-1
6588	0.037037037037037035	0.014335600073515897	0.0	0.0	0.025531914893617023	0.007292664782791526	0.0	0.029411765000000003	0.0	-1
6589	0.0	0.0	0.0	0.0	0.00851063829787234	0.0017141043747497399	0.0	0.1	0.0	-1
6590	0.0	0.0	0.0	0.0	0.011347517730496455	0.002849119433705649	0.125	0.145833335	0.0	-1
6591	0.25925925925925924	0.5378913188752067	0.0	0.0	0.04255319148936171	0.0326661709334745	0.026315790000000002	0.05278618499999999	0.0	-1
6592	0.07407407407407407	0.008380812350670832	0.0	0.0	0.11489361702127661	0.031102887151286666	0.0	0.04430379500000001	0.0	1
6593	0.0	0.0	0.041666666666666664	0.0009110372158702682	0.04680851063829788	0.060253812651205746	0.029411765000000003	0.058823530000000006	0.49140207547151094	1
6594	0.0	0.0	0.0	0.0	0.00851063829787234	0.0009728700505336361	0.166666665	0.25	0.0	-1
6595	0.07407407407407407	0.024811615511854436	0.0	0.0	0.015602836879432626	0.006810090353735453	0.0	0.045454545	0.0	-1
6596	0.07407407407407407	0.02591435397904797	0.0	0.0	0.028368794326241138	0.019820296982675647	0.0	0.065789475	0.0	-1
6597	0.0	0.0	0.0	0.0	0.08652482269503546	0.045512881337095586	0.106557375	0.20532787	0.0	-1
6598	0.14814814814814814	0.037248054879617715	0.29166666666666663	0.3159021546030155	0.24255319148936172	0.2112491281572924	0.02209945	0.108139855	0.0018978276357772275	-1
6599	0.14814814814814814	0.038693867561110096	0.0	0.0	0.04964539007092199	0.01518800160580448	0.0	0.025641025	0.0	-1
6600	0.0	0.0	0.0	0.0	0.007092198581560284	0.006393146046363895	0.0	0.2	0.0	-1
6601	0.037037037037037035	0.02021687189854806	0.041666666666666664	0.021409374572951303	0.06666666666666667	0.04268930618168964	0.0	0.06288819999999999	0.0	-1
6602	0.0	0.0	0.0	0.0	0.02269503546099291	0.014407742176950516	0.0	0.0625	0.0	-1
6603	0.3333333333333333	0.20961832997610735	0.0	0.0	0.015602836879432626	0.006012182487708208	0.055555555000000006	0.25	0.018800363586133066	-1
6604	0.037037037037037035	0.011468480058812716	0.0	0.0	0.04397163120567376	0.01910670452102798	0.0	0.041666665	0.0	-1
6605	0.0	0.0	0.0	0.0	0.019858156028368795	0.00977811612617865	0.357142855	0.516666665	0.0	-1
6606	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009219101907437789	0.0	0.25	0.0	-1
6607	0.2222222222222222	0.0343686822275317	0.0	0.0	0.04964539007092199	0.027748397398230647	0.0	0.10145180000000001	0.0	-1
6608	0.0	0.0	0.0	0.0	0.011347517730496455	0.004686762861719288	0.0	0.09375	0.0	-1
6609	0.0	0.0	0.0	0.0	0.025531914893617023	0.015059410686218388	0.25	0.39814815000000003	0.0	-1
6610	0.25925925925925924	0.038081235067083254	0.0	0.0	0.1021276595744681	0.044788140333645476	0.026666665000000006	0.131886305	0.021578554105507502	-1
6611	0.037037037037037035	0.026318691417018928	0.0	0.0	0.009929078014184398	0.006640996273523654	0.0	0.041666665	0.0	-1
6612	0.1111111111111111	0.005329902591435397	0.20833333333333331	0.4589349974946476	0.03687943262411348	0.015586188934590963	0.0	0.161764705	0.0	-1
6613	0.37037037037037035	0.07820681047601544	0.16666666666666666	0.04965152826492962	0.3148936170212766	0.20961953864844615	0.042681159999999996	0.09228726999999999	0.029492645653110442	-1
6614	0.2222222222222222	0.030656129387980152	0.041666666666666664	0.046599553591764216	0.04822695035460993	0.022483181292421998	0.044117645	0.071568625	0.0	-1
6615	0.25925925925925924	0.0863549242418673	0.41666666666666663	0.4111055436614585	0.18581560283687945	0.14016007056687896	0.014285715	0.062787805	0.0	-1
6616	0.0	0.0	0.0	0.0	0.007092198581560284	0.0005327621705303246	0.6	0.8	0.0	-1
6617	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008802157600066232	0.5	0.61111111	0.0	-1
6618	0.0	0.0	0.0	0.0	0.060992907801418444	0.02655703602230509	0.03488372	0.17635658999999998	0.0	-1
6619	0.1111111111111111	0.015438338540709428	0.0	0.0	0.05815602836879433	0.011412306175348842	0.0	0.017857145	0.0	-1
6620	0.1111111111111111	0.022422348832935122	0.16666666666666666	0.014121076845989157	0.0014184397163120568	0.0009960336231653894	0.0	0.125	0.0	-1
6621	0.2222222222222222	0.10341236291122954	0.125	0.049196009656994485	0.019858156028368795	0.013033370201571944	0.0	0.058823530000000006	0.0	-1
6622	0.0	0.0	0.0	0.0	0.005673758865248227	0.00041694430737155837	0.25	0.5	0.0	-1
6623	0.07407407407407407	0.0044109538687741225	0.0	0.0	0.060992907801418444	0.0601159788314577	0.045454545	0.12689393999999998	0.0	-1
6624	0.0	0.0	0.0	0.0	0.011347517730496455	0.005119149551617466	0.0	0.125	0.0	-1
6625	0.0	0.0	0.0	0.0	0.055319148936170216	0.033112352811820456	0.026315790000000002	0.09473683999999999	0.0	-1
6626	0.25925925925925924	0.10543405010108435	0.29166666666666663	0.17013620006377259	0.021276595744680854	0.004088370569504447	0.24	0.26	0.0	-1
6627	0.0	0.0	0.0	0.0	0.03404255319148936	0.011311544634400716	0.0	0.02173913	0.19985995992927894	1
6628	0.2222222222222222	0.0707590516449182	0.0	0.0	0.019858156028368795	0.00757448825058331	0.0	0.03125	0.0	-1
6629	0.0	0.0	0.0	0.0	0.16028368794326242	0.031077004615335822	0.024024024999999997	0.059234234999999996	0.0	-1
6630	0.0	0.0	0.0	0.0	0.015602836879432626	0.006950726331090058	0.0	0.1	0.14923883669614377	1
6631	0.07407407407407407	0.04227164124241867	0.0	0.0	0.1375886524822695	0.04494412830231722	0.08586255	0.16184596999999998	0.0	-1
6632	0.0	0.0	0.0	0.0	0.0624113475177305	0.04576716589513385	0.0	0.160714285	0.0	-1
6633	0.0	0.0	0.0	0.0	0.04680851063829788	0.08121534625008668	0.0	0.125	0.0	-1
6634	0.07407407407407407	0.02995772835875758	0.041666666666666664	0.009565890766637816	0.025531914893617023	0.050959216352136565	0.04761905	0.08412698499999999	0.0	-1
6635	0.14814814814814814	0.020400661643080315	0.0	0.0	0.04680851063829788	0.029514803637514235	0.02857143	0.04642857	0.0	-1
6636	0.07407407407407407	0.009189487226612754	0.0	0.0	0.03546099290780142	0.005632608745726782	0.083333335	0.286419755	0.0	-1
6637	0.0	0.0	0.0	0.0	0.00425531914893617	0.0008338886147431167	0.0	0.166666665	0.0	-1
6638	0.48148148148148145	0.13779636096305825	0.041666666666666664	0.024142486220562108	0.124822695035461	0.1380102319189288	0.010526315	0.0477193	0.0	-1
6639	0.0	0.0	0.0	0.0	0.09787234042553192	0.028690077443416322	0.092857145	0.226349205	0.0	-1
6640	0.0	0.0	0.0	0.0	0.01843971631205674	0.010128272133234105	0.346153845	0.512820515	0.0	-1
6641	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6642	0.0	0.0	0.125	0.21409374572951304	0.11914893617021277	0.08992158560376992	0.024547805	0.10443944999999999	0.02822919073195268	-1
6643	0.37037037037037035	0.11687496169821723	0.16666666666666666	0.3739807771147451	0.028368794326241138	0.018100594743767778	0.0	0.013333335000000002	0.0	-1
6644	0.14814814814814814	0.020676346259878697	0.0	0.0	0.014184397163120569	0.004221561112137028	0.0	0.125	0.0	-1
6645	0.0	0.0	0.0	0.0	0.019858156028368795	0.004736950603193538	0.23076923	0.423076925	0.0	-1
6646	0.1111111111111111	0.10059180297739387	0.0	0.0	0.03404255319148936	0.017410358886068036	0.022857145000000002	0.12419047500000001	0.04105821233490509	-1
6647	0.0	0.0	0.0	0.0	0.011347517730496455	0.004389497013717239	0.375	0.5	0.0	-1
6648	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.03262411347517731	0.06409823818658757	0.0	0.041666665	0.0	-1
6649	0.0	0.0	0.08333333333333333	0.005921741903156743	0.08936170212765958	0.11197097283394779	0.03076923	0.075641025	0.0	-1
6650	0.0	0.0	0.0	0.0	0.005673758865248227	0.0016832196113179473	0.0	0.416666665	0.0	-1
6651	0.14814814814814814	0.12993934938430435	0.0	0.0	0.03404255319148936	0.013506293141259331	0.0	0.03846154	0.0	-1
6652	0.18518518518518517	0.05168167616247013	0.0	0.0	0.02269503546099291	0.009809773009547497	0.0625	0.0625	0.0	-1
6653	0.07407407407407407	0.01701893034368682	0.0	0.0	0.0028368794326241137	0.001121116915376857	0.0	0.25	0.0	-1
6654	0.4444444444444444	0.11446759452306561	0.0	0.0	0.13617021276595745	0.09806253767957555	0.033179009999999995	0.13587356	0.0097885592801582	-1
6655	0.1111111111111111	0.03477301966550266	0.0	0.0	0.0014184397163120568	9.265429052701297e-05	0.0	0.25	0.0	-1
6656	0.2962962962962963	0.041143172210990626	0.0	0.0	0.01843971631205674	0.019938508414234238	0.10476190500000002	0.28008658	0.0	-1
6657	0.0	0.0	0.0	0.0	0.01843971631205674	0.006092019602151103	0.07692307500000001	0.223076925	0.0	-1
6658	0.07407407407407407	0.010365741591619187	0.0	0.0	0.009929078014184398	0.004922259184247564	0.0	0.037037034999999996	0.2598846215384085	1
6659	0.1111111111111111	0.009924646204741774	0.0	0.0	0.014184397163120569	0.03658396752527528	0.0625	0.3	0.0	-1
6660	0.037037037037037035	0.0030194029457820248	0.125	0.02846991299594588	0.23546099290780143	0.22391896381349113	0.01190476	0.06490251999999999	0.08112396288214091	1
6661	0.07407407407407407	0.01367395699319978	0.0	0.0	0.03120567375886525	0.006834026044682813	0.0	0.041666665	0.0	-1
6662	0.0	0.0	0.0	0.0	0.055319148936170216	0.04324716221484983	0.0	0.102564105	0.0	-1
6663	0.0	0.0	0.0	0.0	0.021276595744680854	0.016886244448548113	0.0	0.166666665	0.0	-1
6664	0.0	0.0	0.0	0.0	0.00851063829787234	0.005478184927409642	0.0	0.083333335	0.0	-1
6665	0.0	0.0	0.0	0.0	0.0822695035460993	0.07413192573929654	0.017241379999999997	0.137931035	0.0	-1
6666	0.1111111111111111	0.0071678000367579485	0.0	0.0	0.02269503546099291	0.005792823454885505	0.0	0.065789475	0.0	-1
6667	0.0	0.0	0.0	0.0	0.052482269503546106	0.03867296329720937	0.08095238000000002	0.25666666499999996	0.0	-1
6668	0.07407407407407407	0.011468480058812716	0.08333333333333333	0.2133649159568168	0.021276595744680854	0.0321510388128735	0.018518520000000004	0.31666666499999996	0.03354681161871297	-1
6669	0.25925925925925924	0.13260430068002205	0.0	0.0	0.374468085106383	0.2431515990660353	0.0147513	0.06412770999999999	0.024417897660517322	-1
6670	0.0	0.0	0.0	0.0	0.011347517730496455	0.0037038552638173437	0.0	0.0	0.0	-1
6671	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6672	0.18518518518518517	0.030362065796728538	0.041666666666666664	0.006468364232678904	0.011347517730496455	0.001541149699022104	0.0	0.1	0.0	-1
6673	0.037037037037037035	0.011211174416467561	0.0	0.0	0.45957446808510644	0.32923860189236037	0.010319914999999999	0.050361195	0.012399210361551163	1
6674	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6675	0.0	0.0	0.041666666666666664	0.04418530496970801	0.20283687943262413	0.18672072389144237	0.014619884999999999	0.10399251999999999	0.0	-1
6676	0.07407407407407407	0.006065061569564418	0.0	0.0	0.007092198581560284	0.0008686339736907466	0.0	0.166666665	0.0	-1
6677	0.037037037037037035	0.01231391288366109	0.0	0.0	0.04822695035460993	0.027375895879489003	0.0	0.17578125	0.0	1
6678	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.015602836879432626	0.024244539362289583	0.02777778	0.125	0.0	-1
6679	0.07407407407407407	0.01337989340194817	0.0	0.0	0.10638297872340426	0.045384498162327	0.027397259999999996	0.135730595	0.0	-1
6680	0.037037037037037035	0.012130123139128837	0.0	0.0	0.08085106382978724	0.06524143160813257	0.0	0.02929293	0.0	-1
6681	0.037037037037037035	0.04080132328616063	0.0	0.0	0.01843971631205674	0.006360330984363459	0.0	0.083333335	0.0	-1
6682	0.0	0.0	0.0	0.0	0.029787234042553193	0.015681738671696945	0.025	0.133333335	0.0	-1
6683	0.14814814814814814	0.11358206212093365	0.0	0.0	0.03829787234042553	0.02032603498436347	0.0	0.037037034999999996	0.12294580185510849	1
6684	0.0	0.0	0.0	0.0	0.009929078014184398	0.011570204529560745	0.0	0.166666665	0.0	-1
6685	0.0	0.0	0.0	0.0	0.00851063829787234	0.0022700301179118176	0.0	0.333333335	0.0	-1
6686	0.0	0.0	0.0	0.0	0.014184397163120569	0.004464778624770438	0.166666665	0.14444444499999998	0.0	-1
6687	0.07407407407407407	0.0022054769343870613	0.0	0.0	0.059574468085106386	0.03482064055868306	0.00775194	0.15503876000000003	0.0	-1
6688	0.0	0.0	0.0	0.0	0.009929078014184398	0.006184673892678115	0.0	0.166666665	0.0	-1
6689	0.0	0.0	0.0	0.0	0.014184397163120569	0.0082230682842724	0.0	0.2	0.0	-1
6690	0.0	0.0	0.0	0.0	0.00851063829787234	0.0010191971957971427	0.333333335	0.5	0.0	-1
6691	0.0	0.0	0.0	0.0	0.011347517730496455	0.0022468665452800643	0.0	0.125	0.0	1
6692	0.1111111111111111	0.11740488880720454	0.041666666666666664	0.11469958547806677	0.07517730496453902	0.05849514985527152	0.0	0.05303030500000001	0.14644479953064088	1
6693	0.14814814814814814	0.02095203087667708	0.0	0.0	0.007092198581560284	0.0018762493831720125	0.0	0.125	0.0	-1
6694	0.0	0.0	0.0	0.0	0.011347517730496455	0.015062113103797545	0.0	0.125	0.0	-1
6695	0.0	0.0	0.0	0.0	0.019858156028368795	0.019117668611301555	0.0	0.0	0.13934829437366567	1
6696	0.0	0.0	0.0	0.0	0.24255319148936172	0.15735902704478166	0.038831359999999995	0.11599353	0.0065843280630882945	1
6697	0.25925925925925924	0.02008320663113398	0.041666666666666664	0.03416389559513506	0.09503546099290781	0.030959370774409876	0.0	0.136636635	0.011468474856573239	-1
6698	0.18518518518518517	0.02834037860687373	0.25	0.027467772058488587	0.007092198581560284	0.02188494342248046	0.0	0.07692307500000001	0.0	-1
6699	0.14814814814814814	0.013968020584451386	0.0	0.0	0.00851063829787234	0.002478502271597597	0.030303029999999998	0.21212121	0.0	-1
6700	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.005673758865248227	0.0010423607684288958	0.0	0.0625	0.0	-1
6701	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.009929078014184398	0.0035092812537106163	0.0	0.125	0.1409552536475464	1
6702	0.14814814814814814	0.10953868774122404	0.041666666666666664	0.0	0.019858156028368795	0.014477232894845777	0.0	0.0625	0.0	-1
6703	0.0	0.0	0.0	0.0	0.04113475177304965	0.018984615947518713	0.017241379999999997	0.127244115	0.0	-1
6704	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6705	0.0	0.0	0.0	0.0	0.03262411347517731	0.051545640806984976	0.02173913	0.107580825	0.0	-1
6706	0.07407407407407407	0.6133063775041352	0.16666666666666666	0.015943151277729693	0.025531914893617023	0.03180300613408141	0.0	0.08695652	0.1151200482980188	1
6707	0.14814814814814814	0.022201801139496415	0.0	0.0	0.015602836879432626	0.013263461688941906	0.0	0.066666665	0.0	-1
6708	0.2962962962962963	0.04903510384120566	0.0	0.0	0.05390070921985816	0.06175562888215078	0.011363635	0.082882395	0.04716589520659202	-1
6709	0.037037037037037035	0.008160264657232125	0.0	0.0	0.012765957446808512	0.008073431605071275	0.0	0.025974025	0.04470400603184385	1
6710	0.0	0.0	0.0	0.0	0.03404255319148936	0.00948092047075075	0.041666665	0.118055555	0.0	-1
6711	0.0	0.0	0.0	0.0	0.00425531914893617	0.0005559257431620777	0.333333335	0.6666666649999999	0.0	-1
6712	0.0	0.0	0.0	0.0	0.009929078014184398	0.004760114175825291	0.142857145	0.19047619	0.0	-1
6713	0.18518518518518517	0.029161306131225875	0.125	0.11026080972987745	0.024113475177304965	0.02647172270805296	0.03409091	0.09259906999999999	0.17184934928383436	-1
6714	0.14814814814814814	0.02962690681859952	0.0	0.0	0.055319148936170216	0.014812950273416534	0.0	0.025	0.0	-1
6715	0.14814814814814814	0.011799301598970777	0.041666666666666664	0.03416389559513506	0.124822695035461	0.08866444785831135	0.0	0.03634752	0.0007054092476479883	-1
6716	0.0	0.0	0.0	0.0	0.005673758865248227	0.0030691733737073044	0.875	0.916666665	0.0	-1
6717	0.0	0.0	0.041666666666666664	0.0	0.04397163120567376	0.017395843046446684	0.015625	0.2109375	0.0	-1
6718	0.18518518518518517	0.019481712920419038	0.041666666666666664	0.04418530496970801	0.09361702127659575	0.1133155538768163	0.0	0.010798119999999998	0.0	-1
6719	0.0	0.0	0.0	0.0	0.01843971631205674	0.010261462675866686	0.153846155	0.26923077000000006	0.0	-1
6720	0.07407407407407407	0.03887153096857195	0.0	0.0	0.02695035460992908	0.02605644548300371	0.052631580000000004	0.14114832500000002	0.0	-1
6721	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6722	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
6723	0.0	0.0	0.0	0.0	0.009929078014184398	0.0031676185573922557	0.0	0.19047619	0.0	-1
6724	0.2962962962962963	0.047785333578386324	0.041666666666666664	0.008199334942832414	0.02695035460992908	0.006902744644262466	0.0	0.083333335	0.054367486793181034	-1
6725	0.14814814814814814	0.03651289591251608	0.041666666666666664	0.04728283150366692	0.056737588652482275	0.046604336023720994	0.09090909	0.11742424	0.027282030308411073	1
6726	0.0	0.0	0.0	0.0	0.00851063829787234	0.024421354625657442	0.333333335	0.5	0.0	-1
6727	0.0	0.0	0.0	0.0	0.11914893617021277	0.05090845871033579	0.0515873	0.07389971	0.0	1
6728	0.0	0.0	0.0	0.0	0.012765957446808512	0.01666812080549365	0.11111111000000001	0.27777778	0.0	-1
6729	0.0	0.0	0.0	0.0	0.00425531914893617	0.0027101379979151295	0.333333335	0.5	0.0	-1
6730	0.037037037037037035	0.01231391288366109	0.041666666666666664	0.007174418074978362	0.03971631205673759	0.03292122760287929	0.022988505	0.201149425	0.0	-1
6731	0.0	0.0	0.0	0.0	0.005673758865248227	0.002547992989492857	0.0	0.25	0.0	-1
6732	0.07407407407407407	0.03492005146112847	0.0	0.0	0.021276595744680854	0.010412025897973081	0.0625	0.21875	0.0	-1
6733	0.1111111111111111	0.12718250321632052	0.041666666666666664	0.006923882840614039	0.04113475177304965	0.02564709368514224	0.030303029999999998	0.03350486	0.19325981065102427	-1
6734	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.055319148936170216	0.022773009060136334	0.07692307500000001	0.08799533999999999	0.0	-1
6735	0.37037037037037035	0.11468480058812718	0.0	0.0	0.025531914893617023	0.018125495584346913	0.0	0.010526315	0.0	-1
6736	0.1111111111111111	0.10446609079213379	0.0	0.0	0.03120567375886525	0.05481891099030722	0.18000000000000002	0.32	0.0	-1
6737	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00020847215368577918	0.0	0.5	0.0	-1
6738	0.0	0.0	0.0	0.0	0.014184397163120569	0.009929451468917008	0.0	0.11111111000000001	0.10022010445154567	1
6739	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6740	0.0	0.0	0.0	0.0	0.025531914893617023	0.014920236221428056	0.03125	0.10962301499999999	0.0	-1
6741	0.37037037037037035	0.08028038147399374	0.0	0.0	0.03829787234042553	0.02079587864209406	0.030303029999999998	0.099025975	0.13525005069061072	-1
6742	0.0	0.0	0.0	0.0	0.007092198581560284	0.0016446136568544802	0.0	0.2	0.0	-1
6743	0.0	0.0	0.0	0.0	0.00425531914893617	0.0041926066463473365	0.333333335	0.5	0.0	-1
6744	0.18518518518518517	0.02499540525638669	0.0	0.0	0.05106382978723405	0.01895938419909003	0.039473684999999994	0.14035087499999999	0.0	-1
6745	0.2222222222222222	0.07866201065980517	0.0	0.0	0.03829787234042553	0.01922817815727645	0.0	0.10714285500000001	0.0	-1
6746	0.0	0.0	0.0	0.0	0.00851063829787234	0.004910677397931687	0.133333335	0.1984127	0.0	-1
6747	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6748	0.0	0.0	0.0	0.0	0.014184397163120569	0.008282264082027486	0.0	0.11111111000000001	0.0	-1
6749	0.07407407407407407	0.042933284322734785	0.0	0.0	0.007092198581560284	0.003947072776450753	0.0	0.142857145	0.24344198660556818	1
6750	0.25925925925925924	0.047111437860687375	0.041666666666666664	0.018676262925340498	0.12624113475177307	0.05127995831190681	0.06770833500000001	0.170755905	0.0025900306152267833	-1
6751	0.0	0.0	0.0	0.0	0.012765957446808512	0.0038479326855868487	0.0	0.11111111000000001	0.0	-1
6752	0.3333333333333333	0.15337254181216686	0.0	0.0	0.059574468085106386	0.02136163971000265	0.0	0.12037036999999999	0.0	-1
6753	0.2962962962962963	0.0361698217239478	0.0	0.0	0.02269503546099291	0.0036212385206586383	0.0	0.039215685	0.0	-1
6754	0.0	0.0	0.041666666666666664	0.096797704186216	0.029787234042553193	0.027767332692314198	0.0	0.015873014999999997	0.0	-1
6755	0.18518518518518517	0.08883170986950926	0.20833333333333331	0.10431376121714571	0.05390070921985816	0.02443628225105854	0.054347824999999995	0.072826085	0.022733534598592675	-1
6756	0.0	0.0	0.0	0.0	0.04113475177304965	0.017115242101058546	0.0	0.012345680000000001	0.0	-1
6757	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
6758	0.0	0.0	0.0	0.0	0.015602836879432626	0.004493733090560129	0.0	0.09090909	0.0	-1
6759	0.07407407407407407	0.014703179562580406	0.0	0.0	0.007092198581560284	0.012936855314834185	0.0	0.142857145	0.0	-1
6760	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6761	0.0	0.0	0.0	0.0	0.06382978723404256	0.03896692005976689	0.133333335	0.28888888999999995	0.0	-1
6762	0.0	0.0	0.0	0.0	0.007092198581560284	0.0052349674147762325	0.43333333499999993	0.6666666649999999	0.0	-1
6763	0.037037037037037035	0.0	0.0	0.0	0.055319148936170216	0.02685912762309873	0.00625	0.15625	0.0	1
6764	0.1111111111111111	0.047969123322918576	0.0	0.0	0.03404255319148936	0.020304029590363305	0.015384615	0.09017094	0.0	-1
6765	0.0	0.0	0.0	0.0	0.08794326241134752	0.05171151772175752	0.040983605000000006	0.19863387999999998	0.0	-1
6766	0.14814814814814814	0.019297923175886786	0.0	0.0	0.015602836879432626	0.010736315914817628	0.0	0.03846154	0.0	-1
6767	0.0	0.0	0.0	0.0	0.02269503546099291	0.014859431843269705	0.0	0.1875	0.0	-1
6768	0.0	0.0	0.0	0.0	0.0723404255319149	0.03300500253161866	0.020408165000000002	0.103896105	0.0	-1
6769	0.25925925925925924	0.04080132328616063	0.08333333333333333	0.0022775930396756704	0.18581560283687945	0.12499677351122276	0.019642854999999997	0.068204365	0.020768876207823198	1
6770	0.4444444444444444	0.02995772835875758	0.0	0.0	0.08652482269503546	0.05101960251199106	0.028985504999999998	0.08576927499999999	0.0	-1
6771	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6772	0.0	0.0	0.08333333333333333	0.0018220744317405365	0.06382978723404256	0.06912313404931494	0.021276595000000002	0.1070922	0.0	-1
6773	0.0	0.0	0.0	0.0	0.014184397163120569	0.0035787719716058757	0.0	0.05	0.0	-1
6774	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.015602836879432626	0.006253238067668105	0.0	0.033333335	0.0	-1
6775	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6776	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6777	0.0	0.0	0.0	0.0	0.009929078014184398	0.008883230104277369	0.0	0.11904761999999999	0.0	-1
6778	0.2222222222222222	0.0340273584157324	0.041666666666666664	0.36159067097890946	0.05390070921985816	0.05644048926174089	0.0	0.179475675	0.07550272251316517	-1
6779	0.0	0.0	0.0	0.0	0.04680851063829788	0.034172157047601126	0.0	0.077651515	0.026064973879019914	-1
6780	0.3333333333333333	0.1027384671935306	0.0	0.0	0.019858156028368795	0.007263710317001835	0.0	0.052631580000000004	0.0	-1
6781	0.0	0.0	0.08333333333333333	0.009110372158702681	0.03971631205673759	0.025138267198610207	0.0	0.05	0.0	1
6782	0.18518518518518517	0.02612877534644367	0.0	0.0	0.03404255319148936	0.028947709739952768	0.0	0.025641025	0.14452778021754537	1
6783	0.18518518518518517	0.0218811901415181	0.125	0.05659818703594041	0.22127659574468087	0.12021803068068843	0.006172840000000001	0.04464493	0.05669345889193436	1
6784	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0006254164610573375	0.75	0.75	0.0	-1
6785	0.0	0.0	0.041666666666666664	0.008199334942832414	0.12056737588652483	0.04022232472988475	0.015345270000000001	0.19994613	0.0	-1
6786	0.18518518518518517	0.05145500213196103	0.0	0.0	0.03829787234042553	0.01570219982674954	0.0	0.030303029999999998	0.0	-1
6787	0.18518518518518517	0.04410953868774122	0.041666666666666664	0.0	0.03829787234042553	0.03668174453254409	0.0	0.14141414	0.10955410534468492	-1
6788	0.0	0.0	0.0	0.0	0.02695035460992908	0.014362187150002615	0.0	0.039473684999999994	0.0	-1
6789	0.0	0.0	0.0	0.0	0.02695035460992908	0.01440141080120329	0.052631580000000004	0.12017544	0.0	-1
6790	0.037037037037037035	0.008362433376217606	0.0	0.0	0.0014184397163120568	0.0	0.0	0.333333335	0.0	1
6791	0.0	0.0	0.0	0.0	0.015602836879432626	0.007041726080052986	0.0	0.09090909	0.0	-1
6792	0.0	0.0	0.0	0.0	0.00851063829787234	0.002316357263175324	0.0	0.166666665	0.0	-1
6793	0.1111111111111111	0.019261165226980334	0.0	0.0	0.03546099290780142	0.00751117448616197	0.0	0.16346154	0.0	-1
6794	0.037037037037037035	0.010855847575813269	0.0	0.0	0.03120567375886525	0.01887158021937431	0.02	0.106666665	0.04126406043789322	-1
6795	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6796	0.07407407407407407	0.008821907737548245	0.0	0.0	0.052482269503546106	0.032222974584841475	0.006578944999999999	0.07529240000000001	0.0	-1
6797	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0014824686484322075	0.0	0.5	0.0	-1
6798	0.0	0.0	0.0	0.0	0.03262411347517731	0.01070777508326078	0.0	0.02173913	0.0	-1
6799	0.037037037037037035	0.0052196287447160445	0.08333333333333333	0.06058397485537284	0.01843971631205674	0.019128456218315253	0.2	0.208333335	0.041020646021795254	-1
6800	0.0	0.0	0.0	0.0	0.014184397163120569	0.015697181054223568	0.0	0.11111111000000001	0.0	-1
6801	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013898143579051945	0.0	0.333333335	0.0	-1
6802	0.037037037037037035	0.005881271825032163	0.0	0.0	0.009929078014184398	0.003150245877918441	0.0	0.04761905	0.0	-1
6803	0.0	0.0	0.0	0.0	0.009929078014184398	0.029298058776008034	0.36688311500000004	0.37802198	0.0	-1
6804	0.2962962962962963	0.32683942903877966	0.0	0.0	0.19432624113475178	0.12944233899485594	0.003645835	0.13160004	0.019068335662303145	1
6805	0.07407407407407407	0.013600441095386877	0.0	0.0	0.03971631205673759	0.06435612595416657	0.035714285	0.11904761999999999	0.01539481454042313	-1
6806	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.25	0.333333335	0.0	-1
6807	0.07407407407407407	0.027568461679838265	0.0	0.0	0.012765957446808512	0.008084086848481881	0.0	0.05	0.0	-1
6808	0.0	0.0	0.0	0.0	0.005673758865248227	0.0013087418536940581	0.25	0.5	0.0	-1
6809	0.14814814814814814	0.02095203087667708	0.0	0.0	0.009929078014184398	0.013689671425366166	0.033333335	0.166666665	0.0	-1
6810	0.0	0.0	0.0	0.0	0.04113475177304965	0.01016571990976089	0.0	0.103448275	0.0	-1
6811	0.0	0.0	0.0	0.0	0.007092198581560284	0.0004401078800033116	0.0	0.4	0.0	-1
6812	0.0	0.0	0.0	0.0	0.03546099290780142	0.014136948982392032	0.0	0.195	0.0	-1
6813	0.0	0.0	0.0	0.0	0.014184397163120569	0.0029533555105485383	0.0	0.1	0.0	-1
6814	0.0	0.0	0.0	0.0	0.00851063829787234	0.002588529241598425	0.0	0.333333335	0.0	-1
6815	0.07407407407407407	0.016541077007902957	0.08333333333333333	0.014121076845989157	0.06666666666666667	0.03570265036055358	0.003267975	0.11644307	0.0	-1
6816	0.0	0.0	0.0	0.0	0.052482269503546106	0.01056606365597424	0.60810811	0.6594594599999999	0.0	-1
6817	0.1111111111111111	0.030509097592354345	0.16666666666666666	0.1003279733977133	0.15035460992907804	0.06890548557684038	0.025825825	0.10220935	0.05261420978794891	1
6818	0.0	0.0	0.041666666666666664	0.016626429189632395	0.024113475177304965	0.007371806990055469	0.055555555000000006	0.25	0.049647569282840844	1
6819	0.14814814814814814	0.017827605219628742	0.0	0.0	0.009929078014184398	0.0007296525379002271	0.0	0.133333335	0.0	-1
6820	0.07407407407407407	0.014886969307112662	0.0	0.0	0.18865248226950357	0.11154885392343175	0.018656714999999997	0.05869229	0.024793662089771747	1
6821	0.0	0.0	0.0	0.0	0.025531914893617023	0.09945048273716936	0.205882355	0.32352941	0.0	-1
6822	0.0	0.0	0.0	0.0	0.011347517730496455	0.00011581786315876622	0.75	0.875	0.0	-1
6823	0.07407407407407407	0.009802119709612204	0.0	0.0	0.22553191489361704	0.04414172597817959	0.020569620000000004	0.067144065	0.04079766480323439	-1
6824	0.37037037037037035	0.08417570299577283	0.0	0.0	0.03829787234042553	0.017622170453263985	0.058823530000000006	0.06470588000000001	0.1139332404721569	1
6825	0.0	0.0	0.0	0.0	0.009929078014184398	0.011465968452717855	0.0	0.04761905	0.0	-1
6826	0.037037037037037035	0.0	0.08333333333333333	0.010818566938459435	0.27375886524822696	0.15715722252547792	0.024659865	0.10578758	0.0	1
6827	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.029787234042553193	0.009522158648597775	0.07894736999999999	0.080701755	0.0	-1
6828	0.0	0.0	0.0	0.0	0.029787234042553193	0.026553175419145276	0.0	0.064814815	0.0	-1
6829	0.2962962962962963	0.11342987131042086	0.0	0.0	0.09503546099290781	0.041341307145207166	0.0017605650000000002	0.009642605	0.0010634572828648644	-1
6830	0.037037037037037035	0.021870979599338355	0.0	0.0	0.028368794326241138	0.01496752851632334	0.0	0.126666665	0.0	-1
6831	0.07407407407407407	0.08224591067818415	0.125	0.07516057030929713	0.0723404255319149	0.050010249834562405	0.06842105500000001	0.18673578	0.028277951008224028	-1
6832	0.1111111111111111	0.10623047233964344	0.0	0.0	0.007092198581560284	0.016405600316439232	0.0	0.125	0.0	-1
6833	0.1111111111111111	0.07314831832383753	0.0	0.0	0.04822695035460993	0.03302121703246089	0.0	0.044117645	0.0	1
6834	0.0	0.0	0.0	0.0	0.007092198581560284	0.0062676766938364456	0.2	0.35000000000000003	0.0	-1
6835	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
6836	0.0	0.0	0.041666666666666664	0.029836468819751286	0.06950354609929078	0.013315193667047368	0.0	0.06	0.0	-1
6837	0.0	0.0	0.0	0.0	0.009929078014184398	0.0035073509567634218	0.0	0.055555555000000006	0.0	-1
6838	0.07407407407407407	0.04594743613306377	0.0	0.0	0.009929078014184398	0.0011350150589559088	0.125	0.375	0.0	-1
6839	0.07407407407407407	0.012497702628193346	0.0	0.0	0.029787234042553193	0.012079803127459316	0.09090909	0.106060605	0.0	-1
6840	0.1111111111111111	0.033927586840654285	0.125	0.031066369061176147	0.005673758865248227	0.00189246388401424	0.0	0.15625	0.0	-1
6841	0.0	0.0	0.0	0.0	0.025531914893617023	0.012079803127459316	0.11111111000000001	0.31666666499999996	0.0	-1
6842	0.037037037037037035	0.0023525087300128654	0.0	0.0	0.01843971631205674	0.0031270823052866876	0.0	0.02777778	0.0	-1
6843	0.07407407407407407	0.024444036022789925	0.0	0.0	0.007092198581560284	0.002744883356862759	0.0	0.214285715	0.0	-1
6844	0.0	0.0	0.0	0.0	0.012765957446808512	0.010099317667444414	0.0	0.125	0.1885136455130193	1
6845	0.2962962962962963	0.05116706487777981	0.0	0.0	0.06950354609929078	0.077527760639578	0.0	0.04235797	0.03475754157661205	-1
6846	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.0	0.5	0.0	-1
6847	0.0	0.0	0.0	0.0	0.009929078014184398	0.0036876407629751157	0.42857143	0.642857145	0.0	-1
6848	0.2222222222222222	0.02205476934387061	0.0	0.0	0.005673758865248227	0.0007875614694796102	0.0	0.166666665	0.0	-1
6849	0.037037037037037035	0.007719169270354714	0.041666666666666664	0.027786635084043183	0.06950354609929078	0.03815393381285879	0.0	0.004	0.3991375366741805	1
6850	0.0	0.0	0.0	0.0	0.015602836879432626	0.007030144293737109	0.0	0.060606059999999996	0.0	-1
6851	0.0	0.0	0.0	0.0	0.01843971631205674	0.007754005938479398	0.0	0.153846155	0.0	-1
6852	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.025531914893617023	0.01463165671316292	0.0	0.13888889	0.15569461542547144	1
6853	0.0	0.0	0.0	0.0	0.03120567375886525	0.02066190678752389	0.0	0.04761905	0.029074487080320642	1
6854	0.25925925925925924	0.9999999999999999	0.125	0.1609802760442764	0.09645390070921986	0.13767379696299054	0.16118421	0.19311741	0.0	-1
6855	0.07407407407407407	0.04153648226428965	0.08333333333333333	0.22821482257550219	0.019858156028368795	0.0088426938521718	0.0	0.17647058999999998	0.0	-1
6856	0.1111111111111111	0.03403786068737364	0.0	0.0	0.012765957446808512	0.014514294611056583	0.0	0.12121211999999999	0.0	-1
6857	0.0	0.0	0.0	0.0	0.009929078014184398	0.008238510666799021	0.0	0.19047619	0.0	-1
6858	0.0	0.0	0.0	0.0	0.052482269503546106	0.015079485783271361	0.027027025000000003	0.094594595	0.0	-1
6859	0.0	0.0	0.0	0.0	0.012765957446808512	0.0017063831839497006	0.0	0.11111111000000001	0.0	-1
6860	0.07407407407407407	0.004043374379709612	0.0	0.0	0.1021276595744681	0.039518557878181246	0.055555555000000006	0.106201955	0.0	-1
6861	0.07407407407407407	0.020363903694173863	0.08333333333333333	0.04409420124812098	0.03687943262411348	0.013911424026588697	0.068965515	0.11206896499999999	0.007774339230981956	-1
6862	0.0	0.0	0.0	0.0	0.00851063829787234	0.004267888257400535	0.416666665	0.43333333499999993	0.0	-1
6863	0.037037037037037035	0.008086748759419223	0.125	0.01776522570947023	0.11347517730496455	0.044082169769132505	0.03614458	0.16124498	0.0	-1
6864	0.0	0.0	0.0	0.0	0.01843971631205674	0.002999682655812045	0.30769231	0.46153846	0.0	-1
6865	0.0	0.0	0.041666666666666664	0.0179929850134378	0.1375886524822695	0.06512387647702643	0.013745704999999999	0.07916053	0.0	-1
6866	0.0	0.0	0.0	0.0	0.024113475177304965	0.0314098044886574	0.0	0.17647058999999998	0.0	-1
6867	0.0	0.0	0.0	0.0	0.011347517730496455	0.02326780870859613	0.0	0.25	0.07678287106417174	1
6868	0.0	0.0	0.0	0.0	0.00425531914893617	0.0012739964947464284	0.0	0.333333335	0.0	-1
6869	0.0	0.0	0.0	0.0	0.00851063829787234	0.015172140073798373	0.166666665	0.11111111000000001	0.0	-1
6870	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6871	0.5555555555555556	0.10765668075721374	0.041666666666666664	0.022024324693663735	0.1843971631205674	0.0844522790421143	0.00729927	0.042579074999999994	0.028785585656836112	-1
6872	0.0	0.0	0.0	0.0	0.00425531914893617	0.006369982473732142	0.0	0.25	0.09093507988728597	1
6873	0.1111111111111111	0.012865282117257857	0.0	0.0	0.02269503546099291	0.007273361806370518	0.0	0.26315789500000003	0.0	-1
6874	0.1111111111111111	0.011762543650064326	0.0	0.0	0.00851063829787234	0.004841186680036427	0.0	0.11111111000000001	0.0	-1
6875	0.07407407407407407	0.03283710102187098	0.0	0.0	0.03120567375886525	0.011639888276455818	0.0	0.09347826000000001	0.0	-1
6876	0.0	0.0	0.08333333333333333	0.013969237311529176	0.01843971631205674	0.0071244531258282074	0.066666665	0.26388889	0.0	-1
6877	0.0	0.0	0.0	0.0	0.00851063829787234	0.002409011553702337	0.0	0.166666665	0.0	-1
6878	0.0	0.0	0.0	0.0	0.007092198581560284	0.0	1.0	1.0	0.0	-1
6879	0.0	0.0	0.0	0.0	0.011347517730496455	0.002849119433705649	0.0	0.07142857	0.165820929662382	1
6880	0.18518518518518517	0.016418550512773387	0.041666666666666664	0.06559467954265931	0.14326241134751774	0.04188349797848653	0.226537215	0.3145064	0.005953717986462479	-1
6881	0.037037037037037035	0.018501500948355083	0.0	0.0	0.029787234042553193	0.013578238095267503	0.0	0.02777778	0.0	-1
6882	0.07407407407407407	0.06634809777614409	0.0	0.0	0.01702127659574468	0.010954439557872089	0.0	0.09090909	0.0	-1
6883	0.25925925925925924	0.023341297555596396	0.20833333333333331	0.0456657404454972	0.08794326241134752	0.036441704575640735	0.0	0.022972975	0.0	-1
6884	0.0	0.0	0.0	0.0	0.01702127659574468	0.0017758739018449603	0.083333335	0.1875	0.0	-1
6885	0.0	0.0	0.0	0.0	0.00851063829787234	0.0071382409667907435	0.416666665	0.475	0.0	-1
6886	0.0	0.0	0.0	0.0	0.00425531914893617	0.0036830080484487656	0.0	0.166666665	0.0	-1
6887	0.4074074074074074	0.1833854070942841	0.125	0.06703715514963784	0.060992907801418444	0.025249698020093955	0.020408165000000002	0.056689340000000005	0.013157579996824995	-1
6888	0.8518518518518519	0.11870673284322733	0.0	0.0	0.08794326241134752	0.07280174620760395	0.015189875	0.09842731	0.020211788441256172	-1
6889	0.07407407407407407	0.0396985848189671	0.0	0.0	0.011347517730496455	0.007331270737949901	0.166666665	0.203703705	0.0	-1
6890	0.0	0.0	0.0	0.0	0.009929078014184398	0.0014593050758004542	0.142857145	0.357142855	0.0	-1
6891	0.14814814814814814	0.004043374379709612	0.0	0.0	0.0624113475177305	0.04978292318133441	0.1352657	0.24100559500000002	0.0	-1
6892	0.0	0.0	0.08333333333333333	0.003188630255545939	0.02269503546099291	0.018404423605559727	0.078431375	0.357843135	0.0	-1
6893	0.1111111111111111	0.6303988237456349	0.0	0.0	0.028368794326241138	0.012429959134514772	0.0	0.014492754999999998	0.0	-1
6894	0.0	0.0	0.0	0.0	0.021276595744680854	0.014230154786001621	0.03846154	0.12820513	0.0	-1
6895	0.037037037037037035	0.0012865282117257857	0.0	0.0	0.06950354609929078	0.015369673874256126	0.0	0.026595745000000004	0.0	-1
6896	0.037037037037037035	0.008527844146296636	0.0	0.0	0.007092198581560284	0.001343487212641688	0.0	0.166666665	0.0	-1
6897	0.0	0.0	0.0	0.0	0.007092198581560284	0.0025306203100190416	0.0	0.4	0.0	-1
6898	0.0	0.0	0.0	0.0	0.012765957446808512	0.008234650070588278	0.11111111000000001	0.22222222000000003	0.0	-1
6899	0.037037037037037035	0.007351589781290203	0.0	0.0	0.025531914893617023	0.008699190004471445	0.0	0.0625	0.08933210423540239	1
6900	0.4074074074074074	0.052870183164859405	0.125	0.18429523677857237	0.0822695035460993	0.08046694224421531	0.02857143	0.080555555	0.007099812569690805	-1
6901	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6902	0.1111111111111111	0.016173497518838446	0.0	0.0	0.014184397163120569	0.0082230682842724	0.0	0.083333335	0.0	-1
6903	0.1111111111111111	0.008086748759419223	0.08333333333333333	0.03165854325149182	0.04255319148936171	0.03871984194397367	0.0	0.096774195	0.0	-1
6904	0.037037037037037035	0.02058445138761257	0.0	0.0	0.009929078014184398	0.002142630468437175	0.444444445	0.61111111	0.0	-1
6905	0.0	0.0	0.20833333333333331	0.22677234696852366	0.03687943262411348	0.019727642692148634	0.032258065	0.09139784999999999	0.0	-1
6906	0.0	0.0	0.0	0.0	0.01702127659574468	0.00918435654849016	0.0	0.18611111	0.0	-1
6907	0.0	0.0	0.0	0.0	0.007092198581560284	0.0	1.0	1.0	0.0	-1
6908	0.14814814814814814	0.06776940514611283	0.0	0.0	0.00425531914893617	0.0012106827296301814	0.0	0.106060605	0.0	-1
6909	0.0	0.0	0.0	0.0	0.03546099290780142	0.006507419670575092	0.0	0.11333333500000001	0.0	-1
6910	0.14814814814814814	0.022128285241683514	0.0	0.0	0.011347517730496455	0.003076122445496831	0.0	0.045454545	0.0	-1
6911	0.0	0.0	0.0	0.0	0.012765957446808512	0.013828652861156686	0.555555555	0.72222222	0.0	-1
6912	0.0	0.0	0.0	0.0	0.00425531914893617	0.03860209379081678	0.0	0.166666665	0.0	-1
6913	0.18518518518518517	0.05090975923543466	0.0	0.0	0.015602836879432626	0.013396266171258504	0.25	0.364583335	0.0	-1
6914	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.052482269503546106	0.05178976621584768	0.0	0.05405405500000001	0.1384218040951218	1
6915	0.1111111111111111	0.024233990600992465	0.0	0.0	0.024113475177304965	0.012918021125112455	0.0	0.04901961	0.06987324107507525	1
6916	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.0822695035460993	0.057728812101870045	0.04469507	0.129321185	0.0	-1
6917	0.037037037037037035	0.0	0.0	0.0	0.04964539007092199	0.011567888172297569	0.058823530000000006	0.140756305	0.0	-1
6918	0.0	0.0	0.0	0.0	0.019858156028368795	0.009054640541752342	0.066666665	0.333333335	0.0	-1
6919	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6920	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005675075294779544	0.0	0.5	0.0	-1
6921	0.2962962962962963	0.04193346811247932	0.0	0.0	0.052482269503546106	0.017314307270782914	0.20731707500000002	0.26422764	0.0	-1
6922	0.0	0.0	0.0	0.0	0.025531914893617023	0.08474393047326924	0.083333335	0.25	0.0	-1
6923	0.0	0.0	0.0	0.0	0.014184397163120569	0.009103284044279025	0.1	0.3	0.0	-1
6924	0.0	0.0	0.0	0.0	0.01843971631205674	0.017075413625812885	0.19230768999999998	0.423076925	0.0	-1
6925	0.07407407407407407	0.01231391288366109	0.0	0.0	0.03262411347517731	0.009228367336490491	0.0	0.08695652	0.0	-1
6926	0.07407407407407407	0.004962323102370887	0.0	0.0	0.03262411347517731	0.03660230536132994	0.12	0.273333335	0.0	-1
6927	0.0	0.0	0.0	0.0	0.009929078014184398	0.005211803842144479	0.142857145	0.42857143	0.0	-1
6928	0.07407407407407407	0.027568461679838265	0.0	0.0	0.019858156028368795	0.019712200309622008	0.0	0.07142857	0.06327081417774334	1
6929	0.0	0.0	0.0	0.0	0.019858156028368795	0.009778888246810611	0.0	0.11904761999999999	0.0	-1
6930	0.07407407407407407	0.04447711817680573	0.0	0.0	0.04255319148936171	0.04416079969777319	0.05747126500000001	0.12465791000000001	0.0	-1
6931	0.0	0.0	0.0	0.0	0.00851063829787234	0.01730318875591967	0.166666665	0.333333335	0.0	-1
6932	0.0	0.0	0.0	0.0	0.03120567375886525	0.011140906317557703	0.024242424999999998	0.133264465	0.0	-1
6933	0.07407407407407407	0.012130123139128837	0.0	0.0	0.0028368794326241137	0.00011581786315876622	0.0	0.25	0.0	-1
6934	0.18518518518518517	0.03675794890645102	0.0	0.0	0.009929078014184398	0.0031792003437081323	0.1	0.25	0.0	-1
6935	0.3333333333333333	0.08178643631685352	0.08333333333333333	0.02125753503849132	0.028368794326241138	0.029351849757135666	0.007407405	0.08988604	0.04470541993805046	1
6936	0.0	0.0	0.0	0.0	0.00851063829787234	0.0052349674147762325	0.0	0.2	0.0	-1
6937	0.037037037037037035	0.013416651350854621	0.0	0.0	0.04255319148936171	0.038639541574292634	0.0	0.11904761999999999	0.0	-1
6938	0.14814814814814814	0.019481712920419038	0.0	0.0	0.09929078014184398	0.06302113205921105	0.08753246999999999	0.15756571	0.013430983523890846	-1
6939	0.037037037037037035	0.0	0.0	0.0	0.08510638297872342	0.046220978896665474	0.0	0.016949155	0.1702263248289339	1
6940	0.07407407407407407	0.0029406359125160814	0.041666666666666664	0.00652910004555186	0.019858156028368795	0.013983076679473827	0.0	0.0625	0.12350394698302962	1
6941	0.6296296296296295	0.08819292269803344	0.08333333333333333	0.027558875780075615	0.06950354609929078	0.04468683224820111	0.087431695	0.12531676	0.007131804642581292	-1
6942	0.0	0.0	0.0	0.0	0.04539007092198582	0.0645742496041701	0.03125	0.015625	0.0	-1
6943	0.14814814814814814	0.01304907186179011	0.0	0.0	0.0028368794326241137	0.0002200539400016558	0.0	0.11111111000000001	0.0	-1
6944	0.07407407407407407	0.013600441095386877	0.0	0.0	0.04113475177304965	0.02111359645384308	0.11494253000000001	0.32758620499999996	0.0	-1
6945	0.07407407407407407	0.02035471420694725	0.041666666666666664	0.2578235320912859	0.04113475177304965	0.04582099363685125	0.00952381	0.08111110999999999	0.0	-1
6946	0.07407407407407407	0.03528763095019298	0.08333333333333333	0.008199334942832414	0.07517730496453902	0.0493389887949502	0.0	0.05030864	0.0	-1
6947	0.0	0.0	0.0	0.0	0.005673758865248227	0.0037351260868702103	0.0	0.25	0.0	-1
6948	0.0	0.0	0.0	0.0	0.012765957446808512	0.022094187694481845	0.0	0.057142855	0.2566276292433496	1
6949	0.0	0.0	0.0	0.0	0.03404255319148936	0.016788185325179145	0.15277778	0.188988095	0.0	-1
6950	0.0	0.0	0.0	0.0	0.015602836879432626	0.002748743953073504	0.136363635	0.34848484999999996	0.0	-1
6951	0.07407407407407407	0.006616430803161183	0.0	0.0	0.01702127659574468	0.004186815753189399	0.0	0.07142857	0.0	-1
6952	0.2222222222222222	0.017008905447528026	0.0	0.0	0.16028368794326242	0.05134595763082643	0.026785715000000005	0.071724285	0.023091059353065595	-1
6953	0.0	0.0	0.0	0.0	0.01843971631205674	0.015924956184330354	0.0	0.166666665	0.0	-1
6954	0.14814814814814814	0.20657967285425471	0.0	0.0	0.03120567375886525	0.045064730555075934	0.0	0.041666665	0.0	-1
6955	0.14814814814814814	0.012497702628193346	0.0	0.0	0.06524822695035462	0.01453070214089862	0.0	0.020833334999999998	0.0	-1
6956	0.14814814814814814	0.0396985848189671	0.0	0.0	0.012765957446808512	0.004922259184247564	0.0	0.09090909	0.0	-1
6957	0.14814814814814814	0.04227164124241867	0.0	0.0	0.07517730496453902	0.019951557226044667	0.01818182	0.04242424	0.0	-1
6958	0.18518518518518517	0.025730564234515713	0.0	0.0	0.08652482269503546	0.06105028889957556	0.0	0.016949155	0.0	-1
6959	0.18518518518518517	0.08542547325859216	0.0	0.0	0.00851063829787234	0.004410344229085817	0.214285715	0.30952381	0.0	-1
6960	0.0	0.0	0.0	0.0	0.09078014184397164	0.07619657217215228	0.0	0.052083334999999994	0.0	-1
6961	0.037037037037037035	0.007719169270354714	0.0	0.0	0.03262411347517731	0.01227090260167128	0.0	0.045454545	0.15843459324855022	1
6962	0.07407407407407407	0.03675794890645102	0.0	0.0	0.03120567375886525	0.014813104698006199	0.0	0.04347826	0.2802165119356314	1
6963	0.037037037037037035	0.005146112846903143	0.0	0.0	0.005673758865248227	0.0015056322210639608	0.0	0.25	0.0	-1
6964	0.1111111111111111	0.04375280580775592	0.08333333333333333	0.3171320548444404	0.052482269503546106	0.030240676111996687	0.07692307500000001	0.11067733500000002	0.01748234096038357	1
6965	0.14814814814814814	0.03786068737364455	0.0	0.0	0.01843971631205674	0.0057947537541490545	0.0	0.153061225	0.0	-1
6966	0.0	0.0	0.0	0.0	0.01843971631205674	0.005868105065938703	0.153846155	0.365384615	0.0	-1
6967	0.07407407407407407	0.012130123139128837	0.0	0.0	0.01843971631205674	0.03819673126976109	0.0	0.166666665	0.0	-1
6968	0.0	0.0	0.0	0.0	0.056737588652482275	0.013613027251898264	0.025	0.10138889	0.0	-1
6969	0.5555555555555556	0.21473993751148687	0.0	0.0	0.10354609929078015	0.062401818087690686	0.0	0.006493505	0.0	-1
6970	0.0	0.0	0.0	0.0	0.00425531914893617	0.0005327621705303246	0.22222222000000003	0.555555555	0.0	-1
6971	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003960970920029804	0.0	0.5	0.0	-1
6972	0.2222222222222222	0.03377647082889175	0.0	0.0	0.03546099290780142	0.010127628700146255	0.142857145	0.17500000000000002	0.0	-1
6973	0.1111111111111111	0.008086748759419223	0.0	0.0	0.014184397163120569	0.0012469723265988377	0.125	0.1875	0.0	-1
6974	0.0	0.0	0.3333333333333333	0.3222794151141074	0.0723404255319149	0.09223485576496634	0.016949155	0.07702448	0.0	-1
6975	0.0	0.0	0.0	0.0	0.00425531914893617	0.0011674440606403633	0.0	0.333333335	0.0	-1
6976	0.07407407407407407	0.025362984745451202	0.08333333333333333	0.041907711930032336	0.052482269503546106	0.0184603746639587	0.0	0.12137049999999999	0.010996890960121951	1
6977	0.0	0.0	0.0	0.0	0.009929078014184398	0.004227352005294967	0.42857143	0.38095238	0.0	-1
6978	0.0	0.0	0.0	0.0	0.007092198581560284	0.019214183498039314	0.0	0.2	0.0	-1
6979	0.0	0.0	0.0	0.0	0.06808510638297872	0.05132738848333548	0.005208335	0.09791666500000001	0.0	-1
6980	0.07407407407407407	0.1374747289101268	0.0	0.0	0.00425531914893617	0.03173409450550194	0.0	0.125	0.0	-1
6981	0.0	0.0	0.0	0.0	0.009929078014184398	0.05739933298148453	0.142857145	0.285714285	0.0	1
6982	0.0	0.0	0.0	0.0	0.052482269503546106	0.022874027973856327	0.02777778	0.055555555000000006	0.11297735614780804	1
6983	0.0	0.0	0.0	0.0	0.01843971631205674	0.011352080886506284	0.0	0.01818182	0.0331376492763992	1
6984	0.0	0.0	0.0	0.0	0.014184397163120569	0.0029379131280219167	0.2	0.3	0.0	-1
6985	0.0	0.0	0.0	0.0	0.00425531914893617	0.0017488497336973698	0.0	0.333333335	0.0	-1
6986	0.0	0.0	0.0	0.0	0.04822695035460993	0.01694470489321007	0.102941175	0.213235295	0.0	-1
6987	0.0	0.0	0.0	0.0	0.009929078014184398	0.041779363844526796	0.410714285	0.4	0.0	-1
6988	0.14814814814814814	0.022116032593273292	0.125	0.07493281100532956	0.22553191489361704	0.12992247628483206	0.01226994	0.090375625	0.007470394472940409	1
6989	0.0	0.0	0.0	0.0	0.01843971631205674	0.028844438819690725	0.0	0.07692307500000001	0.0	-1
6990	0.07407407407407407	0.0216871898548061	0.041666666666666664	0.042818749145902606	0.029787234042553193	0.033564016743410446	0.0	0.11363636499999999	0.14833689193991612	1
6991	0.07407407407407407	0.005734240029406358	0.0	0.0	0.014184397163120569	0.0015751229389592205	0.09090909	0.227272725	0.0	-1
6992	0.0	0.0	0.041666666666666664	0.003644148863481073	0.05106382978723405	0.025321369727333926	0.0	0.007142855	0.0	-1
6993	0.07407407407407407	0.1027384671935306	0.0	0.0	0.007092198581560284	0.009867681941126881	0.0	0.07142857	0.0	-1
6994	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
6995	0.037037037037037035	0.14107700790295902	0.0	0.0	0.015602836879432626	0.0021403141111739996	0.0	0.083333335	0.0	-1
6996	0.0	0.0	0.0	0.0	0.01702127659574468	0.004663599289087534	0.083333335	0.17857142999999998	0.0	-1
6997	0.0	0.0	0.0	0.0	0.01843971631205674	0.007503067235740857	0.0	0.041666665	0.09906214733345561	1
6998	0.07407407407407407	0.024076456533725418	0.0	0.0	0.015602836879432626	0.006092019602151103	0.0	0.083333335	0.12800636889918238	1
6999	0.0	0.0	0.0	0.0	0.012765957446808512	0.006865517472968711	0.0	0.125	0.0	-1
7000	0.0	0.0	0.0	0.0	0.005673758865248227	0.0020963033231736683	0.5	0.833333335	0.0	-1
7001	0.14814814814814814	0.025271089873185073	0.0	0.0	0.03262411347517731	0.013565746311786286	0.0	0.04347826	0.0	-1
7002	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.019858156028368795	0.030572055270754465	0.0	0.061111109999999996	0.0	-1
7003	0.3333333333333333	0.06040556269068186	0.0	0.0	0.1446808510638298	0.09791460917487457	0.0	0.042467950000000004	0.0	-1
7004	0.037037037037037035	0.0018378974453225508	0.041666666666666664	0.00808545529084863	0.13191489361702127	0.06970018277017778	0.018085104999999997	0.090729485	0.019329653597327523	-1
7005	0.0	0.0	0.125	0.09196920694210359	0.03829787234042553	0.00911023311606855	0.0	0.033333335	0.010858684785181897	1
7006	0.0	0.0	0.0	0.0	0.011347517730496455	0.008744248668486849	0.0625	0.125	0.0	-1
7007	0.0	0.0	0.0	0.0	0.011347517730496455	0.005281294560039739	0.0	0.142857145	0.0	-1
7008	0.0	0.0	0.0	0.0	0.014184397163120569	0.006949071789525973	0.0	0.25	0.0	-1
7009	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7010	0.0	0.0	0.0	0.0	0.03120567375886525	0.01353910820325977	0.045454545	0.18181818	0.0	-1
7011	0.4444444444444444	0.144556760411689	0.0	0.0	0.021276595744680854	0.008491379666484757	0.04761905	0.06904761999999999	0.0	-1
7012	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7013	0.0	0.0	0.0	0.0	0.03829787234042553	0.02793526859389441	0.08	0.16	0.0	-1
7014	0.1111111111111111	0.011799301598970777	0.0	0.0	0.00425531914893617	0.0004887513825299934	0.142857145	0.214285715	0.0	-1
7015	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00048643502526681806	0.0	0.25	0.0	-1
7016	0.0	0.0	0.0	0.0	0.00851063829787234	0.002287016737764558	0.0	0.166666665	0.0	-1
7017	0.14814814814814814	0.19757397537217422	0.0	0.0	0.01702127659574468	0.017348550751551402	0.0625	0.109375	0.0	-1
7018	0.0	0.0	0.041666666666666664	0.003644148863481073	0.04397163120567376	0.015094928165797983	0.0	0.125	0.0	-1
7019	0.1111111111111111	0.011211174416467561	0.20833333333333331	0.3594611214868127	0.38581560283687943	0.1722152111698598	0.04656275	0.110542495	0.0	-1
7020	0.1111111111111111	0.05719825146112846	0.041666666666666664	0.006377260511091878	0.15319148936170213	0.06814773073782401	0.0012987	0.06501262499999999	0.02181239030079814	1
7021	0.0	0.0	0.08333333333333333	0.22730378535963192	0.01702127659574468	0.017488497336973698	0.0	0.07692307500000001	0.19760963225485703	1
7022	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.015602836879432626	0.01623766441485902	0.0	0.083333335	0.0	-1
7023	0.14814814814814814	0.03446057709979783	0.0	0.0	0.09929078014184398	0.050065488515815944	0.043835615	0.08745584499999999	0.0	1
7024	0.18518518518518517	0.030509097592354345	0.0	0.0	0.09787234042553192	0.05830773109591432	0.00171233	0.108828005	0.0	-1
7025	0.2222222222222222	0.060160509722477475	0.41666666666666663	0.18357399899785906	0.021276595744680854	0.015416901825379352	0.035714285	0.023809525	0.0	-1
7026	0.0	0.0	0.0	0.0	0.012765957446808512	0.006219419251625746	0.27777778	0.5	0.0	-1
7027	0.037037037037037035	0.014335600073515897	0.0	0.0	0.021276595744680854	0.0182297316611898	0.0	0.109375	0.0	-1
7028	0.037037037037037035	0.0037125528395515524	0.0	0.0	0.014184397163120569	0.005934176400405636	0.0	0.037037034999999996	0.12950044798284416	1
7029	0.1111111111111111	0.08244807939716964	0.20833333333333331	0.22183756206441033	0.10496453900709221	0.04275898992163563	0.012658230000000001	0.08839662499999999	0.09585928840703425	1
7030	0.2962962962962963	0.0613857746737732	0.125	0.39584567029563156	0.04822695035460993	0.017872819613660988	0.045454545	0.154383115	0.0	-1
7031	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.0	0.5	0.0	-1
7032	0.0	0.0	0.0	0.0	0.00851063829787234	0.008139679422798089	0.333333335	0.5	0.0	-1
7033	0.0	0.0	0.0	0.0	0.007092198581560284	0.0037370563838174044	0.0	0.25	0.0	-1
7034	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.009929078014184398	0.005281294560039739	0.0	0.142857145	0.0	-1
7035	0.0	0.0	0.0	0.0	0.007092198581560284	0.0033239726726565903	0.0	0.2	0.0	-1
7036	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.03120567375886525	0.043761779594539814	0.0	0.12301587500000001	0.0	-1
7037	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7038	0.18518518518518517	0.01984929240948355	0.0	0.0	0.02269503546099291	0.011296102254190449	0.0	0.131578945	0.0	-1
7039	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0013087418536940581	0.0	0.5	0.0	-1
7040	0.037037037037037035	0.0	0.0	0.0	0.005673758865248227	0.007736633259005583	0.4	0.58	0.0	-1
7041	0.0	0.0	0.0	0.0	0.0014184397163120568	0.008843852030803389	0.5	0.6666666649999999	0.0	-1
7042	0.3333333333333333	0.131688415107517	0.125	0.1719279065731335	0.09078014184397164	0.13293347777408346	0.0	0.10093896499999999	0.03341508111484956	1
7043	0.37037037037037035	0.04798750229737181	0.041666666666666664	0.01056803170409511	0.009929078014184398	0.0029703421297063715	0.033333335	0.07619047500000001	0.0	-1
7044	0.0	0.0	0.0	0.0	0.012765957446808512	0.009632185618598604	0.0	0.0625	0.0	-1
7045	0.0	0.0	0.0	0.0	0.04680851063829788	0.022239925173062083	0.030303029999999998	0.096464645	0.0	-1
7046	0.25925925925925924	0.06068737364455063	0.0	0.0	0.08936170212765958	0.03294099384380387	0.0	0.043831169999999996	0.0	-1
7047	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0015635411526433438	0.0	0.5	0.0	-1
7048	0.037037037037037035	0.0	0.041666666666666664	0.0	0.021276595744680854	0.016412163327912777	0.0	0.2	0.1516332999871594	-1
7049	0.18518518518518517	0.02205476934387061	0.041666666666666664	0.0	0.014184397163120569	0.01500227387527097	0.083333335	0.2	0.0	-1
7050	0.0	0.0	0.0	0.0	0.028368794326241138	0.02444529030965573	0.05	0.04642857	0.0	-1
7051	0.0	0.0	0.16666666666666666	0.3455108641187992	0.03262411347517731	0.026252048974932485	0.04	0.101333335	0.0341694460729482	-1
7052	0.0	0.0	0.0	0.0	0.03687943262411348	0.020271738467528583	0.0	0.006666665	0.1117394339402149	1
7053	0.0	0.0	0.0	0.0	0.009929078014184398	0.004760114175825291	0.0	0.214285715	0.0	-1
7054	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009111005234384156	0.0	0.125	0.0	-1
7055	0.0	0.0	0.0	0.0	0.03971631205673759	0.02202431091858697	0.16091953999999997	0.23180076500000002	0.0	-1
7056	0.14814814814814814	0.06425289468847638	0.0	0.0	0.02269503546099291	0.005501348500041395	0.0	0.055555555000000006	0.0	-1
7057	0.1111111111111111	0.03032530784782209	0.041666666666666664	0.025736801348335076	0.07659574468085106	0.05316039918987369	0.036363635	0.07272727500000001	0.0	-1
7058	0.0	0.0	0.0	0.0	0.0014184397163120568	0.00032429001684454537	0.0	0.5	0.0	-1
7059	0.14814814814814814	0.044844697665870244	0.125	0.05648430738395663	0.01702127659574468	0.02409783672017943	0.0	0.052631580000000004	0.0	-1
7060	0.0	0.0	0.041666666666666664	0.051018084088735025	0.060992907801418444	0.04322570834551403	0.0	0.125	0.0	-1
7061	0.0	0.0	0.0	0.0	0.02269503546099291	0.008929557249540875	0.0	0.0625	0.0	-1
7062	0.2962962962962963	0.07167800036757949	0.08333333333333333	0.039174600282421534	0.07943262411347518	0.07894763248943805	0.072580645	0.13778506499999998	0.026522411415824645	1
7063	0.07407407407407407	0.10740672670464987	0.0	0.0	0.02695035460992908	0.032229408892556405	0.0	0.1	0.052105646273447076	1
7064	0.2222222222222222	0.08233780555045028	0.0	0.0	0.04680851063829788	0.01570374406569711	0.02857143	0.09841269999999999	0.0	-1
7065	0.0	0.0	0.0	0.0	0.00425531914893617	0.018067586652767528	0.333333335	0.333333335	0.0	-1
7066	0.3333333333333333	0.08704282301047601	0.0	0.0	0.34042553191489366	0.12795387281103432	0.0	0.005985225	0.057009225556111494	1
7067	0.07407407407407407	0.058812718250321624	0.0	0.0	0.024113475177304965	0.030267068246545428	0.052631580000000004	0.07017544	0.0	-1
7068	0.0	0.0	0.0	0.0	0.03829787234042553	0.030484088847220238	0.0	0.11111111000000001	0.0	-1
7069	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.012765957446808512	0.055534665384628396	0.0	0.1	0.0	-1
7070	0.0	0.0	0.0	0.0	0.00425531914893617	0.020916706086473176	0.0	0.333333335	0.0	-1
7071	0.0	0.0	0.041666666666666664	0.0	0.03262411347517731	0.010570310310184612	0.21739130499999998	0.34057971	0.0	-1
7072	0.0	0.0	0.041666666666666664	0.0027331116476108047	0.07092198581560284	0.030253942214332908	0.020408165000000002	0.061224490000000006	0.014201849690675153	1
7073	0.07407407407407407	0.02199350609446793	0.0	0.0	0.09929078014184398	0.05812319462622682	0.0	0.032142855	0.031191943755157187	1
7074	0.2222222222222222	0.0974238804263922	0.0	0.0	0.08368794326241136	0.06796740542880454	0.033333335	0.11166666499999998	0.016861554405543926	-1
7075	0.0	0.0	0.0	0.0	0.029787234042553193	0.011988113986564077	0.0	0.052631580000000004	0.044666052255912934	1
7076	0.18518518518518517	0.05644795688292592	0.0	0.0	0.02269503546099291	0.017192224212520285	0.0	0.07894736999999999	0.06330021317152901	1
7077	0.0	0.0	0.0	0.0	0.02269503546099291	0.008147786673219203	0.044444445	0.11746031499999998	0.0	-1
7078	0.18518518518518517	0.01644918213563683	0.125	0.023459208308659406	0.15177304964539007	0.07122457565515122	0.077272725	0.131199825	0.0	-1
7079	0.0	0.0	0.0	0.0	0.01702127659574468	0.002663810852651623	0.416666665	0.5	0.0	-1
7080	0.0	0.0	0.041666666666666664	0.020042818749145902	0.05815602836879433	0.025242503275453094	0.0	0.029268295000000003	0.0	-1
7081	0.07407407407407407	0.004901059852968204	0.0	0.0	0.14893617021276598	0.04777356194218605	0.06102635000000001	0.101378445	0.0	-1
7082	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7083	0.037037037037037035	0.024811615511854436	0.0	0.0	0.01702127659574468	0.013718625891155857	0.0	0.09090909	0.6049940451481162	1
7084	0.18518518518518517	0.05348281565888623	0.0	0.0	0.13617021276595745	0.035318619775787374	0.0	0.036195284999999994	0.0	-1
7085	0.18518518518518517	0.09182135636831465	0.08333333333333333	0.022775930396756707	0.324822695035461	0.20537211221089277	0.035718665000000004	0.12152076	0.0	-1
7086	0.3333333333333333	0.059272192611652265	0.0	0.0	0.15035460992907804	0.06276221791372873	0.0	0.11325093	0.0	-1
7087	0.1111111111111111	0.016541077007902957	0.041666666666666664	0.03963011889035667	0.03687943262411348	0.011253635702821332	0.04	0.08	0.0	-1
7088	0.0	0.0	0.0	0.0	0.01702127659574468	0.01024988088955081	0.0	0.041666665	0.0	-1
7089	0.07407407407407407	0.014519389818048152	0.16666666666666666	0.39721222611943696	0.10921985815602837	0.09056077524093198	0.012048195	0.11188726000000002	0.027227207498098916	-1
7090	0.0	0.0	0.0	0.0	0.00425531914893617	0.0005906711021097077	0.333333335	0.6666666649999999	0.0	-1
7091	0.07407407407407407	0.021503400110273845	0.08333333333333333	0.05693982599189176	0.02269503546099291	0.011253635702821332	0.0	0.01111111	0.0	-1
7092	0.0	0.0	0.0	0.0	0.00851063829787234	0.0037293351937122718	0.0	0.333333335	0.0	-1
7093	0.0	0.0	0.0	0.0	0.009929078014184398	0.007076471439000615	0.0	0.142857145	0.0	-1
7094	0.14814814814814814	0.024811615511854436	0.0	0.0	0.03829787234042553	0.019333861957408827	0.0	0.07142857	0.0	-1
7095	0.037037037037037035	0.024076456533725418	0.0	0.0	0.0723404255319149	0.0357843646810352	0.061224490000000006	0.13877551	0.0	-1
7096	0.0	0.0	0.25	0.04426122473921559	0.11489361702127661	0.08030333573017782	0.092156865	0.11025161	0.0	-1
7097	0.0	0.0	0.0	0.0	0.009929078014184398	0.01688161173402176	0.0	0.0	0.16288027177772846	1
7098	0.0	0.0	0.0	0.0	0.04255319148936171	0.029672536541275902	0.033333335	0.1	0.0	-1
7099	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7100	0.5555555555555556	0.07004227164124242	0.08333333333333333	0.0027331116476108047	0.029787234042553193	0.006500856659101547	0.156565655	0.215993265	0.0	-1
7101	0.0	0.0	0.0	0.0	0.04964539007092199	0.012432661549777572	0.0	0.061111109999999996	0.010254743774254399	1
7102	0.25925925925925924	0.030423329046131226	0.041666666666666664	0.021409374572951303	0.5546099290780142	0.3480380763677871	0.007575760000000001	0.05070311	0.0035144667133375877	-1
7103	0.07407407407407407	0.011100900569748207	0.0	0.0	0.04113475177304965	0.014600617525836369	0.033333335	0.11666666499999999	0.0	-1
7104	0.2962962962962963	0.1222814433743797	0.3333333333333333	0.30373221577916454	0.059574468085106386	0.04222352534974066	0.028846155	0.08321006	0.027956391972514594	-1
7105	0.0	0.0	0.0	0.0	0.009929078014184398	0.0027217197842310057	0.0	0.166666665	0.0	-1
7106	0.0	0.0	0.0	0.0	0.0028368794326241137	0.005142313124249219	0.0	0.5	0.0	-1
7107	0.1111111111111111	0.019310175824297	0.0	0.0	0.02269503546099291	0.04770074512056945	0.0	0.13888889	0.07239123189199853	1
7108	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0009960336231653894	0.0	0.5	0.0	-1
7109	0.037037037037037035	0.008527844146296636	0.0	0.0	0.005673758865248227	0.00121377120590387	0.0	0.1	0.0	1
7110	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7111	0.07407407407407407	0.03528763095019298	0.0	0.0	0.08652482269503546	0.029198262252659316	0.0	0.01612903	0.36350808157095754	1
7112	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.009929078014184398	0.009671563692072586	0.0	0.13888889	0.0	-1
7113	0.0	0.0	0.0	0.0	0.014184397163120569	0.002849119433705649	0.0	0.1	0.0	-1
7114	0.1111111111111111	0.043619432714574524	0.0	0.0	0.024113475177304965	0.01607551940643675	0.018518520000000004	0.041666665	0.07588207075652212	1
7115	0.1111111111111111	0.04300680022054769	0.0	0.0	0.13900709219858157	0.0846313941239545	0.013403265	0.1483005	0.0	-1
7116	0.037037037037037035	0.0	0.041666666666666664	0.027558875780075615	0.06524822695035462	0.024065021674393495	0.10638298000000002	0.19503546	0.03622049667327372	1
7117	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7118	0.0	0.0	0.0	0.0	0.01843971631205674	0.0021889576137006815	0.07692307500000001	0.23076923	0.0	-1
7119	0.0	0.0	0.0	0.0	0.005673758865248227	0.00041694430737155837	0.0	0.375	0.0	-1
7120	0.14814814814814814	0.025362984745451202	0.041666666666666664	0.0	0.02695035460992908	0.013446453912732756	0.052631580000000004	0.245614035	0.06172356370686911	1
7121	0.1111111111111111	0.0396985848189671	0.0	0.0	0.03687943262411348	0.016921761925811348	0.05769231	0.07051282	0.0	-1
7122	0.0	0.0	0.0	0.0	0.009929078014184398	0.001772013306329123	0.035714285	0.33095238	0.0	-1
7123	0.037037037037037035	0.0796177173313729	0.0	0.0	0.04822695035460993	0.03390683761836039	0.030303029999999998	0.03787879	0.0	-1
7124	0.1111111111111111	0.0216871898548061	0.0	0.0	0.04113475177304965	0.012212028520460123	0.0	0.05665024499999999	0.0	-1
7125	0.37037037037037035	0.11244451497886418	0.041666666666666664	0.04097596932082175	0.14326241134751774	0.13986732127503557	0.00952381	0.09556079	0.14197323952436708	1
7126	0.0	0.0	0.0	0.0	0.00851063829787234	0.005906711021097077	0.0	0.041666665	0.0	-1
7127	0.4444444444444444	0.08978129020400662	0.0	0.0	0.15602836879432624	0.0928015949587401	0.05	0.152484335	0.030692216338997352	-1
7128	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.04539007092198582	0.015591979827748901	0.032258065	0.05028463	0.04715570919408384	1
7129	0.1111111111111111	0.0479139863995589	0.041666666666666664	0.009656994488224843	0.011347517730496455	0.007293050843107509	0.0	0.09090909	0.0	1
7130	0.2222222222222222	0.14969674692152177	0.16666666666666666	0.03074750603562155	0.019858156028368795	0.004526548152560565	0.0	0.152173915	0.0	-1
7131	0.1111111111111111	0.019481712920419038	0.0	0.0	0.08936170212765958	0.057011343139902665	0.0	0.028645834999999998	0.0	-1
7132	0.2222222222222222	0.026281933468112476	0.0	0.0	0.06666666666666667	0.03549122598637232	0.049645390000000005	0.09898683	0.07537759311307037	1
7133	0.0	0.0	0.0	0.0	0.024113475177304965	0.006707141143068265	0.08823529499999999	0.156862745	0.0	-1
7134	0.1111111111111111	0.017772468296269068	0.08333333333333333	0.16334897280553912	0.04964539007092199	0.015664752052539112	0.025641025	0.06837607	0.0	-1
7135	0.18518518518518517	0.05668075721374746	0.0	0.0	0.01702127659574468	0.006243410095039541	0.02222222	0.030555554999999998	0.0	-1
7136	0.0	0.0	0.0	0.0	0.00851063829787234	0.013990797869578958	0.0	0.2	0.0	-1
7137	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013666507852734412	0.0	0.5	0.0	-1
7138	0.0	0.0	0.0	0.0	0.024113475177304965	0.009051717518940156	0.0	0.125	0.0	-1
7139	0.5555555555555556	0.1165296597684249	0.125	0.05773698355577825	0.33758865248226955	0.23062175327176165	0.026	0.08477842	0.018122981036093715	1
7140	0.14814814814814814	0.023770140294063588	0.0	0.0	0.05390070921985816	0.03348680484235913	0.0	0.026315790000000002	0.14405356818319667	1
7141	0.07407407407407407	0.0306928873368866	0.08333333333333333	0.05716758529585933	0.015602836879432626	0.00495578202079155	0.03846154	0.016239314999999997	0.0	-1
7142	0.0	0.0	0.0	0.0	0.06666666666666667	0.02849972274755519	0.02173913	0.10362319	0.0	-1
7143	0.18518518518518517	0.01837897445322551	0.0	0.0	0.15035460992907804	0.0716959068033928	0.063063065	0.173423425	0.0	-1
7144	0.0	0.0	0.0	0.0	0.03687943262411348	0.046822845717826	0.03846154	0.153846155	0.0	-1
7145	0.18518518518518517	0.019665502664951293	0.0	0.0	0.08085106382978724	0.06659449920492404	0.016393445000000003	0.08360655500000001	0.0	-1
7146	0.25925925925925924	0.035655210439257484	0.125	0.047032296269302595	0.02269503546099291	0.03496541288763152	0.0	0.094666665	0.0	-1
7147	0.07407407407407407	0.0664951295717699	0.0	0.0	0.03687943262411348	0.023859869625063743	0.0	0.029761904999999998	0.0	-1
7148	0.1111111111111111	0.04842859768424922	0.0	0.0	0.07375886524822696	0.03942109154074856	0.016	0.09594754999999999	0.0	-1
7149	0.4444444444444444	0.05068921154199595	0.0	0.0	0.01843971631205674	0.003749410290765244	0.0	0.052631580000000004	0.0	-1
7150	0.0	0.0	0.0	0.0	0.011347517730496455	0.0016260827987490776	0.125	0.305555555	0.0	-1
7151	0.0	0.0	0.0	0.0	0.01702127659574468	0.026531942159675217	0.045454545	0.24242423999999999	0.0	-1
7152	0.0	0.0	0.0	0.0	0.021276595744680854	0.013753371250103487	0.0	0.07142857	0.25690661759489064	1
7153	0.0	0.0	0.0	0.0	0.005673758865248227	0.0012045057768511685	0.0	0.125	0.0	-1
7154	0.0	0.0	0.0	0.0	0.01702127659574468	0.007030144293737109	0.083333335	0.083333335	0.0	-1
7155	0.037037037037037035	0.0029406359125160814	0.041666666666666664	0.04600737940144855	0.01702127659574468	0.004771144449058592	0.07692307500000001	0.12179487	0.0	-1
7156	0.0	0.0	0.0	0.0	0.00851063829787234	0.013411708553785127	0.0	0.166666665	0.0	-1
7157	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7158	0.0	0.0	0.0	0.0	0.014184397163120569	0.00339964034402577	0.0	0.011363635	0.0	-1
7159	0.07407407407407407	0.02131961036574159	0.0	0.0	0.009929078014184398	0.00235805169391248	0.0	0.055555555000000006	0.0	-1
7160	0.037037037037037035	0.005146112846903143	0.0	0.0	0.007092198581560284	0.0021387698729213376	0.0	0.083333335	0.0	-1
7161	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7162	0.1111111111111111	0.0181584267597868	0.0	0.0	0.015602836879432626	0.006615516343628726	0.0	0.10714285500000001	0.0	-1
7163	0.0	0.0	0.08333333333333333	0.018220744317405363	0.01702127659574468	0.007095774415421624	0.142857145	0.392857145	0.0	-1
7164	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0010771061273765258	0.5	0.5	0.0	-1
7165	0.14814814814814814	0.014151810328983641	0.041666666666666664	0.14029973124402131	0.019858156028368795	0.013481199271680388	0.0	0.109375	0.0	-1
7166	0.07407407407407407	0.005954787722845065	0.0	0.0	0.005673758865248227	0.0014037125014842466	0.125	0.375	0.0	1
7167	0.1111111111111111	0.028119830913435027	0.0	0.0	0.07801418439716312	0.06593036802878575	0.05172414	0.14481246	0.0	-1
7168	0.1111111111111111	0.007106536787355264	0.0	0.0	0.03971631205673759	0.01646717681291319	0.032258065	0.06451613	0.0	-1
7169	0.037037037037037035	0.0	0.0	0.0	0.009929078014184398	0.0008570521873748699	0.416666665	0.541666665	0.0	-1
7170	0.0	0.0	0.0	0.0	0.04113475177304965	0.020267023026618935	0.022988505	0.22183908	0.0	-1
7171	0.0	0.0	0.0	0.0	0.12765957446808512	0.061062394622740795	0.11666666499999999	0.22888888999999998	0.0	-1
7172	0.0	0.0	0.0	0.0	0.00851063829787234	0.0016677772294862335	0.0	0.25	0.0	-1
7173	0.0	0.0	0.0	0.0	0.01702127659574468	0.00993717265902214	0.0	0.083333335	0.0	-1
7174	0.0	0.0	0.0	0.0	0.007092198581560284	0.0016851499089600484	0.0	0.2	0.0	-1
7175	0.0	0.0	0.0	0.0	0.007092198581560284	0.0014824686484322075	0.0	0.5	0.0	-1
7176	0.037037037037037035	0.03197941554861238	0.125	0.018220744317405363	0.024113475177304965	0.01264731065693727	0.0	0.023809525	0.0	-1
7177	0.25925925925925924	0.019757397537217423	0.20833333333333331	0.0906482029790917	0.10921985815602837	0.05083223786273952	0.0	0.051706825	0.12198187183777581	1
7178	0.0	0.0	0.0	0.0	0.00851063829787234	0.003914643774766298	0.0	0.083333335	0.0	-1
7179	0.0	0.0	0.0	0.0	0.011347517730496455	0.002686974425283376	0.125	0.5	0.0	-1
7180	0.07407407407407407	0.014997243153832013	0.0	0.0	0.06382978723404256	0.038639740109273665	0.02222222	0.12053872	0.13150462011516476	-1
7181	0.0	0.0	0.0	0.0	0.005673758865248227	0.0029881008694961683	0.0	0.0625	0.0	-1
7182	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7183	0.14814814814814814	0.017092446241499724	0.0	0.0	0.04822695035460993	0.017662224131711847	0.0	0.06756757	0.0	-1
7184	0.2222222222222222	0.17460025730564233	0.0	0.0	0.04680851063829788	0.06394806103174623	0.19298245500000002	0.281410255	0.0	-1
7185	0.2222222222222222	0.026480426392207317	0.08333333333333333	0.0941101443993987	0.03404255319148936	0.016433010543281355	0.035714285	0.083333335	0.04342455456562161	1
7186	0.0	0.0	0.0	0.0	0.02695035460992908	0.014245597168528244	0.0	0.131578945	0.0	-1
7187	0.0	0.0	0.0	0.0	0.021276595744680854	0.00492920825603709	0.095238095	0.214285715	0.0	-1
7188	0.0	0.0	0.0	0.0	0.021276595744680854	0.010883825756474137	0.0	0.07142857	0.0	-1
7189	0.0	0.0	0.0	0.0	0.015602836879432626	0.015306488795062542	0.0	0.0	0.09353195193716567	1
7190	0.1111111111111111	0.02938185382466458	0.0	0.0	0.024113475177304965	0.008080612312587119	0.0	0.118421055	0.0	-1
7191	0.2222222222222222	0.050358390001837894	0.0	0.0	0.06950354609929078	0.0249473432116245	0.0	0.07515432	0.0	-1
7192	0.07407407407407407	0.16632971880169087	0.0	0.0	0.025531914893617023	0.017656157480854445	0.0	0.011764705	0.0	-1
7193	0.0	0.0	0.041666666666666664	0.019313988976449686	0.08652482269503546	0.026424926454116517	0.0	0.014166665	0.0	-1
7194	0.2222222222222222	0.03841205660724131	0.0	0.0	0.015602836879432626	0.027952641273368224	0.0	0.066666665	0.0	-1
7195	0.0	0.0	0.0	0.0	0.02269503546099291	0.02005000240972962	0.0	0.010416664999999999	0.25922337204794377	1
7196	0.14814814814814814	0.09968755743429515	0.0	0.0	0.005673758865248227	0.003349452602551519	0.0	0.07142857	0.0	-1
7197	0.1111111111111111	0.03558169454144458	0.0	0.0	0.04113475177304965	0.04729136758797879	0.130376345	0.23662314500000003	0.0	-1
7198	0.0	0.0	0.0	0.0	0.015602836879432626	0.022607646888591165	0.0	0.166666665	0.0	-1
7199	0.14814814814814814	0.04986828402867119	0.0	0.0	0.03971631205673759	0.014264514086949629	0.037037034999999996	0.080246915	0.0	-1
7200	0.07407407407407407	0.025951111927954417	0.0	0.0	0.03262411347517731	0.051988708481972026	0.0	0.045454545	0.0	-1
7201	0.25925925925925924	0.031121730075353793	0.08333333333333333	0.027331116476108048	0.15602836879432624	0.12376411695189796	0.04385965	0.14821514	0.0	-1
7202	0.0	0.0	0.0	0.0	0.03687943262411348	0.03191406844628816	0.0	0.04	0.2556425522753584	1
7203	0.18518518518518517	0.036151442749494576	0.0	0.0	0.39574468085106385	0.21971516274525305	0.015569120000000002	0.09280946999999999	0.0018016781078634683	-1
7204	0.0	0.0	0.0	0.0	0.03120567375886525	0.032199296248135126	0.0	0.023809525	0.0	-1
7205	0.0	0.0	0.0	0.0	0.012765957446808512	0.0019109947421196425	0.0	0.166666665	0.0	-1
7206	0.0	0.0	0.0	0.0	0.02695035460992908	0.027689155634682033	0.02105263	0.18045113000000002	0.0	-1
7207	0.037037037037037035	0.014886969307112662	0.08333333333333333	0.6445588302282148	0.07943262411347518	0.03633553820879973	0.034482759999999994	0.1091954	0.0778655442971025	-1
7208	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7209	0.0	0.0	0.0	0.0	0.021276595744680854	0.019160135162670677	0.066666665	0.233333335	0.0	-1
7210	0.0	0.0	0.0	0.0	0.028368794326241138	0.011138369355061496	0.00877193	0.02894737	0.0	-1
7211	0.0	0.0	0.0	0.0	0.04397163120567376	0.0265216472256369	0.033333335	0.041666665	0.2129621870488509	1
7212	0.0	0.0	0.0	0.0	0.014184397163120569	0.007840869335848473	0.0	0.1	0.08951145803039363	1
7213	0.0	0.0	0.0	0.0	0.03262411347517731	0.01705379428981234	0.022727275	0.06818182	0.38882320229560857	1
7214	0.4444444444444444	0.029855622944311707	0.0	0.0	0.2567375886524823	0.09449650013682329	0.06910995	0.11886503500000001	0.0	-1
7215	0.07407407407407407	0.03859584635177357	0.0	0.0	0.02695035460992908	0.01117642379482094	0.0	0.041666665	0.0	-1
7216	0.037037037037037035	0.004778533357838633	0.0	0.0	0.014184397163120569	0.009076645935752508	0.09027778	0.234920635	0.0	-1
7217	0.037037037037037035	0.006322367211909575	0.0	0.0	0.015602836879432626	0.00914497847501618	0.0	0.136363635	0.0	-1
7218	0.037037037037037035	0.02095203087667708	0.125	0.02710335717214048	0.021276595744680854	0.01281331626157029	0.0	0.055555555000000006	0.0	-1
7219	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	0.5	0.75	0.0	-1
7220	0.0	0.0	0.0	0.0	0.021276595744680854	0.02279295546964519	0.07692307500000001	0.03846154	0.0	-1
7221	0.1111111111111111	0.010338173129939348	0.0	0.0	0.07092198581560284	0.023904999978020085	0.04	0.070666665	0.0	-1
7222	0.0	0.0	0.0	0.0	0.015602836879432626	0.008269395429535907	0.09090909	0.18181818	0.0	-1
7223	0.0	0.0	0.0	0.0	0.015602836879432626	0.012519911007462628	0.0	0.1	0.0	-1
7224	0.37037037037037035	0.08689885436500643	0.125	0.053751195736345826	0.4439716312056738	0.17206322364283586	0.012546334999999999	0.067081315	0.019284698329244038	-1
7225	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.0	0.5	0.0	-1
7226	0.037037037037037035	0.0	0.08333333333333333	0.0050107046872864755	0.07092198581560284	0.04168670955399978	0.28205128	0.415064105	0.0	-1
7227	0.4074074074074074	0.09756784903510383	0.08333333333333333	0.01626201430328429	0.22411347517730498	0.048881047118232684	0.01807229	0.04881249	0.0	-1
7228	0.037037037037037035	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7229	0.2962962962962963	0.26916008086748755	0.0	0.0	0.04822695035460993	0.03117251573876623	0.025641025	0.06670975999999999	0.033928759155175035	-1
7230	0.0	0.0	0.0	0.0	0.021276595744680854	0.016107948408121204	0.07142857	0.142857145	0.0	-1
7231	0.037037037037037035	0.01010843594927403	0.041666666666666664	0.17127499658361042	0.15460992907801419	0.06776914574683852	0.027522934999999995	0.078367	0.0	-1
7232	0.0	0.0	0.0	0.0	0.04397163120567376	0.03128240483918275	0.032258065	0.08064516	0.0	-1
7233	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7234	0.18518518518518517	0.06598051828707957	0.041666666666666664	0.019815059445178335	0.01702127659574468	0.011182214687978878	0.0	0.03846154	0.0	-1
7235	0.14814814814814814	0.00937327697114501	0.0	0.0	0.03971631205673759	0.017963350575924637	0.032258065	0.139578165	0.06670301189738995	-1
7236	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7237	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00135738535622074	0.0	0.25	0.0	-1
7238	0.0	0.0	0.0	0.0	0.015602836879432626	0.014625479759688996	0.272727275	0.24242423999999999	0.0	-1
7239	0.14814814814814814	0.022085400966734055	0.0	0.0	0.03404255319148936	0.027898592944948657	0.03846154	0.13461538500000003	0.12889079409978318	-1
7240	0.18518518518518517	0.025853090729645284	0.0	0.0	0.04113475177304965	0.02430585848135896	0.12797619	0.271205355	0.0	-1
7241	0.07407407407407407	0.02925932732953501	0.125	0.15126861932309932	0.04822695035460993	0.023418757997967582	0.094594595	0.216216215	0.014175987361435462	1
7242	0.14814814814814814	0.0408625865465907	0.08333333333333333	0.011729604154329703	0.02269503546099291	0.009541944200992851	0.04761905	0.04761905	0.0	-1
7243	0.2222222222222222	0.009924646204741774	0.041666666666666664	0.0	0.2	0.15013430994544358	0.0	0.09992142500000001	0.003475856644438363	-1
7244	0.0	0.0	0.0	0.0	0.02695035460992908	0.015903722908645793	0.0	0.052631580000000004	0.0	-1
7245	0.0	0.0	0.0	0.0	0.00425531914893617	0.0031270823052866876	0.0	0.333333335	0.0	-1
7246	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
7247	0.0	0.0	0.0	0.0	0.03687943262411348	0.012900179658939364	0.05128205	0.11217948500000002	0.0	-1
7248	0.0	0.0	0.0	0.0	0.015602836879432626	0.004764746890351642	0.0	0.11111111000000001	0.052108221545349956	1
7249	0.07407407407407407	0.19500091894872265	0.08333333333333333	0.004099667471416207	0.012765957446808512	0.010475725722710404	0.133333335	0.26666666499999997	0.0	-1
7250	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0014708868621163308	0.0	0.5	0.0	-1
7251	0.18518518518518517	0.03197941554861238	0.0	0.0	0.12198581560283689	0.06886549445625312	0.01111111	0.07870370500000001	0.0	-1
7252	0.0	0.0	0.0	0.0	0.07092198581560284	0.023139356170509297	0.038	0.129666665	0.0	-1
7253	0.18518518518518517	0.11394964160999815	0.041666666666666664	0.03325285837926479	0.02269503546099291	0.009645311643862049	0.0	0.055555555000000006	0.0	-1
7254	0.2962962962962963	0.18341516831464802	0.25	0.1972851090967066	0.14042553191489363	0.04933817128298131	0.009345795	0.03402659	0.35686653704418686	-1
7255	0.037037037037037035	0.0	0.0	0.0	0.03971631205673759	0.050857498850545926	0.0	0.10714285500000001	0.02319547479780201	1
7256	0.07407407407407407	0.006616430803161183	0.0	0.0	0.021276595744680854	0.01751938209971058	0.0625	0.3125	0.08083521539890398	1
7257	0.1111111111111111	0.007719169270354714	0.0	0.0	0.024113475177304965	0.005951879987728995	0.0	0.1	0.0	1
7258	0.037037037037037035	0.03553268394412792	0.0	0.0	0.03262411347517731	0.037197802200016734	0.15909091	0.25151515	0.1495514942317109	1
7259	0.8888888888888888	0.07209652335967652	0.041666666666666664	0.012754521022183756	0.16028368794326242	0.20150934740331483	0.09654234499999999	0.23738647000000002	0.007224198058860249	-1
7260	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0002779628715810389	0.0	0.5	0.0	-1
7261	0.037037037037037035	0.022973718066531885	0.125	0.08928164715528629	0.05106382978723405	0.013554821328572383	0.0	0.00636574	0.0	-1
7262	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7263	0.18518518518518517	0.12549163756662376	0.0	0.0	0.028368794326241138	0.014956939453556098	0.052631580000000004	0.07894736999999999	0.0	-1
7264	0.037037037037037035	0.005513692335967653	0.0	0.0	0.028368794326241138	0.00563839963888472	0.0	0.023809525	0.0	-1
7265	0.0	0.0	0.0	0.0	0.014184397163120569	0.0034031148799205323	0.3	0.42500000000000004	0.0	-1
7266	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7267	0.0	0.0	0.0	0.0	0.03262411347517731	0.004137014072031129	0.43478260999999996	0.46376811500000004	0.0	-1
7268	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7269	0.1111111111111111	0.02315750781106414	0.0	0.0	0.014184397163120569	0.003304669696235581	0.0	0.07692307500000001	0.0	-1
7270	0.18518518518518517	0.021870979599338355	0.0	0.0	0.1645390070921986	0.07790331384319601	0.00210084	0.070241735	0.0	-1
7271	0.0	0.0	0.0	0.0	0.04964539007092199	0.06937090155935684	0.0	0.09848485000000001	0.0	-1
7272	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0010979533427451036	0.0	0.333333335	0.07422551936512907	1
7273	0.0	0.0	0.0	0.0	0.007092198581560284	0.0030575915873914277	0.0	0.2	0.0	-1
7274	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7275	0.0	0.0	0.0	0.0	0.03404255319148936	0.04082000587030715	0.041666665	0.083333335	0.0	-1
7276	0.037037037037037035	0.023708877044660907	0.0	0.0	0.05106382978723405	0.017748315410765315	0.0	0.009259260000000002	0.0	-1
7277	0.07407407407407407	0.01874655394229002	0.0	0.0	0.03546099290780142	0.01618747667338477	0.0	0.043636365	0.0	-1
7278	0.1111111111111111	0.010959438162102554	0.0	0.0	0.2680851063829787	0.16655877963243865	0.0069808050000000005	0.07302058	0.10861277142821373	1
7279	0.2962962962962963	0.044538381437235805	0.0	0.0	0.09929078014184398	0.022272918221638266	0.026315790000000002	0.06544596	0.0726422483413615	1
7280	0.07407407407407407	0.01629602401396802	0.0	0.0	0.02695035460992908	0.01883430090687856	0.0	0.05	0.055293269289351084	1
7281	0.14814814814814814	0.021062304723396433	0.0	0.0	0.03546099290780142	0.01132042400545379	0.10714285500000001	0.33758503500000003	0.0	-1
7282	0.4074074074074074	0.47973340819702254	0.16666666666666666	0.28675547109734434	0.03829787234042553	0.026904003709518298	0.04901961	0.11269123	0.035285188623265955	1
7283	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.0	0.5	0.0	-1
7284	0.0	0.0	0.0	0.0	0.01702127659574468	0.01463358701011011	0.272727275	0.36363636499999996	0.2102344148160195	-1
7285	0.07407407407407407	0.05285793052747657	0.041666666666666664	0.0	0.00851063829787234	0.002102094216331607	0.11111111000000001	0.27777778	0.0	-1
7286	0.0	0.0	0.0	0.0	0.005673758865248227	0.008987466181120257	0.25	0.375	0.0	-1
7287	0.2962962962962963	0.16190462727439806	0.041666666666666664	0.0	0.12624113475177307	0.07497737216605786	0.062724015	0.13763498999999998	0.02025910314977312	-1
7288	0.0	0.0	0.0	0.0	0.009929078014184398	0.003231318382129577	0.0	0.142857145	0.0	-1
7289	0.1111111111111111	0.03161183605954788	0.0	0.0	0.03687943262411348	0.027742238829684324	0.0	0.035714285	0.0	-1
7290	0.0	0.0	0.0	0.0	0.03687943262411348	0.010500819592289351	0.07692307500000001	0.173076925	0.0	-1
7291	0.0	0.0	0.0	0.0	0.0028368794326241137	0.003752498766344025	0.0	0.25	0.0	-1
7292	0.0	0.0	0.0	0.0	0.03971631205673759	0.0103541169663937	0.0	0.166666665	0.0	-1
7293	0.0	0.0	0.0	0.0	0.024113475177304965	0.013695462318524105	0.205882355	0.392156865	0.0	-1
7294	0.1111111111111111	0.01514427494945782	0.041666666666666664	0.045460757071926386	0.0028368794326241137	0.00023163572631753243	0.0	0.166666665	0.0	-1
7295	0.0	0.0	0.0	0.0	0.028368794326241138	0.014037125014842465	0.0	0.055555555000000006	0.0	-1
7296	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
7297	0.18518518518518517	0.07369968755743429	0.0	0.0	0.06950354609929078	0.019397561782146147	0.0	0.041666665	0.07784845947271535	1
7298	0.0	0.0	0.0	0.0	0.04397163120567376	0.011433076179580766	0.0	0.032258065	0.0	-1
7299	0.037037037037037035	0.027629724929240946	0.0	0.0	0.028368794326241138	0.027180544129267587	0.0	0.01	0.0592083578290741	1
7300	0.0	0.0	0.0	0.0	0.03404255319148936	0.026945411931152016	0.305555555	0.416666665	0.07543008278464516	1
7301	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.0014184397163120568	9.265429052701297e-05	0.0	0.083333335	0.0	-1
7302	0.37037037037037035	0.275960301415181	0.125	0.036441488634810726	0.06950354609929078	0.025203125201979114	0.056603775	0.10534591000000001	0.0	-1
7303	0.25925925925925924	0.09809777614409115	0.0	0.0	0.04539007092198582	0.04846977573194366	0.052631580000000004	0.131578945	0.06514648310585712	-1
7304	0.18518518518518517	0.119585860430068	0.16666666666666666	0.042818749145902606	0.055319148936170216	0.03714278871501632	0.025	0.0578125	0.0	-1
7305	0.0	0.0	0.0	0.0	0.05390070921985816	0.028999221124406987	0.0	0.056511055000000004	0.0	-1
7306	0.037037037037037035	0.01010843594927403	0.0	0.0	0.052482269503546106	0.03876641476208851	0.009259260000000002	0.20081018500000003	0.0	-1
7307	0.18518518518518517	0.05807755927219261	0.0	0.0	0.07943262411347518	0.05144331748531572	0.016949155	0.03163842	0.028322305038607852	-1
7308	0.0	0.0	0.0	0.0	0.01843971631205674	0.003972552706345681	0.09615384499999999	0.403846155	0.0	-1
7309	0.1111111111111111	0.023635361146848003	0.0	0.0	0.03546099290780142	0.05094874127499389	0.0	0.21153846	0.008789345314984428	-1
7310	0.0	0.0	0.0	0.0	0.09361702127659575	0.02788470582723018	0.0078125	0.020833334999999998	0.0	-1
7311	0.1111111111111111	0.04183054585554126	0.0	0.0	0.021276595744680854	0.0077861646977110295	0.0	0.058823530000000006	0.0	-1
7312	0.037037037037037035	0.015070759051644917	0.0	0.0	0.00851063829787234	0.0015867047252750971	0.0	0.166666665	0.0	-1
7313	0.07407407407407407	0.03161183605954788	0.0	0.0	0.05106382978723405	0.039850996422933334	0.0	0.0497543	0.0	-1
7314	0.037037037037037035	0.08446976658702444	0.0	0.0	0.05815602836879433	0.02510274972829604	0.0	0.033333335	0.0	-1
7315	0.2962962962962963	0.08210806836978496	0.0	0.0	0.052482269503546106	0.0730231627216021	0.0	0.059829059999999996	0.03662614832655788	1
7316	0.5555555555555556	0.14878392453593087	0.16666666666666666	0.10955222520839976	0.17021276595744683	0.09666462443329897	0.03358209	0.13963987	0.025623982973844845	-1
7317	0.14814814814814814	0.04829994486307664	0.0	0.0	0.005673758865248227	0.004618816382771597	0.0	0.125	0.0	-1
7318	0.0	0.0	0.0	0.0	0.05815602836879433	0.02470022750135289	0.06097561	0.216463415	0.0	-1
7319	0.0	0.0	0.0	0.0	0.005673758865248227	0.0016330318705386035	0.25	0.5	0.0	-1
7320	0.0	0.0	0.0	0.0	0.007092198581560284	0.0008802157600066232	0.6	0.8	0.0	-1
7321	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001343487212641688	0.0	0.5	0.0	-1
7322	0.14814814814814814	0.034638240518287074	0.08333333333333333	0.032797339771329655	0.20567375886524825	0.06799100343424101	0.00680272	0.028541735	0.0007410720007261181	-1
7323	0.0	0.0	0.0	0.0	0.005673758865248227	0.0031425246878133083	0.25	0.125	0.0	-1
7324	0.0	0.0	0.0	0.0	0.028368794326241138	0.011574065125771488	0.05	0.15	0.0	-1
7325	0.037037037037037035	0.04755008270538504	0.0	0.0	0.00851063829787234	0.007907117153575286	0.0	0.3125	0.031168034476812784	-1
7326	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7327	0.0	0.0	0.0	0.0	0.03546099290780142	0.035035455130191136	0.0	0.12	0.0	-1
7328	0.0	0.0	0.0	0.0	0.012765957446808512	0.0034359299396046123	0.2	0.29	0.0	-1
7329	0.1111111111111111	0.007719169270354714	0.0	0.0	0.02695035460992908	0.01737750521734109	0.0	0.095238095	0.1672911853801234	1
7330	0.0	0.0	0.0	0.0	0.02269503546099291	0.016886244448548113	0.0625	0.203125	0.0	-1
7331	0.1111111111111111	0.021172578570115785	0.0	0.0	0.02695035460992908	0.008904147512220092	0.045454545	0.101479915	0.0	-1
7332	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7333	0.0	0.0	0.0	0.0	0.014184397163120569	0.00634102800794245	0.1	0.26666666499999997	0.0	1
7334	0.0	0.0	0.08333333333333333	0.38368332346376344	0.03687943262411348	0.04428205917057818	0.07692307500000001	0.183333335	0.02216593740402153	1
7335	0.0	0.0	0.0	0.0	0.007092198581560284	0.0027506742500206975	0.2	0.4	0.0	-1
7336	0.25925925925925924	0.033541628377136555	0.041666666666666664	0.0	0.1347517730496454	0.06719269846813906	0.019801979999999997	0.11633663500000001	0.012399469655087623	1
7337	0.037037037037037035	0.01580591802977394	0.0	0.0	0.05106382978723405	0.054723940342517034	0.0	0.08095238000000002	0.0	-1
7338	0.14814814814814814	0.6102922256938063	0.0	0.0	0.0028368794326241137	0.0010585752692711232	0.0	0.083333335	0.31492747946943994	1
7339	0.1111111111111111	0.005048091648594009	0.041666666666666664	0.0009110372158702682	0.03829787234042553	0.009443402501649815	0.033333335	0.05777778000000001	0.0	1
7340	0.07407407407407407	0.022973718066531885	0.0	0.0	0.024113475177304965	0.012701358992305907	0.0	0.156862745	0.0	-1
7341	0.14814814814814814	0.07382221404153648	0.0	0.0	0.025531914893617023	0.008833042362803117	0.0	0.045454545	0.0	-1
7342	0.5185185185185185	0.7855588108803527	0.0	0.0	0.07517730496453902	0.0978292605361742	0.04385965	0.08563177	0.02456478497907753	-1
7343	0.037037037037037035	0.010365741591619187	0.0	0.0	0.0014184397163120568	0.0	0.0	0.25	0.0	1
7344	0.0	0.0	0.0	0.0	0.12765957446808512	0.0720777028909615	0.0	0.06624835999999999	0.0	-1
7345	0.0	0.0	0.0	0.0	0.01843971631205674	0.009728700505336361	0.0	0.153846155	0.0	-1
7346	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7347	0.0	0.0	0.0	0.0	0.03971631205673759	0.021135250884972513	0.0	0.134199135	0.0	-1
7348	0.18518518518518517	0.03503951479507443	0.0	0.0	0.021276595744680854	0.01722597684791928	0.05	0.15	0.053703834159727334	1
7349	0.18518518518518517	0.047601543833854065	0.0	0.0	0.01843971631205674	0.034915225139208195	0.083333335	0.140625	0.0	-1
7350	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7351	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0013898143579051945	0.0	0.25	0.0	-1
7352	0.0	0.0	0.0	0.0	0.04964539007092199	0.01689300049133783	0.0	0.046938774999999995	0.0	-1
7353	0.0	0.0	0.0	0.0	0.01702127659574468	0.012844201024307172	0.0	0.09090909	0.13717641875707282	1
7354	0.25925925925925924	0.07121852600624885	0.0	0.0	0.08510638297872342	0.030493337320537772	0.015625	0.071969695	0.0	-1
7355	0.1111111111111111	0.015622128285241682	0.0	0.0	0.07659574468085106	0.13834250725314812	0.01754386	0.052631580000000004	0.19443501076302863	1
7356	0.0	0.0	0.0	0.0	0.055319148936170216	0.014118197519053601	0.0	0.025641025	0.0	-1
7357	0.0	0.0	0.0	0.0	0.007092198581560284	0.0017951768789608762	0.5	0.4	0.0	-1
7358	0.0	0.0	0.0	0.0	0.03829787234042553	0.04028724369977683	0.11111111000000001	0.197530865	0.0	-1
7359	0.0	0.0	0.0	0.0	0.005673758865248227	0.0021032523949631944	0.0	0.125	0.0	-1
7360	0.037037037037037035	0.014151810328983641	0.0	0.0	0.00851063829787234	0.004580596487929203	0.0	0.2	0.0	-1
7361	0.3333333333333333	0.024076456533725418	0.0	0.0	0.1021276595744681	0.028811055942085294	0.0033783800000000003	0.036486485	0.0	-1
7362	0.25925925925925924	0.04355816945414446	0.0	0.0	0.03971631205673759	0.019207427455249598	0.0	0.07575757500000001	0.04918835549008346	-1
7363	0.0	0.0	0.0	0.0	0.011347517730496455	0.008999047967436134	0.0	0.07142857	0.0	-1
7364	0.0	0.0	0.0	0.0	0.005673758865248227	0.0019689036736990255	0.0	0.375	0.0	-1
7365	0.0	0.0	0.0	0.0	0.007092198581560284	0.008593685446380452	0.0	0.1	0.0	-1
7366	0.07407407407407407	0.007351589781290203	0.0	0.0	0.03404255319148936	0.0056055845768842845	0.09090909	0.227272725	0.0	-1
7367	0.0	0.0	0.041666666666666664	0.012754521022183756	0.02695035460992908	0.025949378307986624	0.10526316000000001	0.26315789500000003	0.031474743682708466	1
7368	0.5185185185185185	0.10016541077007902	0.08333333333333333	0.023800847264610757	0.07801418439716312	0.026112024529793502	0.015625	0.07249581999999999	0.0	-1
7369	0.48148148148148145	0.08290337673221834	0.3333333333333333	0.16770134464537875	0.1574468085106383	0.08974125985464258	0.03247059	0.10865698500000001	0.01726374726831075	-1
7370	0.07407407407407407	0.007811064142620841	0.0	0.0	0.04680851063829788	0.022437265942203664	0.095959595	0.11740128500000001	0.0	-1
7371	0.0	0.0	0.0	0.0	0.00851063829787234	0.026259770181252116	0.14102564	0.19281046	0.0	-1
7372	0.0	0.0	0.0	0.0	0.007092198581560284	0.0018994129558037658	0.2	0.6	0.0	-1
7373	0.037037037037037035	0.017827605219628742	0.0	0.0	0.04964539007092199	0.01547558287527434	0.039215685	0.095588235	0.10215232219213179	1
7374	0.14814814814814814	0.04366844330086381	0.0	0.0	0.015602836879432626	0.018658257754877235	0.0	0.166666665	0.0	-1
7375	0.07407407407407407	0.01257121852600625	0.0	0.0	0.025531914893617023	0.03631693014650674	0.0	0.089473685	0.0	-1
7376	0.0	0.0	0.0	0.0	0.009929078014184398	0.0023094081913857985	0.0	0.07142857	0.0	-1
7377	0.37037037037037035	0.06754273111560374	0.041666666666666664	0.006832779119027012	0.09929078014184398	0.06625939951313015	0.049382715	0.12654321000000002	0.023464260056626756	-1
7378	0.037037037037037035	0.05256386693622495	0.16666666666666666	0.021864893180886438	0.02269503546099291	0.007730842365847645	0.0	0.016666665	0.0	-1
7379	0.07407407407407407	0.005513692335967653	0.0	0.0	0.009929078014184398	0.0011697604179035388	0.0	0.142857145	0.0	-1
7380	0.07407407407407407	0.010139067572137473	0.0	0.0	0.03120567375886525	0.009733333219862712	0.04347826	0.07580825000000001	0.0	-1
7381	0.5185185185185185	0.0840832710898732	0.25	0.05538347073292943	0.4765957446808511	0.28182410571657385	0.0	0.06071813000000001	0.00018534070232647604	1
7382	0.0	0.0	0.0	0.0	0.007092198581560284	0.006490433051417258	0.0	0.166666665	0.05391932582174566	1
7383	0.0	0.0	0.041666666666666664	0.0013665558238054024	0.0723404255319149	0.12526371070753967	0.009615385	0.10060287	0.02154314451212835	-1
7384	0.18518518518518517	0.013551430498070206	0.0	0.0	0.17446808510638298	0.0900327145807387	0.01045296	0.07781649	0.0	-1
7385	0.25925925925925924	0.09866446120198492	0.0	0.0	0.05815602836879433	0.02605612376414343	0.0	0.059523809999999996	0.0	1
7386	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7387	0.037037037037037035	0.008454328248483734	0.0	0.0	0.02269503546099291	0.0065263365889964755	0.0	0.07142857	0.0	-1
7388	0.1111111111111111	0.013232861606322366	0.0	0.0	0.00425531914893617	0.0006833253926367206	0.0	0.2	0.0	-1
7389	0.14814814814814814	0.028524168351405987	0.0	0.0	0.055319148936170216	0.03421618161792717	0.190789475	0.36988304	0.0021431614703231266	-1
7390	0.2962962962962963	0.03749310788458004	0.0	0.0	0.012765957446808512	0.008663176164275713	0.07692307500000001	0.17948718	0.0	-1
7391	0.0	0.0	0.0	0.0	0.007092198581560284	0.030251625857069735	0.3	0.6	0.0	-1
7392	0.0	0.0	0.041666666666666664	0.6427367557964743	0.0014184397163120568	0.03268380098340382	0.0	0.5	0.0	-1
7393	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7394	0.14814814814814814	0.06518409604852049	0.041666666666666664	0.031704095112285335	0.014184397163120569	0.009326040401859836	0.0	0.02777778	0.0	-1
7395	0.0	0.0	0.0	0.0	0.10780141843971631	0.0661269810818641	0.029333335	0.09777778000000001	0.0	-1
7396	0.2962962962962963	0.04252894688476383	0.0	0.0	0.03404255319148936	0.050021735098271125	0.0	0.11428571499999998	0.0	-1
7397	0.0	0.0	0.0	0.0	0.009929078014184398	0.005547675645304902	0.0	0.083333335	0.0	-1
7398	0.0	0.0	0.0	0.0	0.00851063829787234	0.004603760060560957	0.083333335	0.11666666499999999	0.0	-1
7399	0.1111111111111111	0.013324756478588494	0.041666666666666664	0.004555186079351341	0.04964539007092199	0.048873263115467656	0.094594595	0.135954135	0.06598368668631908	-1
7400	0.07407407407407407	0.06190038595846351	0.0	0.0	0.014184397163120569	0.004818023107404674	0.0	0.041666665	0.0	-1
7401	0.037037037037037035	0.025546774489983458	0.0	0.0	0.02269503546099291	0.020750148968757584	0.0	0.02222222	0.08884841018391734	1
7402	0.37037037037037035	0.05689824175702995	0.08333333333333333	0.003188630255545939	0.06950354609929078	0.03972248455135521	0.06855501	0.27563629	0.004027356404895701	-1
7403	0.0	0.0	0.08333333333333333	0.0022775930396756704	0.007092198581560284	0.002835221290126597	0.142857145	0.214285715	0.0	-1
7404	0.0	0.0	0.0	0.0	0.012765957446808512	0.030830715172863565	0.11111111000000001	0.22222222000000003	0.0	-1
7405	0.18518518518518517	0.013140966734056238	0.0	0.0	0.03120567375886525	0.015739647603276327	0.0	0.073333335	0.027844913221802346	-1
7406	0.07407407407407407	0.04613122587759603	0.0	0.0	0.00851063829787234	0.0037698714458178403	0.0	0.125	0.0	-1
7407	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7408	0.0	0.0	0.0	0.0	0.005673758865248227	0.000579089315793831	0.25	0.5	0.0	-1
7409	0.0	0.0	0.0	0.0	0.028368794326241138	0.02469622902860877	0.025	0.032142855	0.0	-1
7410	0.0	0.0	0.0	0.0	0.005673758865248227	0.0018994129558037658	0.0	0.25	0.0	-1
7411	0.037037037037037035	0.0033082154015805915	0.0	0.0	0.04539007092198582	0.012431503371145985	0.0	0.0029325500000000003	0.0	-1
7412	0.0	0.0	0.0	0.0	0.03262411347517731	0.008419958651642303	0.0	0.06521739	0.0	-1
7413	0.037037037037037035	0.009924646204741774	0.0	0.0	0.024113475177304965	0.03991083564451083	0.0	0.019607845000000002	0.0	-1
7414	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0016330318705386035	0.0	0.25	0.0	-1
7415	0.0	0.0	0.0	0.0	0.03404255319148936	0.018672734987772083	0.0	0.083333335	0.0	-1
7416	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00016214500842227269	0.0	0.5	0.0	-1
7417	0.037037037037037035	0.019481712920419038	0.0	0.0	0.01843971631205674	0.009659209787441102	0.0	0.09090909	0.2012031377653107	1
7418	0.037037037037037035	0.01580591802977394	0.041666666666666664	0.0	0.00425531914893617	0.0015056322210639608	0.0	0.2	0.0	-1
7419	0.07407407407407407	0.055872082337805544	0.0	0.0	0.01843971631205674	0.005595933087515602	0.066666665	0.066666665	0.0	-1
7420	0.0	0.0	0.0	0.0	0.005673758865248227	0.003184991236866071	0.0	0.333333335	0.0	-1
7421	0.0	0.0	0.0	0.0	0.015602836879432626	0.0	1.0	1.0	0.0	-1
7422	0.0	0.0	0.0	0.0	0.015602836879432626	0.0037988259116075317	0.18181818	0.272727275	0.0	-1
7423	0.037037037037037035	0.0	0.0	0.0	0.0028368794326241137	0.0015403775800115905	0.0	0.5	0.0	-1
7424	0.14814814814814814	0.009557066715677265	0.0	0.0	0.03120567375886525	0.03871501620739658	0.09166666500000001	0.20277778	0.0	-1
7425	0.0	0.0	0.0	0.0	0.012765957446808512	0.028684224101266573	0.0	0.203703705	0.0	-1
7426	0.0	0.0	0.0	0.0	0.02269503546099291	0.009139375095611411	0.0	0.075	0.0	-1
7427	0.2962962962962963	0.10825215952949825	0.125	0.10554366145857057	0.03404255319148936	0.02396464617754685	0.0	0.07598039	0.027304137797564066	1
7428	0.07407407407407407	0.10034920051461128	0.041666666666666664	0.0004555186079351341	0.014184397163120569	0.008904077319645945	0.22222222000000003	0.21693121499999998	0.0	-1
7429	0.25925925925925924	0.11067001573240212	0.0	0.0	0.03829787234042553	0.03562688866129402	0.066666665	0.18191015500000002	0.030839711081615175	-1
7430	0.0	0.0	0.0	0.0	0.025531914893617023	0.015975143925804607	0.11764706000000001	0.15196078500000001	0.0	-1
7431	0.07407407407407407	0.017827605219628742	0.0	0.0	0.10921985815602837	0.024784416062008742	0.012658230000000001	0.062332185	0.0	-1
7432	0.0	0.0	0.0	0.0	0.01843971631205674	0.002849119433705649	0.0	0.10416666499999999	0.0	-1
7433	0.07407407407407407	0.023708877044660907	0.041666666666666664	0.0	0.1375886524822695	0.062451510390458986	0.01718213	0.107044675	0.015952326025517598	1
7434	0.037037037037037035	0.0181584267597868	0.0	0.0	0.005673758865248227	0.0025850547057036616	0.2	0.2	0.0	-1
7435	0.037037037037037035	0.0029406359125160814	0.0	0.0	0.007092198581560284	0.0033239726726565903	0.0	0.055555555000000006	0.0	-1
7436	0.0	0.0	0.0	0.0	0.00425531914893617	0.00682630485457768	0.0	0.0	0.08348978502204066	1
7437	0.0	0.0	0.0	0.0	0.025531914893617023	0.016354640456649375	0.033333335	0.22469136	0.0	-1
7438	0.18518518518518517	0.038182319426575996	0.0	0.0	0.00851063829787234	0.0018849357229089201	0.0	0.125	0.0	-1
7439	0.1111111111111111	0.016541077007902957	0.0	0.0	0.014184397163120569	0.013419429743890257	0.0	0.11111111000000001	0.0	-1
7440	0.0	0.0	0.0	0.0	0.028368794326241138	0.0157049022443287	0.0	0.15	0.0	-1
7441	0.0	0.0	0.0	0.0	0.04255319148936171	0.03999769904187991	0.0	0.07777778	0.0	-1
7442	0.14814814814814814	0.1020952030876677	0.0	0.0	0.00425531914893617	0.004140488607925892	0.0	0.04	0.0	-1
7443	0.0	0.0	0.0	0.0	0.005673758865248227	0.025734729193877853	0.0	0.25	0.0	-1
7444	0.2222222222222222	0.022189548491086196	0.125	0.08622967248212089	0.01702127659574468	0.0070579405808952125	0.0	0.19298245500000002	0.007873404396583617	1
7445	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0011234332726400321	0.0	0.5	0.0	-1
7446	0.14814814814814814	0.11891196471236905	0.0	0.0	0.014184397163120569	0.007429715921634853	0.0	0.07692307500000001	0.0	-1
7447	0.07407407407407407	0.02778900937327697	0.041666666666666664	0.0050107046872864755	0.03971631205673759	0.048062780734943175	0.0	0.08467742	0.0	-1
7448	0.0	0.0	0.0	0.0	0.011347517730496455	0.005258130987407986	0.125	0.25	0.0	-1
7449	0.18518518518518517	0.018002643072964526	0.041666666666666664	0.029608709515783718	0.056737588652482275	0.026859716742241475	0.0	0.08162055500000001	0.03452286628949202	-1
7450	0.1111111111111111	0.10328983642712736	0.0	0.0	0.00851063829787234	0.0033587180316042202	0.0	0.125	0.0	-1
7451	0.14814814814814814	0.033449733504870426	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.166666665	0.11111111000000001	0.0	-1
7452	0.5185185185185185	0.40324082595111194	0.041666666666666664	0.13264701863071104	0.09645390070921986	0.09497656504063492	0.038157895000000004	0.128070175	0.0509376804132399	-1
7453	0.0	0.0	0.0	0.0	0.011347517730496455	0.0085705218737487	0.0	0.125	0.0	-1
7454	0.0	0.0	0.0	0.0	0.03829787234042553	0.021434025874476875	0.018518520000000004	0.12962963	0.0	-1
7455	0.0	0.0	0.0	0.0	0.011347517730496455	0.0044242423726648696	0.0	0.125	0.0	-1
7456	0.037037037037037035	0.006616430803161183	0.041666666666666664	0.007288297726962146	0.04680851063829788	0.011674440606403633	0.030303029999999998	0.166666665	0.0	-1
7457	0.2222222222222222	0.047233964344789554	0.0	0.0	0.09645390070921986	0.025020132978188267	0.0	0.008578430000000001	0.0	-1
7458	0.2962962962962963	0.1465539422900202	0.0	0.0	0.07092198581560284	0.03436007153057623	0.0	0.052380949999999996	0.054680303465757585	-1
7459	0.4074074074074074	0.03248483734607609	0.041666666666666664	0.0	0.11489361702127661	0.07483100018394703	0.0	0.089311595	0.04252590251085083	1
7460	0.18518518518518517	0.30406175335416286	0.08333333333333333	0.022092652484854005	0.10070921985815603	0.07967651078492306	0.0	0.07404039	0.0	-1
7461	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7462	0.0	0.0	0.125	0.0614950120712431	0.04539007092198582	0.018627911468764247	0.14973261999999998	0.17731634999999998	0.011134334239370606	-1
7463	0.2222222222222222	0.03262267965447528	0.0	0.0	0.03120567375886525	0.017543510821974112	0.007407405	0.21111111000000002	0.07733314851584358	-1
7464	0.07407407407407407	0.05535747105311523	0.0	0.0	0.12198581560283689	0.059172791254637994	0.11627907	0.20550186	0.0	-1
7465	0.2222222222222222	0.02551001654107701	0.041666666666666664	0.01147906891996538	0.025531914893617023	0.023384784750386484	0.0	0.01190476	0.0	-1
7466	0.0	0.0	0.0	0.0	0.060992907801418444	0.021021135192315875	0.0	0.01219512	0.0	-1
7467	0.14814814814814814	0.014550021440911597	0.0	0.0	0.16312056737588654	0.059014250613935094	0.017391305	0.036038645	0.03665987749448365	1
7468	0.2962962962962963	0.02097500459474361	0.125	0.07834920056484307	0.03262411347517731	0.00409576815060177	0.09722222	0.325945725	0.0	-1
7469	0.0	0.0	0.0	0.0	0.05390070921985816	0.010522960358840691	0.055555555000000006	0.07037036999999999	0.0	-1
7470	0.0	0.0	0.0	0.0	0.07517730496453902	0.04751929714267524	0.022641510000000004	0.08867924499999999	0.0	1
7471	0.14814814814814814	0.04354146131225878	0.0	0.0	0.15886524822695036	0.184588271797946	0.015466295000000001	0.18396848999999998	0.0	-1
7472	0.14814814814814814	0.012007596643999262	0.0	0.0	0.04822695035460993	0.03194179454782119	0.039473684999999994	0.0858396	0.05105512963514602	1
7473	0.0	0.0	0.0	0.0	0.05390070921985816	0.03283822480867003	0.08058608	0.24358974500000002	0.0	-1
7474	0.25925925925925924	0.053299025914353974	0.0	0.0	0.009929078014184398	0.002223702972648311	0.0	0.066666665	0.0	-1
7475	0.0	0.0	0.0	0.0	0.059574468085106386	0.027464275958103284	0.0	0.023809525	0.0	-1
7476	0.0	0.0	0.0	0.0	0.01843971631205674	0.01040816530176234	0.03076923	0.223076925	0.0	-1
7477	0.037037037037037035	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	1
7478	0.1111111111111111	0.005146112846903143	0.0	0.0	0.03546099290780142	0.09746459245126159	0.041666665	0.10416666499999999	0.0	-1
7479	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0005095985978985714	0.0	0.5	0.0	-1
7480	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7481	0.037037037037037035	0.015622128285241682	0.08333333333333333	0.02482576413246481	0.06666666666666667	0.09161077157995248	0.03	0.11857143	0.0	-1
7482	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0031386640916025643	0.0	0.5	0.0	-1
7483	0.0	0.0	0.0	0.0	0.06808510638297872	0.024413302527702768	0.027173915	0.049077735	0.0	-1
7484	0.1111111111111111	0.10868100227899283	0.0	0.0	0.06808510638297872	0.051141307767751346	0.005208335	0.08460648000000001	0.0	-1
7485	0.037037037037037035	0.005587208233780555	0.0	0.0	0.11489361702127661	0.10507710305773987	0.161522635	0.27379708999999997	0.0	-1
7486	0.07407407407407407	0.008160264657232125	0.0	0.0	0.025531914893617023	0.010907649141155948	0.0	0.025	0.0	-1
7487	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7488	0.037037037037037035	0.004043374379709612	0.0	0.0	0.011347517730496455	0.0022831561424803567	0.333333335	0.5083333349999999	0.0	-1
7489	0.0	0.0	0.0	0.0	0.03971631205673759	0.04810996824478495	0.01923077	0.08974359	0.0	-1
7490	0.07407407407407407	0.07241315934570851	0.16666666666666666	0.09975857513779438	0.07517730496453902	0.03517993330493075	0.036363635	0.027272724999999998	0.0	-1
7491	0.0	0.0	0.0	0.0	0.0723404255319149	0.038344012978023465	0.0	0.065359475	0.0	-1
7492	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002547992989492857	0.0	0.5	0.0	-1
7493	0.4444444444444444	0.13090424554309868	0.0	0.0	0.0624113475177305	0.050666579426784035	0.025510205	0.14521193	0.0	-1
7494	0.07407407407407407	0.028303620657967283	0.0	0.0	0.00851063829787234	0.002594320134756363	0.0	0.142857145	0.0	-1
7495	0.07407407407407407	0.026833302701709243	0.0	0.0	0.015602836879432626	0.007589930633109932	0.166666665	0.166666665	0.0	-1
7496	0.0	0.0	0.0	0.0	0.01843971631205674	0.0031473504313394717	0.153846155	0.38461538500000003	0.0	-1
7497	0.0	0.0	0.0	0.0	0.01702127659574468	0.002385847981070584	0.6666666649999999	0.833333335	0.0	-1
7498	0.14814814814814814	0.008270538503951479	0.0	0.0	0.021276595744680854	0.006713961527313678	0.0	0.11111111000000001	0.1602266060041547	1
7499	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
7500	0.037037037037037035	0.006616430803161183	0.0	0.0	0.03404255319148936	0.036389972604484344	0.0	0.083333335	0.0	-1
7501	0.037037037037037035	0.010292225693806285	0.16666666666666666	0.07379401448549172	0.03262411347517731	0.015266724661272579	0.067901235	0.102204585	0.05837040547263315	-1
7502	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7503	0.0	0.0	0.0	0.0	0.015602836879432626	0.011489132025349609	0.09090909	0.31818182	0.0	-1
7504	0.0	0.0	0.041666666666666664	0.0	0.17588652482269504	0.09481847513989186	0.02908108	0.217498415	0.0	-1
7505	0.25925925925925924	0.05432485543098694	0.08333333333333333	0.10750239147269165	0.03971631205673759	0.028864686168018856	0.033333335	0.107267115	0.031192387995365327	-1
7506	0.07407407407407407	0.028671200147031794	0.0	0.0	0.021276595744680854	0.006248373717415437	0.0	0.066666665	0.06285317561284327	1
7507	0.0	0.0	0.0	0.0	0.025531914893617023	0.013614003753996984	0.0	0.11111111000000001	0.08990344789442815	1
7508	0.1111111111111111	0.03183238375298658	0.0	0.0	0.05815602836879433	0.03887774030513464	0.15530303	0.234469695	0.0	-1
7509	0.2222222222222222	0.04852968204374196	0.125	0.036304833052430194	0.06382978723404256	0.037528269177284274	0.0	0.046666665	0.0	-1
7510	0.0	0.0	0.0	0.0	0.052482269503546106	0.013096220694540648	0.12162161999999999	0.274774775	0.0	-1
7511	0.0	0.0	0.0	0.0	0.03262411347517731	0.01499014057355616	0.02173913	0.11111111000000001	0.0	-1
7512	0.18518518518518517	0.07051399863995589	0.041666666666666664	0.00774381633489728	0.014184397163120569	0.00484890787014156	0.0	0.09090909	0.0	-1
7513	0.18518518518518517	0.03363352324940268	0.0	0.0	0.019858156028368795	0.004352821357822416	0.0	0.1372549	0.0	-1
7514	0.4444444444444444	0.19153648226428965	0.0	0.0	0.11773049645390071	0.1187061676438951	0.0	0.05598296500000001	0.0974508972481413	-1
7515	0.0	0.0	0.0	0.0	0.01702127659574468	0.01542693937274766	0.0	0.09090909	0.0	-1
7516	0.0	0.0	0.0	0.0	0.005673758865248227	0.0022468665452800643	0.0	0.25	0.0	-1
7517	0.2222222222222222	0.032101942043741956	0.0	0.0	0.08794326241134752	0.034070211153184336	0.0	0.04841685999999999	0.0	-1
7518	0.14814814814814814	0.027997304418305457	0.0	0.0	0.014184397163120569	0.004219630815189834	0.0	0.09090909	0.0	-1
7519	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.5	0.0	-1
7520	0.2222222222222222	0.06412686745083625	0.08333333333333333	0.011023550312030245	0.15177304964539007	0.03910588759741383	0.0	0.08203914	0.006595380809775952	-1
7521	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0017604315200132465	0.0	0.25	0.0	-1
7522	0.1111111111111111	0.034809777614409114	0.0	0.0	0.028368794326241138	0.00849215178711672	0.045454545	0.022727275	0.0	-1
7523	0.0	0.0	0.0	0.0	0.009929078014184398	0.00853577651480107	0.0	0.285714285	0.0	-1
7524	0.07407407407407407	0.020657967285425474	0.0	0.0	0.1446808510638298	0.13847601490509004	0.02346154	0.10164723	0.04215551691251456	-1
7525	0.0	0.0	0.0	0.0	0.06382978723404256	0.017304181479468307	0.08888889	0.15648148	0.0	-1
7526	0.037037037037037035	0.033082154015805915	0.0	0.0	0.00851063829787234	0.015681738671696945	0.0	0.2	0.0	-1
7527	0.4074074074074074	0.09237606723028854	0.08333333333333333	0.754065503575821	0.11347517730496455	0.028932422361105124	0.017857145	0.068718675	0.02354360115601182	-1
7528	0.0	0.0	0.0	0.0	0.011347517730496455	0.002924401044758847	0.0	0.25	0.0	-1
7529	0.0	0.0	0.0	0.0	0.14184397163120568	0.06442079093548474	0.06	0.188333335	0.0	-1
7530	0.0	0.0	0.0	0.0	0.014184397163120569	0.008147786673219203	0.166666665	0.25	0.0	-1
7531	0.6296296296296295	0.06621331861790111	0.041666666666666664	0.036714799799571804	0.25531914893617025	0.1508414386654246	0.013227515	0.061243385	0.0	-1
7532	0.18518518518518517	0.08871530968571953	0.0	0.0	0.007092198581560284	0.005668126222990018	0.055555555000000006	0.166666665	0.0	-1
7533	0.1111111111111111	0.0343686822275317	0.0	0.0	0.011347517730496455	0.00394359824055599	0.0	0.1	0.0	-1
7534	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0011350150589559088	0.0	0.166666665	0.0	-1
7535	0.0	0.0	0.0	0.0	0.005673758865248227	0.0003011264442127921	0.6666666649999999	0.6666666649999999	0.0	-1
7536	0.3333333333333333	0.12173007414078293	0.16666666666666666	0.07014986562201066	0.21843971631205675	0.18619633197053678	0.036664705	0.13981609499999997	0.0	-1
7537	0.0	0.0	0.0	0.0	0.007092198581560284	0.0012199481586828826	0.2	0.25	0.0	-1
7538	0.0	0.0	0.0	0.0	0.00425531914893617	0.0009612882642177596	0.333333335	0.6666666649999999	0.0	-1
7539	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00048643502526681806	0.0	0.5	0.0	-1
7540	0.0	0.0	0.0	0.0	0.00425531914893617	2.3163572631753242e-05	0.6666666649999999	0.6666666649999999	0.0	-1
7541	0.2222222222222222	0.04003553269619555	0.0	0.0	0.03404255319148936	0.011962054967353355	0.0	0.066666665	0.022615865141790762	1
7542	0.07407407407407407	0.011394964160999815	0.0	0.0	0.028368794326241138	0.01350597142471541	0.0	0.05	0.0	-1
7543	0.0	0.0	0.0	0.0	0.005673758865248227	0.042458828634003694	0.0	0.25	0.0	-1
7544	0.0	0.0	0.0	0.0	0.01702127659574468	0.006090089305203909	0.041666665	0.27777778	0.0	-1
7545	0.1111111111111111	0.01813392145929057	0.20833333333333331	0.13813601785632942	0.009929078014184398	0.0034397905358153564	0.0	0.070408165	0.0	-1
7546	0.0	0.0	0.0	0.0	0.012765957446808512	0.008825321172697985	0.0	0.125	0.0	-1
7547	0.07407407407407407	0.005513692335967653	0.0	0.0	0.0624113475177305	0.03271323801590215	0.02173913	0.07741546	0.0	-1
7548	0.0	0.0	0.0	0.0	0.03120567375886525	0.013290099797468423	0.0	0.09090909	0.0	-1
7549	0.0	0.0	0.0	0.0	0.005673758865248227	0.0	1.0	1.0	0.0	-1
7550	0.0	0.0	0.0	0.0	0.012765957446808512	0.008078295955323942	0.0	0.14814815	0.0	-1
7551	0.0	0.0	0.0	0.0	0.03546099290780142	0.010321301904393265	0.02	0.12	0.0	-1
7552	0.07407407407407407	0.015438338540709428	0.0	0.0	0.04113475177304965	0.005049658833722207	0.0	0.01612903	0.0	-1
7553	0.37037037037037035	0.22824935894137102	0.20833333333333331	0.5953628205712203	0.18581560283687945	0.2197745973687074	0.008633095	0.05816243	0.002103793638916914	-1
7554	0.14814814814814814	0.07002389266678918	0.125	0.2619231995627021	0.04255319148936171	0.055015415290412074	0.0	0.055555555000000006	0.0961681114787253	1
7555	0.14814814814814814	0.00842369662562029	0.0	0.0	0.03120567375886525	0.005124940444775405	0.074074075	0.175925925	0.0	-1
7556	0.037037037037037035	0.0025730564234515713	0.29166666666666663	0.0642281237188539	0.03546099290780142	0.03808091340660233	0.01075269	0.09408602	0.0	-1
7557	0.0	0.0	0.0	0.0	0.00425531914893617	0.0007528161105319804	0.333333335	0.6666666649999999	0.0	-1
7558	0.0	0.0	0.0	0.0	0.08936170212765958	0.06433952540922286	0.0	0.07043011	0.0	-1
7559	0.1111111111111111	0.011119279544201433	0.0	0.0	0.029787234042553193	0.00758066520405723	0.08695652	0.14130435	0.1903370501376385	1
7560	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0010191971957971427	0.0	0.25	0.0	-1
7561	0.14814814814814814	0.02995772835875758	0.0	0.0	0.13191489361702127	0.06423283876537697	0.059139785	0.087867705	0.0	-1
7562	0.2222222222222222	0.032714574526741404	0.125	0.005466223295221609	0.10638297872340426	0.12457475568653767	0.10066304999999999	0.2321985	0.01209187311869742	1
7563	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.03120567375886525	0.04051308853293642	0.0	0.075	0.0	-1
7564	0.2222222222222222	0.03352324940268333	0.041666666666666664	0.031704095112285335	0.04113475177304965	0.03748406534406963	0.0	0.08103765	0.025519237540261634	-1
7565	0.1111111111111111	0.01874655394229002	0.0	0.0	0.019858156028368795	0.012215889116670866	0.07777778	0.16931216999999998	0.0	-1
7566	0.0	0.0	0.0	0.0	0.01843971631205674	0.007943257842127465	0.0	0.058974359999999997	0.0	-1
7567	0.0	0.0	0.0	0.0	0.009929078014184398	0.0020383943915942854	0.42857143	0.7142857150000002	0.0	-1
7568	0.07407407407407407	0.0044109538687741225	0.0	0.0	0.011347517730496455	0.0021136760026474835	0.0	0.1	0.0	-1
7569	0.1111111111111111	0.008209275254548795	0.041666666666666664	0.0	0.14893617021276598	0.06718914985513902	0.04716980999999999	0.106315515	0.0	-1
7570	0.0	0.0	0.0	0.0	0.005673758865248227	0.0005095985978985714	0.25	0.5	0.0	-1
7571	0.0	0.0	0.0	0.0	0.03829787234042553	0.021433099331571608	0.074074075	0.15343915500000002	0.0	-1
7572	0.2962962962962963	0.15919867671383936	0.08333333333333333	0.14075524985195645	0.05106382978723405	0.03528777261447794	0.05871212	0.082138695	0.022046156306633452	-1
7573	0.037037037037037035	0.01874655394229002	0.08333333333333333	0.05342582530861385	0.021276595744680854	0.022447873389898503	0.029411765000000003	0.044444445	0.0	-1
7574	0.0	0.0	0.0	0.0	0.024113475177304965	0.018685281923719734	0.0	0.13529412	0.0	-1
7575	0.037037037037037035	0.004043374379709612	0.0	0.0	0.021276595744680854	0.004070997890030632	0.0	0.125	0.0	-1
7576	0.0	0.0	0.0	0.0	0.02269503546099291	0.01643223842496575	0.5625	0.729166665	0.0	-1
7577	0.0	0.0	0.0	0.0	0.056737588652482275	0.09261568456490551	0.01219512	0.209349595	0.0	-1
7578	0.0	0.0	0.0	0.0	0.014184397163120569	0.009765762221547167	0.0	0.055555555000000006	0.0	-1
7579	0.0	0.0	0.0	0.0	0.025531914893617023	0.010973742534293097	0.1875	0.233333335	0.0	-1
7580	0.037037037037037035	0.3650064326410586	0.0	0.0	0.03971631205673759	0.035424159799624426	0.007407405	0.045751635	0.0	-1
7581	0.1111111111111111	0.018562764197757764	0.0	0.0	0.0028368794326241137	0.0008686339736907466	0.0	0.2	0.0	-1
7582	0.0	0.0	0.0	0.0	0.059574468085106386	0.06652867604497428	0.0125	0.12888888999999998	0.0	-1
7583	0.14814814814814814	0.015070759051644917	0.0	0.0	0.07092198581560284	0.056249261600317985	0.102564105	0.20934066	0.026102469568689522	-1
7584	0.1111111111111111	0.008454328248483734	0.0	0.0	0.00425531914893617	0.028380009188424073	0.0	0.2	0.030403871825939895	1
7585	0.0	0.0	0.08333333333333333	0.06764451327836742	0.1021276595744681	0.05261729612877694	0.013513515	0.089527025	0.0	-1
7586	0.25925925925925924	0.044844697665870244	0.125	0.018220744317405363	0.1574468085106383	0.07308039604125853	0.017241379999999997	0.07327586	0.007223119634035388	1
7587	0.14814814814814814	0.026955829196838817	0.0	0.0	0.024113475177304965	0.01109149069439906	0.0	0.04385965	0.0	-1
7588	0.0	0.0	0.0	0.0	0.00851063829787234	0.0027217197842310057	0.0	0.333333335	0.0	-1
7589	0.0	0.0	0.0	0.0	0.04680851063829788	0.02060090938036573	0.0	0.015151514999999999	0.023288092141994732	1
7590	0.0	0.0	0.0	0.0	0.009929078014184398	0.0011697604179035388	0.285714285	0.5	0.0	-1
7591	0.18518518518518517	0.053299025914353974	0.08333333333333333	0.1589759941693618	0.04680851063829788	0.05005956892584846	0.064102565	0.22393162500000002	0.045835582977200515	1
7592	0.0	0.0	0.0	0.0	0.015602836879432626	0.01336538140852162	0.09090909	0.136363635	0.0	-1
7593	0.0	0.0	0.0	0.0	0.015602836879432626	0.007759796831637336	0.18181818	0.303030305	0.0	-1
7594	0.14814814814814814	0.03815475096489616	0.0	0.0	0.019858156028368795	0.00728015645357038	0.0	0.066666665	0.21960059911686802	1
7595	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7596	0.037037037037037035	0.04649880536666054	0.041666666666666664	0.0	0.07375886524822696	0.04388092930598593	0.02777778	0.08419269	0.0	-1
7597	0.0	0.0	0.0	0.0	0.01702127659574468	0.010659876125132842	0.305555555	0.555555555	0.0	-1
7598	0.0	0.0	0.0	0.0	0.02695035460992908	0.003572208960132331	0.07894736999999999	0.12280701999999999	0.0	-1
7599	0.0	0.0	0.0	0.0	0.007092198581560284	0.0036135173305535057	0.3	0.5	0.0	-1
7600	0.0	0.0	0.0	0.0	0.06808510638297872	0.09200571049332387	0.0	0.10495626999999999	0.0	-1
7601	0.0	0.0	0.0	0.0	0.15602836879432624	0.12148069678337274	0.011009175	0.06980354	0.0	1
7602	0.0	0.0	0.0	0.0	0.03120567375886525	0.011628113461140127	0.0	0.083333335	0.0	-1
7603	0.1111111111111111	0.01598970777430619	0.0	0.0	0.04255319148936171	0.0524500496214454	0.0	0.052083334999999994	0.0	-1
7604	0.7037037037037037	0.25909572681492365	0.08333333333333333	0.12276226483851864	0.2652482269503546	0.21976761883285348	0.0001675	0.07448114	0.00794428614074439	-1
7605	0.037037037037037035	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
7606	0.0	0.0	0.0	0.0	0.00851063829787234	0.0042620973642425964	0.333333335	0.583333335	0.0	-1
7607	0.037037037037037035	0.008454328248483734	0.041666666666666664	0.12936728465357808	0.11063829787234043	0.05671684272829547	0.05949367	0.1420754	0.0	-1
7608	0.0	0.0	0.0	0.0	0.00851063829787234	0.0050844041926698365	0.055555555000000006	0.38888888999999993	0.0	-1
7609	0.0	0.0	0.0	0.0	0.024113475177304965	0.01234039331956654	0.066666665	0.233333335	0.0	-1
7610	0.14814814814814814	0.029406359125160812	0.0	0.0	0.11205673758865249	0.08930020520993509	0.06172839499999999	0.14382716	0.0	-1
7611	0.0	0.0	0.0	0.0	0.08936170212765958	0.060081867714292296	0.182539685	0.333333335	0.0	-1
7612	0.0	0.0	0.0	0.0	0.028368794326241138	0.007721190876478962	0.05	0.2	0.0	-1
7613	0.1111111111111111	0.01551185443852233	0.0	0.0	0.025531914893617023	0.01671946672559949	0.05	0.1	0.0	1
7614	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.0	0.0	0.0	0.11111111000000001	0.0	1
7615	0.5185185185185185	0.41554969343870607	0.25	0.11917885177424498	0.03687943262411348	0.05929639096634954	0.07894736999999999	0.08711321500000001	0.056126104245163996	-1
7616	0.1111111111111111	0.07596642775225142	0.0	0.0	0.021276595744680854	0.021684964579531785	0.09375	0.46875	0.0	-1
7617	0.0	0.0	0.041666666666666664	0.0	0.11631205673758865	0.06278212408579557	0.024691360000000002	0.10978836	0.0	1
7618	0.0	0.0	0.0	0.0	0.014184397163120569	0.008883230104277369	0.0	0.11111111000000001	0.0	-1
7619	0.0	0.0	0.0	0.0	0.13617021276595745	0.13777626359768366	0.0625	0.141666665	0.0	1
7620	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7621	0.4444444444444444	0.14795074434846534	0.0	0.0	0.05390070921985816	0.03441103139036608	0.03409091	0.07824675500000002	0.07660635047185198	-1
7622	0.2962962962962963	0.085737915824297	0.08333333333333333	0.004099667471416207	0.05390070921985816	0.05275632354425913	0.0	0.023809525	0.0	-1
7623	0.037037037037037035	0.004778533357838633	0.041666666666666664	0.004555186079351341	0.025531914893617023	0.010307789821130193	0.0	0.01754386	0.0	-1
7624	0.07407407407407407	0.013416651350854621	0.0	0.0	0.06666666666666667	0.02486169460465852	0.023936170000000003	0.14874953500000002	0.0	-1
7625	0.2962962962962963	0.13876596967469215	0.125	0.12071243110281055	0.08510638297872342	0.047783924861310036	0.07004831	0.13290081	0.004713206307091221	1
7626	0.4074074074074074	0.28374510986950924	0.08333333333333333	0.09755690188129183	0.055319148936170216	0.02368415136533215	0.004166665	0.061805555000000005	0.14388299315631337	1
7627	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7628	0.07407407407407407	0.24664583716228633	0.0	0.0	0.021276595744680854	0.025618911330719085	0.0	0.2	0.0	-1
7629	0.18518518518518517	0.15695644183054586	0.08333333333333333	0.049196009656994485	0.05106382978723405	0.03623157789428902	0.09166666500000001	0.12450397	0.0	-1
7630	0.0	0.0	0.0	0.0	0.07517730496453902	0.02597640246061462	0.039215685	0.098039215	0.06792691807901714	1
7631	0.4074074074074074	0.033854627880904244	0.0	0.0	0.09787234042553192	0.05056624175605149	0.042763159999999995	0.16478293000000002	0.0	-1
7632	0.0	0.0	0.0	0.0	0.011347517730496455	0.002728668856020532	0.75	0.75	0.0	-1
7633	0.0	0.0	0.0	0.0	0.009929078014184398	0.010284626248498439	0.0	0.142857145	0.16517460593526664	1
7634	0.2222222222222222	0.19236659926484104	0.125	0.016854188493599962	0.04822695035460993	0.013463275079123998	0.11904761999999999	0.151066195	0.0	-1
7635	0.2962962962962963	0.1160983933100533	0.16666666666666666	0.17419031567439527	0.04397163120567376	0.030439536772854648	0.07142857	0.067590035	0.1037547045009709	1
7636	0.18518518518518517	0.225510016541077	0.0	0.0	0.6666666666666667	0.3272985201888156	0.0	0.01810535	0.036989594561687614	1
7637	0.1111111111111111	0.012865282117257857	0.0	0.0	0.009929078014184398	0.0027120682948623227	0.0	0.22222222000000003	0.0	-1
7638	0.25925925925925924	0.033449733504870426	0.0	0.0	0.03262411347517731	0.006882476518209682	0.0	0.06034483	0.0	-1
7639	0.0	0.0	0.0	0.0	0.012765957446808512	0.0030575915873914277	0.055555555000000006	0.166666665	0.0	-1
7640	0.0	0.0	0.0	0.0	0.05390070921985816	0.03514879284646465	0.0	0.020614035	0.0	-1
7641	0.1111111111111111	0.011468480058812716	0.0	0.0	0.005673758865248227	0.0008385213292694674	0.142857145	0.285714285	0.0	-1
7642	0.0	0.0	0.0	0.0	0.012765957446808512	0.013695462318524105	0.0	0.11111111000000001	0.0	-1
7643	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.03546099290780142	0.027275261205428177	0.041666665	0.1875	0.0	-1
7644	0.14814814814814814	0.27127366292960853	0.0	0.0	0.029787234042553193	0.015388333417589283	0.0	0.07638889	0.0	-1
7645	0.2962962962962963	0.03304539606689947	0.125	0.009110372158702681	0.11914893617021277	0.04296647120717494	0.02105263	0.061929825	0.00876380380838824	-1
7646	0.14814814814814814	0.005513692335967653	0.041666666666666664	0.0	0.05390070921985816	0.026753926389674994	0.022727275	0.10227272500000001	0.01631778184014853	1
7647	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7648	0.0	0.0	0.0	0.0	0.0723404255319149	0.02823765249581109	0.0	0.060568515	0.02505250522454307	1
7649	0.5185185185185185	0.10793359062672302	0.125	0.005238463991254042	0.25815602836879437	0.08199776420193626	0.05104712	0.167624965	0.0019407328034385305	-1
7650	0.0	0.0	0.0	0.0	0.024113475177304965	0.021889827915775893	0.031674209999999994	0.11944778	0.0	-1
7651	0.0	0.0	0.0	0.0	0.005673758865248227	0.001158178631587662	0.0	0.25	0.0	-1
7652	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.06666666666666667	0.05526982854525988	0.02222222	0.15432099	0.0	-1
7653	0.0	0.0	0.0	0.0	0.01702127659574468	0.007074155081737439	0.0	0.09722222	0.0	-1
7654	0.0	0.0	0.0	0.0	0.014184397163120569	0.019716060905832757	0.0	0.11111111000000001	0.0	-1
7655	0.14814814814814814	0.0646449794890645	0.0	0.0	0.0028368794326241137	0.00011581786315876622	0.0	0.2	0.0	-1
7656	0.0	0.0	0.0	0.0	0.007092198581560284	0.0043431698684537326	0.0	0.2	0.0	-1
7657	0.037037037037037035	0.0	0.0	0.0	0.028368794326241138	0.018913057053826524	0.25	0.46666666500000004	0.0	-1
7658	0.07407407407407407	0.01231391288366109	0.0	0.0	0.03262411347517731	0.019310765202418683	0.045454545	0.06473829	0.08122116162244396	1
7659	0.3333333333333333	0.10135636831464803	0.041666666666666664	0.02933539835102264	0.02269503546099291	0.006340024253900526	0.0	0.041999999999999996	0.04527756680084252	-1
7660	0.37037037037037035	0.0910678184157324	0.0	0.0	0.03829787234042553	0.027388994347050086	0.088709675	0.19278034	0.022099794327121874	1
7661	0.25925925925925924	0.02995772835875758	0.0	0.0	0.07943262411347518	0.01986821870827912	0.0	0.071298035	0.0	-1
7662	0.0	0.0	0.125	0.15548368482667516	0.08368794326241136	0.0682537831167241	0.016393445000000003	0.039812644999999994	0.025929566627473016	1
7663	0.18518518518518517	0.05167554982539975	0.08333333333333333	0.03963011889035667	0.09787234042553192	0.044448642574315994	0.01712329	0.10787671	0.0	-1
7664	0.037037037037037035	0.00937327697114501	0.0	0.0	0.01702127659574468	0.002841398243600517	0.0	0.07142857	0.0	-1
7665	0.0	0.0	0.0	0.0	0.012765957446808512	0.007220085589317485	0.0	0.27777778	0.0	-1
7666	0.07407407407407407	0.024811615511854436	0.08333333333333333	0.04564296451510044	0.024113475177304965	0.04101805441630864	0.131578945	0.17543859499999997	0.0	-1
7667	0.0	0.0	0.0	0.0	0.014184397163120569	6.949071789525972e-05	0.7000000000000001	0.8	0.0	-1
7668	0.37037037037037035	0.07296452857930527	0.08333333333333333	0.0719719400537512	0.00851063829787234	0.0016959044247255185	0.0	0.1	0.0	-1
7669	0.2962962962962963	0.08363635078110641	0.125	0.13332310413155377	0.09361702127659575	0.07008189194802199	0.07997558	0.12770637499999998	0.02037706313320285	1
7670	0.0	0.0	0.0	0.0	0.10070921985815603	0.04169057013399601	0.08450704	0.23591549500000003	0.0	-1
7671	0.0	0.0	0.0	0.0	0.060992907801418444	0.016303294536543535	0.0	0.03488372	0.0	-1
7672	0.07407407407407407	0.018991606936224956	0.0	0.0	0.04964539007092199	0.045795541271607745	0.026315790000000002	0.07456140500000001	0.10560367036606	-1
7673	0.37037037037037035	0.07894994791398639	0.125	0.01375666195964105	0.07375886524822696	0.04560775333122993	0.020833334999999998	0.11507946000000002	0.04907255845144165	1
7674	0.0	0.0	0.0	0.0	0.014184397163120569	0.005254270391197241	0.0	0.05	0.0	-1
7675	0.1111111111111111	0.02278992832199963	0.0	0.0	0.01843971631205674	0.009101629502714939	0.0625	0.125	0.0	-1
7676	0.037037037037037035	0.0014703179562580407	0.16666666666666666	0.056180628296815915	0.11205673758865249	0.05529468801569829	0.14366981499999998	0.230991705	0.0	-1
7677	0.0	0.0	0.0	0.0	0.015602836879432626	0.015471336221063973	0.0	0.045454545	0.0	1
7678	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7679	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7680	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7681	0.0	0.0	0.041666666666666664	0.0	0.01843971631205674	0.006225210144783683	0.03846154	0.19230768999999998	0.03712737998412439	-1
7682	0.0	0.0	0.0	0.0	0.011347517730496455	0.0012809455665359541	0.0	0.125	0.0	-1
7683	0.25925925925925924	0.22275317037309317	0.041666666666666664	0.015032114061859427	0.03687943262411348	0.014626830967320396	0.0	0.035714285	0.0	-1
7684	0.18518518518518517	0.023855908840286714	0.0	0.0	0.029787234042553193	0.044523861134124494	0.0	0.046666665	0.16759239082826397	1
7685	0.07407407407407407	0.17331372909391654	0.20833333333333331	0.15111829818248074	0.009929078014184398	0.0028027922884421423	0.23076923	0.256410255	0.0	-1
7686	0.1111111111111111	0.044354591692703546	0.0	0.0	0.011347517730496455	0.006059590600466649	0.0	0.05	0.0	-1
7687	0.07407407407407407	0.017031182992097042	0.0	0.0	0.015602836879432626	0.00410932808748954	0.083333335	0.19097222	0.0	-1
7688	0.18518518518518517	0.07229063286160631	0.0	0.0	0.13333333333333333	0.04932767922693989	0.015789475	0.024093564999999997	0.0	-1
7689	0.18518518518518517	0.025583532438889906	0.125	0.024142486220562108	0.00851063829787234	0.002147263182963526	0.0	0.1	0.0	-1
7690	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.08085106382978724	0.04254627112068856	0.0	0.020467835	0.0	-1
7691	0.0	0.0	0.0	0.0	0.009929078014184398	0.0063970066425746396	0.125	0.25	0.15291628257010798	-1
7692	0.0	0.0	0.0	0.0	0.00851063829787234	0.0014901898392322467	0.0	0.033333335	0.0	-1
7693	0.0	0.0	0.0	0.0	0.021276595744680854	0.03884944764577861	0.133333335	0.30222222000000004	0.0	-1
7694	0.0	0.0	0.0	0.0	0.08085106382978724	0.05019840190630198	0.04090909	0.08568678499999999	0.03416606356149591	1
7695	0.14814814814814814	0.038301782760521964	0.0	0.0	0.02695035460992908	0.010583436335448056	0.0	0.0625	0.0	-1
7696	0.48148148148148145	0.14981437235802242	0.0	0.0	0.2070921985815603	0.06140154724483806	0.0	0.055921055000000004	0.0	-1
7697	0.0	0.0	0.0	0.0	0.09645390070921986	0.06055443677018245	0.0	0.034710745	0.0	-1
7698	0.14814814814814814	0.11100900569748207	0.0	0.0	0.04113475177304965	0.015644097866170346	0.0	0.006666665	0.0	-1
7699	0.0	0.0	0.0	0.0	0.005673758865248227	0.00599936531162409	0.5	0.75	0.0	-1
7700	0.0	0.0	0.0	0.0	0.06666666666666667	0.02533708785597823	0.02222222	0.092592595	0.0	-1
7701	0.0	0.0	0.0	0.0	0.012765957446808512	0.0	1.0	1.0	0.0	-1
7702	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.00425531914893617	0.005466603141093765	0.0	0.125	0.0	-1
7703	0.0	0.0	0.0	0.0	0.052482269503546106	0.035440420558121195	0.0	0.02777778	0.0	-1
7704	0.07407407407407407	0.12409483550817864	0.0	0.0	0.0028368794326241137	0.00018530858105402593	0.0	0.2	0.0	1
7705	0.0	0.0	0.0	0.0	0.07659574468085106	0.07808556152027177	0.018867925	0.110062895	0.0	-1
7706	0.0	0.0	0.0	0.0	0.00851063829787234	0.004173303669926328	0.0	0.083333335	0.0	-1
7707	0.0	0.0	0.0	0.0	0.012765957446808512	0.03131715019813038	0.11111111000000001	0.22222222000000003	0.0	-1
7708	0.037037037037037035	0.0007351589781290203	0.25	0.29965532423814506	0.19858156028368795	0.07533258193884847	0.027397259999999996	0.121461185	0.0	-1
7709	0.0	0.0	0.0	0.0	0.009929078014184398	0.0013116373002730274	0.142857145	0.333333335	0.0	-1
7710	0.1111111111111111	0.04331924278625252	0.0	0.0	0.012765957446808512	0.011417324950191172	0.0	0.142857145	0.08144013588886423	-1
7711	0.14814814814814814	0.0180849108619739	0.0	0.0	0.00425531914893617	0.0005095985978985714	0.0	0.125	0.0	1
7712	0.2962962962962963	0.09733854945782024	0.0	0.0	0.04964539007092199	0.02408750838426938	0.04878049000000001	0.17828106999999999	0.0	-1
7713	0.25925925925925924	0.027991178092262453	0.0	0.0	0.09503546099290781	0.03598916559376743	0.042857145	0.095238095	0.001887730059439658	-1
7714	0.037037037037037035	0.0	0.0	0.0	0.07943262411347518	0.060868228407330256	0.10526316000000001	0.125223315	0.0	1
7715	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0012971600673781815	0.0	0.5	0.0	-1
7716	0.0	0.0	0.0	0.0	0.009929078014184398	0.0007875614694796102	0.57142857	0.7142857150000002	0.0	-1
7717	0.0	0.0	0.0	0.0	0.024113475177304965	0.02162126475479446	0.159663865	0.215376675	0.0	-1
7718	0.14814814814814814	0.022422348832935122	0.0	0.0	0.16595744680851066	0.03636372056322288	0.017094014999999997	0.059354225	0.1380856508936945	-1
7719	0.0	0.0	0.0	0.0	0.03262411347517731	0.017610106093290404	0.0	0.045454545	0.0	-1
7720	0.0	0.0	0.0	0.0	0.11489361702127661	0.07407144497941143	0.05	0.10755541499999999	0.0	-1
7721	0.25925925925925924	0.024260246278257673	0.0	0.0	0.00851063829787234	0.0033934633905518497	0.0	0.09090909	0.0	-1
7722	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7723	0.1111111111111111	0.016173497518838446	0.0	0.0	0.021276595744680854	0.007186498409001443	0.0625	0.0625	0.0	-1
7724	0.037037037037037035	0.008569853229185811	0.0	0.0	0.021276595744680854	0.0028934611295555255	0.0	0.08184524	0.013569874925047043	-1
7725	0.1111111111111111	0.014335600073515897	0.0	0.0	0.014184397163120569	0.004095319641293974	0.0	0.1875	0.0	-1
7726	0.18518518518518517	0.02890400048888072	0.0	0.0	0.009929078014184398	0.00409609175960958	0.0	0.115384615	0.0	-1
7727	0.2222222222222222	0.11848924829994487	0.0	0.0	0.04680851063829788	0.04274593219879881	0.0	0.04857143	0.10898152731651631	1
7728	0.14814814814814814	0.3024321509648962	0.0	0.0	0.024113475177304965	0.028478840439374074	0.0	0.206349205	0.0	1
7729	0.2962962962962963	0.09530735078110643	0.08333333333333333	0.005466223295221609	0.07517730496453902	0.04295088881706627	0.0021644999999999998	0.077741855	0.06142586629409254	-1
7730	0.2222222222222222	0.0963977210071678	0.125	0.13574454516466997	0.06950354609929078	0.05332303623890581	0.0015432100000000002	0.13295922	0.11986175472495578	1
7731	0.037037037037037035	0.0	0.0	0.0	0.014184397163120569	0.014945137062007193	0.15	0.25	0.0	-1
7732	0.037037037037037035	0.010292225693806285	0.0	0.0	0.011347517730496455	0.0067174360632084405	0.0	0.05	0.0	-1
7733	0.0	0.0	0.0	0.0	0.007092198581560284	0.00250166584422935	0.0	0.2	0.0	-1
7734	0.037037037037037035	0.0144091159713288	0.0	0.0	0.03687943262411348	0.028049181901784247	0.074074075	0.074074075	0.006855370941749982	1
7735	0.0	0.0	0.041666666666666664	0.0	0.015602836879432626	0.011303823444295582	0.0	0.09090909	0.0	-1
7736	0.4074074074074074	0.16727317283587573	0.125	0.13943424588894457	0.05815602836879433	0.12033145074346265	0.00877193	0.06986215500000001	0.06263594353317918	-1
7737	0.1111111111111111	0.04671935306009924	0.0	0.0	0.05106382978723405	0.0600121839743463	0.0	0.131578945	0.0	-1
7738	0.0	0.0	0.0	0.0	0.00425531914893617	0.00030691733737073045	0.333333335	0.6666666649999999	0.0	-1
7739	0.0	0.0	0.0	0.0	0.009929078014184398	0.0016214500842227269	0.0	0.142857145	0.0	-1
7740	0.0	0.0	0.0	0.0	0.021276595744680854	0.017494288230131636	0.133333335	0.166666665	0.0	-1
7741	0.4444444444444444	0.14023157507811063	0.041666666666666664	0.010112513096159978	0.21843971631205675	0.181506851102154	0.062748395	0.11293908999999999	0.0	-1
7742	0.0	0.0	0.0	0.0	0.012765957446808512	0.0029533555105485383	0.0	0.11111111000000001	0.0	-1
7743	0.0	0.0	0.0	0.0	0.011347517730496455	0.0056750752947795444	0.5	0.604166665	0.0	-1
7744	0.18518518518518517	0.025546774489983458	0.16666666666666666	0.05284015852047556	0.11914893617021277	0.06577875538102126	0.0	0.032967035	0.017363527013540107	-1
7745	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.02269503546099291	0.002779628715810389	0.26666666499999997	0.4	0.0	-1
7746	0.0	0.0	0.0	0.0	0.019858156028368795	0.024299745869340736	0.0	0.083333335	0.0	-1
7747	0.0	0.0	0.0	0.0	0.00425531914893617	0.000579089315793831	0.0	0.333333335	0.0	-1
7748	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
7749	0.2222222222222222	0.029075537585002753	0.0	0.0	0.03546099290780142	0.010068543207324044	0.0	0.035714285	0.0	-1
7750	0.0	0.0	0.0	0.0	0.03404255319148936	0.013847955837577693	0.041666665	0.10416666499999999	0.0	-1
7751	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001250832922114675	0.0	0.166666665	0.0	-1
7752	0.07407407407407407	0.1366660540341849	0.0	0.0	0.007092198581560284	0.005906711021097077	0.0	0.142857145	0.0	-1
7753	0.037037037037037035	0.009924646204741774	0.0	0.0	0.005673758865248227	0.010817388419028764	0.0	0.125	0.0	-1
7754	0.37037037037037035	0.09851130306928872	0.08333333333333333	0.003188630255545939	0.03404255319148936	0.012778570902622658	0.041666665	0.10416666499999999	0.0	-1
7755	0.14814814814814814	0.036497580102922256	0.0	0.0	0.08368794326241136	0.09730083884853791	0.08620689499999999	0.10845089	0.008504740914169542	-1
7756	0.2222222222222222	0.006248851314096673	0.0	0.0	0.0723404255319149	0.024475016909975528	0.08367346999999999	0.18236151499999997	0.0	-1
7757	0.0	0.0	0.0	0.0	0.0028368794326241137	0.002316357263175324	0.0	0.5	0.0	-1
7758	0.037037037037037035	0.0027936041168902773	0.041666666666666664	0.0	0.00425531914893617	0.0003381881604235973	0.0	0.4	0.0	-1
7759	0.07407407407407407	0.013600441095386877	0.0	0.0	0.03262411347517731	0.018831984549615384	0.083333335	0.25	0.0	-1
7760	0.0	0.0	0.0	0.0	0.015602836879432626	0.007806123976900842	0.227272725	0.30909091	0.0	-1
7761	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003474535894762986	0.0	0.5	0.0	-1
7762	0.37037037037037035	0.08994976412424187	0.0	0.0	0.30212765957446813	0.18822376966798623	0.013953489999999999	0.08815849	0.0	-1
7763	0.0	0.0	0.0	0.0	0.03687943262411348	0.009480850278176602	0.03846154	0.19230768999999998	0.0	-1
7764	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.03120567375886525	0.019717991202779946	0.02173913	0.10144927499999999	0.0	-1
7765	0.48148148148148145	0.15733218974453225	0.08333333333333333	0.0050107046872864755	0.18865248226950357	0.23948057446025187	0.0013802	0.08828633000000001	0.06350850903225912	-1
7766	0.07407407407407407	0.030509097592354345	0.08333333333333333	0.018220744317405363	0.3418439716312057	0.12033009398352287	0.015505465	0.07152190500000001	0.0012947845064292774	-1
7767	0.5925925925925926	0.09345827789009373	0.125	0.10164897736072519	0.31347517730496455	0.15303539560351564	0.027665315000000003	0.082806875	0.011288992101726158	1
7768	0.0	0.0	0.0	0.0	0.04822695035460993	0.0345548385627337	0.01010101	0.12396694	0.0	1
7769	0.037037037037037035	0.0	0.08333333333333333	0.09622830592629708	0.2042553191489362	0.10718919078053915	0.00680272	0.103320155	0.0	1
7770	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.019858156028368795	0.014464106869582329	0.0	0.07619047500000001	0.0	-1
7771	0.0	0.0	0.0	0.0	0.019858156028368795	0.006708749723471533	0.0	0.142857145	0.0	-1
7772	0.14814814814814814	0.030876677081418856	0.125	0.04646289800938368	0.04539007092198582	0.011083769504293926	0.352941175	0.38921568500000003	0.0	-1
7773	0.0	0.0	0.0	0.0	0.029787234042553193	0.03702117995869962	0.11111111000000001	0.236507935	0.0	-1
7774	0.0	0.0	0.0	0.0	0.03971631205673759	0.008929557249540875	0.43678160999999993	0.531034485	0.0	-1
7775	0.1111111111111111	0.03594927403050909	0.0	0.0	0.007092198581560284	0.0013990797869578957	0.0	0.125	0.0	-1
7776	0.07407407407407407	0.03142804631501562	0.0	0.0	0.059574468085106386	0.04033897567093322	0.0	0.01025641	0.07498828342365729	-1
7777	0.2962962962962963	0.053335783863260426	0.25	0.986881064091468	0.019858156028368795	0.041820093118683094	0.0	0.15569171999999998	0.030130807478802233	-1
7778	0.1111111111111111	0.03455247197206396	0.0	0.0	0.02695035460992908	0.016382822804123464	0.0	0.17857142999999998	0.0	-1
7779	0.0	0.0	0.0	0.0	0.00851063829787234	0.0006485800336890907	0.333333335	0.6666666649999999	0.0	-1
7780	0.0	0.0	0.041666666666666664	0.0022775930396756704	0.09361702127659575	0.05877640737444226	0.01978022	0.11088578	0.0	-1
7781	0.037037037037037035	0.0025730564234515713	0.0	0.0	0.03829787234042553	0.04029477186088214	0.19047619	0.30185185	0.0	-1
7782	0.1111111111111111	0.036390369417386506	0.0	0.0	0.0822695035460993	0.02922451443290222	0.0	0.017261904999999998	0.0	1
7783	0.0	0.0	0.0	0.0	0.019858156028368795	0.00250166584422935	0.0	0.035714285	0.0	-1
7784	0.0	0.0	0.0	0.0	0.05390070921985816	0.014915024417585913	0.131578945	0.28947368500000004	0.0	-1
7785	0.2222222222222222	0.03528763095019298	0.25	0.11463884967885936	0.02269503546099291	0.006045692456887596	0.064102565	0.149358975	0.0	-1
7786	0.037037037037037035	0.0	0.0	0.0	0.08368794326241136	0.05406621438064645	0.09210526499999999	0.21038011499999998	0.0	-1
7787	0.0	0.0	0.0	0.0	0.025531914893617023	0.00961922504841811	0.029411765000000003	0.14460784499999998	0.0	-1
7788	0.0	0.0	0.0	0.0	0.029787234042553193	0.023233063349648503	0.0	0.041666665	0.0	-1
7789	0.5925925925925926	0.1121117441646756	0.0	0.0	0.20851063829787236	0.09552556994840253	0.01898734	0.052606990000000006	0.0	1
7790	0.0	0.0	0.0	0.0	0.012765957446808512	0.0016677772294862335	0.11111111000000001	0.22222222000000003	0.0	-1
7791	0.07407407407407407	0.01764381547509649	0.0	0.0	0.0723404255319149	0.03871501620739658	0.005494505	0.08216783	0.0	-1
7792	0.2222222222222222	0.07890706366476749	0.041666666666666664	0.051018084088735025	0.09645390070921986	0.06537158883460188	0.015525114999999999	0.11576488000000001	0.0	-1
7793	0.0	0.0	0.0	0.0	0.00425531914893617	0.0003474535894762986	0.333333335	0.6666666649999999	0.0	-1
7794	0.037037037037037035	0.007841695765484285	0.041666666666666664	0.10704687286475652	0.10070921985815603	0.06377808451207145	0.06338028000000001	0.076006035	0.0	-1
7795	0.037037037037037035	0.17129204190406175	0.0	0.0	0.00851063829787234	0.014119162668685377	0.166666665	0.583333335	0.0	-1
7796	0.0	0.0	0.0	0.0	0.12056737588652483	0.03610110080204524	0.030120479999999998	0.12128513999999999	0.0	-1
7797	0.0	0.0	0.0	0.0	0.04397163120567376	0.025178803450715773	0.0	0.033333335	0.0	-1
7798	0.0	0.0	0.0	0.0	0.03546099290780142	0.015634446376801663	0.0	0.083333335	0.0	-1
7799	0.0	0.0	0.0	0.0	0.00851063829787234	0.024043788391759864	0.166666665	0.333333335	0.0	-1
7800	0.0	0.0	0.0	0.0	0.03546099290780142	0.008701671816817571	0.02	0.20888889	0.0	-1
7801	0.14814814814814814	0.05697482080499908	0.0	0.0	0.08510638297872342	0.07149201939247445	0.00143678	0.098384375	0.0	-1
7802	0.14814814814814814	0.019922808307296452	0.041666666666666664	0.015123217783446453	0.09078014184397164	0.030684321393830885	0.0	0.01932367	0.0	-1
7803	0.0	0.0	0.0	0.0	0.028368794326241138	0.013752258939978425	0.0	0.026822275	0.05756832241014589	1
7804	0.07407407407407407	0.11247932365374011	0.0	0.0	0.019858156028368795	0.022341265803326002	0.0	0.154761905	0.0	-1
7805	0.1111111111111111	0.06248851314096673	0.0	0.0	0.04255319148936171	0.01435031581902884	0.0	0.03125	0.0	-1
7806	0.0	0.0	0.0	0.0	0.009929078014184398	0.0022816119042276943	0.357142855	0.5	0.0	-1
7807	0.0	0.0	0.0	0.0	0.011347517730496455	0.00046790416716141546	0.5	0.875	0.0	-1
7808	0.0	0.0	0.0	0.0	0.005673758865248227	0.001028462624849844	0.0	0.25	0.0	-1
7809	0.18518518518518517	0.06312565090975923	0.0	0.0	0.13191489361702127	0.048357429393415204	0.069148935	0.117755825	0.0	-1
7810	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7811	0.14814814814814814	0.05415671137658519	0.0	0.0	0.02695035460992908	0.009446877037544578	0.0	0.02173913	0.0	-1
7812	0.2222222222222222	0.2291858114317221	0.0	0.0	0.17304964539007092	0.07106729791559177	0.06559999999999999	0.08476908	0.0	-1
7813	0.18518518518518517	0.03164246768241132	0.0	0.0	0.015602836879432626	0.00918435654849016	0.0	0.03846154	0.0	-1
7814	0.3333333333333333	0.03227347913986399	0.041666666666666664	0.005466223295221609	0.17021276595744683	0.04671083596917147	0.032258065	0.063067925	0.09235789541682647	1
7815	0.0	0.0	0.0	0.0	0.01843971631205674	0.008194963150251327	0.0	0.083333335	0.10043837853723837	1
7816	0.0	0.0	0.041666666666666664	0.0	0.03971631205673759	0.06354269851069055	0.103448275	0.21264368	0.0	-1
7817	0.14814814814814814	0.022003308215401578	0.041666666666666664	0.017446362683915636	0.05106382978723405	0.016798454508273768	0.025	0.17083333500000003	0.0	-1
7818	0.18518518518518517	0.04043374379709612	0.25	0.5413838655309069	0.3262411347517731	0.22348625088088694	0.02222222	0.077433195	0.009286269639284712	-1
7819	0.18518518518518517	0.08900018378974453	0.125	0.08017127499658361	0.014184397163120569	0.005231106818565488	0.0	0.12254902	0.0	-1
7820	0.2962962962962963	0.12947724943944128	0.25	0.1100077438163349	0.06382978723404256	0.046291104620740854	0.045454545	0.08223665	0.007856804543407451	-1
7821	0.14814814814814814	0.023479139863995586	0.041666666666666664	0.0	0.060992907801418444	0.03080029000552034	0.07823129499999999	0.18301749499999997	0.0	1
7822	0.14814814814814814	0.11496048520492556	0.0	0.0	0.019858156028368795	0.016282061263175336	0.0	0.071296295	0.0	-1
7823	0.3333333333333333	0.07841258173129939	0.20833333333333331	0.24051382498975082	0.08652482269503546	0.05231332091258403	0.05	0.10327507	0.007769746225084588	-1
7824	0.037037037037037035	0.006984010292225693	0.041666666666666664	0.006377260511091878	0.10496453900709221	0.05579131225645794	0.0	0.08310811	0.0	-1
7825	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7826	0.0	0.0	0.0	0.0	0.014184397163120569	0.038876196059238	0.0	0.1	0.0	-1
7827	0.0	0.0	0.0	0.0	0.014184397163120569	0.023395208358070775	0.11111111000000001	0.22222222000000003	0.0	-1
7828	0.0	0.0	0.0	0.0	0.01702127659574468	0.010680916369501234	0.0	0.03846154	0.12454412491248064	-1
7829	0.07407407407407407	0.01911413343135453	0.0	0.0	0.03971631205673759	0.029319292058641665	0.0	0.14444444499999998	0.011603152869754196	-1
7830	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7831	0.037037037037037035	0.0	0.0	0.0	0.03971631205673759	0.005091353264459363	0.0	0.18965517	0.0	-1
7832	0.07407407407407407	0.0	0.0	0.0	0.00425531914893617	0.0012045057768511685	0.5	0.555555555	0.0	-1
7833	0.0	0.0	0.0	0.0	0.00851063829787234	0.004868982967194531	0.27777778	0.34027778000000003	0.0	-1
7834	0.4074074074074074	0.09858481896710163	0.08333333333333333	0.03238737302418803	0.06950354609929078	0.040727351579780136	0.0	0.10281385500000001	0.0	1
7835	0.14814814814814814	0.011762543650064326	0.041666666666666664	0.019815059445178335	0.44113475177304967	0.28955283602786885	0.006938280000000001	0.073436375	0.0	-1
7836	0.14814814814814814	0.047969123322918576	0.08333333333333333	0.02323144900469184	0.060992907801418444	0.05247775065999285	0.02	0.02	0.040888564238947024	-1
7837	0.0	0.0	0.125	0.14622147314717804	0.04397163120567376	0.021232309763580814	0.033088235	0.174679485	0.0	-1
7838	0.0	0.0	0.0	0.0	0.01702127659574468	0.007806123976900842	0.0	0.033333335	0.05354339508505621	1
7839	0.07407407407407407	0.012497702628193346	0.0	0.0	0.025531914893617023	0.015542757235906425	0.0	0.052631580000000004	0.0	-1
7840	0.037037037037037035	0.007351589781290203	0.0	0.0	0.0	0.0	0.0	0.333333335	0.0	-1
7841	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.014184397163120569	0.011730033180719841	0.0	0.1	0.0	-1
7842	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7843	0.14814814814814814	0.03832016173497518	0.0	0.0	0.05390070921985816	0.03312101341682817	0.0	0.11403508999999999	0.011370380318923831	1
7844	0.0	0.0	0.0	0.0	0.015602836879432626	0.010620498051658862	0.0	0.037037034999999996	0.0	-1
7845	0.0	0.0	0.0	0.0	0.00425531914893617	0.017094716602233894	0.0	0.11111111000000001	0.0	-1
7846	0.07407407407407407	0.056791031060466825	0.0	0.0	0.009929078014184398	0.002511317333598033	0.0	0.22222222000000003	0.0	-1
7847	0.0	0.0	0.0	0.0	0.005673758865248227	0.0010191971957971427	0.25	0.5	0.0	-1
7848	0.0	0.0	0.0	0.0	0.02695035460992908	0.010859854968081527	0.23148147999999996	0.375	0.0	-1
7849	0.14814814814814814	0.03547142069472523	0.0	0.0	0.02695035460992908	0.03313917576565657	0.05	0.128333335	0.0	-1
7850	0.07407407407407407	0.025951111927954417	0.0	0.0	0.03829787234042553	0.004934204969892848	0.0	0.037037034999999996	0.2197926919165362	1
7851	0.07407407407407407	0.025951111927954417	0.0	0.0	0.04255319148936171	0.011934644738194876	0.0	0.1	0.0	-1
7852	0.1111111111111111	0.04061753354162837	0.0	0.0	0.014184397163120569	0.006578454627417921	0.0	0.041666665	0.0	-1
7853	0.18518518518518517	0.04598419408197022	0.08333333333333333	0.01576094383455564	0.03546099290780142	0.02056346160383894	0.068965515	0.11877394499999999	0.0	-1
7854	0.0	0.0	0.0	0.0	0.005673758865248227	0.012462002075883244	0.0	0.375	0.0	-1
7855	0.18518518518518517	0.08261349016724866	0.0	0.0	0.014184397163120569	0.005453091057830694	0.07692307500000001	0.153846155	0.0	-1
7856	0.2222222222222222	0.0707590516449182	0.0	0.0	0.16028368794326242	0.06950616028473541	0.017391305	0.026086955000000002	0.0	-1
7857	0.1111111111111111	0.025362984745451202	0.0	0.0	0.052482269503546106	0.017812787353818242	0.0	0.02136752	0.13249332782291195	1
7858	0.0	0.0	0.0	0.0	0.012765957446808512	0.014100824839579786	0.0	0.125	0.11726584531991763	1
7859	0.0	0.0	0.0	0.0	0.015602836879432626	0.004457829552980911	0.18181818	0.20454545500000001	0.07550536863241131	1
7860	0.0	0.0	0.0	0.0	0.01702127659574468	0.003384970079814755	0.25	0.333333335	0.0	-1
7861	0.0	0.0	0.0	0.0	0.00851063829787234	0.002362684408438831	0.0	0.166666665	0.0	-1
7862	0.037037037037037035	0.005587208233780555	0.041666666666666664	0.005921741903156743	0.055319148936170216	0.03951982751992433	0.051829270000000004	0.151858305	0.014515796564962501	-1
7863	0.0	0.0	0.0	0.0	0.03971631205673759	0.007395599289222807	0.214285715	0.46329365	0.0	-1
7864	0.0	0.0	0.0	0.0	0.029787234042553193	0.024130265721863883	0.0	0.26666666499999997	0.0	-1
7865	0.0	0.0	0.0	0.0	0.007092198581560284	0.001158178631587662	0.8	0.8999999999999999	0.0	-1
7866	0.0	0.0	0.0	0.0	0.03404255319148936	0.01066566701829078	0.083333335	0.15972222000000003	0.0	-1
7867	0.037037037037037035	0.008086748759419223	0.0	0.0	0.0028368794326241137	0.00011581786315876622	0.0	0.333333335	0.0	-1
7868	0.0	0.0	0.0	0.0	0.024113475177304965	0.01319744550694141	0.147058825	0.27310924500000006	0.0	-1
7869	0.0	0.0	0.0	0.0	0.00851063829787234	0.005049658833722207	0.0	0.333333335	0.0	-1
7870	0.0	0.0	0.0	0.0	0.07517730496453902	0.049137143994193666	0.103773585	0.303773585	0.0	-1
7871	0.037037037037037035	0.04190406175335416	0.041666666666666664	0.0788047191727782	0.05106382978723405	0.0588895228130728	0.212962965	0.299074075	0.0924375543673024	-1
7872	0.037037037037037035	0.028303620657967283	0.041666666666666664	0.15259873365826992	0.04680851063829788	0.08299894134273168	0.1	0.22585034	0.030841517730331728	-1
7873	0.0	0.0	0.0	0.0	0.36595744680851067	0.08426874539297677	0.00390625	0.043396575	0.0	-1
7874	0.0	0.0	0.0	0.0	0.015602836879432626	0.0047137870305617845	0.09090909	0.21212121	0.0	-1
7875	0.037037037037037035	0.0	0.0	0.0	0.0	0.0	1.0	1.0	0.0	-1
7876	0.07407407407407407	0.02352508730012865	0.0	0.0	0.02695035460992908	0.008598949894074118	0.008333335	0.145833335	0.0	-1
7877	0.25925925925925924	0.034982539974269436	0.041666666666666664	0.005056256548079989	0.09645390070921986	0.019090427622153797	0.0	0.033333335	0.10417370434104306	-1
7878	0.0	0.0	0.0	0.0	0.00851063829787234	0.005250409797302853	0.0	0.166666665	0.0	-1
7879	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7880	0.0	0.0	0.0	0.0	0.021276595744680854	0.003544026612658246	0.0	0.2	0.0	-1
7881	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.03262411347517731	0.023537912504273235	0.12173913	0.1201373	0.0	-1
7882	0.037037037037037035	0.0	0.0	0.0	0.03262411347517731	0.010205484041234497	0.125	0.183333335	0.0	-1
7883	0.14814814814814814	0.07584390123139129	0.0	0.0	0.028368794326241138	0.021249103353738835	0.0	0.041666665	0.0658806511808695	1
7884	0.18518518518518517	0.020854009678367945	0.041666666666666664	0.006650571675852958	0.052482269503546106	0.026035701206551912	0.00348432	0.11324042	0.0	-1
7885	0.14814814814814814	0.09391655945598235	0.0	0.0	0.019858156028368795	0.017847532712765873	0.0	0.013333335000000002	0.0	-1
7886	0.2222222222222222	0.03161183605954788	0.0	0.0	0.01702127659574468	0.02097461501805256	0.0	0.133333335	0.06534484212222266	1
7887	0.37037037037037035	0.06136071244256569	0.08333333333333333	0.11205757755204299	0.0723404255319149	0.0624834564084905	0.021551725	0.08735632	0.008566364289920013	-1
7888	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
7889	0.25925925925925924	0.10543405010108435	0.0	0.0	0.06950354609929078	0.03459931813511694	0.026954179999999998	0.07875295500000001	0.0	-1
7890	0.0	0.0	0.0	0.0	0.03262411347517731	0.03323760339135347	0.0	0.154761905	0.0	-1
7891	0.0	0.0	0.0	0.0	0.025531914893617023	0.006775344994787823	0.069444445	0.09788359999999999	0.0	-1
7892	0.0	0.0	0.0	0.0	0.00425531914893617	0.0024321751263340903	0.0	0.166666665	0.0	-1
7893	0.18518518518518517	0.0252894688476383	0.0	0.0	0.04680851063829788	0.018102718072031142	0.02777778	0.041666665	0.06229739056112966	-1
7894	0.0	0.0	0.0	0.0	0.00851063829787234	0.0012971600673781815	0.0	0.166666665	0.0	-1
7895	0.07407407407407407	0.012130123139128837	0.0	0.0	0.03971631205673759	0.02081247000963029	0.0	0.066666665	0.0	-1
7896	0.4444444444444444	0.08000335335416284	0.16666666666666666	0.45995232223386323	0.05390070921985816	0.03796670219200487	0.10869564999999999	0.15810861000000004	0.014614526415036511	-1
7897	0.0	0.0	0.0	0.0	0.012765957446808512	0.015079485783271361	0.0	0.11111111000000001	0.18868311025726928	1
7898	0.0	0.0	0.0	0.0	0.03404255319148936	0.004225421708347773	0.0	0.1875	0.0	-1
7899	0.1111111111111111	0.021135820621209334	0.0	0.0	0.052482269503546106	0.02940953346929835	0.07098765500000001	0.060185184999999995	0.0	-1
7900	0.4074074074074074	0.4720961220363904	0.125	0.1383068373343051	0.13617021276595745	0.057400973726824754	0.036778845	0.09072011500000002	0.0	-1
7901	0.037037037037037035	0.0	0.0	0.0	0.08368794326241136	0.03868178078909452	0.020689655	0.05805549	0.0	-1
7902	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0016214500842227269	0.0	0.5	0.0	-1
7903	0.0	0.0	0.0	0.0	0.055319148936170216	0.02233131734537439	0.102564105	0.27802197999999995	0.0	-1
7904	0.1111111111111111	0.021344115666237822	0.0	0.0	0.007092198581560284	0.001992067246330779	0.0	0.0625	0.0	-1
7905	0.037037037037037035	0.034846535563315566	0.0	0.0	0.00851063829787234	0.005167793054144148	0.0	0.04761905	0.0	-1
7906	0.0	0.0	0.0	0.0	0.09078014184397164	0.04676174174201923	0.049479165	0.13968028999999998	0.0	-1
7907	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.03971631205673759	0.006280223629784098	0.0	0.012820515	0.0	-1
7908	0.0	0.0	0.0	0.0	0.00851063829787234	0.04672478660140611	0.0	0.055555555000000006	0.0	-1
7909	0.0	0.0	0.0	0.0	0.015602836879432626	0.011180284391031683	0.0	0.1	0.06285317561284327	1
7910	0.0	0.0	0.0	0.0	0.02269503546099291	0.023804210872420524	0.0625	0.09375	0.0	-1
7911	0.0	0.0	0.0	0.0	0.009929078014184398	0.0032853667174982163	0.32142857	0.75	0.0	-1
7912	0.5185185185185185	0.11963977210071677	0.25	0.01029472053933403	0.03404255319148936	0.008330315625557418	0.12162161999999999	0.21171171000000003	0.0	-1
7913	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009728700505336361	0.0	0.25	0.0	-1
7914	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7915	0.037037037037037035	0.008454328248483734	0.0	0.0	0.03829787234042553	0.02452776666534979	0.0	0.05246913499999999	0.005157448251173124	-1
7916	0.037037037037037035	0.012681492372725601	0.0	0.0	0.014184397163120569	0.00641713688977769	0.0	0.01388889	0.0	-1
7917	0.07407407407407407	0.03646388531519941	0.0	0.0	0.009929078014184398	0.0024777301532819913	0.125	0.075	0.0	-1
7918	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003011264442127921	0.0	0.5	0.0	-1
7919	0.0	0.0	0.0	0.0	0.0822695035460993	0.03705013442448931	0.0	0.035714285	0.0	-1
7920	0.25925925925925924	0.27332564513876123	0.16666666666666666	0.4141802942650207	0.47801418439716314	0.27414328856036035	0.026141885	0.07859723	0.0	-1
7921	0.0	0.0	0.041666666666666664	0.009110372158702681	0.06808510638297872	0.0390620063864388	0.102040815	0.168736065	0.0	-1
7922	0.1111111111111111	0.013416651350854621	0.0	0.0	0.015602836879432626	0.011494922918507545	0.0	0.13095238	0.0	-1
7923	0.37037037037037035	0.189528885609263	0.125	0.038782854279597316	0.07092198581560284	0.036103207575303234	0.01818182	0.059393940000000006	0.03351875117808759	1
7924	0.18518518518518517	0.05155302334129755	0.16666666666666666	0.1284562474377078	0.005673758865248227	0.004945422756879317	0.0	0.045454545	0.0	1
7925	0.0	0.0	0.0	0.0	0.005673758865248227	0.0018762493831720125	0.0	0.25	0.0	-1
7926	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7927	0.0	0.0	0.0	0.0	0.00425531914893617	0.009280871435227918	0.0	0.25	0.0	-1
7928	0.037037037037037035	0.013232861606322366	0.0	0.0	0.04822695035460993	0.051890263298287075	0.06770833500000001	0.174479165	0.0	-1
7929	0.37037037037037035	0.05127733872449917	0.0	0.0	0.12056737588652483	0.04031089389274242	0.059139785	0.154326675	0.013184203577036254	-1
7930	0.37037037037037035	0.10975253115236168	0.0	0.0	0.29787234042553196	0.18799198486091526	0.041993375	0.15096591999999998	0.0	-1
7931	0.0	0.0	0.041666666666666664	0.0	0.009929078014184398	0.005281294560039739	0.0	0.125	0.0	-1
7932	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7933	0.1111111111111111	0.05522881823194265	0.0	0.0	0.10070921985815603	0.04785219238042533	0.030516429999999997	0.07898473	0.0	-1
7934	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.015602836879432626	0.024692368425448957	0.1	0.2	0.0	-1
7935	0.0	0.0	0.041666666666666664	0.014121076845989157	0.05815602836879433	0.038885461488290696	0.05	0.066666665	0.0	-1
7936	0.1111111111111111	0.012938798015070758	0.0	0.0	0.0624113475177305	0.03557152637921692	0.063829785	0.07092198499999999	0.04757310832094753	-1
7937	0.037037037037037035	0.03675794890645102	0.08333333333333333	0.05056256548079989	0.01843971631205674	0.023186736204384994	0.0	0.066666665	0.0	-1
7938	0.14814814814814814	0.047233964344789554	0.0	0.0	0.019858156028368795	0.006329446221626574	0.0	0.0625	0.0	-1
7939	0.2222222222222222	0.034295166329718796	0.0	0.0	0.09929078014184398	0.06203332701726021	0.0	0.029342725	0.0	-1
7940	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7941	0.0	0.0	0.0	0.0	0.01702127659574468	0.03330342655130322	0.083333335	0.333333335	0.0	-1
7942	0.1111111111111111	0.007719169270354714	0.0	0.0	0.15460992907801419	0.05993644861206881	0.0	0.0518018	0.0	1
7943	0.07407407407407407	0.07755927219261165	0.041666666666666664	0.02642007926023778	0.10070921985815603	0.0793255847674371	0.006578944999999999	0.075	0.0	-1
7944	0.14814814814814814	0.08123506708325674	0.0	0.0	0.021276595744680854	0.007849142041352536	0.0	0.153846155	0.0	-1
7945	0.5185185185185185	0.10532377625436501	0.08333333333333333	0.05411561062269393	0.04397163120567376	0.019358029284082503	0.0	0.036585365	0.09137206353625459	1
7946	0.0	0.0	0.0	0.0	0.014184397163120569	0.0038490136530817823	0.0	0.25	0.0	-1
7947	0.25925925925925924	0.04447711817680573	0.0	0.0	0.02269503546099291	0.013663612406155443	0.0	0.04761905	0.0	-1
7948	0.14814814814814814	0.025179195000918947	0.0	0.0	0.21560283687943263	0.1257046264171385	0.02614379	0.093783965	0.0	-1
7949	0.0	0.0	0.0	0.0	0.03262411347517731	0.02167878762605786	0.02173913	0.123188405	0.0	-1
7950	0.07407407407407407	0.017092446241499724	0.0	0.0	0.12765957446808512	0.030622345795949548	0.0	0.02737455	0.04665693184549627	-1
7951	0.1111111111111111	0.011027384671935305	0.041666666666666664	0.0	0.00425531914893617	0.00032429001684454537	0.0	0.142857145	0.0	-1
7952	0.0	0.0	0.0	0.0	0.07801418439716312	0.021921162827801516	0.05454545500000001	0.127272725	0.0	-1
7953	0.037037037037037035	0.014262084175702993	0.0	0.0	0.015602836879432626	0.004958239932963435	0.083333335	0.15079365	0.0	-1
7954	0.07407407407407407	0.022973718066531885	0.0	0.0	0.060992907801418444	0.02902804272394406	0.0	0.0734127	0.11481820682704522	-1
7955	0.07407407407407407	0.024848373460760884	0.0	0.0	0.011347517730496455	0.004257464649716246	0.0	0.1	0.0	-1
7956	0.0	0.0	0.0	0.0	0.055319148936170216	0.06505875433943879	0.0	0.05128205	0.0	-1
7957	0.0	0.0	0.0	0.0	0.015602836879432626	0.008854275638487676	0.09090909	0.31818182	0.0	-1
7958	0.0	0.0	0.0	0.0	0.011347517730496455	0.0005559257431620777	0.75	0.875	0.0	-1
7959	0.0	0.0	0.0	0.0	0.024113475177304965	0.006454915574154022	0.078431375	0.21333078500000002	0.0	-1
7960	0.0	0.0	0.0	0.0	0.0822695035460993	0.04385893790278364	0.01190476	0.095238095	0.0	1
7961	0.14814814814814814	0.030313055199411867	0.0	0.0	0.014184397163120569	0.003564873828026824	0.083333335	0.083333335	0.0	1
7962	0.0	0.0	0.0	0.0	0.00425531914893617	0.0018415040242243828	0.0	0.166666665	0.0	-1
7963	0.0	0.0	0.041666666666666664	0.1029472053933403	0.02695035460992908	0.01846522798371808	0.0	0.07017544	0.0	-1
7964	0.037037037037037035	0.0036757948906451015	0.041666666666666664	0.0	0.09787234042553192	0.04921626281319832	0.014492754999999998	0.045450884999999996	0.0	-1
7965	0.0	0.0	0.0	0.0	0.014184397163120569	0.009786609436915745	0.0	0.1	0.0	-1
7966	0.0	0.0	0.0	0.0	0.007092198581560284	0.003115500518970811	0.2	0.12	0.0	-1
7967	0.07407407407407407	0.02778900937327697	0.08333333333333333	0.031157472782763176	0.0028368794326241137	0.0010346395776288566	0.0	0.166666665	0.0	-1
7968	0.2962962962962963	0.04472217118176806	0.08333333333333333	0.028242153691978314	0.04255319148936171	0.03911693175720892	0.0	0.058823530000000006	0.04169815988405444	1
7969	0.0	0.0	0.0	0.0	0.007092198581560284	0.007811914870058781	0.0	0.1	0.0	-1
7970	0.0	0.0	0.0	0.0	0.014184397163120569	0.00335964457450949	0.0	0.11666666499999999	0.0	-1
7971	0.0	0.0	0.0	0.0	0.019858156028368795	0.006042603981308814	0.0	0.142857145	0.0	-1
7972	0.07407407407407407	0.04962323102370887	0.0	0.0	0.07517730496453902	0.035004680656172626	0.027272724999999998	0.128939395	0.0	-1
7973	0.037037037037037035	0.0	0.0	0.0	0.0014184397163120568	0.0017280025183287917	0.5	0.5	0.0	-1
7974	0.0	0.0	0.0	0.0	0.11914893617021277	0.058469361340262	0.0	0.06865079499999999	0.0	1
7975	0.0	0.0	0.0	0.0	0.011347517730496455	0.0029881008694961683	0.125	0.5	0.0	-1
7976	0.0	0.0	0.0	0.0	0.01843971631205674	0.005047728536775013	0.07692307500000001	0.17948718	0.0	-1
7977	0.037037037037037035	0.012038228266862709	0.041666666666666664	0.0050107046872864755	0.060992907801418444	0.06832211565598778	0.079545455	0.13582251	0.0	-1
7978	0.14814814814814814	0.03146480426392207	0.0	0.0	0.0014184397163120568	0.00011581786315876622	0.0	0.166666665	0.0	1
7979	0.25925925925925924	0.055274765668075716	0.0	0.0	0.009929078014184398	0.005086334489617031	0.0	0.09090909	0.0	-1
7980	0.0	0.0	0.0	0.0	0.007092198581560284	0.011025860572714543	0.066666665	0.46666666500000004	0.0	-1
7981	0.07407407407407407	0.020768241132144826	0.041666666666666664	0.013096159978135105	0.059574468085106386	0.04060767311346155	0.0	0.036507935	0.012706500175660641	1
7982	0.0	0.0	0.0	0.0	0.0723404255319149	0.01175551311061477	0.039215685	0.058356675	0.03320457851002785	1
7983	0.14814814814814814	0.01644918213563683	0.0	0.0	0.012765957446808512	0.009369665129544187	0.0	0.15	0.0	-1
7984	0.0	0.0	0.0	0.0	0.02695035460992908	0.003986708222696602	0.210526315	0.259649125	0.0	-1
7985	0.3333333333333333	0.05513692335967653	0.0	0.0	0.18156028368794327	0.041674608162422626	0.046186895000000006	0.10091437	0.0	-1
7986	0.1111111111111111	0.06388531519941187	0.08333333333333333	0.056848722270304734	0.009929078014184398	0.009534126495229635	0.0	0.086363635	0.0	-1
7987	0.0	0.0	0.0	0.0	0.009929078014184398	0.003184991236866071	0.0	0.166666665	0.0	-1
7988	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0008338886147431167	0.0	0.333333335	0.0	-1
7989	0.0	0.0	0.041666666666666664	0.003644148863481073	0.05390070921985816	0.05491455725002036	0.07692307500000001	0.152169625	0.0	-1
7990	0.037037037037037035	0.011394964160999815	0.125	0.028242153691978314	0.015602836879432626	0.004544692950349986	0.0	0.066666665	0.0	-1
7991	0.0	0.0	0.0	0.0	0.01702127659574468	0.005796684051096249	0.25	0.416666665	0.0	-1
7992	0.1111111111111111	0.013710714942106229	0.16666666666666666	0.07561608891723226	0.09503546099290781	0.08970115321731863	0.19747961499999997	0.22374855	0.006472234353013807	-1
7993	0.14814814814814814	0.020510935489799667	0.0	0.0	0.024113475177304965	0.04686454014856316	0.0	0.055555555000000006	0.0	-1
7994	0.0	0.0	0.0	0.0	0.029787234042553193	0.029554402320853962	0.26190476	0.50793651	0.0	-1
7995	0.18518518518518517	0.014519389818048152	0.125	0.028356033343962098	0.48085106382978726	0.37382047109815514	0.023894710000000003	0.10096905500000002	0.0	-1
7996	0.25925925925925924	0.07502297371806653	0.0	0.0	0.007092198581560284	0.002981151797706642	0.0	0.0625	0.0	-1
7997	0.1111111111111111	0.01764381547509649	0.0	0.0	0.014184397163120569	0.002999682655812045	0.0	0.09090909	0.0	-1
7998	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
7999	0.037037037037037035	0.002619003859584635	0.25	0.4755288894456339	0.10354609929078015	0.08304552124889975	0.040875525	0.12225804	0.0	-1
8000	0.0	0.0	0.0	0.0	0.012765957446808512	0.0026174837073881163	0.333333335	0.444444445	0.0	-1
8001	0.0	0.0	0.0	0.0	0.08368794326241136	0.0668695666299261	0.0	0.127873565	0.0	-1
8002	0.0	0.0	0.0	0.0	0.007092198581560284	0.006427891405311525	0.0	0.2	0.11618201630504532	1
8003	0.0	0.0	0.041666666666666664	0.017309707101535097	0.014184397163120569	0.007203871088475258	0.09090909	0.18181818	0.0	-1
8004	0.18518518518518517	0.08463517735710346	0.08333333333333333	0.0614950120712431	0.03829787234042553	0.011984667024586176	0.0	0.057291665000000006	0.08367166604653037	1
8005	0.1111111111111111	0.02646572321264473	0.041666666666666664	0.0	0.05390070921985816	0.010689988769554121	0.05	0.11833333500000001	0.0	-1
8006	0.0	0.0	0.0	0.0	0.03262411347517731	0.016440345675386863	0.145833335	0.21527777999999997	0.0	-1
8007	0.0	0.0	0.0	0.0	0.009929078014184398	0.001420699121336987	0.07142857	0.34285714500000003	0.0	-1
8008	0.0	0.0	0.0	0.0	0.03120567375886525	0.06288909969521005	0.0	0.045454545	0.15195100357844904	1
8009	0.0	0.0	0.0	0.0	0.01702127659574468	0.015172140073798373	0.18181818	0.31818182	0.0	-1
8010	0.0	0.0	0.0	0.0	0.03687943262411348	0.030398328476016315	0.18269231	0.271153845	0.0	-1
8011	0.0	0.0	0.0	0.0	0.00851063829787234	0.0015809138321171588	0.166666665	0.22222222000000003	0.0	-1
8012	0.25925925925925924	0.05550450284874103	0.0	0.0	0.0624113475177305	0.03257029947750823	0.020408165000000002	0.03250729	0.0	-1
8013	0.3333333333333333	0.15945598235618452	0.08333333333333333	0.0027331116476108047	0.03971631205673759	0.01687929537675859	0.0	0.04901961	0.0	-1
8014	0.0	0.0	0.0	0.0	0.03971631205673759	0.02566344605556877	0.074074075	0.049382715	0.6265904385814847	1
8015	0.0	0.0	0.0	0.0	0.014184397163120569	0.0032429001684454537	0.2	0.35000000000000003	0.0	-1
8016	0.14814814814814814	0.012130123139128837	0.0	0.0	0.02695035460992908	0.01163873009782423	0.0	0.059523809999999996	0.0	-1
8017	0.0	0.0	0.08333333333333333	0.06365872545893499	0.2	0.10580987241648272	0.014724710000000002	0.10596915	0.0	-1
8018	0.18518518518518517	0.04267597868038963	0.125	0.04448898404318316	0.24113475177304966	0.13062452282432335	0.012285715	0.05549005	0.0	-1
8019	0.5555555555555556	0.062133186289285054	0.0	0.0	0.31631205673758866	0.05738859782374834	0.0	0.01847042	0.0004970835635863928	-1
8020	0.1111111111111111	0.05440176438154751	0.08333333333333333	0.026647838564205346	0.04680851063829788	0.042788027127706775	0.0	0.039152025	0.0	-1
8021	0.0	0.0	0.0	0.0	0.009929078014184398	0.002026812605278409	0.142857145	0.42857143	0.0	-1
8022	0.0	0.0	0.0	0.0	0.011347517730496455	0.009908218193232449	0.0	0.0625	0.0	-1
8023	0.14814814814814814	0.022655149174784044	0.0	0.0	0.04680851063829788	0.04178734239813836	0.0	0.025112235	0.11511906022221517	1
8024	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0007643978968478569	0.0	0.5	0.0	-1
8025	0.0	0.0	0.0	0.0	0.02695035460992908	0.012421851884093657	0.22368421	0.34085213	0.0	-1
8026	0.037037037037037035	0.019996324205109352	0.25	0.23031020817200382	0.029787234042553193	0.01941454840130398	0.0	0.0	0.0	-1
8027	0.037037037037037035	0.017055688292593272	0.0	0.0	0.0028368794326241137	0.01596201790054116	0.0	0.083333335	0.0	1
8028	0.037037037037037035	0.005881271825032163	0.0	0.0	0.0624113475177305	0.06809221719761763	0.0	0.01111111	0.0907002369493127	1
8029	0.14814814814814814	0.01727623598603198	0.0	0.0	0.04113475177304965	0.12041660443753575	0.0	0.099462365	0.0	-1
8030	0.0	0.0	0.0	0.0	0.021276595744680854	0.010732455318606884	0.17857142999999998	0.23214285499999998	0.0	-1
8031	0.07407407407407407	0.005881271825032163	0.0	0.0	0.04113475177304965	0.032718546342351454	0.035714285	0.23214285499999998	0.0	-1
8032	0.07407407407407407	0.02205476934387061	0.0	0.0	0.028368794326241138	0.016622565780862106	0.0	0.023809525	0.16639251643587671	1
8033	0.0	0.0	0.0	0.0	0.00425531914893617	0.00020847215368577918	0.333333335	0.6666666649999999	0.0	-1
8034	0.1111111111111111	0.022606138577467377	0.0	0.0	0.02269503546099291	0.021916600305849316	0.0	0.052631580000000004	0.0	-1
8035	0.07407407407407407	0.009189487226612754	0.0	0.0	0.028368794326241138	0.016990480525391004	0.063492065	0.08095238000000002	0.0	-1
8036	0.48148148148148145	0.08414507138393676	0.041666666666666664	0.004555186079351341	0.09078014184397164	0.01892501818302232	0.0	0.06907208000000001	0.008280171299831418	-1
8037	0.0	0.0	0.0	0.0	0.03262411347517731	0.009404410488491817	0.152173915	0.29710145	0.0	-1
8038	0.14814814814814814	0.009557066715677265	0.0	0.0	0.01702127659574468	0.016329160526754448	0.0	0.058823530000000006	0.0	1
8039	0.0	0.0	0.0	0.0	0.028368794326241138	0.00771346968637383	0.10526316000000001	0.184210525	0.0	-1
8040	0.037037037037037035	0.006984010292225693	0.041666666666666664	0.0050107046872864755	0.015602836879432626	0.0015480987708116297	0.0	0.09615384499999999	0.0	-1
8041	0.037037037037037035	0.0029406359125160814	0.20833333333333331	0.16341730059672938	0.05106382978723405	0.02296668226438334	0.07142857	0.15952381000000002	0.0	-1
8042	0.3333333333333333	0.10744348465355633	0.0	0.0	0.16595744680851066	0.04525090804806652	0.01446281	0.036475154999999995	0.007648790645705118	-1
8043	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8044	0.0	0.0	0.0	0.0	0.00851063829787234	0.0073891796695292845	0.0	0.25	0.0	-1
8045	0.07407407407407407	0.011100900569748207	0.0	0.0	0.04539007092198582	0.017995393517293113	0.0	0.015625	0.0	-1
8046	0.07407407407407407	0.04631501562212828	0.0	0.0	0.0028368794326241137	0.000332397267265659	0.0	0.25	0.0	-1
8047	0.14814814814814814	0.06395883109722476	0.041666666666666664	0.008427094246799981	0.015602836879432626	0.007085157778737523	0.0	0.00854701	0.0	-1
8048	0.0	0.0	0.0	0.0	0.009929078014184398	0.002594320134756363	0.142857145	0.42857143	0.0	-1
8049	0.18518518518518517	0.04457513938614226	0.0	0.0	0.011347517730496455	0.0026545454235989215	0.0	0.05	0.0	-1
8050	0.14814814814814814	0.1299025914353979	0.08333333333333333	0.0	0.015602836879432626	0.013601649849365505	0.066666665	0.2	0.0	-1
8051	0.14814814814814814	0.022201801139496415	0.0	0.0	0.009929078014184398	0.004808757678351973	0.0	0.166666665	0.08526976796510187	-1
8052	0.0	0.0	0.0	0.0	0.0723404255319149	0.134786898854174	0.00490196	0.114923745	0.0	-1
8053	0.0	0.0	0.041666666666666664	0.0006832779119027012	0.060992907801418444	0.0316989981721018	0.079545455	0.26818182	0.0	-1
8054	0.0	0.0	0.0	0.0	0.019858156028368795	0.004798720130983665	0.214285715	0.416666665	0.0	-1
8055	0.25925925925925924	0.057305642345157136	0.0	0.0	0.03546099290780142	0.032451200100505444	0.0	0.14506173	0.03902850591340592	-1
8056	0.14814814814814814	0.05844513876125712	0.08333333333333333	0.012640641370199972	0.04680851063829788	0.019033103188584418	0.0030864200000000003	0.09671716999999999	0.0	1
8057	0.0	0.0	0.0	0.0	0.00425531914893617	0.00046327145263506486	0.0	0.333333335	0.0	-1
8058	0.0	0.0	0.0	0.0	0.011347517730496455	0.020059653899098306	0.25	0.291666665	0.0	-1
8059	0.0	0.0	0.0	0.0	0.056737588652482275	0.025140197488608327	0.0375	0.22499999999999998	0.0	-1
8060	0.2222222222222222	0.07428781473993751	0.0	0.0	0.06666666666666667	0.08417534196934727	0.00653595	0.08643790999999999	0.04463927934066961	-1
8061	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8062	0.0	0.0	0.0	0.0	0.06808510638297872	0.03722830091170307	0.0	0.023049645	0.014257381488567582	1
8063	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0009612882642177596	0.0	0.5	0.0	-1
8064	0.0	0.0	0.0	0.0	0.00851063829787234	0.0031618276642343176	0.0	0.166666665	0.0	-1
8065	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00020847215368577918	0.0	0.333333335	0.0	-1
8066	0.0	0.0	0.041666666666666664	0.023459208308659406	0.04397163120567376	0.014332460565897319	0.01612903	0.139784945	0.0	-1
8067	0.0	0.0	0.0	0.0	0.03404255319148936	0.015662435695275936	0.0	0.041666665	0.007479559225003695	1
8068	0.0	0.0	0.0	0.0	0.00425531914893617	0.0011628113461140128	0.0	0.333333335	0.0	-1
8069	0.0	0.0	0.0	0.0	0.011347517730496455	0.01443268756339618	0.0	0.054421769999999994	0.0	-1
8070	0.14814814814814814	0.009924646204741774	0.0	0.0	0.012765957446808512	0.0018357131310664445	0.0	0.23076923	0.0	-1
8071	0.07407407407407407	0.0216871898548061	0.0	0.0	0.028368794326241138	0.011524778190156956	0.0	0.075	0.0	-1
8072	0.1111111111111111	0.014997243153832013	0.041666666666666664	0.005466223295221609	0.007092198581560284	0.002223702972648311	0.142857145	0.214285715	0.0	-1
8073	0.0	0.0	0.0	0.0	0.024113475177304965	0.016250228897212945	0.066666665	0.133333335	0.0	-1
8074	0.037037037037037035	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
8075	0.6666666666666666	0.06956979062672303	0.0	0.0	0.05390070921985816	0.018007699908804412	0.021276595000000002	0.08480243	0.0	-1
8076	0.0	0.0	0.0	0.0	0.009929078014184398	0.003908852881608359	0.0	0.04761905	0.0	-1
8077	0.0	0.0	0.0	0.0	0.04397163120567376	0.01293299471862344	0.0	0.133333335	0.0	-1
8078	0.14814814814814814	0.02738467193530601	0.0	0.0	0.03120567375886525	0.015587926202538346	0.0	0.135897435	0.0	1
8079	0.0	0.0	0.0	0.0	0.0028368794326241137	0.000671743606320844	0.0	0.25	0.0	-1
8080	0.2962962962962963	0.09017950130490719	0.16666666666666666	0.0767548854370701	0.019858156028368795	0.008373631506378798	0.045454545	0.045454545	0.0	-1
8081	0.0	0.0	0.0	0.0	0.10354609929078015	0.028022407753595668	0.014084504999999999	0.03834116	0.0	-1
8082	0.14814814814814814	0.01519328554677449	0.0	0.0	0.19290780141843972	0.10585531167884367	0.0	0.04456265	0.0	-1
8083	0.0	0.0	0.0	0.0	0.01843971631205674	0.006416309618995648	0.0	0.07692307500000001	0.0	-1
8084	0.0	0.0	0.0	0.0	0.04255319148936171	0.011130096649557433	0.166666665	0.366666665	0.0	-1
8085	0.4074074074074074	0.03858604421981253	0.08333333333333333	0.018767366646927526	0.03829787234042553	0.013269793064689133	0.0	0.055555555000000006	0.06509894904423533	-1
8086	0.07407407407407407	0.02141150523800772	0.125	0.021751013528902654	0.03404255319148936	0.019299116598461195	0.142857145	0.26700680499999996	0.0	-1
8087	0.07407407407407407	0.007719169270354714	0.0	0.0	0.015602836879432626	0.015291818533167885	0.0	0.083333335	0.0	-1
8088	0.25925925925925924	0.0740672670464988	0.0	0.0	0.024113475177304965	0.01737654007002568	0.0	0.02777778	0.0	-1
8089	0.18518518518518517	0.03556331556699136	0.0	0.0	0.16028368794326242	0.04982710169676417	0.0	0.02586207	0.0	-1
8090	0.2962962962962963	0.03717803973534277	0.0	0.0	0.15460992907801419	0.03173705569030004	0.02256199	0.09849158499999999	0.0	-1
8091	0.0	0.0	0.0	0.0	0.011347517730496455	0.01631101572896503	0.0625	0.177083335	0.0	-1
8092	0.0	0.0	0.0	0.0	0.025531914893617023	0.011029978541697157	0.25	0.333333335	0.004749560655182952	-1
8093	0.18518518518518517	0.022743980885866568	0.0	0.0	0.2326241134751773	0.10168547822943852	0.0059171599999999994	0.050755215	0.018421523074698163	1
8094	0.25925925925925924	0.07517000551369234	0.08333333333333333	0.016854188493599962	0.07375886524822696	0.04496242476823116	0.0877193	0.149122805	0.0	-1
8095	0.0	0.0	0.0	0.0	0.05390070921985816	0.05172039708354517	0.0	0.131578945	0.0	1
8096	0.18518518518518517	0.025546774489983458	0.0	0.0	0.005673758865248227	0.0007991432557954869	0.0	0.133333335	0.0	-1
8097	0.07407407407407407	0.01084359492740305	0.0	0.0	0.05106382978723405	0.03829855446673366	0.02777778	0.11419753000000002	0.18866019430677503	-1
8098	0.0	0.0	0.0	0.0	0.021276595744680854	0.006446229234417115	0.0	0.08888889	0.0	-1
8099	0.07407407407407407	0.01598970777430619	0.0	0.0	0.03687943262411348	0.022507271407959023	0.0	0.046296295	0.04188105811938475	1
8100	0.0	0.0	0.0	0.0	0.011347517730496455	0.004742741496351476	0.0	0.166666665	0.0	-1
8101	0.18518518518518517	0.08466580896893953	0.08333333333333333	0.029153190907848583	0.04680851063829788	0.022330787043175274	0.0	0.11428571499999998	0.0	-1
8102	0.6296296296296295	0.03534666644366844	0.20833333333333331	0.07957910080626793	0.10638297872340426	0.05905620311003493	0.059090909999999996	0.236902425	0.0	-1
8103	0.14814814814814814	0.02312074986215769	0.20833333333333331	0.2197421764679087	0.005673758865248227	0.0029765190831802916	0.0	0.09090909	0.0	-1
8104	0.0	0.0	0.0	0.0	0.02695035460992908	0.013377928344469273	0.0	0.058823530000000006	0.25134780291258374	1
8105	0.0	0.0	0.0	0.0	0.05390070921985816	0.05233886447281298	0.010526315	0.18274854000000001	0.0	-1
8106	0.07407407407407407	0.05285793052747657	0.08333333333333333	0.04318316403225071	0.03262411347517731	0.02062010205417022	0.0	0.020833334999999998	0.0	-1
8107	0.037037037037037035	0.0	0.0	0.0	0.07517730496453902	0.027118366591360053	0.036363635	0.127272725	0.08818794413293855	1
8108	0.0	0.0	0.0	0.0	0.00851063829787234	0.00661319998636555	0.0	0.2	0.050224866661796326	1
8109	0.0	0.0	0.0	0.0	0.02695035460992908	0.003717753407396395	0.0	0.210526315	0.0	-1
8110	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8111	0.1111111111111111	0.12610427006065061	0.0	0.0	0.08936170212765958	0.02567380348492605	0.0	0.013932979999999998	0.021635215049172953	1
8112	0.0	0.0	0.0	0.0	0.03120567375886525	0.03854418485923739	0.15151515000000002	0.16212121	0.0	1
8113	0.07407407407407407	0.060724131593457076	0.0	0.0	0.05106382978723405	0.02277963641538193	0.0	0.052631580000000004	0.0	-1
8114	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.5	0.75	0.0	-1
8115	0.0	0.0	0.0	0.0	0.028368794326241138	0.012202570062407606	0.0	0.052631580000000004	0.28803668038352964	1
8116	0.0	0.0	0.0	0.0	0.00851063829787234	0.0037756623389757784	0.0	0.166666665	0.0	-1
8117	0.25925925925925924	0.04130674508362433	0.0	0.0	0.03404255319148936	0.021229414317001847	0.05483871	0.18064516	0.0	-1
8118	0.0	0.0	0.0	0.0	0.011347517730496455	0.00836204972006292	0.0	0.125	0.0	-1
8119	0.0	0.0	0.0	0.0	0.03120567375886525	0.008578243063853831	0.09090909	0.272727275	0.0	-1
8120	0.0	0.0	0.0	0.0	0.009929078014184398	0.0079508963058493	0.0	0.142857145	0.13645233497072032	1
8121	0.25925925925925924	0.06879862771549346	0.08333333333333333	0.032797339771329655	0.03120567375886525	0.015751229389592204	0.0	0.030952379999999998	0.06207978215851157	1
8122	0.037037037037037035	0.005146112846903143	0.0	0.0	0.0014184397163120568	0.0	0.5	0.75	0.0	-1
8123	0.2222222222222222	0.030049623231023708	0.0	0.0	0.21560283687943263	0.11207217587259029	0.015232785	0.11261762	0.0021826172818011757	-1
8124	0.0	0.0	0.0	0.0	0.09503546099290781	0.09939102955969334	0.0	0.0920398	0.0	-1
8125	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0002779628715810389	0.0	0.5	0.0	-1
8126	0.0	0.0	0.125	0.01321003963011889	0.05815602836879433	0.03828359466713017	0.06818182	0.17559523999999999	0.0	-1
8127	0.0	0.0	0.0	0.0	0.03829787234042553	0.018712306090245875	0.11111111000000001	0.20987654500000003	0.0	-1
8128	0.0	0.0	0.0	0.0	0.02695035460992908	0.01604360515029603	0.0	0.00735294	0.14923551961413414	1
8129	0.0	0.0	0.0	0.0	0.012765957446808512	0.003208154809497824	0.11111111000000001	0.23809523999999999	0.0	-1
8130	0.0	0.0	0.0	0.0	0.028368794326241138	0.018629303289087545	0.075	0.141666665	0.0	-1
8131	0.0	0.0	0.0	0.0	0.014184397163120569	0.005779311371622434	0.0	0.1	0.0	-1
8132	0.037037037037037035	0.0	0.0	0.0	0.011347517730496455	0.031046136398338867	0.0	0.125	0.0	-1
8133	0.0	0.0	0.0	0.0	0.007092198581560284	0.01131540523061146	0.163636365	0.16923076999999997	0.0	-1
8134	0.14814814814814814	0.7153096857195368	0.0	0.0	0.04397163120567376	0.01693257159381162	0.0	0.029411765000000003	0.0	-1
8135	0.14814814814814814	0.02727964922256938	0.0	0.0	0.04539007092198582	0.031679218890085833	0.044642854999999995	0.1015625	0.14050537439998767	1
8136	0.0	0.0	0.0	0.0	0.03546099290780142	0.020932920587315405	0.18000000000000002	0.29696969500000003	0.0	-1
8137	0.0	0.0	0.0	0.0	0.04255319148936171	0.040235511728620436	0.172413795	0.24178982000000002	0.003993666099349908	-1
8138	0.0	0.0	0.0	0.0	0.007092198581560284	0.02649912709072571	0.6	0.6666666649999999	0.0	-1
8139	0.0	0.0	0.0	0.0	0.0624113475177305	0.01023347335970877	0.022727275	0.09090909	0.0	-1
8140	0.37037037037037035	0.07373031916927036	0.041666666666666664	0.039174600282421534	0.0921985815602837	0.03420101499078366	0.20048309	0.29830917999999995	0.004644796164963595	-1
8141	0.0	0.0	0.0	0.0	0.025531914893617023	0.025731640725248143	0.0	0.074074075	0.1576583697704173	1
8142	0.0	0.0	0.041666666666666664	0.0	0.10921985815602837	0.029327261439478478	0.012987015	0.118161205	0.0	-1
8143	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8144	0.0	0.0	0.08333333333333333	0.020498337357081037	0.015602836879432626	0.014454069322214023	0.07692307500000001	0.23076923	0.0	-1
8145	0.2222222222222222	0.06994512563866936	0.25	0.2774108322324967	0.06666666666666667	0.06924736251304202	0.0	0.024066090000000002	0.08540929181493521	1
8146	0.14814814814814814	0.20997978312810145	0.041666666666666664	0.0	0.015602836879432626	0.010908112412608582	0.07692307500000001	0.30769231	0.0	-1
8147	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8148	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8149	0.0	0.0	0.0	0.0	0.02695035460992908	0.00908012047164727	0.10526316000000001	0.26315789500000003	0.0	-1
8150	0.0	0.0	0.0	0.0	0.019858156028368795	0.009132238510068716	0.0	0.07692307500000001	0.0	-1
8151	0.0	0.0	0.0	0.0	0.02695035460992908	0.004336220796664207	0.342105265	0.657894735	0.0	-1
8152	1.0	0.3138158239294247	0.08333333333333333	0.057623103903794465	0.8283687943262412	0.5754794166133227	0.0104969	0.046734685	0.012469741711282317	-1
8153	0.07407407407407407	0.12286344421981253	0.16666666666666666	0.04198363169953992	0.0028368794326241137	0.0016388227636965418	0.0	0.04761905	0.0	-1
8154	0.18518518518518517	0.07143294736261717	0.08333333333333333	0.017309707101535097	0.10070921985815603	0.0609709077067837	0.0034722199999999994	0.043055554999999995	0.0	-1
8155	0.0	0.0	0.0	0.0	0.012765957446808512	0.0033587180316042202	0.333333335	0.61111111	0.0	-1
8156	0.14814814814814814	0.03216320529314464	0.041666666666666664	0.009110372158702681	0.05106382978723405	0.029630069999172212	0.0	0.05405405500000001	0.0	-1
8157	0.0	0.0	0.125	0.034391654899102626	0.08510638297872342	0.04748976673781564	0.04379391	0.14190851499999999	0.0	-1
8158	0.07407407407407407	0.01984929240948355	0.0	0.0	0.015602836879432626	0.00511837743330186	0.102564105	0.14743589499999998	0.0	-1
8159	0.0	0.0	0.0	0.0	0.021276595744680854	0.008882264954645593	0.0	0.146666665	0.0	-1
8160	0.18518518518518517	0.027936041168902772	0.0	0.0	0.09361702127659575	0.03278543115832564	0.01791045	0.07131011500000001	0.027169982611792532	-1
8161	0.2962962962962963	0.06109171108252159	0.20833333333333331	0.16899740354393475	0.03262411347517731	0.014505524129642088	0.02222222	0.044444445	0.0	-1
8162	0.0	0.0	0.0	0.0	0.014184397163120569	0.010273044462182563	0.0	0.13888889	0.10561978159923495	1
8163	0.1111111111111111	0.07829443117074067	0.0	0.0	0.0028368794326241137	0.007829287549532596	0.0	0.0	0.31073906580464866	1
8164	0.0	0.0	0.0	0.0	0.021276595744680854	0.01016108719523454	0.115384615	0.19743589499999997	0.0	-1
8165	0.18518518518518517	0.14367579489064508	0.08333333333333333	0.013301143351705916	0.055319148936170216	0.05214390441860478	0.03409091	0.10443723	0.0	-1
8166	0.07407407407407407	0.01587943392758684	0.0	0.0	0.03829787234042553	0.006124448603835556	0.22222222000000003	0.40740740499999994	0.0	-1
8167	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8168	0.07407407407407407	0.017055688292593272	0.041666666666666664	0.013301143351705916	0.01702127659574468	0.0070242706741958745	0.0	0.07692307500000001	0.0	-1
8169	0.0	0.0	0.0	0.0	0.02269503546099291	0.041074805169256434	0.21875	0.364583335	0.0	-1
8170	0.037037037037037035	0.0014703179562580407	0.08333333333333333	0.04646289800938368	0.04397163120567376	0.014467581405477091	0.08108108000000001	0.15765766	0.024071854957778457	-1
8171	0.14814814814814814	0.017055688292593272	0.0	0.0	0.18156028368794327	0.12247121332997228	0.0859375	0.17241443500000003	0.04142171606612299	-1
8172	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0015751229389592205	0.0	0.5	0.0	-1
8173	0.14814814814814814	0.06726704649880536	0.125	0.021864893180886438	0.04822695035460993	0.04960247443363639	0.027027025000000003	0.10810811000000002	0.0	-1
8174	0.0	0.0	0.0	0.0	0.014184397163120569	0.014535141826425159	0.1	0.25	0.0	-1
8175	0.0	0.0	0.0	0.0	0.009929078014184398	0.007493415746372174	0.0	0.285714285	0.0	-1
8176	0.0	0.0	0.0	0.0	0.011347517730496455	0.0014963667920112594	0.25	0.375	0.0	-1
8177	0.0	0.0	0.0	0.0	0.015602836879432626	0.00428526093687435	0.0	0.272727275	0.0	-1
8178	0.07407407407407407	0.03175478363903694	0.0	0.0	0.04113475177304965	0.02077981580705999	0.06989247500000001	0.2329912	0.019497075533207276	-1
8179	0.25925925925925924	0.09017950130490719	0.0	0.0	0.007092198581560284	0.0059453169762554514	0.136363635	0.25909091	0.0	-1
8180	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
8181	0.037037037037037035	0.0018378974453225508	0.0	0.0	0.08368794326241136	0.029213125691800654	0.176900585	0.304385965	0.0	-1
8182	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8183	0.1111111111111111	0.0613857746737732	0.0	0.0	0.059574468085106386	0.028864591127880347	0.0	0.044444445	0.0	-1
8184	0.5555555555555556	0.05478096276419775	0.08333333333333333	0.6965790552544071	0.03262411347517731	0.04930840287241291	0.02857143	0.102129705	0.044773198538170036	-1
8185	0.18518518518518517	0.15401580591802977	0.0	0.0	0.019858156028368795	0.008387598735313223	0.11458333500000001	0.109895835	0.008746283683328963	1
8186	0.0	0.0	0.0	0.0	0.015602836879432626	0.0068668411066832484	0.0	0.03896104	0.0	-1
8187	0.0	0.0	0.0	0.0	0.04539007092198582	0.025690332338612468	0.00625	0.096875	0.0	-1
8188	0.18518518518518517	0.024811615511854436	0.125	0.11160205894410787	0.04539007092198582	0.044690170072690195	0.0	0.021541949999999997	0.0	-1
8189	0.0	0.0	0.0	0.0	0.04397163120567376	0.010595128841324753	0.0	0.13469028500000002	0.0	-1
8190	0.18518518518518517	0.1182380689946701	0.29166666666666663	0.2095385596501617	0.06524822695035462	0.044031544368167884	0.085784315	0.159663865	0.0	-1
8191	0.2962962962962963	0.1810022667524352	0.16666666666666666	0.1749191454470915	0.07375886524822696	0.10885206212748698	0.036290325	0.09116743499999999	0.030704156369187538	1
8192	0.037037037037037035	0.01984929240948355	0.0	0.0	0.03262411347517731	0.01891945461253347	0.0	0.061594205	0.0	-1
8193	0.037037037037037035	0.010782331678000367	0.0	0.0	0.00851063829787234	0.007653630457847253	0.0	0.11904761999999999	0.0	-1
8194	0.07407407407407407	0.006616430803161183	0.08333333333333333	0.0027331116476108047	0.014184397163120569	0.008422275008905479	0.0	0.07692307500000001	0.0	1
8195	0.0	0.0	0.0	0.0	0.014184397163120569	0.008871648317961492	0.0	0.25	0.0	-1
8196	0.0	0.0	0.0	0.0	0.07801418439716312	0.02370807102013818	0.0	0.045454545	0.1263572250494792	1
8197	0.07407407407407407	0.03367028119830913	0.08333333333333333	0.30884161618002093	0.09361702127659575	0.04867373312001493	0.0	0.05024875499999999	0.13280464639068354	1
8198	0.25925925925925924	0.07287575938246645	0.16666666666666666	0.22452512185122758	0.11489361702127661	0.05183445155024662	0.036157024999999995	0.09101819	0.008366155447487094	-1
8199	0.0	0.0	0.0	0.0	0.03687943262411348	0.048811631450312754	0.025641025	0.17948718	0.0	-1
8200	0.25925925925925924	0.014886969307112662	0.0	0.0	0.055319148936170216	0.017210810223092125	0.0	0.05	0.0	-1
8201	0.037037037037037035	0.18091037188016906	0.0	0.0	0.08936170212765958	0.10465991506958423	0.063492065	0.198809525	0.02249333787919889	1
8202	0.0	0.0	0.0	0.0	0.04113475177304965	0.010513945617552796	0.505747125	0.6413793099999999	0.0	-1
8203	0.0	0.0	0.0	0.0	0.00851063829787234	0.024182769827550386	0.0	0.083333335	0.0	-1
8204	0.07407407407407407	0.017950131714758316	0.25	0.16894046371794286	0.03120567375886525	0.012184690992490702	0.160714285	0.163690475	0.06339858878488674	-1
8205	0.037037037037037035	0.008086748759419223	0.0	0.0	0.007092198581560284	0.00418102486003146	0.0	0.166666665	0.0	-1
8206	0.0	0.0	0.0	0.0	0.03120567375886525	0.008238510666799021	0.23809523999999999	0.257142855	0.06964213679259272	1
8207	0.0	0.0	0.0	0.0	0.01843971631205674	0.011984832479669126	0.0	0.17142857	0.01342416762247671	1
8208	0.2222222222222222	0.06206579672854254	0.0	0.0	0.03120567375886525	0.008876281032487842	0.013333335000000002	0.047999999999999994	0.0	-1
8209	0.0	0.0	0.0	0.0	0.02695035460992908	0.01240409314430386	0.22222222000000003	0.45833333499999995	0.0	-1
8210	0.037037037037037035	0.009005697482080499	0.0	0.0	0.06666666666666667	0.03081623793996872	0.02173913	0.077251555	0.0	-1
8211	0.0	0.0	0.0	0.0	0.052482269503546106	0.01586072991412876	0.027027025000000003	0.117117115	0.0	-1
8212	0.1111111111111111	0.010733321080683696	0.0	0.0	0.024113475177304965	0.01511577538116656	0.11111111000000001	0.166666665	0.06668878860908312	1
8213	0.0	0.0	0.0	0.0	0.009929078014184398	0.0029186101516009083	0.142857145	0.285714285	0.0	-1
8214	0.0	0.0	0.0	0.0	0.009929078014184398	0.004084509973293703	0.0	0.055555555000000006	0.0	-1
8215	0.0	0.0	0.0	0.0	0.03120567375886525	0.019037985921448324	0.007575760000000001	0.21212121	0.0	-1
8216	0.25925925925925924	0.0251424370520125	0.0	0.0	0.20567375886524825	0.11988022962989066	0.013333335000000002	0.044891775	0.005646675134637091	1
8217	0.3333333333333333	0.058208257268884386	0.125	0.08099120849086686	0.13617021276595745	0.09641925141125073	0.06189320500000001	0.12643739499999998	0.00990420205237268	-1
8218	0.14814814814814814	0.018709795993383568	0.0	0.0	0.08510638297872342	0.062226689201901136	0.083333335	0.113568375	0.0	-1
8219	0.0	0.0	0.041666666666666664	0.025691249487541562	0.019858156028368795	0.0024034038566076287	0.0	0.133333335	0.12695794235425562	1
8220	0.037037037037037035	0.013140966734056238	0.0	0.0	0.009929078014184398	0.027170870697046552	0.0	0.142857145	0.21224056533897767	-1
8221	0.2962962962962963	0.07857011578753904	0.08333333333333333	0.0207260966610486	0.04255319148936171	0.04759747420030741	0.0	0.005208335	0.06071538315211131	1
8222	0.0	0.0	0.041666666666666664	0.0	0.01702127659574468	0.014961737623165402	0.0	0.25	0.0	-1
8223	0.0	0.0	0.0	0.0	0.00851063829787234	0.0024553386989658436	0.5	0.583333335	0.0	-1
8224	0.0	0.0	0.0	0.0	0.025531914893617023	0.009070468982278588	0.0	0.125	0.0	-1
8225	0.0	0.0	0.0	0.0	0.012765957446808512	0.006063065136361411	0.0	0.133333335	0.0	-1
8226	0.0	0.0	0.0	0.0	0.015602836879432626	0.006779977709314174	0.18181818	0.454545455	0.0	-1
8227	0.0	0.0	0.0	0.0	0.019858156028368795	0.014546723612741036	0.07142857	0.214285715	0.0	-1
8228	0.0	0.0	0.0	0.0	0.011347517730496455	0.03652895404027486	0.0	0.125	0.0	-1
8229	0.25925925925925924	0.10806836978496599	0.0	0.0	0.009929078014184398	0.014801522911690321	0.0	0.09090909	0.0	-1
8230	0.0	0.0	0.0	0.0	0.0723404255319149	0.03752923431070155	0.021568625	0.10645425	0.0	-1
8231	0.07407407407407407	0.010365741591619187	0.0	0.0	0.02269503546099291	0.007231667375633362	0.166666665	0.24074073999999998	0.0	-1
8232	0.3333333333333333	0.0650615695644183	0.08333333333333333	0.22775930396756705	0.124822695035461	0.061703676301128656	0.040816325	0.12959183500000002	0.01514671504728816	-1
8233	0.07407407407407407	0.04190406175335416	0.0	0.0	0.024113475177304965	0.0040922311657151916	0.39473684000000003	0.469298245	0.0	-1
8234	0.2222222222222222	0.08380812350670833	0.20833333333333331	0.04069299564068692	0.025531914893617023	0.01189372242808968	0.0	0.017307689999999997	0.0	-1
8235	0.0	0.0	0.0	0.0	0.025531914893617023	0.0024051509574915925	0.166666665	0.27777778	0.0	-1
8236	0.0	0.0	0.0	0.0	0.01843971631205674	0.005906711021097077	0.0	0.07692307500000001	0.0	-1
8237	0.14814814814814814	0.01477669546039331	0.041666666666666664	0.007349033539835102	0.012765957446808512	0.0053249192877240885	0.0	0.07142857	0.0	-1
8238	0.14814814814814814	0.04929240948355081	0.0	0.0	0.009929078014184398	0.0025549420612823825	0.0	0.07575757500000001	0.0	-1
8239	0.1111111111111111	0.05899650799485388	0.0	0.0	0.014184397163120569	0.008582103660064577	0.0	0.083333335	0.0	-1
8240	0.0	0.0	0.0	0.0	0.015602836879432626	0.008165159352693017	0.0	0.15	0.0	-1
8241	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013666507852734412	0.0	0.333333335	0.0	-1
8242	0.0	0.0	0.0	0.0	0.007092198581560284	0.0016214500842227269	0.2	0.4	0.0	-1
8243	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009381246915860063	0.0	0.25	0.0	-1
8244	0.0	0.0	0.0	0.0	0.01843971631205674	0.02413065178912894	0.09090909	0.136363635	0.0	-1
8245	0.2222222222222222	0.16183841032898363	0.041666666666666664	0.008071789732610576	0.025531914893617023	0.020015643111097978	0.0	0.01388889	0.0	-1
8246	0.0	0.0	0.041666666666666664	0.0	0.08085106382978724	0.02757736478178887	0.03508772	0.13654971	0.04745489296366658	1
8247	0.0	0.0	0.0	0.0	0.01702127659574468	0.005061240620038083	0.0	0.229166665	0.0	-1
8248	0.3333333333333333	0.09869509281382098	0.0	0.0	0.011347517730496455	0.009439155847439446	0.0	0.1375	0.0	-1
8249	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
8250	0.0	0.0	0.0	0.0	0.04680851063829788	0.014589769251109589	0.030303029999999998	0.15151515000000002	0.0	-1
8251	0.1111111111111111	0.02095203087667708	0.041666666666666664	0.07424953309342686	0.05106382978723405	0.06784095678296788	0.013157895000000001	0.10526316000000001	0.0	-1
8252	0.0	0.0	0.0	0.0	0.011347517730496455	0.007690306113742077	0.0	0.142857145	0.0	-1
8253	0.0	0.0	0.0	0.0	0.009929078014184398	0.0019167856352775808	0.142857145	0.42857143	0.0	-1
8254	0.1111111111111111	0.025179195000918947	0.0	0.0	0.052482269503546106	0.02597112633153128	0.027027025000000003	0.0056899	0.0	-1
8255	0.0	0.0	0.0	0.0	0.021276595744680854	0.02021793831130983	0.0	0.133333335	0.0	-1
8256	0.2222222222222222	0.023892666789193162	0.08333333333333333	0.1106910217282376	0.02695035460992908	0.01578873231626907	0.0	0.058974359999999997	0.07821509273259761	1
8257	0.0	0.0	0.0	0.0	0.02269503546099291	0.00858596425627532	0.166666665	0.255208335	0.0	-1
8258	0.0	0.0	0.0	0.0	0.00851063829787234	0.024483896271763176	0.0	0.166666665	0.0	-1
8259	0.0	0.0	0.0	0.0	0.012765957446808512	0.0020364640939521846	0.0	0.015873014999999997	0.0	-1
8260	0.0	0.0	0.0	0.0	0.00851063829787234	0.02122362342384391	0.0	0.033333335	0.0	-1
8261	0.2222222222222222	0.05884772582245911	0.125	0.04304650844987017	0.06666666666666667	0.03898128719620102	0.006666665	0.039457145	0.015752388083643938	1
8262	0.0	0.0	0.0	0.0	0.00425531914893617	0.0018299222379085061	0.0	0.166666665	0.0	-1
8263	0.037037037037037035	0.0022054769343870613	0.0	0.0	0.025531914893617023	0.004621132740034771	0.083333335	0.25	0.0	-1
8264	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8265	0.14814814814814814	0.01701893034368682	0.0	0.0	0.0028368794326241137	0.0005289015750144871	0.0	0.166666665	0.0	1
8266	0.0	0.0	0.0	0.0	0.04680851063829788	0.05081026172433158	0.0	0.043010755000000005	0.0	-1
8267	0.25925925925925924	0.02691907124793236	0.041666666666666664	0.0	0.4397163120567376	0.1786080871984575	0.00019699999999999996	0.03755525	0.0002726127347147501	1
8268	0.037037037037037035	0.007811064142620841	0.0	0.0	0.13049645390070924	0.06292428627388917	0.033687945000000004	0.18942648500000003	0.0656199296682474	-1
8269	0.25925925925925924	0.22944311707406725	0.125	0.01161572450234592	0.07375886524822696	0.04371332700617877	0.01754386	0.05748746999999999	0.17713567098637978	-1
8270	0.0	0.0	0.0	0.0	0.011347517730496455	0.02047505396752229	0.0	0.07142857	0.0	-1
8271	0.0	0.0	0.0	0.0	0.00425531914893617	0.0	1.0	1.0	0.0	-1
8272	0.0	0.0	0.0	0.0	0.09078014184397164	0.07007115841173589	0.015625	0.094791665	0.0	-1
8273	0.14814814814814814	0.012130123139128837	0.0	0.0	0.00425531914893617	0.00046327145263506486	0.0	0.2	0.0	-1
8274	0.2222222222222222	0.016553329656313176	0.041666666666666664	0.031704095112285335	0.17021276595744683	0.13368779184969395	0.013779529999999998	0.07268873000000001	0.012679297886265036	-1
8275	0.1111111111111111	0.012589597500459473	0.08333333333333333	0.00774381633489728	0.08510638297872342	0.054089837541722786	0.0078125	0.09375	0.0	-1
8276	0.07407407407407407	0.10556882925932731	0.0	0.0	0.02269503546099291	0.010962932866292829	0.0	0.01111111	0.0	-1
8277	0.0	0.0	0.0	0.0	0.01843971631205674	0.005316039918987369	0.0	0.07692307500000001	0.0	-1
8278	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0004401078800033116	0.0	0.5	0.0	-1
8279	0.0	0.0	0.0	0.0	0.011347517730496455	0.0013048812581782207	0.0	0.0625	0.0	-1
8280	0.14814814814814814	0.08361698217239477	0.125	0.19687514234956496	0.07943262411347518	0.11339171056131638	0.084745765	0.21892655499999997	0.015932162763821745	-1
8281	0.0	0.0	0.0	0.0	0.00425531914893617	0.0011234332726400321	0.0	0.333333335	0.0	-1
8282	0.0	0.0	0.0	0.0	0.024113475177304965	0.016726029737073034	0.058823530000000006	0.147058825	0.0	-1
8283	0.0	0.0	0.0	0.0	0.005673758865248227	0.0026059019210722396	0.0	0.25	0.0	-1
8284	0.0	0.0	0.0	0.0	0.0028368794326241137	0.001992067246330779	0.0	0.5	0.0	-1
8285	0.3333333333333333	0.15090975923543465	0.0	0.0	0.08085106382978724	0.06465093573844984	0.0	0.034587815	0.03618925271847428	-1
8286	0.0	0.0	0.0	0.0	0.00851063829787234	0.0014129779305369478	0.0	0.333333335	0.0	-1
8287	0.0	0.0	0.0	0.0	0.02269503546099291	0.013237981759046977	0.208333335	0.45833333499999995	0.0	-1
8288	0.037037037037037035	0.01598970777430619	0.125	0.10484519960825397	0.13191489361702127	0.08741272564031619	0.020618554999999997	0.090812615	0.04912165662780038	1
8289	0.14814814814814814	0.06549041231391287	0.16666666666666666	0.07409769357263243	0.005673758865248227	0.004976307519616203	0.0	0.09090909	0.0	-1
8290	0.0	0.0	0.0	0.0	0.055319148936170216	0.027069410565911424	0.0	0.045322245000000004	0.0	-1
8291	0.25925925925925924	0.14616098231942654	0.041666666666666664	0.04031339680225937	0.15177304964539007	0.14939247021809318	0.05176933	0.15755302	0.014904112456605485	1
8292	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8293	0.0	0.0	0.0	0.0	0.00851063829787234	0.0005559257431620777	0.6666666649999999	0.833333335	0.0	-1
8294	0.07407407407407407	0.3014151810328983	0.0	0.0	0.03971631205673759	0.05162040767712716	0.0	0.040123455	0.11748920194923493	-1
8295	0.3333333333333333	0.31175991806653186	0.16666666666666666	0.17704489896597275	0.04680851063829788	0.013782546321126209	0.0	0.023255815	0.0	-1
8296	0.0	0.0	0.0	0.0	0.06808510638297872	0.07007752839420962	0.020833334999999998	0.046875	0.0	-1
8297	0.18518518518518517	0.09400845432824848	0.0	0.0	0.09929078014184398	0.04140440809893766	0.02142857	0.09904761999999999	0.0	-1
8298	0.0	0.0	0.0	0.0	0.11205673758865249	0.03620157555480061	0.08860759499999998	0.1062387	0.0	-1
8299	0.0	0.0	0.0	0.0	0.02269503546099291	0.009757654971126054	0.0	0.066666665	0.0	-1
8300	0.037037037037037035	0.011211174416467561	0.0	0.0	0.04822695035460993	0.030880902921286885	0.0	0.030303029999999998	0.024198238154059745	1
8301	0.2962962962962963	0.24774857562947986	0.0	0.0	0.025531914893617023	0.025260648066293447	0.04347826	0.130434785	0.19150235547693514	1
8302	0.18518518518518517	0.014592905715861054	0.0	0.0	0.019858156028368795	0.005874282019412622	0.0	0.09166666500000001	0.0	-1
8303	0.0	0.0	0.0	0.0	0.021276595744680854	0.0034498280831836642	0.0	0.2	0.0	-1
8304	0.037037037037037035	0.014886969307112662	0.0	0.0	0.06950354609929078	0.03676638065975033	0.0	0.05769231	0.09895876980920848	1
8305	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8306	0.5185185185185185	0.12711139408197022	0.125	0.08882612854735115	0.10638297872340426	0.12996355349901287	0.04022988499999999	0.09602584499999998	0.012308211073377335	-1
8307	0.07407407407407407	0.009832751332475647	0.0	0.0	0.14609929078014186	0.05899429980566379	0.074603175	0.12611678	0.0	-1
8308	0.0	0.0	0.0	0.0	0.02269503546099291	0.011763234300719903	0.0	0.05	0.0	-1
8309	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8310	0.37037037037037035	0.022973718066531885	0.041666666666666664	0.04236323053796747	0.03971631205673759	0.016778147775494478	0.0	0.116161615	0.04073678261010934	-1
8311	0.0	0.0	0.0	0.0	0.007092198581560284	0.00253641120317698	0.4	0.46666666500000004	0.0	-1
8312	0.0	0.0	0.0	0.0	0.011347517730496455	0.01254307458009438	0.25	0.416666665	0.0	-1
8313	0.25925925925925924	0.08385407094284138	0.0	0.0	0.10070921985815603	0.0299794818370788	0.013157895000000001	0.07515265	0.012461920670441853	-1
8314	0.0	0.0	0.041666666666666664	0.0	0.009929078014184398	0.001158178631587662	0.19047619	0.404761905	0.0	-1
8315	0.18518518518518517	0.016173497518838446	0.0	0.0	0.18581560283687945	0.08954663988800776	0.03229047	0.11950101499999999	0.00226199161558374	1
8316	0.37037037037037035	0.09281382098878882	0.08333333333333333	0.23049241561517786	0.019858156028368795	0.006709714873103309	0.0	0.106060605	0.08230283572263106	1
8317	0.14814814814814814	0.050358390001837894	0.08333333333333333	0.0022775930396756704	0.26382978723404255	0.19517326273340768	0.017015705	0.07860754499999999	0.0	-1
8318	0.0	0.0	0.0	0.0	0.1375886524822695	0.05329686313909988	0.0	0.078651895	0.0	-1
8319	0.37037037037037035	0.1706120198492924	0.16666666666666666	0.07311073657358902	0.03687943262411348	0.045762726202658234	0.08823529499999999	0.147058825	0.0	-1
8320	0.0	0.0	0.0	0.0	0.021276595744680854	0.0075397428916356805	0.1	0.293333335	0.0	-1
8321	0.07407407407407407	0.034809777614409114	0.0	0.0	0.03262411347517731	0.02078212572948269	0.0	0.014492754999999998	0.0	-1
8322	0.0	0.0	0.0	0.0	0.007092198581560284	0.003972552706345681	0.0	0.1	0.0	-1
8323	0.0	0.0	0.0	0.0	0.03546099290780142	0.021532471058161827	0.08	0.14800000000000002	0.0	-1
8324	0.14814814814814814	0.03207131042087851	0.0	0.0	0.052482269503546106	0.030951358772599424	0.04878049000000001	0.19512195	0.0	-1
8325	0.1111111111111111	0.012301660235250873	0.0	0.0	0.16028368794326242	0.03651163283025944	0.01754386	0.04657477	0.11079712256260253	-1
8326	0.07407407407407407	0.022598786987686085	0.0	0.0	0.056737588652482275	0.01846144459864399	0.0	0.062695435	0.028216694123043628	-1
8327	0.0	0.0	0.0	0.0	0.0028368794326241137	0.00032429001684454537	0.0	0.5	0.0	-1
8328	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8329	0.18518518518518517	0.06883538566439992	0.08333333333333333	0.00774381633489728	0.09078014184397164	0.04913698631975475	0.01594203	0.09003933	0.013472796727504219	-1
8330	0.0	0.0	0.0	0.0	0.009929078014184398	0.016747263012757595	0.0	0.142857145	0.09096024241449832	1
8331	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8332	0.25925925925925924	0.07145745267414078	0.0	0.0	0.007092198581560284	0.0010701570555869998	0.0625	0.1875	0.0	-1
8333	0.0	0.0	0.0	0.0	0.024113475177304965	0.029952429702855065	0.0	0.066666665	0.0	-1
8334	0.037037037037037035	0.01404153648226429	0.041666666666666664	0.004099667471416207	0.029787234042553193	0.02989259048127756	0.0	0.0	0.23806563595255653	1
8335	0.0	0.0	0.0	0.0	0.009929078014184398	0.0005559257431620777	0.214285715	0.5	0.0	-1
8336	0.0	0.0	0.0	0.0	0.03687943262411348	0.01282103745167542	0.0	0.041666665	0.09945717558932625	1
8337	0.0	0.0	0.0	0.0	0.019858156028368795	0.002889655685811217	0.0	0.142857145	0.0	-1
8338	0.037037037037037035	0.0011027384671935306	0.0	0.0	0.03687943262411348	0.02049976177910162	0.0	0.180555555	0.04849988533358877	1
8339	0.0	0.0	0.0	0.0	0.01702127659574468	0.018762493831720125	0.0	0.083333335	0.0	-1
8340	0.0	0.0	0.041666666666666664	0.0	0.05815602836879433	0.010340604883130627	0.0	0.13754579	0.0	-1
8341	0.1111111111111111	0.03786068737364455	0.08333333333333333	0.026647838564205346	0.13333333333333333	0.06502361663589792	0.0	0.01388889	0.0	-1
8342	0.0	0.0	0.16666666666666666	0.016854188493599962	0.09787234042553192	0.09525774739401248	0.03561644	0.111775285	0.0	-1
8343	0.07407407407407407	0.022606138577467377	0.08333333333333333	0.004555186079351341	0.01843971631205674	0.004864350252668181	0.0625	0.15625	0.0	-1
8344	0.037037037037037035	0.05807755927219261	0.041666666666666664	0.029153190907848583	0.04113475177304965	0.04439905360424521	0.032258065	0.09354838500000001	0.024249177299876884	1
8345	0.18518518518518517	0.0963503812166881	0.041666666666666664	0.0	0.16595744680851066	0.1730054850936946	0.06450094	0.10474066000000001	0.008331475034424947	-1
8346	0.07407407407407407	0.003369478649880537	0.08333333333333333	0.010932446590443219	0.11347517730496455	0.12568605650524967	0.0643739	0.169579815	0.0	-1
8347	0.037037037037037035	0.02296146541812167	0.0	0.0	0.007092198581560284	0.0038243058415024602	0.0	0.083333335	0.0	-1
8348	0.0	0.0	0.08333333333333333	0.007834920056484307	0.13191489361702127	0.12731278607727375	0.015957445	0.07039007	0.0003847832352377601	1
8349	0.3333333333333333	0.12272281720272009	0.16666666666666666	0.05540245069011069	0.04113475177304965	0.032589233937703174	0.08783784000000001	0.10651105500000001	0.05735262622237931	-1
8350	0.07407407407407407	0.030876677081418856	0.0	0.0	0.04255319148936171	0.013843316634934651	0.033333335	0.029629629999999997	0.0	-1
8351	0.1111111111111111	0.014335600073515897	0.0	0.0	0.0028368794326241137	9.265429052701297e-05	0.0	0.2	0.0	-1
8352	0.0	0.0	0.0	0.0	0.015602836879432626	0.04076788783188571	0.18181818	0.36363636499999996	0.0	-1
8353	0.0	0.0	0.0	0.0	0.0624113475177305	0.014245597168528244	0.06818182	0.18181818	0.0	-1
8354	0.0	0.0	0.0	0.0	0.03262411347517731	0.011638923129140397	0.0	0.17753623	0.0	-1
8355	0.07407407407407407	0.012975555963977209	0.0	0.0	0.0028368794326241137	0.0004655878098982402	0.0	0.0	0.11133827903387243	1
8356	0.2222222222222222	0.053237762653923916	0.0	0.0	0.03262411347517731	0.0233311224660684	0.0	0.137931035	0.05409771622555191	-1
8357	0.0	0.0	0.08333333333333333	0.07106090283788093	0.00851063829787234	0.003034428014759675	0.0	0.125	0.0	-1
8358	0.0	0.0	0.0	0.0	0.025531914893617023	0.009518298054703389	0.5263157900000001	0.59736842	0.0	-1
8359	0.0	0.0	0.0	0.0	0.07092198581560284	0.01608748725306861	0.040816325	0.12244898000000001	0.0	-1
8360	0.0	0.0	0.0	0.0	0.005673758865248227	0.007667142541110323	0.25	0.5	0.0	-1
8361	0.0	0.0	0.0	0.0	0.02269503546099291	0.015429255730010834	0.0	0.07142857	0.0	-1
8362	0.037037037037037035	0.013232861606322366	0.0	0.0	0.02695035460992908	0.03849206682081595	0.0	0.11764706000000001	0.0	-1
8363	0.3333333333333333	0.0460393310053299	0.0	0.0	0.00425531914893617	0.002762256036336574	0.0	0.125	0.0	-1
8364	0.2222222222222222	0.011284690314280463	0.125	0.020498337357081037	0.05390070921985816	0.0343233958584669	0.061224490000000006	0.14693877500000002	0.0	1
8365	0.0	0.0	0.041666666666666664	0.0	0.06524822695035462	0.09388409574320111	0.07092198499999999	0.14842113999999998	0.0	-1
8366	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0009612882642177596	0.6666666649999999	0.75	0.0	-1
8367	0.07407407407407407	0.007792685168167616	0.0	0.0	0.009929078014184398	0.02079625550878806	0.0	0.27777778	0.0	-1
8368	0.0	0.0	0.20833333333333331	0.4208991937320639	0.06382978723404256	0.07408142915095933	0.02	0.08181818	0.08961023420904639	1
8369	0.0	0.0	0.0	0.0	0.055319148936170216	0.010207414340498046	0.07894736999999999	0.23245613999999998	0.0	-1
8370	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
8371	0.1111111111111111	0.030968571953684982	0.0	0.0	0.07375886524822696	0.039979554251039565	0.0	0.155944055	0.0	-1
8372	0.0	0.0	0.0	0.0	0.03829787234042553	0.04860269051224405	0.185185185	0.21759259500000003	0.0	-1
8373	0.0	0.0	0.0	0.0	0.03404255319148936	0.008831112065855923	0.0625	0.3125	0.0	-1
8374	0.1111111111111111	0.0216871898548061	0.0	0.0	0.014184397163120569	0.006231001037941622	0.0	0.09090909	0.13928427358518544	1
8375	0.1111111111111111	0.012497702628193346	0.0	0.0	0.024113475177304965	0.0037420751586597365	0.0	0.092592595	0.0	-1
8376	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8377	0.037037037037037035	0.012681492372725601	0.0	0.0	0.025531914893617023	0.07010163956543417	0.0	0.026315790000000002	0.10760194713145188	1
8378	0.0	0.0	0.0	0.0	0.019858156028368795	0.013861853981156745	0.07142857	0.17857142999999998	0.0	-1
8379	0.14814814814814814	0.019206028303620656	0.0	0.0	0.00425531914893617	0.0006485800336890907	0.0	0.125	0.0	-1
8380	0.0	0.0	0.0	0.0	0.009929078014184398	0.005135694960309239	0.142857145	0.30357143	0.0	-1
8381	0.0	0.0	0.0	0.0	0.03120567375886525	0.007808440334164018	0.0	0.136363635	0.0	-1
8382	0.1111111111111111	0.04152206737732034	0.0	0.0	0.01843971631205674	0.06981543687830584	0.06534091	0.30703125000000003	0.0	-1
8383	0.0	0.0	0.0	0.0	0.03687943262411348	0.008625728387748926	0.09615384499999999	0.298076925	0.0	-1
8384	0.0	0.0	0.0	0.0	0.00851063829787234	0.004157861287399707	0.166666665	0.333333335	0.0	-1
8385	0.1111111111111111	0.051093548979966916	0.0	0.0	0.04964539007092199	0.014637833664320478	0.026315790000000002	0.07894736999999999	0.0	-1
8386	0.07407407407407407	0.006616430803161183	0.16666666666666666	0.006832779119027012	0.04255319148936171	0.01318283039519683	0.0	0.2	0.0	-1
8387	0.2962962962962963	0.02634319671751516	0.0	0.0	0.03404255319148936	0.008441191927326864	0.0	0.068965515	0.0	-1
8388	0.0	0.0	0.0	0.0	0.04680851063829788	0.03271429969509016	0.060606059999999996	0.25858586	0.0	1
8389	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.00851063829787234	0.002362684408438831	0.0	0.285714285	0.0	-1
8390	0.14814814814814814	0.03464436684433008	0.125	0.036213729330843165	0.10921985815602837	0.08616023726399266	0.012345680000000001	0.05342311999999999	0.04137918192514141	1
8391	0.18518518518518517	0.08013232861606322	0.0	0.0	0.01843971631205674	0.006590036413733797	0.0	0.020833334999999998	0.0	-1
8392	0.1111111111111111	0.027017092446241498	0.125	0.07789368195690793	0.10780141843971631	0.05116342346668438	0.0	0.02378049	0.008846394780172968	-1
8393	0.0	0.0	0.0	0.0	0.00851063829787234	0.0037640805526599017	0.0	0.166666665	0.0	-1
8394	0.37037037037037035	0.06030754151810328	0.0	0.0	0.052482269503546106	0.03598516160809302	0.025641025	0.05128205	0.0	-1
8395	0.0	0.0	0.0	0.0	0.029787234042553193	0.025222042127349572	0.0	0.052631580000000004	0.044666052255912934	1
8396	0.0	0.0	0.0	0.0	0.04397163120567376	0.011249002988294982	0.096774195	0.19354838500000002	0.0	-1
8397	0.037037037037037035	0.01047601543833854	0.08333333333333333	0.02027057805311347	0.01702127659574468	0.01031937160744607	0.03125	0.11458333500000001	0.0	-1
8398	0.14814814814814814	0.12938798015070757	0.0	0.0	0.024113475177304965	0.005312179322776625	0.055555555000000006	0.157407405	0.0	-1
8399	0.1111111111111111	0.016541077007902957	0.0	0.0	0.059574468085106386	0.029836225795594817	0.0	0.036585365	0.0	-1
8400	0.18518518518518517	0.029406359125160812	0.0	0.0	0.04113475177304965	0.02218298139111448	0.0	0.00892857	0.0	-1
8401	0.0	0.0	0.0	0.0	0.007092198581560284	0.014239806275370305	0.0	0.366666665	0.0	-1
8402	0.07407407407407407	0.033780555045028485	0.0	0.0	0.00851063829787234	0.006342186186574038	0.0	0.025	0.0	-1
8403	0.0	0.0	0.0	0.0	0.01702127659574468	0.014833372824058982	0.115384615	0.20769231000000002	0.0	-1
8404	0.037037037037037035	0.024039698584818966	0.0	0.0	0.052482269503546106	0.04858374050929189	0.018018020000000003	0.054954955	0.0	-1
8405	0.0	0.0	0.0	0.0	0.024113475177304965	0.024543542471289943	0.0	0.058823530000000006	0.1734915369084975	1
8406	0.25925925925925924	0.053758500275684615	0.0	0.0	0.059574468085106386	0.023864656771128832	0.0	0.04347826	0.0	-1
8407	0.0	0.0	0.0	0.0	0.007092198581560284	0.00032429001684454537	0.6	0.8	0.0	-1
8408	0.18518518518518517	0.02499540525638669	0.08333333333333333	0.004099667471416207	0.04539007092198582	0.027693981371259124	0.0990991	0.18243242999999998	0.08851133043855772	1
8409	0.2962962962962963	0.171475831648594	0.08333333333333333	0.03427777524711884	0.0624113475177305	0.037442196978065584	0.03472222	0.05487217	0.0	-1
8410	0.037037037037037035	0.21521779084727072	0.0	0.0	0.11347517730496455	0.08417970086728153	0.021604939999999996	0.03932178	0.07300659134961254	1
8411	0.0	0.0	0.0	0.0	0.015602836879432626	0.0044242423726648696	0.18181818	0.18181818	0.0	-1
8412	0.0	0.0	0.0	0.0	0.00851063829787234	0.015558199618433048	0.0	0.083333335	0.0	-1
8413	0.07407407407407407	0.0033082154015805915	0.041666666666666664	0.09155924019496196	0.04680851063829788	0.0369085792609801	0.057142855	0.15757576	0.0	-1
8414	0.25925925925925924	0.05322551001654108	0.041666666666666664	0.043820890083359904	0.04822695035460993	0.031841363898508106	0.09986772499999999	0.140123455	0.0	-1
8415	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013990797869578957	0.333333335	0.6666666649999999	0.0	-1
8416	0.0	0.0	0.0	0.0	0.052482269503546106	0.028596009503215173	0.0	0.103603605	0.0	-1
8417	0.0	0.0	0.08333333333333333	0.04965152826492962	0.03262411347517731	0.028554508094528752	0.0	0.064102565	0.15578909554064407	1
8418	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
8419	0.1111111111111111	0.018403479753721738	0.0	0.0	0.22553191489361704	0.05060047552433398	0.009259260000000002	0.027941709999999998	0.0	-1
8420	0.0	0.0	0.0	0.0	0.012765957446808512	0.0032429001684454537	0.11111111000000001	0.27777778	0.0	-1
8421	0.0	0.0	0.0	0.0	0.007092198581560284	0.0063468189011003885	0.2	0.4	0.0	-1
8422	0.0	0.0	0.0	0.0	0.009929078014184398	0.0029726584869695467	0.0	0.285714285	0.0	-1
8423	0.0	0.0	0.0	0.0	0.011347517730496455	0.004296842723190226	0.125	0.1875	0.0	-1
8424	0.4074074074074074	0.13888378360595477	0.0	0.0	0.056737588652482275	0.03098921872868669	0.04347826	0.111522535	0.0	-1
8425	0.0	0.0	0.0	0.0	0.025531914893617023	0.008178671435956087	0.11111111000000001	0.25	0.0	1
8426	0.0	0.0	0.0	0.0	0.005673758865248227	0.008141995780061265	0.25	0.5	0.0	-1
8427	0.18518518518518517	0.07705385039514795	0.08333333333333333	0.05409283469229718	0.029787234042553193	0.00921910190743779	0.034482759999999994	0.1091954	0.0	-1
8428	0.037037037037037035	0.005146112846903143	0.0	0.0	0.01843971631205674	0.021067269308579575	0.0	0.07142857	0.0	-1
8429	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003937807347398051	0.0	0.5	0.0	-1
8430	0.07407407407407407	0.04263922073148318	0.0	0.0	0.02269503546099291	0.02543360274966506	0.08823529499999999	0.18137255000000002	0.0	-1
8431	0.07407407407407407	0.016173497518838446	0.0	0.0	0.011347517730496455	0.00421577021897909	0.0	0.025	0.0	-1
8432	0.18518518518518517	0.07236904980702076	0.0	0.0	0.009929078014184398	0.0027544576327784313	0.0	0.0736569	0.04578895798954583	-1
8433	0.37037037037037035	0.10243215096489615	0.0	0.0	0.07092198581560284	0.021014835402416294	0.102057615	0.116060985	0.0054760556643833206	-1
8434	0.48148148148148145	0.04071249156405072	0.041666666666666664	0.0013665558238054024	0.04822695035460993	0.01989626798566115	0.0	0.058139535	0.04916428931376001	-1
8435	0.1111111111111111	0.0721926116522698	0.0	0.0	0.012765957446808512	0.009195938334806038	0.136363635	0.227272725	0.0	-1
8436	0.0	0.0	0.0	0.0	0.00851063829787234	0.0024244539362289585	0.0	0.208333335	0.0	-1
8437	0.25925925925925924	0.02591435397904797	0.0	0.0	0.03404255319148936	0.010740810750494245	0.06810036	0.225358425	0.0	-1
8438	0.0	0.0	0.041666666666666664	0.0013665558238054024	0.055319148936170216	0.027209476659154	0.05	0.204166665	0.0	-1
8439	0.2222222222222222	0.019371439073699686	0.0	0.0	0.124822695035461	0.036332835784271496	0.0	0.025641025	0.0	-1
8440	0.07407407407407407	0.01911413343135453	0.0	0.0	0.03404255319148936	0.009892775810705828	0.131944445	0.29861111	0.0	-1
8441	0.37037037037037035	0.054732585921705566	0.0	0.0	0.03546099290780142	0.01603428824715223	0.19354838500000002	0.19677419499999999	0.0	-1
8442	0.0	0.0	0.0	0.0	0.011347517730496455	0.004238933791610843	0.0	0.03125	0.0	-1
8443	0.037037037037037035	0.025179195000918947	0.0	0.0	0.015602836879432626	0.00863576593743359	0.0	0.18181818	0.1513869102037835	1
8444	0.07407407407407407	0.09854070942841388	0.0	0.0	0.01843971631205674	0.009734414187357645	0.210526315	0.324561405	0.0	1
8445	0.18518518518518517	0.014335600073515897	0.0	0.0	0.01843971631205674	0.0031734094505501942	0.0	0.058823530000000006	0.0	1
8446	0.07407407407407407	0.021503400110273845	0.0	0.0	0.015602836879432626	0.03633206367290496	0.0	0.18181818	0.0	-1
8447	0.0	0.0	0.0	0.0	0.08794326241134752	0.026327786838875808	0.0	0.017588325000000002	0.0	-1
8448	0.07407407407407407	0.015438338540709428	0.0	0.0	0.024113475177304965	0.006386252127040805	0.2	0.3	0.0	-1
8449	0.7037037037037037	0.2717128732953501	0.041666666666666664	0.003644148863481073	0.16170212765957448	0.09889671458814364	0.007874015	0.08490188499999998	0.023403077136846702	-1
8450	0.25925925925925924	0.04083195489799669	0.0	0.0	0.03404255319148936	0.009995081590601524	0.04	0.06	0.0	-1
8451	0.0	0.0	0.0	0.0	0.025531914893617023	0.003080755160023181	0.19444444499999997	0.36111111	0.0	-1
8452	0.037037037037037035	0.008086748759419223	0.0	0.0	0.03687943262411348	0.022765931300802688	0.0	0.04	0.0	-1
8453	0.14814814814814814	0.14923727256019112	0.0	0.0	0.07801418439716312	0.05954025374662575	0.01754386	0.08639021999999999	0.0	-1
8454	0.037037037037037035	0.0027568461679838264	0.0	0.0	0.08936170212765958	0.07088181912860604	0.12311828	0.18023669999999997	0.0	-1
8455	0.0	0.0	0.0	0.0	0.019858156028368795	0.029597061908171966	0.0	0.17857142999999998	0.0	-1
8456	0.07407407407407407	0.005666850457636464	0.25	0.07326257609438346	0.011347517730496455	0.0033201120764458462	0.066666665	0.226190475	0.0	-1
8457	0.037037037037037035	0.008160264657232125	0.0	0.0	0.060992907801418444	0.029137458013482404	0.04761905	0.103174605	0.0	-1
8458	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8459	0.0	0.0	0.0	0.0	0.00425531914893617	0.00041694430737155837	0.5	0.555555555	0.0	-1
8460	0.2962962962962963	0.1454542669729829	0.16666666666666666	0.08326880153054252	0.06524822695035462	0.0338587732051495	0.018867925	0.07187781	0.03842316838331001	1
8461	0.0	0.0	0.0	0.0	0.01843971631205674	0.01733175716139338	0.0	0.0	0.0	-1
8462	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8463	0.0	0.0	0.0	0.0	0.005673758865248227	0.0003474535894762986	0.5	0.75	0.0	-1
8464	0.0	0.0	0.0	0.0	0.055319148936170216	0.06122904364887988	0.0	0.064102565	0.0	-1
8465	0.5185185185185185	0.4247993629847454	0.0	0.0	0.028368794326241138	0.024765757340982415	0.0	0.065	0.0	-1
8466	0.2962962962962963	0.1026575997059364	0.0	0.0	0.024113475177304965	0.019351267726046145	0.0	0.092857145	0.0992122852375881	1
8467	0.14814814814814814	0.007278073883477302	0.0	0.0	0.0028368794326241137	0.00023163572631753243	0.0625	0.17083333500000003	0.0	1
8468	0.25925925925925924	0.048182319426576	0.041666666666666664	0.05689427413109825	0.22553191489361704	0.10103972971086794	0.006024095	0.043336915000000004	0.01671589166797039	-1
8469	0.0	0.0	0.0	0.0	0.0028368794326241137	0.002663810852651623	0.0	0.25	0.0	-1
8470	0.0	0.0	0.0	0.0	0.055319148936170216	0.029987551933129408	0.013513515	0.057841935	0.0	-1
8471	0.18518518518518517	0.028671200147031794	0.0	0.0	0.029787234042553193	0.009422941346597219	0.0	0.04968944	0.0	-1
8472	0.0	0.0	0.0	0.0	0.015602836879432626	0.003132294109128832	0.0	0.045454545	0.0	-1
8473	0.5185185185185185	0.06655884333762176	0.125	0.02660228670341183	0.025531914893617023	0.010435343895194498	0.0	0.055555555000000006	0.0	-1
8474	0.07407407407407407	0.012865282117257857	0.0	0.0	0.0624113475177305	0.057422496554116284	0.11363636499999999	0.21780302999999998	0.0	-1
8475	0.2222222222222222	0.12957176989523983	0.0	0.0	0.029787234042553193	0.01613728893422688	0.0	0.0625	0.20750508419041763	1
8476	0.1111111111111111	0.05385039514795074	0.125	0.12623939019723954	0.04397163120567376	0.016215581809722206	0.0	0.08564815	0.0	-1
8477	0.2222222222222222	0.07270722293696012	0.0	0.0	0.06808510638297872	0.07718782277236852	0.0	0.03923611	0.03166346737746413	-1
8478	0.0	0.0	0.0	0.0	0.0822695035460993	0.02492571012572724	0.0	0.113269705	0.005020818837345181	-1
8479	0.0	0.0	0.0	0.0	0.10070921985815603	0.02534814019251446	0.0	0.04642857	0.013044234596911109	-1
8480	0.0	0.0	0.0	0.0	0.00425531914893617	0.0033587180316042202	0.333333335	0.6666666649999999	0.0	-1
8481	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8482	0.037037037037037035	0.006616430803161183	0.0	0.0	0.02269503546099291	0.03084808785233738	0.0	0.0625	0.09342994638568007	1
8483	0.25925925925925924	0.10292225693806285	0.0	0.0	0.029787234042553193	0.014193479130106799	0.0	0.04347826	0.1211023375363865	1
8484	0.1111111111111111	0.03330270170924462	0.0	0.0	0.029787234042553193	0.01409047844303215	0.0	0.133333335	0.0	-1
8485	0.0	0.0	0.0	0.0	0.024113475177304965	0.061184646816778064	0.08823529499999999	0.2	0.0	-1
8486	0.037037037037037035	0.009998162102554676	0.0	0.0	0.12907801418439718	0.03697862148037616	0.005494505	0.03956044	0.09292771108966685	-1
8487	0.6666666666666666	0.10327145745267413	0.25	0.34733293855053976	0.11205673758865249	0.04857195868236276	0.016666665	0.07004275500000001	0.07177894587672055	-1
8488	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	0.0	1.0	0.0	-1
8489	0.0	0.0	0.0	0.0	0.01702127659574468	0.006045692456887596	0.166666665	0.416666665	0.0	-1
8490	0.07407407407407407	0.03859584635177357	0.0	0.0	0.02269503546099291	0.00707481689743653	0.0	0.09375	0.0	-1
8491	0.18518518518518517	0.09149666116522696	0.0	0.0	0.01702127659574468	0.03663319011711775	0.018518520000000004	0.13425926000000002	0.17456105238278996	-1
8492	0.14814814814814814	0.05201249770262819	0.0	0.0	0.00425531914893617	0.0013782325715893178	0.0	0.125	0.0	-1
8493	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8494	0.07407407407407407	0.023708877044660907	0.0	0.0	0.03404255319148936	0.026664443308059133	0.0	0.093	0.04222799520971011	1
8495	0.0	0.0	0.0	0.0	0.01702127659574468	0.004018879851609187	0.0	0.041666665	0.0	-1
8496	0.0	0.0	0.0	0.0	0.005673758865248227	0.001250832922114675	0.0	0.333333335	0.0	-1
8497	0.2962962962962963	0.0380444771181768	0.0	0.0	0.09078014184397164	0.03590842766419938	0.0	0.080434785	0.021751627735471523	-1
8498	0.4074074074074074	0.20391472155853702	0.0	0.0	0.04822695035460993	0.0339598465741124	0.037037034999999996	0.12172839499999999	0.029673004551592965	1
8499	0.14814814814814814	0.026649512957176987	0.0	0.0	0.03971631205673759	0.028909489845110374	0.0703125	0.12239583500000001	0.0	-1
8500	0.14814814814814814	0.15842675978680387	0.0	0.0	0.00851063829787234	0.014338251459055257	0.0	0.125	0.0	-1
8501	0.0	0.0	0.041666666666666664	0.09912084908668518	0.10921985815602837	0.03915776987699303	0.059210525	0.13923408	0.0	-1
8502	0.14814814814814814	0.047969123322918576	0.0	0.0	0.00851063829787234	0.0038335712705551616	0.0	0.166666665	0.0	-1
8503	0.037037037037037035	0.0	0.08333333333333333	0.0029608709515783717	0.08936170212765958	0.13495869533575044	0.003968255	0.133597885	0.0	-1
8504	0.18518518518518517	0.014629663664767504	0.08333333333333333	0.10923336218284517	0.30638297872340425	0.3376573666934693	0.013698629999999998	0.06684424	0.0024559840058421293	-1
8505	0.0	0.0	0.041666666666666664	0.009110372158702681	0.01843971631205674	0.01892358595153021	0.142857145	0.23809523999999999	0.0	-1
8506	0.037037037037037035	0.024039698584818966	0.0	0.0	0.07801418439716312	0.02394302685081174	0.08928571499999999	0.12202381000000001	0.0	-1
8507	0.0	0.0	0.0	0.0	0.011347517730496455	0.0036656353689749504	0.0	0.017857145	0.0	-1
8508	0.18518518518518517	0.024615573118911962	0.08333333333333333	0.18949574090101579	0.41276595744680855	0.27947270451599965	0.0061315499999999995	0.04329756	0.02491408155959259	-1
8509	0.0	0.0	0.08333333333333333	0.004555186079351341	0.025531914893617023	0.005149262196038746	0.05	0.125	0.0	-1
8510	0.0	0.0	0.0	0.0	0.009929078014184398	0.008790575813750355	0.285714285	0.42857143	0.0	-1
8511	0.037037037037037035	0.008895423635361145	0.0	0.0	0.025531914893617023	0.02349249536312414	0.0	0.1	0.06351461724528343	1
8512	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013527526416943893	0.0	0.333333335	0.0	-1
8513	0.037037037037037035	0.004043374379709612	0.0	0.0	0.005673758865248227	0.026522290663357463	0.25	0.5	0.0	-1
8514	0.0	0.0	0.0	0.0	0.00425531914893617	0.00037061716210805187	0.333333335	0.6666666649999999	0.0	-1
8515	0.07407407407407407	0.009557066715677265	0.0	0.0	0.005673758865248227	0.014732032193795062	0.0	0.125	0.0	-1
8516	0.14814814814814814	0.02033661370336335	0.0	0.0	0.015602836879432626	0.005443264085868468	0.0	0.09090909	0.0	-1
8517	0.037037037037037035	0.0144091159713288	0.08333333333333333	0.0550266478385642	0.009929078014184398	0.0018646675968561359	0.0	0.05	0.0	-1
8518	0.25925925925925924	0.04980702076824113	0.08333333333333333	0.013665558238054024	0.18297872340425533	0.0953407685800984	0.00735294	0.056442575	0.006284761328094832	-1
8519	0.18518518518518517	0.16403234699503766	0.0	0.0	0.025531914893617023	0.01888410258803683	0.0	0.0125	0.0	-1
8520	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8521	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8522	0.14814814814814814	0.01291122955339092	0.0	0.0	0.04397163120567376	0.04575867257744768	0.0	0.05	0.0	-1
8523	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8524	0.037037037037037035	0.0	0.0	0.0	0.04113475177304965	0.025153323520820847	0.0	0.037037034999999996	0.08443622130170145	1
8525	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8526	0.0	0.0	0.0	0.0	0.00851063829787234	0.0034976994673947396	0.0	0.4	0.0	-1
8527	0.037037037037037035	0.0025730564234515713	0.08333333333333333	0.006832779119027012	0.024113475177304965	0.052578993516816684	0.0	0.095238095	0.0	1
8528	0.037037037037037035	0.0014703179562580407	0.0	0.0	0.07092198581560284	0.01273803465051709	0.0	0.040816325	0.0	-1
8529	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8530	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8531	0.0	0.0	0.0	0.0	0.22553191489361704	0.1361772676553537	0.04481132	0.092848775	0.0	1
8532	0.0	0.0	0.0	0.0	0.014184397163120569	0.007331270737949901	0.0	0.125	0.04847915357102846	1
8533	0.14814814814814814	0.044660907921337985	0.0	0.0	0.0028368794326241137	0.0007875614694796102	0.0	0.11904761999999999	0.0	-1
8534	0.0	0.0	0.08333333333333333	0.01603425499931672	0.02269503546099291	0.006372298830995317	0.0	0.13888889	0.0	-1
8535	0.18518518518518517	0.0541812166881088	0.0	0.0	0.01702127659574468	0.028400856403792647	0.11111111000000001	0.186507935	0.013916290296421222	1
8536	0.18518518518518517	0.06675243521411504	0.08333333333333333	0.3291213046052931	0.13900709219858157	0.03979208244710103	0.07075471500000001	0.11971398500000001	0.0	-1
8537	0.037037037037037035	0.0007351589781290203	0.0	0.0	0.007092198581560284	0.0020059653899098307	0.0	0.5	0.0	-1
8538	0.14814814814814814	0.037382834037860684	0.0	0.0	0.056737588652482275	0.016412659690845276	0.04651163	0.082170545	0.0	-1
8539	0.07407407407407407	0.01727623598603198	0.0	0.0	0.015602836879432626	0.014454069322214023	0.0	0.102564105	0.0	-1
8540	0.18518518518518517	0.08720823378055503	0.041666666666666664	0.08244886803625928	0.08936170212765958	0.07979879726104781	0.05948718	0.14095153000000002	0.0	-1
8541	0.037037037037037035	0.0	0.0	0.0	0.02269503546099291	0.04648929027192875	0.09375	0.270833335	0.0	-1
8542	0.1111111111111111	0.029994486307664027	0.0	0.0	0.01843971631205674	0.010282309891235264	0.0	0.0625	0.0	-1
8543	0.0	0.0	0.0	0.0	0.019858156028368795	0.013888492089683261	0.0	0.08163265500000001	0.0	-1
8544	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.055319148936170216	0.026696017458095612	0.059829059999999996	0.08901099000000001	0.0	-1
8545	0.1111111111111111	0.02315750781106414	0.08333333333333333	0.09303967567075114	0.028368794326241138	0.01059154358586917	0.045454545	0.06818182	0.0	1
8546	0.14814814814814814	0.016908656496967468	0.041666666666666664	0.018220744317405363	0.08652482269503546	0.04801789888079403	0.029761904999999998	0.182539685	0.0	-1
8547	0.07407407407407407	0.02131961036574159	0.08333333333333333	0.010021409374572951	0.04397163120567376	0.019206462307934182	0.15151515000000002	0.203030305	0.0	-1
8548	0.0	0.0	0.08333333333333333	0.017400810823122125	0.055319148936170216	0.02022179890752058	0.05	0.1	0.0	-1
8549	0.2222222222222222	0.011787048950560557	0.0	0.0	0.05815602836879433	0.04449961049502913	0.07037036999999999	0.16493827	0.014623528876098241	-1
8550	0.037037037037037035	0.041812166881088034	0.0	0.0	0.03687943262411348	0.044128425848555176	0.11333333500000001	0.173	0.032358538886508574	1
8551	0.14814814814814814	0.039147215585370335	0.0	0.0	0.01702127659574468	0.01867563043435105	0.0625	0.145833335	0.0	-1
8552	0.0	0.0	0.0	0.0	0.005673758865248227	0.0014129779305369478	0.0	0.125	0.0	-1
8553	0.0	0.0	0.0	0.0	0.015602836879432626	0.004505314876876006	0.18181818	0.227272725	0.0	-1
8554	0.07407407407407407	0.027936041168902772	0.0	0.0	0.04680851063829788	0.019251502587021987	0.0	0.0625	0.21554006402209877	1
8555	0.07407407407407407	0.013232861606322366	0.0	0.0	0.021276595744680854	0.05074366645301529	0.0	0.02222222	0.0	-1
8556	0.2222222222222222	0.039147215585370335	0.0	0.0	0.00425531914893617	0.0016330318705386035	0.0	0.11111111000000001	0.0	-1
8557	0.0	0.0	0.0	0.0	0.019858156028368795	0.009424485585544788	0.10714285500000001	0.398809525	0.0	-1
8558	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0003011264442127921	0.0	0.5	0.0	-1
8559	0.0	0.0	0.0	0.0	0.00425531914893617	0.004401078800033116	0.166666665	0.5	0.0	-1
8560	0.0	0.0	0.0	0.0	0.025531914893617023	0.011390686841664657	0.0	0.13888889	0.0	-1
8561	0.07407407407407407	0.008086748759419223	0.0	0.0	0.03120567375886525	0.011860907366089246	0.21875	0.37638889000000003	0.0	-1
8562	0.18518518518518517	0.07029957728358757	0.0	0.0	0.03829787234042553	0.025694192941772283	0.068965515	0.120689655	0.02494097794215679	-1
8563	0.0	0.0	0.0	0.0	0.011347517730496455	0.0023800570879126456	0.0	0.333333335	0.0	-1
8564	0.07407407407407407	0.011946333394596581	0.0	0.0	0.02695035460992908	0.009817108141653003	0.029761904999999998	0.19552469	0.0	-1
8565	0.18518518518518517	0.029651412119095753	0.08333333333333333	0.12674805265795105	0.005673758865248227	0.005405798762935413	0.11111111000000001	0.1	0.0	-1
8566	0.2222222222222222	0.055872082337805544	0.0	0.0	0.024113475177304965	0.010440980363762774	0.142857145	0.26190476	0.038996167763820894	1
8567	0.0	0.0	0.0	0.0	0.08794326241134752	0.04343409224598808	0.016393445000000003	0.13934426000000003	0.03514359723621601	-1
8568	0.07407407407407407	0.020363903694173863	0.0	0.0	0.03546099290780142	0.009329128877438617	0.07692307500000001	0.17032967	0.0	-1
8569	0.14814814814814814	0.02019236659805183	0.0	0.0	0.04964539007092199	0.026097625172829843	0.0	0.029761904999999998	0.07830764446214393	-1
8570	0.037037037037037035	0.00692274704282301	0.0	0.0	0.0028368794326241137	0.0005520651476462403	0.0	0.25	0.0	-1
8571	0.1111111111111111	0.11696379342032713	0.0	0.0	0.009929078014184398	0.009609794166598814	0.0	0.05	0.0	-1
8572	0.0	0.0	0.0	0.0	0.04397163120567376	0.019055513025511804	0.103448275	0.10402299000000001	0.0	-1
8573	0.0	0.0	0.0	0.0	0.05106382978723405	0.014857308515006341	0.30462963	0.406878305	0.0	-1
8574	0.0	0.0	0.0	0.0	0.1021276595744681	0.0824478413361467	0.042857145	0.11898809499999999	0.0	-1
8575	0.037037037037037035	0.0036757948906451015	0.0	0.0	0.03829787234042553	0.01270020081367432	0.018518520000000004	0.12654321000000002	0.0	-1
8576	0.14814814814814814	0.04365006432641058	0.0	0.0	0.09361702127659575	0.05921120692799627	0.093662465	0.11145505	0.0	-1
8577	0.0	0.0	0.0	0.0	0.019858156028368795	0.004838870322773252	0.0	0.07142857	0.0	-1
8578	0.037037037037037035	0.04833670281198309	0.20833333333333331	0.21175921286384547	0.02695035460992908	0.015306580715067816	0.010869565	0.040194139999999996	0.0	-1
8579	0.2222222222222222	0.027093671505238007	0.20833333333333331	0.08563749829180521	0.11347517730496455	0.07674262875090458	0.113108615	0.29818327499999997	0.0	-1
8580	0.0	0.0	0.0	0.0	0.009929078014184398	0.0013550689989575647	0.0	0.285714285	0.0	-1
8581	0.14814814814814814	0.04876554556147767	0.0	0.0	0.03546099290780142	0.01791840221452575	0.0	0.13786008	0.014283170850295764	1
8582	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8583	0.0	0.0	0.0	0.0	0.04539007092198582	0.03006052638285777	0.0	0.0375	0.11781928273448128	1
8584	0.07407407407407407	0.006248851314096673	0.0	0.0	0.019858156028368795	0.006027161598782194	0.0	0.1875	0.0	-1
8585	0.0	0.0	0.0	0.0	0.015602836879432626	0.00293405253412753	0.36363636499999996	0.454545455	0.0	-1
8586	0.25925925925925924	0.03207131042087851	0.16666666666666666	0.09087596228305926	0.12340425531914895	0.11545982050420632	0.01630435	0.10565045	0.0	-1
8587	0.18518518518518517	0.016908656496967468	0.041666666666666664	0.00774381633489728	0.04680851063829788	0.03568541392921399	0.0	0.07738095	0.029976490604184572	-1
8588	0.18518518518518517	0.17919500091894872	0.0	0.0	0.015602836879432626	0.01158178631587662	0.0	0.07692307500000001	0.0	-1
8589	0.07407407407407407	0.006101819518470869	0.041666666666666664	0.008411910294720538	0.04539007092198582	0.018141908629435596	0.0	0.02857143	0.0	1
8590	0.0	0.0	0.0	0.0	0.0028368794326241137	0.006671108917944934	0.0	0.5	0.0	-1
8591	0.18518518518518517	0.03363352324940268	0.0	0.0	0.15035460992907804	0.06904804300497379	0.009259260000000002	0.050696990000000004	0.005286384456208546	-1
8592	0.0	0.0	0.0	0.0	0.007092198581560284	0.002250727140795902	0.0	0.166666665	0.0	-1
8593	0.0	0.0	0.0	0.0	0.0028368794326241137	6.949071789525972e-05	0.5	0.75	0.0	-1
8594	0.1111111111111111	0.01727623598603198	0.041666666666666664	0.02323144900469184	0.09645390070921986	0.06967890126098593	0.035714285	0.083639455	0.12862033896935432	-1
8595	0.4444444444444444	0.09292868957912148	0.16666666666666666	0.03575821072290803	0.14184397163120568	0.10648582127676057	0.046259049999999996	0.14248384	0.007292258317941731	1
8596	0.0	0.0	0.0	0.0	0.0028368794326241137	0.0	1.0	1.0	0.0	-1
8597	0.0	0.0	0.0	0.0	0.014184397163120569	0.0013898143579051945	0.0	0.2	0.0	-1
8598	0.0	0.0	0.0	0.0	0.00425531914893617	0.0017835950926449995	0.0	0.333333335	0.0	-1
8599	0.037037037037037035	0.04146296636647675	0.0	0.0	0.011347517730496455	0.012594806558199842	0.0	0.055555555000000006	0.07932922002983075	1
8600	0.14814814814814814	0.04631501562212828	0.0	0.0	0.03120567375886525	0.014685374140682009	0.020833334999999998	0.10648147999999999	0.0	-1
8601	0.0	0.0	0.0	0.0	0.01843971631205674	0.012721434089358882	0.09615384499999999	0.227106225	0.0	-1
8602	0.2962962962962963	0.054034184892482996	0.0	0.0	0.03262411347517731	0.014523560040109282	0.034482759999999994	0.05632184	0.0696392983378747	-1
8603	0.0	0.0	0.0	0.0	0.32765957446808514	0.2605006368710794	0.008733625	0.05014556	0.0	-1
8604	0.0	0.0	0.0	0.0	0.019858156028368795	0.006401253296785009	0.0	0.035714285	0.0	-1
8605	0.0	0.0	0.0	0.0	0.005673758865248227	0.010763340083660124	0.0	0.125	0.0	-1
8606	0.037037037037037035	0.01580591802977394	0.0	0.0	0.05390070921985816	0.031240710408445598	0.0	0.14188034	0.007080694291104688	-1
8607	0.2222222222222222	0.036022789928321995	0.0	0.0	0.01702127659574468	0.007945105412691361	0.09722222	0.16111111	0.0	-1
8608	0.07407407407407407	0.016075476320529313	0.0	0.0	0.02695035460992908	0.0036814638095011964	0.0	0.018707485000000003	0.0	-1
8609	0.4444444444444444	0.07132373898180482	0.125	0.028014394388010747	0.05106382978723405	0.014484369869536492	0.058139535	0.16230981000000003	0.0	-1
8610	0.0	0.0	0.0	0.0	0.01702127659574468	0.009659209787441102	0.5	0.625	0.0	-1
8611	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8612	0.1111111111111111	0.017239478037125527	0.0	0.0	0.03687943262411348	0.01300402967546627	0.0	0.035714285	0.14895861074130495	1
8613	0.037037037037037035	0.004778533357838633	0.0	0.0	0.07375886524822696	0.031969590834979286	0.03846154	0.115384615	0.0583413642814269	-1
8614	0.5555555555555556	0.34448616180849106	0.125	0.1626201430328429	0.15460992907801419	0.1547946869661568	0.004166665	0.026727204999999997	0.006984162790140579	-1
8615	0.0	0.0	0.25	0.12314186366328063	0.015602836879432626	0.003717753407396395	0.0	0.023809525	0.0	-1
8616	0.0	0.0	0.0	0.0	0.007092198581560284	0.0025711565621246097	0.0	0.2	0.0	-1
8617	0.037037037037037035	0.0044109538687741225	0.0	0.0	0.060992907801418444	0.051181184854070534	0.0515873	0.11158511000000002	0.0	-1
8618	0.0	0.0	0.0	0.0	0.04539007092198582	0.050518207663957176	0.03125	0.161458335	0.0	-1
8619	0.0	0.0	0.0	0.0	0.005673758865248227	0.0009091702257963147	0.0	0.25	0.0	-1
8620	0.0	0.0	0.0	0.0	0.00425531914893617	0.0013481199271680388	0.333333335	0.22222222000000003	0.0	-1
8621	0.0	0.0	0.0	0.0	0.0014184397163120568	0.0	1.0	1.0	0.0	-1
8622	0.25925925925925924	0.06693009862157692	0.0	0.0	0.021276595744680854	0.007201554731212082	0.0	0.05	0.0	-1
8623	0.037037037037037035	0.010733321080683696	0.0	0.0	0.01843971631205674	0.004616139702237991	0.0	0.0	0.0	-1
8624	0.0	0.0	0.0	0.0	0.02695035460992908	0.01443553846410862	0.11111111000000001	0.22222222000000003	0.0	-1
8625	0.2222222222222222	0.04538293905532071	0.0	0.0	0.04822695035460993	0.03637767385926837	0.005263159999999999	0.052158585	0.05437008680498725	1
8626	0.5185185185185185	0.3696409972431538	0.0	0.0	0.03546099290780142	0.016963723629431316	0.0	0.07837838	0.0	-1
8627	0.0	0.0	0.0	0.0	0.019858156028368795	0.007875614694796102	0.0	0.07692307500000001	0.06464992836807011	1
8628	0.0	0.0	0.0	0.0	0.00425531914893617	0.004377915227401363	0.0	0.333333335	0.0	-1
8629	0.0	0.0	0.0	0.0	0.01843971631205674	0.007064889652684739	0.0	0.083333335	0.0	-1
8630	0.25925925925925924	0.05078110641426208	0.0	0.0	0.012765957446808512	0.005381129558082596	0.0	0.143589745	0.0	-1


==> supp_material/code/data/cf_wine_data_test.tsv <==
	fixed_acidity	volatile_acidity	citric_acid	residual_sugar	chlorides	free_sf_diox	tot_sf_diox	density	pH	sulphates	alcohol	class
0	0.2038834951456311	0.1188118811881188	0.24	0.3668831168831168	0.15652173913043482	0.416	0.4626865671641791	0.42374350086655	0.5607476635514015	0.19178082191780826	0.22580645161290325	-1
1	0.33009708737864074	0.15841584158415842	0.36	0.3993506493506493	0.15652173913043482	0.256	0.5701492537313433	0.4930675909878701	0.28037383177570074	0.2876712328767123	0.14516129032258074	1
2	0.2524271844660194	0.16831683168316833	0.34	0.019480519480519477	0.11304347826086958	0.17600000000000002	0.5223880597014925	0.21403812824956248	0.514018691588785	0.2876712328767123	0.435483870967742	-1
3	0.33009708737864074	0.09900990099009901	0.49	0.4788961038961038	0.191304347826087	0.376	0.373134328358209	0.5450606585788549	0.6355140186915884	0.1506849315068493	0.17741935483870974	1
4	0.1747572815533981	0.16831683168316833	0.25	0.3116883116883117	0.02608695652173914	0.032	0.14328358208955225	0.293760831889081	0.6074766355140189	0.16438356164383555	0.4193548387096775	-1
5	0.1747572815533981	0.12871287128712872	0.25	0.00974025974025974	0.15652173913043482	0.752	0.49552238805970145	0.16334488734834451	0.6542056074766354	0.5068493150684932	0.5	-1
6	0.12621359223300976	0.2079207920792079	0.34	0.022727272727272724	0.10434782608695653	0.12000000000000002	0.25970149253731345	0.09532062391681251	0.7663551401869158	0.3150684931506849	0.806451612903226	1
7	0.2524271844660194	0.1485148514851485	0.32	0.22077922077922074	0.10434782608695653	0.36	0.5791044776119403	0.3717504332755581	0.6635514018691588	0.3972602739726027	0.27419354838709675	1
8	0.2815533980582524	0.0891089108910891	0.3	0.3896103896103896	0.2086956521739131	0.128	0.48358208955223886	0.4705372616984391	0.24299065420560728	0.3698630136986301	0.16129032258064524	1
9	0.2815533980582524	0.07920792079207922	0.32	0.019480519480519477	0.11304347826086958	0.256	0.28955223880597014	0.13171577123050326	0.39252336448598113	0.5616438356164384	0.6451612903225807	-1
10	0.33009708737864074	0.16831683168316833	0.33	0.3571428571428571	0.18695652173913047	0.36	0.3522388059701493	0.42071057192373473	0.33644859813084116	0.4109589041095891	0.3225806451612905	-1
11	0.27184466019417486	0.17326732673267328	0.22	0.2532467532467532	0.14782608695652177	0.408	0.5641791044776119	0.35875216637781904	0.47663551401869153	0.21917808219178075	0.35483870967741926	-1
12	0.2038834951456311	0.09900990099009901	0.37	0.2889610389610389	0.07826086956521741	0.11200000000000002	0.12238805970149255	0.25909878682841736	0.3177570093457942	0.5616438356164384	0.6451612903225807	-1
13	0.23300970873786409	0.10891089108910892	0.19	0.37337662337662336	0.14782608695652177	0.408	0.40597014925373137	0.4098786828422831	0.39252336448598113	0.2328767123287671	0.20967741935483875	-1
14	0.4563106796116505	0.16831683168316833	0.41	0.045454545454545456	0.1521739130434783	0.20800000000000002	0.3044776119402985	0.29809358752166304	0.20560747663551382	0.2602739726027397	0.3225806451612905	-1
15	0.18446601941747576	0.13861386138613863	0.2	0.03896103896103896	0.12608695652173912	0.288	0.4328358208955224	0.21837088388214454	0.43925233644859807	0.19178082191780826	0.35483870967741926	-1
16	0.5145631067961165	0.18811881188118815	0.46	0.07792207792207792	0.191304347826087	0.288	0.3701492537313433	0.38041594454072225	0.3738317757009346	0.4520547945205479	0.24193548387096775	-1
17	0.5339805825242719	0.18811881188118815	0.3	0.025974025974025972	0.13478260869565217	0.264	0.3880597014925373	0.35181975736568205	0.3457943925233642	0.32876712328767116	0.20967741935483875	-1
18	0.3495145631067962	0.13861386138613863	0.32	0.27272727272727265	0.10434782608695653	0.408	0.5432835820895523	0.40641247833622174	0.28037383177570074	0.42465753424657543	0.27419354838709675	-1
19	0.24271844660194186	0.12871287128712872	0.38	0.26948051948051943	0.1304347826086957	0.256	0.3522388059701493	0.2616984402079723	0.2149532710280373	0.0684931506849315	0.4838709677419355	1
20	0.2038834951456311	0.29702970297029707	0.26	0.061688311688311695	0.10434782608695653	0.288	0.5313432835820895	0.26126516464471194	0.6261682242990654	0.3424657534246575	0.4516129032258067	-1
21	0.2815533980582524	0.1188118811881188	0.27	0.5633116883116882	0.12173913043478263	0.304	0.408955223880597	0.5580589254766011	0.523364485981308	0.1506849315068493	0.11290322580645151	-1
22	0.3203883495145632	0.09900990099009901	0.31	0.17857142857142855	0.08695652173913046	0.11200000000000002	0.28059701492537314	0.2525996533795478	0.38317757009345765	0.3698630136986301	0.5483870967741937	1
23	0.3106796116504854	0.37623762376237624	0.29	0.45454545454545453	0.04347826086956524	0.152	0.3970149253731343	0.34488734835354506	0.35514018691588767	0.3150684931506849	0.6451612903225807	1
24	0.3689320388349515	0.0891089108910891	0.53	0.012987012987012981	0.11739130434782608	0.312	0.4716417910447761	0.15511265164644072	0.3457943925233642	0.2602739726027397	0.6290322580645162	-1
25	0.24271844660194186	0.27722772277227725	0.19	0.08766233766233765	0.23478260869565223	0.12000000000000002	0.2746268656716418	0.2677642980935815	0.27102803738317727	0.1780821917808219	0.16129032258064524	-1
26	0.2912621359223302	0.4455445544554456	0.26	0.3863636363636363	0.1521739130434783	0.448	0.5552238805970149	0.3786828422876951	0.48598130841121456	0.3972602739726027	0.403225806451613	-1
27	0.3203883495145632	0.25742574257425743	0.25	0.1558441558441558	0.07826086956521741	0.16	0.33134328358208953	0.26516464471403367	0.17757009345794383	0.5616438356164384	0.370967741935484	1
28	0.27184466019417486	0.17821782178217824	0.69	0.012987012987012981	0.7043478260869568	0.264	0.28955223880597014	0.2452339688041505	0.20560747663551382	0.24657534246575336	0.19354838709677402	-1
29	0.2815533980582524	0.019801980198019806	0.27	0.2532467532467532	0.1304347826086957	0.33599999999999997	0.2835820895522388	0.31715771230502554	0.4299065420560746	0.16438356164383555	0.306451612903226	-1
30	0.1747572815533981	0.12871287128712872	0.33	0.03571428571428571	0.09565217391304351	0.27199999999999996	0.30149253731343284	0.09662045060658642	0.48598130841121456	0.4520547945205479	0.709677419354839	-1
31	0.3398058252427185	0.3465346534653465	0.2	0.3474025974025974	0.1521739130434783	0.32799999999999996	0.4417910447761194	0.46707105719237063	0.49532710280373804	0.2602739726027397	0.16129032258064524	-1
32	0.24271844660194186	0.15841584158415842	0.28	0.1331168831168831	0.06956521739130436	0.20800000000000002	0.2656716417910448	0.1308492201039826	0.32710280373831724	0.4520547945205479	0.774193548387097	1
33	0.41747572815533973	0.17821782178217824	0.43	0.025974025974025972	0.09130434782608698	0.224	0.35522388059701493	0.18977469670710434	0.33644859813084116	0.3424657534246575	0.6935483870967745	-1
34	0.2912621359223302	0.2079207920792079	0.36	0.003246753246753248	0.10000000000000003	0.296	0.4388059701492537	0.10658578856151735	0.3177570093457942	0.1506849315068493	0.6612903225806452	-1
35	0.3495145631067962	0.1485148514851485	0.31	0.3993506493506493	0.15652173913043482	0.18400000000000002	0.5104477611940299	0.5034662045060614	0.2897196261682238	0.3835616438356165	0.17741935483870974	-1
36	0.2621359223300971	0.15841584158415842	0.31	0.3766233766233766	0.19565217391304354	0.392	0.5134328358208955	0.4844020797226989	0.7196261682242988	0.30136986301369856	0.2903225806451615	-1
37	0.5339805825242719	0.18811881188118815	0.3	0.025974025974025972	0.13478260869565217	0.264	0.3880597014925373	0.35181975736568205	0.3457943925233642	0.32876712328767116	0.20967741935483875	-1
38	0.38834951456310685	0.27722772277227725	0.31	0.06655844155844155	0.10000000000000003	0.016	0.04477611940298508	0.16811091854418692	0.4205607476635511	0.1506849315068493	0.6290322580645162	-1
39	0.27184466019417486	0.1188118811881188	0.34	0.019480519480519477	0.1521739130434783	0.264	0.3074626865671642	0.15987868284229023	0.26168224299065423	0.3424657534246575	0.4838709677419355	-1
40	0.2912621359223302	0.2079207920792079	0.21	0.48376623376623373	0.1826086956521739	0.368	0.44776119402985076	0.47876949740035	0.3457943925233642	0.3150684931506849	0.16129032258064524	-1
41	0.2038834951456311	0.18811881188118815	0.29	0.6006493506493507	0.16086956521739132	0.264	0.49253731343283585	0.5151646447140408	0.3738317757009346	0.3424657534246575	0.16129032258064524	-1
42	0.3980582524271845	0.306930693069307	0.33	0.224025974025974	0.08695652173913046	0.192	0.2656716417910448	0.27209705372617066	0.4112149532710281	0.21917808219178075	0.6774193548387097	1
43	0.4563106796116505	0.23762376237623764	0.34	0.3571428571428571	0.19565217391304354	0.312	0.68955223880597	0.5025996533795478	0.4018691588785046	0.3698630136986301	0.3225806451612905	-1
44	0.3980582524271845	0.04950495049504952	0.33	0.012987012987012981	0.13478260869565217	0.544	0.45671641791044776	0.1811091854419331	0.30841121495327073	0.30136986301369856	0.4838709677419355	-1
45	0.44660194174757284	0.1485148514851485	0.47	0.46753246753246747	0.18695652173913047	0.296	0.6716417910447761	0.5753899480069293	0.26168224299065423	0.5616438356164384	0.16129032258064524	-1
46	0.3203883495145632	0.13861386138613863	0.25	0.5844155844155844	0.30869565217391315	0.128	0.3044776119402985	0.5727902946273815	0.33644859813084116	0.35616438356164387	0.11290322580645151	-1
47	0.3106796116504854	0.0891089108910891	0.39	0.4691558441558441	0.14347826086956525	0.33599999999999997	0.44477611940298506	0.5303292894280744	0.5607476635514015	0.7123287671232876	0.17741935483870974	-1
48	0.2815533980582524	0.22772277227722773	0.37	0.0844155844155844	0.03913043478260871	0.128	0.2328358208955224	0.12911611785094834	0.3738317757009346	0.3835616438356165	0.7580645161290325	-1
49	0.5048543689320388	0.18811881188118815	0.49	0.03896103896103896	0.19565217391304354	0.056	0.3074626865671642	0.3717504332755581	0.38317757009345765	0.2876712328767123	0.33870967741935476	-1
50	0.3203883495145632	0.1485148514851485	0.27	0.3441558441558441	0.08695652173913046	0.296	0.49253731343283585	0.45537261698439835	0.4299065420560746	0.2602739726027397	0.16129032258064524	-1
51	0.30097087378640786	0.21782178217821782	0.26	0.21428571428571427	0.23913043478260873	0.2	0.4507462686567164	0.35441941074522987	0.36448598130841114	0.2876712328767123	0.2903225806451615	-1
52	0.2815533980582524	0.06930693069306931	0.36	0.016233766233766236	0.08695652173913046	0.232	0.2656716417910448	0.14558058925475592	0.26168224299065423	0.4520547945205479	0.5322580645161292	-1
53	0.19417475728155342	0.24752475247524755	0.22	0.05194805194805194	0.06956521739130436	0.128	0.3761194029850746	0.09445407279028473	0.6261682242990654	0.726027397260274	0.9516129032258065	1
54	0.3203883495145632	0.06930693069306931	0.26	0.2045454545454545	0.17391304347826092	0.304	0.6417910447761195	0.40641247833622174	0.598130841121495	0.4109589041095891	0.33870967741935476	-1
55	0.2621359223300971	0.15841584158415842	0.29	0.00974025974025974	0.23478260869565223	0.288	0.34328358208955223	0.1811091854419331	0.5607476635514015	0.4520547945205479	0.4838709677419355	1
56	0.3106796116504854	0.3366336633663366	0.61	0.3571428571428571	0.13478260869565217	0.408	0.43582089552238806	0.44107452339687825	0.3457943925233642	0.27397260273972607	0.11290322580645151	-1
57	0.22330097087378642	0.27722772277227725	0.22	0.2435064935064935	0.04782608695652176	0.264	0.6179104477611941	0.3977469670710505	0.5514018691588785	0.4794520547945205	0.25806451612903225	-1
58	0.3203883495145632	0.1485148514851485	0.28	0.03571428571428571	0.07826086956521741	0.216	0.24776119402985075	0.1811091854419331	0.33644859813084116	0.19178082191780826	0.467741935483871	-1
59	0.2038834951456311	0.5742574257425743	0.07	0.012987012987012981	0.20000000000000004	0.04800000000000001	0.2955223880597015	0.2547660311958353	0.3457943925233642	0.13698630136986295	0.11290322580645151	-1
60	0.3786407766990292	0.3366336633663366	0.49	0.39610389610389607	0.08260869565217394	0.27199999999999996	0.44477611940298506	0.35875216637781904	0.3738317757009346	0.13698630136986295	0.5322580645161292	-1
61	0.12621359223300976	0.31188118811881194	0.15	0.0211038961038961	0.10434782608695653	0.056	0.1044776119402985	0.17461005199306356	0.7289719626168223	0.2054794520547945	0.5806451612903225	-1
62	0.2524271844660194	0.12871287128712872	0.28	0.09415584415584416	0.19565217391304354	0.20800000000000002	0.42388059701492536	0.19714038128249456	0.4579439252336446	0.21917808219178075	0.6612903225806452	1
63	0.33009708737864074	0.12871287128712872	0.37	0.43831168831168826	0.21304347826086958	0.36	0.5432835820895523	0.4584055459272065	0.14018691588785037	0.1780821917808219	0.16129032258064524	-1
64	0.22330097087378642	0.17821782178217824	0.32	0.2597402597402597	0.14347826086956525	0.496	0.6417910447761195	0.3847487001733043	0.4018691588785046	0.30136986301369856	0.14516129032258074	-1
65	0.24271844660194186	0.17821782178217824	0.32	0.12012987012987013	0.9826086956521741	0.46399999999999997	0.49253731343283585	0.3284228769497375	0.35514018691588767	0.3150684931506849	0.22580645161290325	-1
66	0.2524271844660194	0.3168316831683168	0.24	0.4285714285714285	0.14782608695652177	0.168	0.31044776119402984	0.47573656845753476	0.6542056074766354	0.3835616438356165	0.2903225806451615	-1
67	0.35922330097087374	0.21782178217821782	0.24	0.032467532467532464	0.10000000000000003	0.288	0.4208955223880597	0.17677642980935104	0.2897196261682238	0.2602739726027397	0.6129032258064517	1
68	0.3106796116504854	0.0891089108910891	0.74	0.48051948051948046	0.1304347826086957	0.32799999999999996	0.49850746268656715	0.5363951473136908	0.598130841121495	0.5753424657534247	0.16129032258064524	-1
69	0.5145631067961165	0.17821782178217824	0.34	0.3149350649350649	0.12608695652173912	0.368	0.6537313432835821	0.44107452339687825	0.28037383177570074	0.21917808219178075	0.3870967741935485	-1
70	0.19417475728155342	0.0594059405940594	0.31	0.1623376623376623	0.11739130434782608	0.39999999999999997	0.43582089552238806	0.3154246100519913	0.7289719626168223	0.2876712328767123	0.403225806451613	-1
71	0.2621359223300971	0.1188118811881188	0.3	0.2954545454545454	0.11739130434782608	0.488	0.49253731343283585	0.3370883882149016	0.30841121495327073	0.3424657534246575	0.33870967741935476	-1
72	0.2815533980582524	0.1188118811881188	0.49	0.44480519480519476	0.20000000000000004	0.376	0.48059701492537316	0.5147313691507804	0.7570093457943923	0.2602739726027397	0.2903225806451615	-1
73	0.2912621359223302	0.09900990099009901	0.28	0.07142857142857142	0.17391304347826092	0.24000000000000002	0.26865671641791045	0.22443674176776085	0.39252336448598113	0.2054794520547945	0.4516129032258067	-1
74	0.2912621359223302	0.15841584158415842	0.24	0.032467532467532464	0.16956521739130437	0.024	0.33432835820895523	0.25043327556325323	0.4579439252336446	0.6164383561643834	0.5483870967741937	-1
75	0.3786407766990292	0.10891089108910892	0.32	0.13636363636363635	0.008695652173913056	0.224	0.2746268656716418	0.20103986135181628	0.23364485981308425	0.19178082191780826	0.4838709677419355	-1
76	0.2912621359223302	0.09900990099009901	0.39	0.23376623376623373	0.06086956521739131	0.152	0.22388059701492535	0.293760831889081	0.3457943925233642	0.5616438356164384	0.4516129032258067	-1
77	0.2815533980582524	0.18811881188118815	0.44	0.275974025974026	0.07391304347826089	0.256	0.382089552238806	0.31975736568457336	0.39252336448598113	0.1506849315068493	0.3870967741935485	-1
78	0.47572815533980595	0.10891089108910892	0.43	0.46103896103896097	0.16956521739130437	0.45599999999999996	0.5223880597014925	0.5883882149046755	0.5046728971962615	0.7397260273972601	0.12903225806451624	-1
79	0.3495145631067962	0.0594059405940594	0.38	0.032467532467532464	0.17391304347826092	0.128	0.2746268656716418	0.31975736568457336	0.46728971962616805	0.2602739726027397	0.3225806451612905	-1
80	0.16504854368932032	0.0297029702970297	0.26	0.11363636363636363	0.10434782608695653	0.12000000000000002	0.2626865671641791	0.3271230502599636	0.5794392523364484	0.2876712328767123	0.19354838709677402	-1
81	0.3495145631067962	0.18811881188118815	0.41	0.016233766233766236	0.1304347826086957	0.064	0.3492537313432836	0.24740034662044508	0.5046728971962615	0.27397260273972607	0.370967741935484	-1
82	0.2912621359223302	0.1485148514851485	0.33	0.029220779220779213	0.09130434782608698	0.352	0.3791044776119403	0.12045060658578421	0.48598130841121456	0.2054794520547945	0.741935483870968	1
83	0.2912621359223302	0.3465346534653465	0.18	0.3571428571428571	0.16086956521739132	0.18400000000000002	0.3492537313432836	0.4454072790294603	0.4579439252336446	0.3150684931506849	0.17741935483870974	-1
84	0.2038834951456311	0.26732673267326734	0.06	0.019480519480519477	0.22608695652173919	0.192	0.35522388059701493	0.2677642980935815	0.48598130841121456	0.4109589041095891	0.20967741935483875	-1
85	0.30097087378640786	0.25742574257425743	0.17	0.00974025974025974	0.1521739130434783	0.032	0.3283582089552239	0.24913344887347932	0.36448598130841114	0.1506849315068493	0.27419354838709675	-1
86	0.21359223300970875	0.26732673267326734	0.27	0.04220779220779221	0.09130434782608698	0.10400000000000001	0.27164179104477615	0.1941074523396864	0.6168224299065419	0.6301369863013697	0.5645161290322582	1
87	0.4563106796116505	0.3910891089108911	0.29	0.10714285714285714	0.052173913043478286	0.128	0.2746268656716418	0.19844020797226847	0.2523364485981303	0.1780821917808219	0.709677419354839	-1
88	0.30097087378640786	0.21782178217821782	0.39	0.2175324675324675	0.17826086956521742	0.312	0.6238805970149255	0.40294627383015325	0.5887850467289719	0.3972602739726027	0.370967741935484	-1
89	0.1747572815533981	0.3168316831683168	0.21	0.03571428571428571	0.14782608695652177	0.216	0.3074626865671642	0.18024263431541954	0.514018691588785	0.4109589041095891	0.5161290322580645	-1
90	0.21359223300970875	0.21782178217821782	0.34	0.06493506493506493	0.12173913043478263	0.452	0.45671641791044776	0.19800693240900813	0.49532710280373804	0.30136986301369856	0.4516129032258067	-1
91	0.5048543689320388	0.17821782178217824	0.45	0.3181818181818181	0.09130434782608698	0.2	0.34328358208955223	0.42374350086655	0.4299065420560746	0.2876712328767123	0.3870967741935485	1
92	0.22330097087378642	0.29702970297029707	0.24	0.12987012987012983	0.10000000000000003	0.33599999999999997	0.3850746268656716	0.19584055459271354	0.4579439252336446	0.24657534246575336	0.5161290322580645	1
93	0.23300970873786409	0.10891089108910892	0.58	0.019480519480519477	0.8260869565217392	0.096	0.2626865671641791	0.2547660311958353	0.39252336448598113	0.24657534246575336	0.3225806451612905	-1
94	0.27184466019417486	0.23267326732673269	0.82	0.012987012987012981	0.6000000000000001	0.368	0.33134328358208953	0.255632582322356	0.23364485981308425	0.1780821917808219	0.19354838709677402	-1
95	0.2815533980582524	0.5346534653465347	0.04	0.016233766233766236	0.191304347826087	0.17600000000000002	0.3701492537313433	0.23786828422876738	0.4018691588785046	0.19178082191780826	0.35483870967741926	-1
96	0.27184466019417486	0.06930693069306931	0.34	0.025974025974025972	0.052173913043478286	0.192	0.2985074626865672	0.2677642980935815	0.5607476635514015	0.4520547945205479	0.33870967741935476	-1
97	0.2912621359223302	0.3366336633663366	0.28	0.2792207792207792	0.1826086956521739	0.20800000000000002	0.5194029850746269	0.37781629116117443	0.4018691588785046	0.24657534246575336	0.22580645161290325	-1
98	0.3786407766990292	0.13861386138613863	0.28	0.12824675324675322	0.12173913043478263	0.33599999999999997	0.46865671641791046	0.2417677642980891	0.20560747663551382	0.2054794520547945	0.5645161290322582	-1
99	0.23300970873786409	0.13861386138613863	0.21	0.13961038961038957	0.09130434782608698	0.20800000000000002	0.3970149253731343	0.3024263431542451	0.5794392523364484	0.1095890410958904	0.33870967741935476	1
100	0.35922330097087374	0.22772277227722773	0.25	0.2824675324675324	0.06956521739130436	0.096	0.3791044776119403	0.2794627383015609	0.33644859813084116	0.2602739726027397	0.6612903225806452	-1
101	0.1747572815533981	0.26732673267326734	0.21	0.19155844155844154	0.10434782608695653	0.384	0.46865671641791046	0.29809358752166304	0.514018691588785	0.5205479452054795	0.3225806451612905	-1
102	0.2912621359223302	0.1485148514851485	0.4	0.47402597402597396	0.16521739130434787	0.624	0.5641791044776119	0.4930675909878701	0.4299065420560746	0.6027397260273972	0.22580645161290325	-1
103	0.3398058252427185	0.16831683168316833	0.31	0.22077922077922074	0.14347826086956525	0.392	0.5014925373134329	0.3890814558058864	0.36448598130841114	0.27397260273972607	0.14516129032258074	-1
104	0.4077669902912622	0.18811881188118815	0.39	0.03571428571428571	0.06521739130434784	0.12000000000000002	0.208955223880597	0.2201039861351788	0.4579439252336446	0.3698630136986301	0.6129032258064517	-1
105	0.3689320388349515	0.24752475247524755	0.28	0.3311688311688311	0.11304347826086958	0.224	0.32238805970149254	0.4735701906412473	0.49532710280373804	0.0547945205479452	0.19354838709677402	-1
106	0.3106796116504854	0.1188118811881188	0.3	0.019480519480519477	0.10000000000000003	0.33599999999999997	0.4	0.25909878682841736	0.36448598130841114	0.1095890410958904	0.306451612903226	-1
107	0.2524271844660194	0.3465346534653465	0.47	0.15097402597402595	0.0	0.32799999999999996	0.382089552238806	0.11351819757364723	0.36448598130841114	0.0958904109589041	0.806451612903226	1
108	0.2815533980582524	0.13861386138613863	0.32	0.025974025974025972	0.052173913043478286	0.32	0.41194029850746267	0.13778162911611247	0.514018691588785	0.3972602739726027	0.7258064516129035	-1
109	0.23300970873786409	0.29702970297029707	0.35	0.16558441558441556	0.11304347826086958	0.636	0.7492537313432837	0.29809358752166304	0.35514018691588767	0.5616438356164384	0.33870967741935476	-1
110	0.10679611650485438	0.25742574257425743	0.25	0.22727272727272724	0.07391304347826089	0.168	0.3194029850746269	0.2248700173310212	0.6074766355140189	0.2054794520547945	0.5322580645161292	-1
111	0.44660194174757284	0.09900990099009901	0.48	0.00974025974025974	0.052173913043478286	0.16	0.14626865671641792	0.2001733102252956	0.1495327102803734	0.3424657534246575	0.403225806451613	-1
112	0.27184466019417486	0.15841584158415842	0.36	0.2532467532467532	0.10000000000000003	0.48	0.5880597014925373	0.36005199306758584	0.4112149532710281	0.3424657534246575	0.25806451612903225	-1
113	0.2524271844660194	0.0891089108910891	0.33	0.019480519480519477	0.06521739130434784	0.256	0.3850746268656716	0.16984402079722116	0.5794392523364484	0.4794520547945205	0.5645161290322582	1
114	0.3689320388349515	0.25742574257425743	0.49	0.25487012987012986	0.08260869565217394	0.312	0.5283582089552239	0.2547660311958353	0.3738317757009346	0.1780821917808219	0.709677419354839	1
115	0.2621359223300971	0.36633663366336633	0.49	0.21428571428571427	0.16521739130434787	0.128	0.5223880597014925	0.3630849220104011	0.3457943925233642	0.1780821917808219	0.16129032258064524	-1
116	0.3689320388349515	0.2079207920792079	0.26	0.5892857142857142	0.16956521739130437	0.264	0.49253731343283585	0.5433275563258206	0.4299065420560746	0.3424657534246575	0.3870967741935485	-1
117	0.2524271844660194	0.25742574257425743	0.36	0.0	0.08695652173913046	0.232	0.3044776119402985	0.09532062391681251	0.3457943925233642	0.3424657534246575	0.6612903225806452	1
118	0.3106796116504854	0.07920792079207922	0.31	0.025974025974025972	0.10000000000000003	0.096	0.28059701492537314	0.16377816291160485	0.3738317757009346	0.3424657534246575	0.6451612903225807	-1
119	0.33009708737864074	0.26732673267326734	0.62	0.2045454545454545	0.08260869565217394	0.36	0.5253731343283583	0.3249566724436761	0.3738317757009346	0.5068493150684932	0.4193548387096775	-1
120	0.2621359223300971	0.07920792079207922	0.28	0.032467532467532464	0.12173913043478263	0.472	0.5044776119402985	0.20883882149045974	0.38317757009345765	0.2328767123287671	0.35483870967741926	-1
121	0.16504854368932032	0.22772277227722773	0.33	0.21428571428571427	0.10000000000000003	0.17600000000000002	0.25671641791044775	0.23656845753898637	0.47663551401869153	0.32876712328767116	0.5	-1
122	0.24271844660194186	0.16831683168316833	0.21	0.24025974025974023	0.15652173913043482	0.384	0.5164179104477613	0.35528596187175054	0.4579439252336446	0.3150684931506849	0.24193548387096775	-1
123	0.27184466019417486	0.3366336633663366	0.23	0.13636363636363635	0.6217391304347827	0.368	0.40597014925373137	0.32452339688041576	0.4018691588785046	0.32876712328767116	0.22580645161290325	-1
124	0.23300970873786409	0.17821782178217824	0.49	0.012987012987012981	0.21304347826086958	0.256	0.24776119402985075	0.16811091854418692	0.598130841121495	0.2328767123287671	0.6774193548387097	-1
125	0.13592233009708732	0.22772277227722773	0.23	0.28733766233766234	0.052173913043478286	0.18400000000000002	0.3283582089552239	0.19324090121316573	0.4112149532710281	0.3835616438356165	0.6774193548387097	-1
126	0.23300970873786409	0.09900990099009901	0.29	0.03896103896103896	0.0347826086956522	0.24000000000000002	0.25970149253731345	0.07798960138648425	0.28037383177570074	0.3972602739726027	0.774193548387097	1
127	0.27184466019417486	0.0297029702970297	0.36	0.04870129870129869	0.10869565217391305	0.32	0.34626865671641793	0.21967071057191845	0.30841121495327073	0.5753424657534247	0.33870967741935476	1
128	0.21359223300970875	0.06930693069306931	0.29	0.1688311688311688	0.06956521739130436	0.20800000000000002	0.40298507462686567	0.32582322357018256	0.8785046728971961	0.2876712328767123	0.435483870967742	-1
129	0.4077669902912622	0.07920792079207922	0.21	0.025974025974025972	0.09565217391304351	0.168	0.3283582089552239	0.29202772963604673	0.4112149532710281	0.3698630136986301	0.33870967741935476	-1
130	0.3203883495145632	0.37623762376237624	0.16	0.16558441558441556	0.14782608695652177	0.088	0.34626865671641793	0.3058925476603065	0.32710280373831724	0.32876712328767116	0.2903225806451615	-1
131	0.4563106796116505	0.0891089108910891	0.36	0.032467532467532464	0.11304347826086958	0.168	0.5313432835820895	0.3630849220104011	0.47663551401869153	0.4109589041095891	0.24193548387096775	-1
132	0.3689320388349515	0.24752475247524755	0.58	0.3344155844155844	0.10869565217391305	0.304	0.42388059701492536	0.4584055459272065	0.2990654205607477	0.32876712328767116	0.09677419354838701	-1
133	0.24271844660194186	0.16831683168316833	0.21	0.2045454545454545	0.11304347826086958	0.256	0.45671641791044776	0.3630849220104011	0.6074766355140189	0.4520547945205479	0.306451612903226	-1
134	0.2524271844660194	0.18811881188118815	0.35	0.2922077922077922	0.23043478260869568	0.46399999999999997	0.5104477611940299	0.4324090121317141	0.38317757009345765	0.43835616438356156	0.16129032258064524	-1
135	0.33009708737864074	0.15841584158415842	0.27	0.0974025974025974	0.14347826086956525	0.10400000000000001	0.208955223880597	0.1954072790294532	0.30841121495327073	0.2876712328767123	0.5322580645161292	-1
136	0.3398058252427185	0.0891089108910891	0.36	0.3993506493506493	0.1826086956521739	0.552	0.45970149253731346	0.553726169844019	0.6355140186915884	0.13698630136986295	0.17741935483870974	-1
137	0.2815533980582524	0.198019801980198	0.32	0.032467532467532464	0.07826086956521741	0.12000000000000002	0.3611940298507463	0.16161178509531737	0.2897196261682238	0.5068493150684932	0.5161290322580645	-1
138	0.30097087378640786	0.18811881188118815	0.33	0.448051948051948	0.12608695652173912	0.352	0.47462686567164175	0.5277296360485195	0.5607476635514015	0.5753424657534247	0.12903225806451624	-1
139	0.19417475728155342	0.22772277227722773	0.33	0.04220779220779221	0.05652173913043481	0.256	0.3850746268656716	0.09662045060658642	0.5887850467289719	0.2328767123287671	0.7580645161290325	-1
140	0.3106796116504854	0.10891089108910892	0.31	0.1964285714285714	0.16956521739130437	0.232	0.6029850746268657	0.3747833622183663	0.5327102803738315	0.46575342465753417	0.3870967741935485	-1
141	0.10679611650485438	0.21782178217821782	0.0	0.1818181818181818	0.13913043478260873	0.32	0.46865671641791046	0.293760831889081	0.523364485981308	0.5205479452054795	0.306451612903226	-1
142	0.35922330097087374	0.0594059405940594	0.4	0.016233766233766236	0.09565217391304351	0.168	0.3074626865671642	0.25909878682841736	0.3738317757009346	0.6986301369863013	0.3225806451612905	-1
143	0.13592233009708732	0.3366336633663366	0.11	0.00974025974025974	0.06521739130434784	0.024	0.1253731343283582	0.15337954939341358	0.7196261682242988	0.3150684931506849	0.5161290322580645	-1
144	0.2815533980582524	0.13861386138613863	0.29	0.3701298701298701	0.09130434782608698	0.27999999999999997	0.6776119402985075	0.4497400346620424	0.570093457943925	0.3698630136986301	0.2903225806451615	-1
145	0.21359223300970875	0.17821782178217824	0.31	0.022727272727272724	0.09130434782608698	0.11200000000000002	0.2208955223880597	0.15337954939341358	0.542056074766355	0.2602739726027397	0.5	1
146	0.22330097087378642	0.12871287128712872	0.28	0.045454545454545456	0.11304347826086958	0.168	0.34626865671641793	0.1941074523396864	0.4205607476635511	0.3150684931506849	0.403225806451613	-1
147	0.3398058252427185	0.09900990099009901	0.3	0.3896103896103896	0.16956521739130437	0.364	0.6567164179104477	0.4930675909878701	0.3738317757009346	0.32876712328767116	0.17741935483870974	1
148	0.35922330097087374	0.2079207920792079	0.25	0.11363636363636363	0.17391304347826092	0.152	0.3044776119402985	0.3630849220104011	0.35514018691588767	0.32876712328767116	0.19354838709677402	-1
149	0.24271844660194186	0.06930693069306931	0.22	0.019480519480519477	0.11304347826086958	0.304	0.417910447761194	0.2634315424609994	0.7009345794392523	0.4520547945205479	0.3225806451612905	-1
150	0.2621359223300971	0.21782178217821782	0.38	0.4951298701298701	0.191304347826087	0.10400000000000001	0.46567164179104475	0.5407279029462728	0.598130841121495	0.4794520547945205	0.19354838709677402	-1
151	0.33009708737864074	0.09900990099009901	0.24	0.17857142857142855	0.17391304347826092	0.24800000000000003	0.6626865671641791	0.3977469670710505	0.5794392523364484	0.3972602739726027	0.3225806451612905	-1
152	0.2621359223300971	0.198019801980198	0.44	0.2662337662337662	0.16956521739130437	0.472	0.5044776119402985	0.41724436741767335	0.26168224299065423	0.27397260273972607	0.14516129032258074	-1
153	0.35922330097087374	0.0891089108910891	0.49	0.560064935064935	0.13913043478260873	0.264	0.44477611940298506	0.5363951473136908	0.2990654205607477	0.21917808219178075	0.19354838709677402	-1
154	0.2815533980582524	0.17821782178217824	0.22	0.5519480519480519	0.08695652173913046	0.10400000000000001	0.3194029850746269	0.5060658578856163	0.30841121495327073	0.3835616438356165	0.19354838709677402	-1
155	0.2621359223300971	0.12871287128712872	0.23	0.5357142857142857	0.14347826086956525	0.27199999999999996	0.32537313432835824	0.5129982668977462	0.3177570093457942	0.2876712328767123	0.12903225806451624	-1
156	0.24271844660194186	0.25742574257425743	0.28	0.025974025974025972	0.10000000000000003	0.224	0.31044776119402984	0.02469670710571137	0.35514018691588767	0.2054794520547945	1.0	1
157	0.3398058252427185	0.18811881188118815	0.36	0.00974025974025974	0.06086956521739131	0.312	0.2865671641791045	0.09012131715770977	0.23364485981308425	0.19178082191780826	0.709677419354839	1
158	0.21359223300970875	0.18811881188118815	0.24	0.6217532467532466	0.2608695652173914	0.232	0.49253731343283585	0.5199306759098832	0.4205607476635511	0.2602739726027397	0.20967741935483875	-1
159	0.3398058252427185	0.06930693069306931	0.49	0.012987012987012981	0.17826086956521742	0.12000000000000002	0.4208955223880597	0.1941074523396864	0.4579439252336446	0.30136986301369856	0.5161290322580645	-1
160	0.16504854368932032	0.2079207920792079	0.1	0.1818181818181818	0.12608695652173912	0.24800000000000003	0.3970149253731343	0.2859618717504304	0.3738317757009346	0.3150684931506849	0.2903225806451615	-1
161	0.16504854368932032	0.10891089108910892	0.36	0.0551948051948052	0.14782608695652177	0.10400000000000001	0.34626865671641793	0.24263431542460978	0.7009345794392523	0.32876712328767116	0.3225806451612905	-1
162	0.2524271844660194	0.10891089108910892	0.24	0.27272727272727265	0.1304347826086957	0.17600000000000002	0.4208955223880597	0.3379549393414223	0.44859813084112155	0.2602739726027397	0.403225806451613	-1
163	0.3203883495145632	0.1485148514851485	0.29	0.045454545454545456	0.10000000000000003	0.27199999999999996	0.27761194029850744	0.2071057192374326	0.49532710280373804	0.5342465753424657	0.4838709677419355	1
164	0.27184466019417486	0.15841584158415842	0.34	0.39123376623376616	0.14782608695652177	0.216	0.4537313432835821	0.4930675909878701	0.6542056074766354	0.30136986301369856	0.24193548387096775	-1
165	0.21359223300970875	0.0594059405940594	0.29	0.1753246753246753	0.13913043478260873	0.288	0.42388059701492536	0.32452339688041576	0.8037383177570092	0.2602739726027397	0.4193548387096775	-1
166	0.2524271844660194	0.12871287128712872	0.72	0.19480519480519476	0.12173913043478263	0.24000000000000002	0.47462686567164175	0.3717504332755581	0.35514018691588767	0.1506849315068493	0.19354838709677402	-1
167	0.3398058252427185	0.15841584158415842	0.37	0.4123376623376623	0.20000000000000004	0.392	0.5462686567164179	0.4454072790294603	0.24299065420560728	0.2602739726027397	0.17741935483870974	-1
168	0.38834951456310685	0.18811881188118815	0.49	0.224025974025974	0.13478260869565217	0.36	0.5552238805970149	0.35441941074522987	0.28037383177570074	0.4109589041095891	0.4838709677419355	-1
169	0.1456310679611651	0.12871287128712872	0.29	0.012987012987012981	0.13478260869565217	0.528	0.42686567164179107	0.1975736568457478	0.9532710280373831	0.5205479452054795	0.4838709677419355	1
170	0.35922330097087374	0.15841584158415842	0.34	0.016233766233766236	0.1826086956521739	0.24800000000000003	0.49850746268656715	0.3084922010398614	0.33644859813084116	0.35616438356164387	0.24193548387096775	-1
171	0.3398058252427185	0.22772277227722773	0.55	0.512987012987013	0.1826086956521739	0.39999999999999997	0.6835820895522389	0.6273830155979212	0.20560747663551382	0.4520547945205479	0.11290322580645151	-1
172	0.22330097087378642	0.25742574257425743	0.29	0.10064935064935064	0.11739130434782608	0.152	0.208955223880597	0.1226169844020717	0.33644859813084116	0.46575342465753417	0.6559139784946288	-1
173	0.35922330097087374	0.09900990099009901	0.37	0.3993506493506493	0.08260869565217394	0.392	0.42388059701492536	0.43500866551126194	0.4112149532710281	0.7397260273972601	0.3870967741935485	-1
174	0.2621359223300971	0.15841584158415842	0.35	0.06818181818181818	0.08695652173913046	0.27999999999999997	0.33432835820895523	0.1239168110918456	0.4205607476635511	0.2054794520547945	0.774193548387097	-1
175	0.2038834951456311	0.10891089108910892	0.24	0.14610389610389607	0.2652173913043479	0.368	0.5731343283582089	0.3223570190641212	0.43925233644859807	0.24657534246575336	0.24193548387096775	-1
176	0.11650485436893199	0.25742574257425743	0.26	0.19480519480519476	0.08695652173913046	0.264	0.33134328358208953	0.20190641247832986	0.598130841121495	0.2054794520547945	0.5645161290322582	-1
177	0.33009708737864074	0.1485148514851485	0.39	0.5568181818181818	0.18695652173913047	0.33599999999999997	0.417910447761194	0.549393414211437	0.43925233644859807	0.1506849315068493	0.09677419354838701	-1
178	0.27184466019417486	0.18811881188118815	0.31	0.21428571428571427	0.11739130434782608	0.032	0.21492537313432836	0.23050259965337716	0.28037383177570074	0.30136986301369856	0.5483870967741937	1
179	0.0	0.13366336633663367	0.4	0.11038961038961038	0.06956521739130436	0.20800000000000002	0.32537313432835824	0.07712305025996358	0.7757009345794388	0.1506849315068493	0.774193548387097	1
180	0.22330097087378642	0.23762376237623764	0.19	0.1558441558441558	0.12173913043478263	0.152	0.4	0.3045927209705326	0.38317757009345765	0.5205479452054795	0.306451612903226	-1
181	0.24271844660194186	0.15841584158415842	0.33	0.029220779220779213	0.10000000000000003	0.256	0.31044776119402984	0.19150779896013148	0.4579439252336446	0.5616438356164384	0.4193548387096775	-1
182	0.2815533980582524	0.16831683168316833	0.29	0.5243506493506492	0.1826086956521739	0.36	0.5074626865671641	0.5450606585788549	0.6635514018691588	0.2054794520547945	0.25806451612903225	-1
183	0.3689320388349515	0.18811881188118815	0.29	0.11363636363636363	0.16086956521739132	0.17600000000000002	0.3970149253731343	0.2894280762564989	0.39252336448598113	0.19178082191780826	0.35483870967741926	-1
184	0.2815533980582524	0.22772277227722773	0.18	0.2175324675324675	0.11739130434782608	0.544	0.6388059701492537	0.3760831889081402	0.3738317757009346	0.21917808219178075	0.14516129032258074	-1
185	0.3495145631067962	0.198019801980198	0.31	0.2646103896103896	0.17826086956521742	0.136	0.42388059701492536	0.41507798960138587	0.3177570093457942	0.3972602739726027	0.20967741935483875	-1
186	0.5339805825242719	0.198019801980198	0.55	0.045454545454545456	0.15652173913043482	0.11200000000000002	0.3283582089552239	0.3890814558058864	0.35514018691588767	0.6027397260273972	0.370967741935484	-1
187	0.22330097087378642	0.25742574257425743	0.03	0.012987012987012981	0.21739130434782614	0.20800000000000002	0.33134328358208953	0.2677642980935815	0.44859813084112155	0.3972602739726027	0.17741935483870974	-1
188	0.2524271844660194	0.3168316831683168	0.24	0.4285714285714285	0.14782608695652177	0.168	0.31044776119402984	0.47573656845753476	0.6542056074766354	0.3835616438356165	0.2903225806451615	-1
189	0.2621359223300971	0.24752475247524755	0.24	0.08116883116883115	0.08695652173913046	0.20800000000000002	0.26865671641791045	0.13388214904679074	0.33644859813084116	0.2054794520547945	0.6935483870967745	1
190	0.3786407766990292	0.21782178217821782	0.4	0.025974025974025972	0.05652173913043481	0.136	0.2328358208955224	0.16811091854418692	0.38317757009345765	0.3150684931506849	0.6290322580645162	-1
191	0.3203883495145632	0.13861386138613863	0.38	0.17207792207792205	0.23043478260869568	0.136	0.2417910447761194	0.33535528596187447	0.4018691588785046	0.7397260273972601	0.27419354838709675	-1
192	0.13592233009708732	0.1485148514851485	0.33	0.016233766233766236	0.08260869565217394	0.17600000000000002	0.2626865671641791	0.1464471403812766	0.7943925233644857	0.1780821917808219	0.4838709677419355	1
193	0.24271844660194186	0.198019801980198	0.18	0.46103896103896097	0.11304347826086958	0.14400000000000002	0.3194029850746269	0.439341421143844	0.3738317757009346	0.3424657534246575	0.19354838709677402	-1
194	0.41747572815533973	0.0891089108910891	0.28	0.24999999999999994	0.09130434782608698	0.304	0.39104477611940297	0.34575389948006574	0.28037383177570074	0.16438356164383555	0.33870967741935476	1
195	0.30097087378640786	0.3465346534653465	0.24	0.3668831168831168	0.1826086956521739	0.52	0.6000000000000001	0.43154246100519345	0.2897196261682238	0.3424657534246575	0.24193548387096775	-1
196	0.18446601941747576	0.16831683168316833	0.29	0.006493506493506492	0.12173913043478263	0.256	0.2746268656716418	0.13951473136914672	0.5794392523364484	0.3150684931506849	0.5483870967741937	1
197	0.33009708737864074	0.10891089108910892	0.29	0.62012987012987	0.10869565217391305	0.528	0.6805970149253731	0.5697573656845734	0.33644859813084116	0.3150684931506849	0.19354838709677402	-1
198	0.27184466019417486	0.198019801980198	0.49	0.1266233766233766	0.08695652173913046	0.256	0.4388059701492537	0.3154246100519913	0.36448598130841114	0.27397260273972607	0.306451612903226	-1
199	0.23300970873786409	0.04950495049504952	0.39	0.012987012987012981	0.1304347826086957	0.18400000000000002	0.3194029850746269	0.2071057192374326	0.48598130841121456	0.3835616438356165	0.370967741935484	-1
200	0.24271844660194186	0.16831683168316833	0.3	0.045454545454545456	0.04782608695652176	0.24000000000000002	0.373134328358209	0.2071057192374326	0.43925233644859807	0.30136986301369856	0.4193548387096775	-1
201	0.2038834951456311	0.0891089108910891	0.31	0.019480519480519477	0.09565217391304351	0.088	0.19701492537313434	0.1572790294627353	0.5607476635514015	0.4520547945205479	0.5	1
202	0.23300970873786409	0.13861386138613863	0.3	0.032467532467532464	0.08260869565217394	0.10400000000000001	0.2447761194029851	0.1464471403812766	0.5046728971962615	0.2054794520547945	0.6129032258064517	-1
203	0.22330097087378642	0.25742574257425743	0.29	0.211038961038961	0.1304347826086957	0.424	0.7014925373134329	0.3630849220104011	0.5794392523364484	0.4109589041095891	0.3225806451612905	-1
204	0.3203883495145632	0.09900990099009901	0.46	0.0974025974025974	0.11739130434782608	0.632	0.5313432835820895	0.25909878682841736	0.4205607476635511	0.4794520547945205	0.5161290322580645	1
205	0.3398058252427185	0.16831683168316833	0.32	0.09415584415584416	0.07826086956521741	0.20800000000000002	0.5492537313432835	0.1785095320623853	0.33644859813084116	0.5753424657534247	0.7258064516129035	-1
206	0.3203883495145632	0.1485148514851485	0.4	0.019480519480519477	0.13478260869565217	0.224	0.28955223880597014	0.1811091854419331	0.1308411214953269	0.1780821917808219	0.4516129032258067	-1
207	0.2038834951456311	0.3168316831683168	0.21	0.03571428571428571	0.15652173913043482	0.20800000000000002	0.3373134328358209	0.2417677642980891	0.6355140186915884	0.3698630136986301	0.403225806451613	-1
208	0.3203883495145632	0.1485148514851485	0.3	0.012987012987012981	0.10000000000000003	0.064	0.25671641791044775	0.08318890814557278	0.20560747663551382	0.1506849315068493	0.7258064516129035	-1
209	0.2524271844660194	0.23762376237623764	0.3	0.0974025974025974	0.09565217391304351	0.24800000000000003	0.23582089552238805	0.13258232235700973	0.47663551401869153	0.5205479452054795	0.7258064516129035	1
210	0.3203883495145632	0.22772277227722773	0.4	0.25649350649350644	0.10434782608695653	0.33599999999999997	0.4328358208955224	0.3665511265164554	0.4299065420560746	0.30136986301369856	0.3870967741935485	-1
211	0.3203883495145632	0.18811881188118815	0.3	0.32142857142857134	0.1304347826086957	0.46399999999999997	0.6358208955223881	0.4324090121317141	0.3738317757009346	0.3424657534246575	0.17741935483870974	-1
212	0.27184466019417486	0.15841584158415842	0.26	0.02435064935064935	0.11739130434782608	0.924	0.6179104477611941	0.33275563258231955	0.7570093457943923	0.5205479452054795	0.22580645161290325	-1
213	0.3786407766990292	0.29702970297029707	0.26	0.2954545454545454	0.19565217391304354	0.24000000000000002	0.5134328358208955	0.35875216637781904	0.28037383177570074	0.2328767123287671	0.467741935483871	-1
214	0.30097087378640786	0.1485148514851485	0.36	0.1331168831168831	0.3000000000000001	0.056	0.3701492537313433	0.3024263431542451	0.5514018691588785	0.16438356164383555	0.4516129032258067	-1
215	0.21359223300970875	0.23762376237623764	0.3	0.07142857142857142	0.09565217391304351	0.216	0.34328358208955223	0.08665511265164838	0.5327102803738315	0.2054794520547945	0.8225806451612905	1
216	0.2621359223300971	0.1485148514851485	0.38	0.23376623376623373	0.12173913043478263	0.424	0.5313432835820895	0.3704506065857842	0.43925233644859807	0.2876712328767123	0.19354838709677402	-1
217	0.24271844660194186	0.12871287128712872	0.34	0.032467532467532464	0.18695652173913047	0.20800000000000002	0.2835820895522388	0.3760831889081402	1.0	0.43835616438356156	0.370967741935484	-1
218	0.3106796116504854	0.36633663366336633	0.23	0.4188311688311688	0.13478260869565217	0.32799999999999996	0.5462686567164179	0.4714038128249527	0.3457943925233642	0.3835616438356165	0.22580645161290325	-1
219	0.2912621359223302	0.09900990099009901	0.35	0.13636363636363635	0.23043478260869568	0.232	0.4208955223880597	0.3370883882149016	0.5794392523364484	0.3150684931506849	0.2903225806451615	-1
220	0.2815533980582524	0.07920792079207922	0.36	0.019480519480519477	0.09565217391304351	0.27999999999999997	0.2955223880597015	0.12305025996533914	0.4205607476635511	0.5616438356164384	0.6451612903225807	-1
221	0.3980582524271845	0.16831683168316833	0.36	0.03896103896103896	0.17391304347826092	0.216	0.33432835820895523	0.2071057192374326	0.32710280373831724	0.6438356164383561	0.5806451612903225	1
222	0.2038834951456311	0.10891089108910892	0.32	0.07142857142857142	0.07391304347826089	0.18400000000000002	0.32537313432835824	0.1785095320623853	0.598130841121495	0.5890410958904111	0.5161290322580645	1
223	0.2524271844660194	0.22277227722772278	0.2	0.18831168831168826	0.11739130434782608	0.04800000000000001	0.3492537313432836	0.3344887348353467	0.18691588785046687	0.35616438356164387	0.12903225806451624	-1
224	0.16504854368932032	0.10891089108910892	0.22	0.016233766233766236	0.1521739130434783	0.17600000000000002	0.43582089552238806	0.2487001733102261	0.9345794392523366	0.24657534246575336	0.3225806451612905	-1
225	0.621359223300971	0.15841584158415842	0.48	0.045454545454545456	0.12173913043478263	0.2	0.4626865671641791	0.46707105719237063	0.4205607476635511	0.46575342465753417	0.27419354838709675	-1
226	0.33009708737864074	0.15841584158415842	0.36	0.3993506493506493	0.15652173913043482	0.256	0.5701492537313433	0.4930675909878701	0.28037383177570074	0.2876712328767123	0.14516129032258074	1
227	0.23300970873786409	0.12871287128712872	0.34	0.012987012987012981	0.09565217391304351	0.232	0.25970149253731345	0.1035528596187163	0.2990654205607477	0.6712328767123286	0.5806451612903225	-1
228	0.3203883495145632	0.15841584158415842	0.39	0.5892857142857142	0.10434782608695653	0.312	0.43582089552238806	0.549393414211437	0.2149532710280373	0.30136986301369856	0.16129032258064524	-1
229	0.2524271844660194	0.12871287128712872	0.5	0.5064935064935064	0.14782608695652177	0.264	0.5164179104477613	0.5121317157712255	0.26168224299065423	0.32876712328767116	0.12903225806451624	-1
230	0.23300970873786409	0.13861386138613863	0.21	0.13961038961038957	0.09130434782608698	0.20800000000000002	0.3970149253731343	0.3024263431542451	0.5794392523364484	0.1095890410958904	0.33870967741935476	1
231	0.2621359223300971	0.27722772277227725	0.47	0.18506493506493504	0.20434782608695654	0.16	0.4208955223880597	0.35441941074522987	0.3738317757009346	0.27397260273972607	0.25806451612903225	-1
232	0.5339805825242719	0.07920792079207922	0.55	0.025974025974025972	0.1521739130434783	0.088	0.2537313432835821	0.33275563258231955	0.26168224299065423	0.49315068493150677	0.370967741935484	-1
233	0.18446601941747576	0.18811881188118815	0.35	0.04870129870129869	0.16956521739130437	0.264	0.31343283582089554	0.22443674176776085	0.5046728971962615	0.3424657534246575	0.35483870967741926	-1
234	0.19417475728155342	0.5544554455445545	0.23	0.13636363636363635	0.09130434782608698	0.136	0.35522388059701493	0.1273830155979212	0.6728971962616819	0.3150684931506849	0.774193548387097	-1
235	0.30097087378640786	0.09900990099009901	0.23	0.15909090909090906	0.473913043478261	0.192	0.2835820895522388	0.35441941074522987	0.28037383177570074	0.3972602739726027	0.22580645161290325	-1
236	0.35922330097087374	0.17821782178217824	0.3	0.27272727272727265	0.017391304347826105	0.16	0.25970149253731345	0.28509532062391685	0.3177570093457942	0.0547945205479452	0.4838709677419355	-1
237	0.1747572815533981	0.1188118811881188	0.32	0.025974025974025972	0.06956521739130436	0.24000000000000002	0.3373134328358209	0.13951473136914672	0.5514018691588785	0.3698630136986301	0.6290322580645162	-1
238	0.2815533980582524	0.07920792079207922	0.34	0.03896103896103896	0.11304347826086958	0.27999999999999997	0.3044776119402985	0.12045060658578421	0.46728971962616805	0.27397260273972607	0.7903225806451615	-1
239	0.24271844660194186	0.07920792079207922	0.32	0.05194805194805194	0.14782608695652177	0.304	0.5701492537313433	0.28509532062391685	0.7102803738317753	0.3424657534246575	0.27419354838709675	-1
240	0.2621359223300971	0.3267326732673267	0.33	0.06493506493506493	0.08695652173913046	0.096	0.22686567164179106	0.12045060658578421	0.5046728971962615	0.35616438356164387	0.870967741935484	-1
241	0.2912621359223302	0.18811881188118815	0.28	0.3701298701298701	0.12173913043478263	0.392	0.3880597014925373	0.3466204506065864	0.27102803738317727	0.42465753424657543	0.3870967741935485	-1
242	0.38834951456310685	0.2079207920792079	0.6	0.03409090909090909	0.14782608695652177	0.08000000000000002	0.28955223880597014	0.26386481802425976	0.46728971962616805	0.32876712328767116	0.620967741935484	-1
243	0.09708737864077677	0.2425742574257426	0.14	0.016233766233766236	0.09565217391304351	0.528	0.47462686567164175	0.21230502599653533	0.6822429906542058	0.2876712328767123	0.3978494623655968	-1
244	0.30097087378640786	0.1188118811881188	0.28	0.2175324675324675	0.24347826086956528	0.33599999999999997	0.5253731343283583	0.40641247833622174	0.5607476635514015	0.4109589041095891	0.22580645161290325	-1
245	0.2815533980582524	0.25742574257425743	0.32	0.05194805194805194	0.14782608695652177	0.256	0.28059701492537314	0.16811091854418692	0.5046728971962615	0.2876712328767123	0.6451612903225807	1
246	0.3106796116504854	0.2722772277227723	0.14	0.012987012987012981	0.17826086956521742	0.168	0.22388059701492535	0.29809358752166304	0.38317757009345765	0.24657534246575336	0.14516129032258074	-1
247	0.24271844660194186	0.36633663366336633	0.08	0.1331168831168831	0.13913043478260873	0.24800000000000003	0.40298507462686567	0.3132582322356967	0.33644859813084116	0.42465753424657543	0.3225806451612905	-1
248	0.4077669902912622	0.198019801980198	0.49	0.2045454545454545	0.12173913043478263	0.152	0.34328358208955223	0.3110918544194021	0.3738317757009346	0.21917808219178075	0.4516129032258067	-1
249	0.3495145631067962	0.0891089108910891	0.31	0.18506493506493504	0.06521739130434784	0.39999999999999997	0.4507462686567164	0.24003466204506196	0.27102803738317727	0.1780821917808219	0.467741935483871	-1
250	0.2912621359223302	0.1485148514851485	0.49	0.016233766233766236	0.07826086956521741	0.256	0.41492537313432837	0.25909878682841736	0.6635514018691588	0.43835616438356156	0.435483870967742	1
251	0.3398058252427185	0.15841584158415842	0.28	0.2094155844155844	0.06086956521739131	0.088	0.20597014925373133	0.22357019064124017	0.18691588785046687	0.16438356164383555	0.5645161290322582	1
252	0.27184466019417486	0.1485148514851485	0.32	0.2662337662337662	0.03913043478260871	0.136	0.2985074626865672	0.23396880415944565	0.5607476635514015	0.13698630136986295	0.741935483870968	-1
253	0.3398058252427185	0.2079207920792079	0.22	0.019480519480519477	0.13913043478260873	0.10400000000000001	0.3761194029850746	0.2417677642980891	0.3177570093457942	0.7123287671232876	0.3870967741935485	1
254	0.5145631067961165	0.6138613861386139	0.23	0.1753246753246753	0.12173913043478263	0.096	0.2507462686567164	0.3284228769497375	0.14018691588785037	0.12328767123287676	0.33870967741935476	-1
255	0.12621359223300976	0.26732673267326734	0.02	0.025974025974025972	0.07391304347826089	0.168	0.2835820895522388	0.10311958405545596	0.6542056074766354	0.13698630136986295	0.6774193548387097	-1
256	0.3980582524271845	0.27722772277227725	0.32	0.025974025974025972	0.11304347826086958	0.232	0.46865671641791046	0.2071057192374326	0.24299065420560728	0.4109589041095891	0.5322580645161292	1
257	0.23300970873786409	0.2079207920792079	0.24	0.18831168831168826	0.11304347826086958	0.27999999999999997	0.3940298507462687	0.3370883882149016	0.44859813084112155	0.30136986301369856	0.24193548387096775	-1
258	0.35922330097087374	0.4158415841584159	0.24	0.012987012987012981	0.11304347826086958	0.056	0.2835820895522388	0.2071057192374326	0.2897196261682238	0.0547945205479452	0.4516129032258067	-1
259	0.24271844660194186	0.594059405940594	0.09	0.22077922077922074	0.1304347826086957	0.24800000000000003	0.40298507462686567	0.3284228769497375	0.48598130841121456	0.1780821917808219	0.33870967741935476	-1
260	0.3398058252427185	0.09900990099009901	0.3	0.3896103896103896	0.16956521739130437	0.364	0.6567164179104477	0.4930675909878701	0.3738317757009346	0.32876712328767116	0.17741935483870974	1
261	0.4368932038834953	0.48514851485148514	0.27	0.36850649350649345	0.08260869565217394	0.27199999999999996	0.3194029850746269	0.3760831889081402	0.23364485981308425	0.19178082191780826	0.4516129032258067	-1
262	0.18446601941747576	0.2079207920792079	0.33	0.08766233766233765	0.08260869565217394	0.17600000000000002	0.3194029850746269	0.1451473136915098	0.4299065420560746	0.2602739726027397	0.596774193548387	-1
263	0.3689320388349515	0.22772277227722773	0.48	0.04870129870129869	0.11304347826086958	0.2	0.31343283582089554	0.16811091854418692	0.4299065420560746	0.3698630136986301	0.774193548387097	1
264	0.3689320388349515	0.3465346534653465	0.24	0.3376623376623376	0.07391304347826089	0.304	0.4716417910447761	0.3284228769497375	0.35514018691588767	0.24657534246575336	0.5322580645161292	1
265	0.2815533980582524	0.1188118811881188	0.62	0.1818181818181818	0.11739130434782608	0.032	0.31044776119402984	0.27556325823222494	0.20560747663551382	0.46575342465753417	0.35483870967741926	-1
266	0.21359223300970875	0.27722772277227725	0.36	0.1266233766233766	0.09130434782608698	0.264	0.3194029850746269	0.16377816291160485	0.5327102803738315	0.5068493150684932	0.741935483870968	-1
267	0.33009708737864074	0.1188118811881188	0.3	0.3279220779220779	0.10000000000000003	0.12000000000000002	0.3074626865671642	0.42374350086655	0.6168224299065419	0.3424657534246575	0.25806451612903225	-1
268	0.27184466019417486	0.27722772277227725	0.41	0.17857142857142855	0.20434782608695654	0.152	0.417910447761194	0.3500866551126478	0.39252336448598113	0.30136986301369856	0.25806451612903225	-1
269	0.22330097087378642	0.12871287128712872	0.28	0.045454545454545456	0.11304347826086958	0.168	0.34626865671641793	0.1941074523396864	0.4205607476635511	0.3150684931506849	0.403225806451613	-1
270	0.1747572815533981	0.18811881188118815	0.3	0.10064935064935064	0.052173913043478286	0.264	0.2865671641791045	0.10441941074522276	0.48598130841121456	0.4520547945205479	0.7661290322580645	-1
271	0.21359223300970875	0.07920792079207922	0.28	0.12012987012987013	0.08260869565217394	0.344	0.4208955223880597	0.2634315424609994	0.6448598130841123	0.32876712328767116	0.467741935483871	-1
272	0.1456310679611651	0.17326732673267328	0.28	0.22727272727272724	0.16521739130434787	0.192	0.2447761194029851	0.30762564991334784	0.4205607476635511	0.1780821917808219	0.3870967741935485	-1
273	0.2524271844660194	0.2079207920792079	0.27	0.10389610389610389	0.10434782608695653	0.27199999999999996	0.2626865671641791	0.13171577123050326	0.4299065420560746	0.4794520547945205	0.741935483870968	1
274	0.2621359223300971	0.19306930693069305	0.49	0.3441558441558441	0.09130434782608698	0.432	0.382089552238806	0.43760831889081686	0.3177570093457942	0.3972602739726027	0.14516129032258074	-1
275	0.3106796116504854	0.10891089108910892	0.3	0.003246753246753248	0.021739130434782615	0.008	0.056716417910447764	0.0905545927209701	0.4299065420560746	0.1506849315068493	0.6451612903225807	-1
276	0.3786407766990292	0.3267326732673267	0.23	0.2597402597402597	0.17391304347826092	0.312	0.6149253731343283	0.42807625649913206	0.26168224299065423	0.4520547945205479	0.19354838709677402	-1
277	0.27184466019417486	0.06930693069306931	0.32	0.3798701298701298	0.09130434782608698	0.12000000000000002	0.4388059701492537	0.40901213171576956	0.1308411214953269	0.1506849315068493	0.16129032258064524	-1
278	0.3786407766990292	0.3267326732673267	0.26	0.27272727272727265	0.191304347826087	0.24800000000000003	0.5671641791044777	0.4324090121317141	0.3738317757009346	0.4109589041095891	0.20967741935483875	-1
279	0.19417475728155342	0.15841584158415842	0.25	0.3409090909090909	0.16521739130434787	0.216	0.46567164179104475	0.42374350086655	0.46728971962616805	0.2602739726027397	0.24193548387096775	-1
280	0.3689320388349515	0.15841584158415842	0.49	0.0551948051948052	0.14347826086956525	0.224	0.47761194029850745	0.2296360485268636	0.30841121495327073	0.43835616438356156	0.4193548387096775	-1
281	0.16504854368932032	0.13861386138613863	0.25	0.23376623376623373	0.12608695652173912	0.224	0.2746268656716418	0.30632582322356683	0.4205607476635511	0.2328767123287671	0.3870967741935485	-1
282	0.3398058252427185	0.06930693069306931	0.27	0.4772727272727272	0.15652173913043482	0.17600000000000002	0.3761194029850746	0.4844020797226989	0.1495327102803734	0.24657534246575336	0.11290322580645151	1
283	0.10679611650485438	0.198019801980198	0.54	0.15909090909090906	0.09130434782608698	0.408	0.43582089552238806	0.11005199306759295	0.49532710280373804	0.12328767123287676	0.7903225806451615	1
284	0.2621359223300971	0.306930693069307	0.32	0.029220779220779213	0.09130434782608698	0.288	0.22388059701492535	0.1620450606585777	0.7943925233644857	0.3150684931506849	0.7580645161290325	1
285	0.1747572815533981	0.12871287128712872	0.2	0.49350649350649345	0.1304347826086957	0.304	0.31044776119402984	0.4939341421143837	0.44859813084112155	0.2876712328767123	0.14516129032258074	-1
286	0.3106796116504854	0.23762376237623764	0.64	0.4025974025974025	0.1826086956521739	0.07200000000000001	0.2865671641791045	0.4324090121317141	0.2897196261682238	0.19178082191780826	0.19354838709677402	-1
287	0.2524271844660194	0.1485148514851485	0.39	0.5357142857142857	0.16521739130434787	0.152	0.3492537313432836	0.5051993067590885	0.3457943925233642	0.30136986301369856	0.19354838709677402	-1
288	0.15533980582524276	0.1485148514851485	0.32	0.25649350649350644	0.20000000000000004	0.128	0.27761194029850744	0.293760831889081	0.49532710280373804	0.0821917808219178	0.3870967741935485	-1
289	0.33009708737864074	0.15841584158415842	0.28	0.022727272727272724	0.12608695652173912	0.128	0.31044776119402984	0.2668977469670679	0.598130841121495	0.42465753424657543	0.33870967741935476	-1
290	0.19417475728155342	0.16831683168316833	0.3	0.006493506493506492	0.09565217391304351	0.27999999999999997	0.31343283582089554	0.2417677642980891	0.7850467289719627	0.3150684931506849	0.22580645161290325	-1
291	0.27184466019417486	0.17821782178217824	0.25	0.23376623376623373	0.16956521739130437	0.408	0.5761194029850747	0.3847487001733043	0.44859813084112155	0.24657534246575336	0.20967741935483875	-1
292	0.2912621359223302	0.1188118811881188	0.24	0.032467532467532464	0.030434782608695664	0.11200000000000002	0.21194029850746268	0.11698440207972283	0.38317757009345765	0.2876712328767123	0.6935483870967745	1
293	0.22330097087378642	0.22772277227722773	0.12	0.12987012987012983	0.17391304347826092	0.024	0.2626865671641791	0.30415944540727935	0.39252336448598113	0.3424657534246575	0.20967741935483875	-1
294	0.24271844660194186	0.12871287128712872	0.3	0.3376623376623376	0.13913043478260873	0.39999999999999997	0.417910447761194	0.32798960138647715	0.43925233644859807	0.12328767123287676	0.4516129032258067	-1
295	0.41747572815533973	0.3267326732673267	0.29	0.10714285714285714	0.06956521739130436	0.224	0.27164179104477615	0.16811091854418692	0.24299065420560728	0.0958904109589041	0.774193548387097	1
296	0.22330097087378642	0.07920792079207922	0.28	0.1266233766233766	0.10000000000000003	0.288	0.3701492537313433	0.2547660311958353	0.6261682242990654	0.2876712328767123	0.4516129032258067	1
297	0.22330097087378642	0.18811881188118815	0.45	0.2175324675324675	0.13478260869565217	0.344	0.5791044776119403	0.36871750433274997	0.48598130841121456	0.2876712328767123	0.19354838709677402	-1
298	0.27184466019417486	0.09900990099009901	0.41	0.48051948051948046	0.1826086956521739	0.576	0.43582089552238806	0.5320623916811087	0.4299065420560746	0.2602739726027397	0.12903225806451624	-1
299	0.33009708737864074	0.18811881188118815	0.37	0.012987012987012981	0.10869565217391305	0.18400000000000002	0.26865671641791045	0.20623916811091192	0.2523364485981303	0.5068493150684932	0.4516129032258067	-1
300	0.33009708737864074	0.26732673267326734	0.34	0.45454545454545453	0.18695652173913047	0.344	0.48955223880597015	0.44584055459272065	0.3738317757009346	0.43835616438356156	0.35483870967741926	-1
301	0.2815533980582524	0.1485148514851485	0.33	0.07792207792207792	0.1521739130434783	0.52	0.4537313432835821	0.2608318890814516	0.33644859813084116	0.6027397260273972	0.35483870967741926	-1
302	0.33009708737864074	0.09900990099009901	0.27	0.42532467532467527	0.18695652173913047	0.33599999999999997	0.43582089552238806	0.4701039861351859	0.18691588785046687	0.21917808219178075	0.12903225806451624	1
303	0.2912621359223302	0.3366336633663366	0.28	0.2792207792207792	0.1826086956521739	0.20800000000000002	0.5194029850746269	0.37781629116117443	0.4018691588785046	0.24657534246575336	0.22580645161290325	-1
304	0.1456310679611651	0.1485148514851485	0.18	0.04870129870129869	0.15652173913043482	0.152	0.40597014925373137	0.21013864818024075	0.46728971962616805	0.2876712328767123	0.370967741935484	-1
305	0.1747572815533981	0.15841584158415842	0.26	0.3798701298701298	0.1521739130434783	0.39599999999999996	0.33134328358208953	0.41984402079722827	0.3177570093457942	0.27397260273972607	0.22580645161290325	-1
306	0.10679611650485438	0.4554455445544555	0.14	0.2435064935064935	0.07826086956521741	0.256	0.4626865671641791	0.19844020797226847	0.7383177570093453	0.35616438356164387	0.7258064516129035	1
307	0.1456310679611651	0.198019801980198	0.47	0.07142857142857142	0.16521739130434787	0.352	0.40597014925373137	0.25043327556325323	0.514018691588785	0.6849315068493149	0.3225806451612905	-1
308	0.2815533980582524	0.18811881188118815	0.6	0.00974025974025974	0.5130434782608697	0.312	0.3522388059701493	0.2677642980935815	0.32710280373831724	0.2602739726027397	0.17741935483870974	-1
309	0.3106796116504854	0.3465346534653465	0.27	0.24675324675324672	0.18695652173913047	0.45599999999999996	0.4507462686567164	0.23180242634315107	0.39252336448598113	0.1506849315068493	0.6129032258064517	-1
310	0.3398058252427185	0.23762376237623764	0.26	0.48051948051948046	0.1521739130434783	0.512	0.6000000000000001	0.5134315424610065	0.2990654205607477	0.5890410958904111	0.24193548387096775	-1
311	0.3495145631067962	0.1188118811881188	0.68	0.3279220779220779	0.13478260869565217	0.27999999999999997	0.3701492537313433	0.4584055459272065	0.24299065420560728	0.1506849315068493	0.11290322580645151	-1
312	0.19417475728155342	0.22772277227722773	0.39	0.08116883116883115	0.4347826086956523	0.168	0.39104477611940297	0.2677642980935815	0.32710280373831724	0.27397260273972607	0.19354838709677402	-1
313	0.24271844660194186	0.04950495049504952	0.31	0.012987012987012981	0.08695652173913046	0.39999999999999997	0.3850746268656716	0.15684575389947497	0.598130841121495	0.13698630136986295	0.5645161290322582	1
314	0.19417475728155342	0.10891089108910892	0.23	0.022727272727272724	0.10000000000000003	0.27999999999999997	0.2507462686567164	0.12954939341420868	0.5794392523364484	0.32876712328767116	0.6451612903225807	-1
315	0.3106796116504854	0.10891089108910892	0.36	0.3506493506493506	0.12173913043478263	0.33599999999999997	0.34328358208955223	0.42374350086655	0.16822429906542036	0.46575342465753417	0.24193548387096775	1
316	0.3106796116504854	0.18811881188118815	0.26	0.03571428571428571	0.1521739130434783	0.07200000000000001	0.2298507462686567	0.2677642980935815	0.38317757009345765	0.1780821917808219	0.22580645161290325	-1
317	0.24271844660194186	0.17821782178217824	0.3	0.025974025974025972	0.11304347826086958	0.128	0.2298507462686567	0.15901213171576245	0.542056074766355	0.547945205479452	0.5645161290322582	-1
318	0.27184466019417486	0.0891089108910891	0.28	0.30519480519480513	0.10869565217391305	0.20800000000000002	0.3164179104477612	0.3236568457538951	0.3457943925233642	0.27397260273972607	0.467741935483871	1
319	0.27184466019417486	0.21782178217821782	0.3	0.05194805194805194	0.10434782608695653	0.216	0.2208955223880597	0.06282495667244348	0.32710280373831724	0.1506849315068493	0.774193548387097	1
320	0.2815533980582524	0.04950495049504952	0.18	0.019480519480519477	0.14347826086956525	0.216	0.2417910447761194	0.19150779896013148	0.49532710280373804	0.3972602739726027	0.5161290322580645	-1
321	0.35922330097087374	0.29702970297029707	0.32	0.09090909090909091	0.09130434782608698	0.152	0.2507462686567164	0.18284228769496735	0.3177570093457942	0.4794520547945205	0.7258064516129035	1
322	0.30097087378640786	0.0594059405940594	0.29	0.5064935064935064	0.191304347826087	0.33599999999999997	0.30149253731343284	0.4584055459272065	0.38317757009345765	0.16438356164383555	0.27419354838709675	-1
323	0.13592233009708732	0.48514851485148514	0.07	0.19805194805194803	0.12608695652173912	0.24800000000000003	0.417910447761194	0.3110918544194021	0.5607476635514015	0.43835616438356156	0.27419354838709675	-1
324	0.23300970873786409	0.28712871287128716	0.17	0.2597402597402597	0.2869565217391305	0.376	0.6059701492537313	0.46837088388214454	0.6822429906542058	0.5616438356164384	0.22580645161290325	-1
325	0.3495145631067962	0.3267326732673267	0.19	0.19805194805194803	0.11739130434782608	0.472	0.4208955223880597	0.340554592720963	0.4579439252336446	0.16438356164383555	0.3225806451612905	-1
326	0.33009708737864074	0.09900990099009901	0.27	0.42532467532467527	0.18695652173913047	0.33599999999999997	0.43582089552238806	0.4701039861351859	0.18691588785046687	0.21917808219178075	0.12903225806451624	1
327	0.3106796116504854	0.18811881188118815	0.35	0.08766233766233765	0.06086956521739131	0.256	0.2447761194029851	0.12998266897746902	0.20560747663551382	0.1095890410958904	0.6612903225806452	-1
328	0.24271844660194186	0.12871287128712872	0.56	0.44480519480519476	0.17826086956521742	0.192	0.44776119402985076	0.46707105719237063	0.22429906542056033	0.2054794520547945	0.17741935483870974	-1
329	0.04854368932038838	0.36633663366336633	0.1	0.06493506493506493	0.04347826086956524	0.224	0.3044776119402985	0.04072790294627282	0.6915887850467288	0.12328767123287676	0.8225806451612905	-1
330	0.38834951456310685	0.0891089108910891	0.36	0.16558441558441556	0.191304347826087	0.224	0.36716417910447763	0.3370883882149016	0.47663551401869153	0.3698630136986301	0.467741935483871	-1
331	0.35922330097087374	0.13861386138613863	0.4	0.14285714285714285	0.22608695652173919	0.088	0.2447761194029851	0.3318890814557989	0.4018691588785046	0.7534246575342465	0.27419354838709675	-1
332	0.11650485436893199	0.3267326732673267	0.01	0.022727272727272724	0.01304347826086958	0.17600000000000002	0.27761194029850744	0.09445407279028473	0.598130841121495	0.1506849315068493	0.6935483870967745	1
333	0.1747572815533981	0.17821782178217824	0.32	0.012987012987012981	0.13913043478260873	0.136	0.43582089552238806	0.2677642980935815	0.9906542056074765	0.21917808219178075	0.35483870967741926	-1
334	0.2038834951456311	0.198019801980198	0.21	0.016233766233766236	0.17826086956521742	0.312	0.47462686567164175	0.1811091854419331	0.542056074766355	0.24657534246575336	0.5	-1
335	0.2524271844660194	0.1485148514851485	0.36	0.045454545454545456	0.05652173913043481	0.264	0.373134328358209	0.11178509532062009	0.5046728971962615	0.1506849315068493	0.7258064516129035	1
336	0.3203883495145632	0.22772277227722773	0.4	0.25649350649350644	0.10434782608695653	0.33599999999999997	0.4328358208955224	0.3665511265164554	0.4299065420560746	0.30136986301369856	0.3870967741935485	-1
337	0.3398058252427185	0.06930693069306931	0.3	0.4188311688311688	0.1826086956521739	0.24000000000000002	0.47462686567164175	0.47790294627382934	0.1495327102803734	0.2602739726027397	0.11290322580645151	1
338	0.21359223300970875	0.06930693069306931	0.34	0.17207792207792205	0.08695652173913046	0.224	0.31343283582089554	0.2785961871750402	0.542056074766355	0.4520547945205479	0.34408602150537115	1
339	0.621359223300971	0.07920792079207922	0.47	0.019480519480519477	0.10000000000000003	0.016	0.07164179104477612	0.2894280762564989	0.14018691588785037	0.04109589041095896	0.25806451612903225	-1
340	0.2621359223300971	0.16831683168316833	0.46	0.19805194805194803	0.14347826086956525	0.448	0.5194029850746269	0.37781629116117443	0.4299065420560746	0.27397260273972607	0.20967741935483875	-1
341	0.4368932038834953	0.10891089108910892	0.27	0.17857142857142855	0.14782608695652177	0.216	0.4	0.40641247833622174	0.47663551401869153	0.3424657534246575	0.17741935483870974	-1
342	0.2524271844660194	0.1485148514851485	0.38	0.006493506493506492	0.05652173913043481	0.224	0.2417910447761194	0.08838821490467552	0.46728971962616805	0.1506849315068493	0.6935483870967745	-1
343	0.4368932038834953	0.17821782178217824	0.46	0.25649350649350644	0.14782608695652177	0.288	0.5611940298507463	0.44107452339687825	0.3738317757009346	0.46575342465753417	0.25806451612903225	-1
344	0.3689320388349515	0.1485148514851485	0.3	0.019480519480519477	0.11739130434782608	0.096	0.27761194029850744	0.24610051993067117	0.48598130841121456	0.3835616438356165	0.3870967741935485	-1
345	0.18446601941747576	0.18811881188118815	0.3	0.10064935064935064	0.052173913043478286	0.264	0.2865671641791045	0.10441941074522276	0.48598130841121456	0.4520547945205479	0.7661290322580645	-1
346	0.2912621359223302	0.22772277227722773	0.3	0.032467532467532464	0.09565217391304351	0.2	0.32238805970149254	0.2370017331022467	0.46728971962616805	0.3150684931506849	0.4838709677419355	-1
347	0.44660194174757284	0.2079207920792079	0.28	0.07467532467532467	0.17391304347826092	0.408	0.49253731343283585	0.3557192374350038	0.43925233644859807	0.24657534246575336	0.22580645161290325	-1
348	0.2621359223300971	0.16831683168316833	0.22	0.5633116883116882	0.15652173913043482	0.16	0.3880597014925373	0.5121317157712255	0.2990654205607477	0.3424657534246575	0.19354838709677402	-1
349	0.44660194174757284	0.13861386138613863	0.28	0.3344155844155844	0.08260869565217394	0.216	0.2626865671641791	0.3401213171577169	0.27102803738317727	0.19178082191780826	0.403225806451613	1
350	0.2621359223300971	0.18811881188118815	0.42	0.24025974025974023	0.1304347826086957	0.45599999999999996	0.5582089552238807	0.36395147313691467	0.3738317757009346	0.3150684931506849	0.22580645161290325	-1
351	0.23300970873786409	0.09900990099009901	0.29	0.15259740259740256	0.12173913043478263	0.32799999999999996	0.5373134328358209	0.2521663778162875	0.4205607476635511	0.30136986301369856	0.370967741935484	-1
352	0.24271844660194186	0.06930693069306931	0.25	0.016233766233766236	0.14347826086956525	0.136	0.20298507462686569	0.2634315424609994	0.8130841121495322	0.3972602739726027	0.35483870967741926	-1
353	0.3980582524271845	0.13861386138613863	0.46	0.022727272727272724	0.06956521739130436	0.216	0.34626865671641793	0.15077989601385866	0.4579439252336446	0.30136986301369856	0.7258064516129035	-1
354	0.35922330097087374	0.17821782178217824	0.33	0.03896103896103896	0.19565217391304354	0.128	0.49552238805970145	0.3110918544194021	0.44859813084112155	0.42465753424657543	0.306451612903226	-1
355	0.33009708737864074	0.1188118811881188	0.49	0.032467532467532464	0.10434782608695653	0.32799999999999996	0.42686567164179107	0.17244367417676898	0.542056074766355	0.2602739726027397	0.741935483870968	1
356	0.3495145631067962	0.198019801980198	0.67	0.23701298701298695	0.10000000000000003	0.39999999999999997	0.46865671641791046	0.40641247833622174	0.1495327102803734	0.21917808219178075	0.14516129032258074	-1
357	0.35922330097087374	0.198019801980198	0.42	0.016233766233766236	0.09130434782608698	0.12000000000000002	0.2298507462686567	0.15511265164644072	0.23364485981308425	0.19178082191780826	0.5322580645161292	-1
358	0.2621359223300971	0.18811881188118815	0.41	0.20129870129870125	0.13913043478260873	0.448	0.5522388059701493	0.3622183708838733	0.3738317757009346	0.3150684931506849	0.22580645161290325	-1
359	0.21359223300970875	0.07920792079207922	0.21	0.03571428571428571	0.3304347826086957	0.32799999999999996	0.3611940298507463	0.2309358752166375	0.30841121495327073	0.21917808219178075	0.27419354838709675	-1
360	0.5631067961165048	0.1485148514851485	0.49	0.1331168831168831	0.07826086956521741	0.0	0.026865671641791045	0.279896013864807	0.10280373831775691	0.3972602739726027	0.3225806451612905	-1
361	0.35922330097087374	0.17821782178217824	0.29	0.0551948051948052	0.19565217391304354	0.27199999999999996	0.3164179104477612	0.26256499133448585	0.32710280373831724	0.16438356164383555	0.2903225806451615	-1
362	0.3398058252427185	0.17821782178217824	0.26	0.3571428571428571	0.16956521739130437	0.416	0.48955223880597015	0.42331022530328966	0.3457943925233642	0.4794520547945205	0.2903225806451615	-1
363	0.2621359223300971	0.13861386138613863	0.3	0.45779220779220775	0.16086956521739132	0.24000000000000002	0.32537313432835824	0.4822357019064114	0.28037383177570074	0.3972602739726027	0.16129032258064524	-1
364	0.49514563106796117	0.1485148514851485	0.5	0.012987012987012981	0.14782608695652177	0.18400000000000002	0.29253731343283584	0.19844020797226847	0.43925233644859807	0.12328767123287676	0.709677419354839	-1
365	0.27184466019417486	0.18811881188118815	0.14	0.019480519480519477	0.12608695652173912	0.488	0.44776119402985076	0.2071057192374326	0.4018691588785046	0.19178082191780826	0.3225806451612905	-1
366	0.21359223300970875	0.17821782178217824	0.32	0.00974025974025974	0.08695652173913046	0.168	0.30149253731343284	0.11178509532062009	0.5794392523364484	0.2054794520547945	0.7258064516129035	-1
367	0.3203883495145632	0.09900990099009901	0.39	0.012987012987012981	0.09565217391304351	0.232	0.22686567164179106	0.19844020797226847	0.39252336448598113	0.3424657534246575	0.403225806451613	-1
368	0.21359223300970875	0.12871287128712872	0.25	0.3668831168831168	0.09130434782608698	0.408	0.3761194029850746	0.3288561525129978	0.43925233644859807	0.2054794520547945	0.435483870967742	-1
369	0.2621359223300971	0.28712871287128716	0.18	0.012987012987012981	0.12173913043478263	0.136	0.22388059701492535	0.23743500866550704	0.44859813084112155	0.27397260273972607	0.33870967741935476	-1
370	0.2912621359223302	0.12871287128712872	0.31	0.17857142857142855	0.06521739130434784	0.304	0.3641791044776119	0.2616984402079723	0.3177570093457942	0.32876712328767116	0.4516129032258067	-1
371	0.18446601941747576	0.17821782178217824	0.4	0.012987012987012981	0.2695652173913044	0.352	0.3611940298507463	0.20060658578855595	0.36448598130841114	0.27397260273972607	0.370967741935484	-1
372	0.24271844660194186	0.1188118811881188	0.3	0.1558441558441558	0.1304347826086957	0.32	0.4507462686567164	0.33275563258231955	0.8037383177570092	0.21917808219178075	0.4193548387096775	-1
373	0.3106796116504854	0.198019801980198	0.49	0.012987012987012981	0.07391304347826089	0.232	0.26865671641791045	0.09012131715770977	0.30841121495327073	0.1095890410958904	0.6774193548387097	-1
374	0.3495145631067962	0.04950495049504952	0.34	0.016233766233766236	0.17826086956521742	0.376	0.4298507462686567	0.3154246100519913	0.514018691588785	0.7534246575342465	0.25806451612903225	-1
375	0.4271844660194176	0.1188118811881188	0.41	0.045454545454545456	0.15652173913043482	0.168	0.2955223880597015	0.293760831889081	0.10280373831775691	0.27397260273972607	0.24193548387096775	-1
376	0.27184466019417486	0.16831683168316833	0.29	0.2045454545454545	0.09565217391304351	0.2	0.27164179104477615	0.35181975736568205	0.3177570093457942	0.1506849315068493	0.20967741935483875	-1
377	0.23300970873786409	0.599009900990099	0.55	0.3928571428571428	0.1826086956521739	0.44	0.7253731343283583	0.46967071057192555	0.514018691588785	0.32876712328767116	0.11290322580645151	-1
378	0.19417475728155342	0.40594059405940597	0.05	0.05844155844155845	0.17391304347826092	0.264	0.408955223880597	0.3284228769497375	0.6448598130841123	0.3424657534246575	0.19354838709677402	-1
379	0.3106796116504854	0.0891089108910891	0.32	0.3701298701298701	0.14782608695652177	0.264	0.34626865671641793	0.4107452339688038	0.16822429906542036	0.3972602739726027	0.22580645161290325	-1
380	0.2815533980582524	0.29702970297029707	0.34	0.21428571428571427	0.02608695652173914	0.27999999999999997	0.3701492537313433	0.21230502599653533	0.4112149532710281	0.2602739726027397	0.6451612903225807	1
381	0.1456310679611651	0.32178217821782173	0.19	0.025974025974025972	0.10869565217391305	0.192	0.23582089552238805	0.23526863084921956	0.7476635514018692	0.21917808219178075	0.3225806451612905	1
382	0.2815533980582524	0.26732673267326734	0.32	0.025974025974025972	0.10869565217391305	0.056	0.34328358208955223	0.3284228769497375	0.523364485981308	0.5753424657534247	0.25806451612903225	-1
383	0.07766990291262138	0.3613861386138614	0.18	0.03571428571428571	0.09565217391304351	0.24000000000000002	0.28955223880597014	0.010398613518191269	0.43925233644859807	0.7945205479452053	0.967741935483871	1
384	0.46601941747572817	0.21782178217821782	0.73	0.43993506493506485	0.1304347826086957	0.192	0.5432835820895523	0.559358752166375	0.20560747663551382	0.8630136986301369	0.11290322580645151	-1
385	0.4368932038834953	0.09900990099009901	0.43	0.04220779220779221	0.16521739130434787	0.136	0.2835820895522388	0.293760831889081	0.10280373831775691	0.2876712328767123	0.24193548387096775	-1
386	0.1747572815533981	0.21782178217821782	0.29	0.211038961038961	0.15652173913043482	0.24000000000000002	0.4	0.2642980935875201	0.5327102803738315	0.3424657534246575	0.4946236559139836	-1
387	0.16504854368932032	0.25742574257425743	0.37	0.006493506493506492	0.10434782608695653	0.024	0.1880597014925373	0.12911611785094834	0.5887850467289719	0.12328767123287676	0.5483870967741937	-1
388	0.2912621359223302	0.21782178217821782	0.32	0.012987012987012981	0.04347826086956524	0.136	0.46865671641791046	0.21057192374349398	0.2897196261682238	0.3972602739726027	0.2903225806451615	-1
389	0.33009708737864074	0.15841584158415842	0.29	0.2175324675324675	0.1521739130434783	0.27999999999999997	0.44477611940298506	0.4020797227036397	0.6448598130841123	0.1780821917808219	0.25806451612903225	-1
390	0.2038834951456311	0.1188118811881188	0.34	0.03896103896103896	0.12173913043478263	0.48	0.3402985074626866	0.1429809358752152	0.6542056074766354	0.2328767123287671	0.5483870967741937	-1
391	0.2621359223300971	0.13861386138613863	0.3	0.45779220779220775	0.16086956521739132	0.24000000000000002	0.32537313432835824	0.4822357019064114	0.28037383177570074	0.3972602739726027	0.16129032258064524	-1
392	0.23300970873786409	0.15841584158415842	0.22	0.08116883116883115	0.14782608695652177	0.304	0.4537313432835821	0.23136915077989073	0.39252336448598113	0.3424657534246575	0.403225806451613	-1
393	0.2524271844660194	0.18811881188118815	0.28	0.6363636363636362	0.11739130434782608	0.296	0.40298507462686567	0.5623916811091831	0.3738317757009346	0.1780821917808219	0.11290322580645151	-1
394	0.27184466019417486	0.16831683168316833	0.3	0.032467532467532464	0.12608695652173912	0.17600000000000002	0.33432835820895523	0.3110918544194021	0.6542056074766354	0.49315068493150677	0.35483870967741926	-1
395	0.2815533980582524	0.15841584158415842	0.31	0.40584415584415584	0.15652173913043482	0.528	0.5761194029850747	0.4324090121317141	0.44859813084112155	0.3150684931506849	0.27419354838709675	-1
396	0.3495145631067962	0.17821782178217824	0.36	0.20129870129870125	0.09565217391304351	0.33599999999999997	0.4626865671641791	0.2894280762564989	0.27102803738317727	0.1095890410958904	0.4838709677419355	-1
397	0.2912621359223302	0.06930693069306931	0.35	0.016233766233766236	0.12608695652173912	0.14400000000000002	0.5164179104477613	0.23743500866550704	0.47663551401869153	0.5068493150684932	0.4516129032258067	-1
398	0.18446601941747576	0.21782178217821782	0.33	0.012987012987012981	0.09565217391304351	0.16	0.26865671641791045	0.18977469670710434	0.4112149532710281	0.4794520547945205	0.403225806451613	-1
399	0.3106796116504854	0.15841584158415842	0.31	0.04870129870129869	0.15652173913043482	0.232	0.4388059701492537	0.1811091854419331	0.3738317757009346	0.35616438356164387	0.5483870967741937	-1
400	0.2912621359223302	0.0891089108910891	0.38	0.23701298701298695	0.1521739130434783	0.32799999999999996	0.49850746268656715	0.3717504332755581	0.523364485981308	0.3972602739726027	0.2903225806451615	-1
401	0.2524271844660194	0.12871287128712872	0.34	0.3636363636363636	0.16956521739130437	0.416	0.5014925373134329	0.4800693240901168	0.7289719626168223	0.2602739726027397	0.306451612903226	-1
402	0.30097087378640786	0.22772277227722773	0.24	0.1753246753246753	0.14782608695652177	0.224	0.6537313432835821	0.36741767764297606	0.4579439252336446	0.5068493150684932	0.22580645161290325	-1
403	0.2621359223300971	0.1485148514851485	0.28	0.032467532467532464	0.06086956521739131	0.288	0.36716417910447763	0.19930675909878204	0.5607476635514015	0.2876712328767123	0.5483870967741937	-1
404	0.3398058252427185	0.15841584158415842	0.36	0.4025974025974025	0.23043478260869568	0.39999999999999997	0.5044776119402985	0.4497400346620424	0.2523364485981303	0.3150684931506849	0.16129032258064524	-1
405	0.2621359223300971	0.1188118811881188	0.49	0.5633116883116882	0.12173913043478263	0.304	0.44477611940298506	0.5407279029462728	0.5046728971962615	0.19178082191780826	0.11290322580645151	-1
406	0.21359223300970875	0.10891089108910892	0.4	0.03571428571428571	0.06086956521739131	0.232	0.3850746268656716	0.1811091854419331	0.48598130841121456	0.6438356164383561	0.596774193548387	-1
407	0.23300970873786409	0.0891089108910891	0.24	0.0844155844155844	0.16956521739130437	0.136	0.3283582089552239	0.2820623916811016	0.3457943925233642	0.3698630136986301	0.19354838709677402	-1
408	0.4271844660194176	0.17821782178217824	0.34	0.30519480519480513	0.14782608695652177	0.376	0.32537313432835824	0.4306759098786799	0.4112149532710281	0.35616438356164387	0.370967741935484	-1
409	0.3203883495145632	0.13861386138613863	0.38	0.43831168831168826	0.191304347826087	0.416	0.5522388059701493	0.46273830155978857	0.32710280373831724	0.2602739726027397	0.16129032258064524	-1
410	0.30097087378640786	0.1485148514851485	0.3	0.37337662337662336	0.09130434782608698	0.552	0.48656716417910445	0.35441941074522987	0.23364485981308425	0.43835616438356156	0.3870967741935485	-1
411	0.2912621359223302	0.3564356435643564	0.27	0.1266233766233766	0.09130434782608698	0.11200000000000002	0.21194029850746268	0.14558058925475592	0.35514018691588767	0.1506849315068493	0.7258064516129035	1
412	0.3106796116504854	0.1188118811881188	0.27	0.2532467532467532	0.1826086956521739	0.18400000000000002	0.3044776119402985	0.3630849220104011	0.1962616822429908	0.3698630136986301	0.24193548387096775	-1
413	0.22330097087378642	0.17821782178217824	0.32	0.17857142857142855	0.14782608695652177	0.352	0.44776119402985076	0.24263431542460978	0.43925233644859807	0.4794520547945205	0.4838709677419355	-1
414	0.21359223300970875	0.21782178217821782	0.26	0.045454545454545456	0.16086956521739132	0.2	0.4716417910447761	0.23310225303292498	0.5887850467289719	0.30136986301369856	0.3870967741935485	-1
415	0.22330097087378642	0.2079207920792079	0.31	0.012987012987012981	0.14782608695652177	0.128	0.34626865671641793	0.12001733102252388	0.542056074766355	0.3972602739726027	0.741935483870968	-1
416	0.35922330097087374	0.198019801980198	0.49	0.28571428571428564	0.06956521739130436	0.33599999999999997	0.5611940298507463	0.28509532062391685	0.36448598130841114	0.1780821917808219	0.6935483870967745	1
417	0.19417475728155342	0.04950495049504952	0.25	0.12012987012987013	0.05652173913043481	0.24800000000000003	0.39104477611940297	0.2677642980935815	0.7009345794392523	0.35616438356164387	0.4516129032258067	-1
418	0.33009708737864074	0.0891089108910891	0.29	0.012987012987012981	0.1304347826086957	0.07200000000000001	0.4	0.19844020797226847	0.4299065420560746	0.3150684931506849	0.5322580645161292	1
419	0.3106796116504854	0.37623762376237624	0.29	0.45454545454545453	0.04347826086956524	0.152	0.3970149253731343	0.34488734835354506	0.35514018691588767	0.3150684931506849	0.6451612903225807	1
420	0.27184466019417486	0.21782178217821782	0.44	0.19155844155844154	0.17391304347826092	0.20800000000000002	0.4507462686567164	0.34575389948006574	0.28037383177570074	0.2602739726027397	0.25806451612903225	-1
421	0.2621359223300971	0.21782178217821782	0.28	0.019480519480519477	0.09130434782608698	0.2	0.29253731343283584	0.04939341421143695	0.24299065420560728	0.2054794520547945	0.838709677419355	-1
422	0.33009708737864074	0.07920792079207922	0.36	0.24025974025974023	0.06086956521739131	0.32799999999999996	0.3044776119402985	0.23830155979202772	0.3738317757009346	0.21917808219178075	0.709677419354839	-1
423	0.38834951456310685	0.12871287128712872	0.24	0.12337662337662335	0.1304347826086957	0.288	0.44776119402985076	0.23743500866550704	0.23364485981308425	0.04109589041095896	0.5645161290322582	-1
424	0.16504854368932032	0.22772277227722773	0.32	0.2435064935064935	0.12608695652173912	0.232	0.2865671641791045	0.2357019064124728	0.46728971962616805	0.30136986301369856	0.5161290322580645	-1
425	0.2038834951456311	0.24752475247524755	0.32	0.0974025974025974	0.1304347826086957	0.08000000000000002	0.3194029850746269	0.16724436741767335	0.6074766355140189	0.2602739726027397	0.6129032258064517	1
426	0.3980582524271845	0.06930693069306931	0.36	0.022727272727272724	0.08260869565217394	0.088	0.3373134328358209	0.29809358752166304	0.4299065420560746	0.19178082191780826	0.370967741935484	-1
427	0.35922330097087374	0.04950495049504952	0.74	0.025974025974025972	0.11304347826086958	0.192	0.28059701492537314	0.18977469670710434	0.30841121495327073	0.2054794520547945	0.4516129032258067	1
428	0.23300970873786409	0.10891089108910892	0.37	0.3571428571428571	0.13478260869565217	0.44	0.3611940298507463	0.3453206239168125	0.4299065420560746	0.13698630136986295	0.4516129032258067	-1
429	0.2912621359223302	0.02475247524752476	0.35	0.14935064935064934	0.14782608695652177	0.264	0.2955223880597015	0.2894280762564989	0.542056074766355	0.2328767123287671	0.35483870967741926	-1
430	0.2912621359223302	0.15841584158415842	0.3	0.10714285714285714	0.17391304347826092	0.16	0.3194029850746269	0.293760831889081	0.23364485981308425	0.1780821917808219	0.22580645161290325	-1
431	0.2912621359223302	0.2079207920792079	0.45	0.019480519480519477	0.10869565217391305	0.264	0.3373134328358209	0.14601386481801626	0.30841121495327073	0.30136986301369856	0.5	1
432	0.38834951456310685	0.0891089108910891	0.37	0.07142857142857142	0.20434782608695654	0.17600000000000002	0.5044776119402985	0.3370883882149016	0.44859813084112155	0.35616438356164387	0.3225806451612905	-1
433	0.3203883495145632	0.10891089108910892	0.22	0.025974025974025972	0.1304347826086957	0.11200000000000002	0.2746268656716418	0.32452339688041576	0.5887850467289719	0.3835616438356165	0.3225806451612905	-1
434	0.2815533980582524	0.18811881188118815	0.34	0.2175324675324675	0.09130434782608698	0.24800000000000003	0.5014925373134329	0.4202772963604815	0.5514018691588785	0.24657534246575336	0.17741935483870974	-1
435	0.2038834951456311	0.17821782178217824	0.19	0.029220779220779213	0.02608695652173914	0.168	0.30149253731343284	0.11178509532062009	0.542056074766355	0.30136986301369856	0.741935483870968	1
436	0.3203883495145632	0.198019801980198	0.2	0.224025974025974	0.13913043478260873	0.384	0.49253731343283585	0.3726169844020788	0.39252336448598113	0.3698630136986301	0.24193548387096775	-1
437	0.2621359223300971	0.15841584158415842	0.42	0.3409090909090909	0.1521739130434783	0.592	0.6626865671641791	0.40641247833622174	0.46728971962616805	0.3698630136986301	0.24193548387096775	-1
438	0.3689320388349515	0.3366336633663366	0.28	0.12012987012987013	0.13913043478260873	0.24000000000000002	0.27761194029850744	0.19844020797226847	0.39252336448598113	0.42465753424657543	0.6774193548387097	1
439	0.2815533980582524	0.17821782178217824	0.22	0.23701298701298695	0.08695652173913046	0.416	0.5791044776119403	0.3847487001733043	0.4205607476635511	0.3698630136986301	0.14516129032258074	-1
440	0.24271844660194186	0.06930693069306931	0.42	0.006493506493506492	0.09565217391304351	0.20800000000000002	0.31044776119402984	0.15511265164644072	0.4112149532710281	0.3698630136986301	0.4838709677419355	-1
441	0.24271844660194186	0.13861386138613863	0.32	0.03571428571428571	0.10434782608695653	0.296	0.32537313432835824	0.1525129982668929	0.542056074766355	0.3835616438356165	0.6129032258064517	1
442	0.2815533980582524	0.16831683168316833	0.33	0.022727272727272724	0.14347826086956525	0.32799999999999996	0.4716417910447761	0.2417677642980891	0.35514018691588767	0.2602739726027397	0.403225806451613	-1
443	0.2621359223300971	0.15841584158415842	0.25	0.016233766233766236	0.11304347826086958	0.2	0.22686567164179106	0.11351819757364723	0.12149532710280342	0.3150684931506849	0.5161290322580645	-1
444	0.2524271844660194	0.0891089108910891	0.29	0.029220779220779213	0.09130434782608698	0.288	0.40298507462686567	0.23743500866550704	0.7009345794392523	0.3424657534246575	0.403225806451613	-1
445	0.4077669902912622	0.16831683168316833	0.3	0.22727272727272724	0.1521739130434783	0.288	0.42686567164179107	0.35441941074522987	0.23364485981308425	0.4520547945205479	0.3225806451612905	-1
446	0.23300970873786409	0.03960396039603961	0.42	0.00974025974025974	0.12608695652173912	0.48	0.408955223880597	0.14904679376082441	0.36448598130841114	0.6438356164383561	0.5161290322580645	1
447	0.3786407766990292	0.24752475247524755	0.27	0.012987012987012981	0.11304347826086958	0.17600000000000002	0.28955223880597014	0.25909878682841736	0.2523364485981303	0.4109589041095891	0.3870967741935485	-1
448	0.2524271844660194	0.12871287128712872	0.45	0.23376623376623373	0.16956521739130437	0.392	0.5582089552238807	0.3760831889081402	0.4579439252336446	0.3150684931506849	0.17741935483870974	-1
449	0.18446601941747576	0.2079207920792079	0.12	0.025974025974025972	0.09565217391304351	0.432	0.45970149253731346	0.2240034662045005	0.598130841121495	0.46575342465753417	0.403225806451613	-1
450	0.35922330097087374	0.17821782178217824	0.52	0.07792207792207792	0.12608695652173912	0.2	0.42686567164179107	0.1763431542460978	0.26168224299065423	0.3835616438356165	0.5483870967741937	-1
451	0.1747572815533981	0.29702970297029707	0.25	0.1331168831168831	0.08260869565217394	0.368	0.31044776119402984	0.10571923743500378	0.48598130841121456	0.4520547945205479	0.8225806451612905	1
452	0.3495145631067962	0.13861386138613863	0.68	0.3311688311688311	0.14347826086956525	0.27199999999999996	0.3701492537313433	0.4584055459272065	0.23364485981308425	0.1780821917808219	0.12903225806451624	-1
453	0.3786407766990292	0.15841584158415842	0.34	0.4188311688311688	0.1304347826086957	0.504	0.5223880597014925	0.5433275563258206	0.44859813084112155	0.6849315068493149	0.14516129032258074	-1
454	0.2038834951456311	0.21782178217821782	0.27	0.04870129870129869	0.12173913043478263	0.128	0.33134328358208953	0.09965337954939457	0.542056074766355	0.21917808219178075	0.7580645161290325	1
455	0.30097087378640786	0.0891089108910891	0.37	0.022727272727272724	0.12608695652173912	0.10400000000000001	0.2835820895522388	0.21403812824956248	0.4112149532710281	0.3424657534246575	0.4516129032258067	-1
456	0.2038834951456311	0.18811881188118815	0.52	0.13636363636363635	0.27826086956521745	0.216	0.3880597014925373	0.3344887348353467	0.33644859813084116	0.1506849315068493	0.16129032258064524	-1
457	0.2524271844660194	0.02475247524752476	0.29	0.037337662337662336	0.10434782608695653	0.5599999999999999	0.46865671641791046	0.07712305025996358	0.35514018691588767	0.0	0.7903225806451615	1
458	0.2815533980582524	0.1188118811881188	0.4	0.17857142857142855	0.07826086956521741	0.296	0.33432835820895523	0.2131715771230418	0.4112149532710281	0.3835616438356165	0.6451612903225807	1
459	0.24271844660194186	0.21782178217821782	0.27	0.21428571428571427	0.1521739130434783	0.36	0.47761194029850745	0.26039861351819127	0.49532710280373804	0.27397260273972607	0.5	-1
460	0.22330097087378642	0.23762376237623764	0.14	0.12987012987012983	0.16521739130434787	0.192	0.35522388059701493	0.32625649913345	0.43925233644859807	0.3150684931506849	0.22580645161290325	-1
461	0.3689320388349515	0.22772277227722773	0.62	0.3181818181818181	0.09565217391304351	0.424	0.4298507462686567	0.4584055459272065	0.36448598130841114	0.2602739726027397	0.14516129032258074	-1
462	0.2038834951456311	0.1485148514851485	0.33	0.0551948051948052	0.052173913043478286	0.224	0.22686567164179106	0.12651646447139342	0.36448598130841114	0.3424657534246575	0.5322580645161292	1
463	0.2912621359223302	0.0891089108910891	0.38	0.18506493506493504	0.10869565217391305	0.136	0.30149253731343284	0.30675909878682717	0.33644859813084116	0.2328767123287671	0.403225806451613	-1
464	0.11650485436893199	0.21287128712871287	0.13	0.030844155844155837	0.09565217391304351	0.11200000000000002	0.191044776119403	0.12045060658578421	0.6168224299065419	0.35616438356164387	0.6989247311827906	-1
465	0.2524271844660194	0.26732673267326734	0.28	0.07792207792207792	0.10000000000000003	0.20800000000000002	0.3283582089552239	0.15511265164644072	0.47663551401869153	0.547945205479452	0.709677419354839	1
466	0.16504854368932032	0.0891089108910891	0.58	0.014610389610389612	0.08695652173913046	0.20800000000000002	0.3582089552238806	0.11351819757364723	0.7196261682242988	0.4794520547945205	0.6451612903225807	1
467	0.24271844660194186	0.04950495049504952	0.28	0.2305194805194805	0.18695652173913047	0.14400000000000002	0.21791044776119403	0.3045927209705326	0.48598130841121456	0.1506849315068493	0.3225806451612905	-1
468	0.2038834951456311	0.0891089108910891	0.27	0.022727272727272724	0.32608695652173925	0.296	0.4	0.2201039861351788	0.7009345794392523	0.5068493150684932	0.4516129032258067	-1
469	0.33009708737864074	0.1485148514851485	0.34	0.47402597402597396	0.15652173913043482	0.27999999999999997	0.49253731343283585	0.4800693240901168	0.27102803738317727	0.2328767123287671	0.16129032258064524	-1
470	0.2038834951456311	0.23762376237623764	0.38	0.2889610389610389	0.11304347826086958	0.20800000000000002	0.34328358208955223	0.35441941074522987	0.6822429906542058	0.3150684931506849	0.4838709677419355	-1
471	0.22330097087378642	0.24752475247524755	0.29	0.22077922077922074	0.14347826086956525	0.33599999999999997	0.6656716417910449	0.35875216637781904	0.570093457943925	0.5068493150684932	0.3225806451612905	-1
472	0.18446601941747576	0.17821782178217824	0.2	0.45941558441558433	0.1304347826086957	0.152	0.5074626865671641	0.3890814558058864	0.5887850467289719	0.16438356164383555	0.35483870967741926	-1
473	0.18446601941747576	0.15841584158415842	0.28	0.3344155844155844	0.1826086956521739	0.33599999999999997	0.49552238805970145	0.4475736568457549	0.6355140186915884	0.24657534246575336	0.24193548387096775	-1
474	0.35922330097087374	0.09900990099009901	0.37	0.3993506493506493	0.08260869565217394	0.392	0.42388059701492536	0.43500866551126194	0.4112149532710281	0.7397260273972601	0.3870967741935485	-1
475	0.3398058252427185	0.17821782178217824	0.48	0.00974025974025974	0.14347826086956525	0.11200000000000002	0.36716417910447763	0.1811091854419331	0.4205607476635511	0.32876712328767116	0.5806451612903225	-1
476	0.10679611650485438	0.14356435643564355	0.27	0.35551948051948046	0.06956521739130436	0.24800000000000003	0.32537313432835824	0.35441941074522987	0.30841121495327073	0.3424657534246575	0.22580645161290325	-1
477	0.22330097087378642	0.15841584158415842	0.54	0.20129870129870125	0.13913043478260873	0.44	0.49850746268656715	0.31715771230502554	0.4205607476635511	0.6164383561643834	0.3870967741935485	-1
478	0.22330097087378642	0.2524752475247525	0.27	0.3019480519480519	0.1826086956521739	0.27999999999999997	0.5313432835820895	0.3310225303292924	0.5327102803738315	0.42465753424657543	0.4193548387096775	-1
479	0.3495145631067962	0.13861386138613863	0.3	0.012987012987012981	0.06956521739130436	0.192	0.21194029850746268	0.2036395147313641	0.2897196261682238	0.5890410958904111	0.403225806451613	-1
480	0.2621359223300971	0.3168316831683168	0.31	0.025974025974025972	0.12173913043478263	0.12000000000000002	0.2746268656716418	0.204939341421138	0.36448598130841114	0.21917808219178075	0.403225806451613	-1
481	0.22330097087378642	0.1485148514851485	0.29	0.40584415584415584	0.10869565217391305	0.368	0.3611940298507463	0.34575389948006574	0.5514018691588785	0.2876712328767123	0.4838709677419355	1
482	0.2038834951456311	0.18811881188118815	0.52	0.1753246753246753	0.06086956521739131	0.27199999999999996	0.2835820895522388	0.19020797227035757	0.5046728971962615	0.35616438356164387	0.6129032258064517	1
483	0.2912621359223302	0.1485148514851485	0.33	0.12987012987012983	0.11304347826086958	0.10400000000000001	0.3641791044776119	0.2764298093587527	0.48598130841121456	0.5342465753424657	0.435483870967742	-1
484	0.22330097087378642	0.26732673267326734	0.26	0.4025974025974025	0.16086956521739132	0.408	0.5731343283582089	0.4497400346620424	0.47663551401869153	0.2876712328767123	0.16129032258064524	-1
485	0.30097087378640786	0.0891089108910891	0.49	0.14610389610389607	0.11304347826086958	0.24800000000000003	0.34626865671641793	0.1811091854419331	0.46728971962616805	0.2054794520547945	0.6774193548387097	-1
486	0.49514563106796117	0.10891089108910892	0.33	0.08766233766233765	0.1521739130434783	0.056	0.09253731343283582	0.3110918544194021	0.3738317757009346	0.1506849315068493	0.2903225806451615	-1
487	0.3398058252427185	0.12871287128712872	0.27	0.025974025974025972	0.18695652173913047	0.33599999999999997	0.2656716417910448	0.2499999999999929	0.514018691588785	0.2602739726027397	0.306451612903226	1
488	0.10679611650485438	0.23762376237623764	0.18	0.12337662337662335	0.07826086956521741	0.296	0.34328358208955223	0.16984402079722116	0.4112149532710281	0.2054794520547945	0.4838709677419355	-1
489	0.23300970873786409	0.22772277227722773	0.17	0.5503246753246752	0.20000000000000004	0.384	0.5402985074626865	0.5173310225303283	0.36448598130841114	0.3150684931506849	0.12903225806451624	-1
490	0.41747572815533973	0.10891089108910892	0.36	0.23701298701298695	0.09130434782608698	0.45599999999999996	0.45970149253731346	0.34575389948006574	0.2897196261682238	0.0684931506849315	0.370967741935484	-1
491	0.2621359223300971	0.10891089108910892	0.32	0.00974025974025974	0.10869565217391305	0.17600000000000002	0.20597014925373133	0.23310225303292498	0.6074766355140189	0.3972602739726027	0.35483870967741926	1
492	0.2815533980582524	0.18811881188118815	0.4	0.6883116883116882	0.14782608695652177	0.36	0.4716417910447761	0.5970537261698396	0.17757009345794383	0.3424657534246575	0.11290322580645151	-1
493	0.3106796116504854	0.16831683168316833	0.32	0.4431818181818181	0.2608695652173914	0.20800000000000002	0.29253731343283584	0.46707105719237063	0.20560747663551382	0.2328767123287671	0.19354838709677402	-1
494	0.3495145631067962	0.25742574257425743	0.37	0.0551948051948052	0.22608695652173919	0.20800000000000002	0.23880597014925375	0.1048526863084831	0.3738317757009346	0.2328767123287671	0.7580645161290325	-1
495	0.3495145631067962	0.198019801980198	0.24	0.2954545454545454	0.191304347826087	0.17600000000000002	0.3164179104477612	0.36611785095320926	0.38317757009345765	0.2876712328767123	0.467741935483871	-1
496	0.3203883495145632	0.12871287128712872	0.24	0.019480519480519477	0.11739130434782608	0.11200000000000002	0.44776119402985076	0.20537261698439835	0.47663551401869153	0.3835616438356165	0.5161290322580645	-1
497	0.4271844660194176	0.04950495049504952	0.26	0.022727272727272724	0.1521739130434783	0.424	0.5373134328358209	0.31975736568457336	0.43925233644859807	0.5068493150684932	0.24193548387096775	-1
498	0.3786407766990292	0.35148514851485146	0.56	0.006493506493506492	0.11304347826086958	0.04	0.22388059701492535	0.28509532062391685	0.47663551401869153	0.24657534246575336	0.4516129032258067	-1
499	0.24271844660194186	0.13861386138613863	0.26	0.23701298701298695	0.17391304347826092	0.352	0.5134328358208955	0.35441941074522987	0.35514018691588767	0.32876712328767116	0.22580645161290325	-1
500	0.1747572815533981	0.12871287128712872	0.2	0.49350649350649345	0.1304347826086957	0.304	0.31044776119402984	0.4939341421143837	0.44859813084112155	0.2876712328767123	0.14516129032258074	-1
501	0.24271844660194186	0.01485148514851485	0.29	0.00974025974025974	0.09130434782608698	0.32799999999999996	0.39104477611940297	0.18197573656845378	0.4018691588785046	0.4109589041095891	0.435483870967742	1
502	0.2524271844660194	0.12871287128712872	0.25	0.5292207792207793	0.15652173913043482	0.32799999999999996	0.3850746268656716	0.5580589254766011	0.523364485981308	0.16438356164383555	0.12903225806451624	-1
503	0.3203883495145632	0.306930693069307	0.24	0.24999999999999994	0.17826086956521742	0.33599999999999997	0.42388059701492536	0.3916811091854413	0.4299065420560746	0.3698630136986301	0.19354838709677402	-1
504	0.15533980582524276	0.0297029702970297	0.33	0.006493506493506492	0.10434782608695653	0.16	0.3641791044776119	0.19150779896013148	0.47663551401869153	0.27397260273972607	0.2903225806451615	-1
505	0.3106796116504854	0.0891089108910891	0.39	0.44480519480519476	0.16086956521739132	0.36	0.4388059701492537	0.5307625649913348	0.570093457943925	0.726027397260274	0.17741935483870974	-1
506	0.22330097087378642	0.1485148514851485	0.22	0.2305194805194805	0.16956521739130437	0.33599999999999997	0.417910447761194	0.35658578856151735	0.4579439252336446	0.3698630136986301	0.20967741935483875	-1
507	0.27184466019417486	0.0891089108910891	0.28	0.30519480519480513	0.10869565217391305	0.20800000000000002	0.3164179104477612	0.3236568457538951	0.3457943925233642	0.27397260273972607	0.467741935483871	1
508	0.23300970873786409	0.12871287128712872	0.43	0.12175324675324674	0.10434782608695653	0.224	0.3611940298507463	0.19844020797226847	0.570093457943925	0.1095890410958904	0.5645161290322582	1
509	0.18446601941747576	0.198019801980198	0.33	0.09415584415584416	0.06521739130434784	0.216	0.23582089552238805	0.11785095320622929	0.47663551401869153	0.2328767123287671	0.6935483870967745	-1
510	0.3398058252427185	0.06930693069306931	0.3	0.4188311688311688	0.1826086956521739	0.24000000000000002	0.47462686567164175	0.47790294627382934	0.1495327102803734	0.2602739726027397	0.11290322580645151	1
511	0.18446601941747576	0.16831683168316833	0.18	0.012987012987012981	0.07391304347826089	0.296	0.31343283582089554	0.15511265164644072	0.6355140186915884	0.2054794520547945	0.4838709677419355	1
512	0.5242718446601943	0.10891089108910892	0.33	0.029220779220779213	0.15652173913043482	0.2	0.5044776119402985	0.35441941074522987	0.39252336448598113	0.24657534246575336	0.16129032258064524	-1
513	0.3203883495145632	0.13861386138613863	0.32	0.24999999999999994	0.191304347826087	0.352	0.5283582089552239	0.3630849220104011	0.4205607476635511	0.2054794520547945	0.306451612903226	-1
514	0.30097087378640786	0.17821782178217824	0.32	0.19480519480519476	0.14347826086956525	0.352	0.5492537313432835	0.28509532062391685	0.4579439252336446	0.19178082191780826	0.5483870967741937	-1
515	0.23300970873786409	0.0891089108910891	0.36	0.012987012987012981	0.08695652173913046	0.18400000000000002	0.3044776119402985	0.1525129982668929	0.39252336448598113	0.35616438356164387	0.4838709677419355	-1
516	0.3106796116504854	0.26732673267326734	0.56	0.016233766233766236	0.13913043478260873	0.17600000000000002	0.27761194029850744	0.2201039861351788	0.46728971962616805	0.1095890410958904	0.403225806451613	-1
517	0.19417475728155342	0.22772277227722773	0.2	0.44155844155844154	0.15652173913043482	0.20800000000000002	0.40298507462686567	0.40901213171576956	0.46728971962616805	0.21917808219178075	0.370967741935484	-1
518	0.4563106796116505	0.26732673267326734	0.26	0.3344155844155844	0.06956521739130436	0.324	0.48358208955223886	0.3284228769497375	0.27102803738317727	0.32876712328767116	0.6451612903225807	-1
519	0.2815533980582524	0.198019801980198	0.56	0.36038961038961037	0.12608695652173912	0.504	0.6597014925373135	0.4324090121317141	0.26168224299065423	0.5205479452054795	0.20967741935483875	-1
520	0.5145631067961165	0.18811881188118815	0.41	0.006493506493506492	0.12173913043478263	0.088	0.1492537313432836	0.21577123050259672	0.20560747663551382	0.0	0.403225806451613	-1
521	0.27184466019417486	0.07920792079207922	0.5	0.04220779220779221	0.12608695652173912	0.192	0.3373134328358209	0.2201039861351788	0.38317757009345765	0.27397260273972607	0.370967741935484	-1
522	0.21359223300970875	0.07920792079207922	0.27	0.022727272727272724	0.1826086956521739	0.33599999999999997	0.3761194029850746	0.22443674176776085	0.4299065420560746	0.24657534246575336	0.35483870967741926	-1
523	0.27184466019417486	0.0891089108910891	0.3	0.1818181818181818	0.14782608695652177	0.296	0.7223880597014924	0.3630849220104011	0.514018691588785	0.3698630136986301	0.3225806451612905	-1
524	0.18446601941747576	0.17821782178217824	0.27	0.37337662337662336	0.13478260869565217	0.416	0.48059701492537316	0.4324090121317141	0.5046728971962615	0.2328767123287671	0.20967741935483875	-1
525	0.2912621359223302	0.27722772277227725	0.23	0.2824675324675324	0.18695652173913047	0.408	0.46865671641791046	0.3665511265164554	0.4579439252336446	0.2328767123287671	0.3225806451612905	-1
526	0.30097087378640786	0.04950495049504952	0.49	0.16558441558441556	0.16956521739130437	0.152	0.32537313432835824	0.35441941074522987	0.5794392523364484	0.1506849315068493	0.22580645161290325	-1
527	0.2912621359223302	0.12871287128712872	0.28	0.22727272727272724	0.15652173913043482	0.32	0.3194029850746269	0.2616984402079723	0.44859813084112155	0.4794520547945205	0.5645161290322582	1
528	0.2621359223300971	0.25742574257425743	0.35	0.1688311688311688	0.21304347826086958	0.224	0.4208955223880597	0.35311958405546306	0.33644859813084116	0.30136986301369856	0.22580645161290325	-1
529	0.33009708737864074	0.16831683168316833	0.31	0.025974025974025972	0.11304347826086958	0.288	0.48955223880597015	0.19844020797226847	0.4205607476635511	0.35616438356164387	0.5483870967741937	-1
530	0.3203883495145632	0.36633663366336633	0.65	0.3116883116883117	0.15652173913043482	0.584	0.5462686567164179	0.4497400346620424	0.39252336448598113	0.2328767123287671	0.11290322580645151	-1
531	0.2815533980582524	0.18811881188118815	0.29	0.36038961038961037	0.16521739130434787	0.384	0.417910447761194	0.3561525129982641	0.26168224299065423	0.4520547945205479	0.3870967741935485	-1
532	0.30097087378640786	0.22772277227722773	0.34	0.016233766233766236	0.12173913043478263	0.136	0.1791044776119403	0.17244367417676898	0.5327102803738315	0.547945205479452	0.6451612903225807	1
533	0.30097087378640786	0.36633663366336633	0.39	0.1753246753246753	0.10869565217391305	0.344	0.45970149253731346	0.2417677642980891	0.43925233644859807	0.13698630136986295	0.6774193548387097	1
534	0.41747572815533973	0.0594059405940594	0.48	0.061688311688311695	0.16521739130434787	0.168	0.5402985074626865	0.3370883882149016	0.7102803738317753	0.27397260273972607	0.467741935483871	1
535	0.2524271844660194	0.06930693069306931	0.33	0.006493506493506492	0.05652173913043481	0.16	0.19701492537313434	0.15511265164644072	0.523364485981308	0.19178082191780826	0.5483870967741937	1
536	0.2524271844660194	0.29702970297029707	0.35	0.025974025974025972	0.1521739130434783	0.056	0.4626865671641791	0.3440207972270386	0.570093457943925	0.35616438356164387	0.27419354838709675	-1
537	0.3106796116504854	0.3465346534653465	0.37	0.061688311688311695	0.11739130434782608	0.256	0.35522388059701493	0.10311958405545596	0.30841121495327073	0.24657534246575336	0.8870967741935485	1
538	0.3495145631067962	0.18811881188118815	0.41	0.016233766233766236	0.1304347826086957	0.064	0.3492537313432836	0.24740034662044508	0.5046728971962615	0.27397260273972607	0.370967741935484	-1
539	0.2524271844660194	0.13861386138613863	0.36	0.5032467532467532	0.10434782608695653	0.32	0.3701492537313433	0.5207972270363967	0.48598130841121456	0.21917808219178075	0.12903225806451624	-1
540	0.35922330097087374	0.18811881188118815	0.17	0.025974025974025972	0.13913043478260873	0.2	0.32238805970149254	0.2452339688041505	0.3177570093457942	0.24657534246575336	0.3225806451612905	-1
541	0.3398058252427185	0.12871287128712872	0.33	0.03896103896103896	0.13478260869565217	0.224	0.2746268656716418	0.2547660311958353	0.6355140186915884	0.4109589041095891	0.5483870967741937	-1
542	0.4271844660194176	0.1485148514851485	0.27	0.04220779220779221	0.06956521739130436	0.152	0.45671641791044776	0.1811091854419331	0.23364485981308425	0.5890410958904111	0.6290322580645162	-1
543	0.3689320388349515	0.10891089108910892	0.44	0.42532467532467527	0.15652173913043482	0.32799999999999996	0.3611940298507463	0.49090121317157553	0.3457943925233642	0.3150684931506849	0.3225806451612905	-1
544	0.1747572815533981	0.15841584158415842	0.26	0.3798701298701298	0.1521739130434783	0.39599999999999996	0.28955223880597014	0.41984402079722827	0.3177570093457942	0.27397260273972607	0.22580645161290325	-1
545	0.2912621359223302	0.21782178217821782	0.34	0.025974025974025972	0.07826086956521741	0.16	0.35522388059701493	0.1941074523396864	0.5887850467289719	0.30136986301369856	0.596774193548387	-1
546	0.2524271844660194	0.24752475247524755	0.46	0.006493506493506492	0.03913043478260871	0.024	0.21194029850746268	0.0619584055459228	0.38317757009345765	0.3972602739726027	0.7903225806451615	-1
547	0.2912621359223302	0.28712871287128716	0.29	0.4172077922077922	0.14782608695652177	0.392	0.5373134328358209	0.46013864818024075	0.24299065420560728	0.4794520547945205	0.24193548387096775	-1
548	0.46601941747572817	0.2079207920792079	0.59	0.029220779220779213	0.13913043478260873	0.056	0.18208955223880596	0.2820623916811016	0.2990654205607477	0.42465753424657543	0.4516129032258067	-1
549	0.21359223300970875	0.3564356435643564	0.27	0.0	0.10869565217391305	0.08000000000000002	0.21791044776119403	0.23743500866550704	0.4579439252336446	0.0958904109589041	0.24193548387096775	-1
550	0.2621359223300971	0.26732673267326734	0.28	0.17207792207792205	0.06521739130434784	0.07200000000000001	0.2507462686567164	0.14384748700172878	0.4205607476635511	0.0273972602739726	0.774193548387097	1
551	0.2912621359223302	0.03960396039603961	0.28	0.40584415584415584	0.15652173913043482	0.352	0.36716417910447763	0.40424610051992715	0.5607476635514015	0.2328767123287671	0.33870967741935476	-1
552	0.4271844660194176	0.2079207920792079	0.36	0.2987012987012987	0.12173913043478263	0.24000000000000002	0.47761194029850745	0.47573656845753476	0.4579439252336446	0.35616438356164387	0.20967741935483875	-1
553	0.2815533980582524	0.12871287128712872	0.41	0.19155844155844154	0.08695652173913046	0.288	0.3194029850746269	0.22660311958405543	0.4112149532710281	0.2876712328767123	0.5645161290322582	-1
554	0.3495145631067962	0.28712871287128716	0.56	0.2889610389610389	0.17826086956521742	0.096	0.48059701492537316	0.38258232235701684	0.36448598130841114	0.547945205479452	0.306451612903226	-1
555	0.2621359223300971	0.1188118811881188	0.5	0.25649350649350644	0.09565217391304351	0.304	0.5432835820895523	0.24783362218370542	0.20560747663551382	0.42465753424657543	0.4838709677419355	-1
556	0.2815533980582524	0.36633663366336633	0.26	0.061688311688311695	0.12173913043478263	0.2	0.2208955223880597	0.16984402079722116	0.598130841121495	0.35616438356164387	0.6451612903225807	1
557	0.41747572815533973	0.13861386138613863	0.29	0.032467532467532464	0.14347826086956525	0.352	0.5313432835820895	0.2634315424609994	0.36448598130841114	0.3424657534246575	0.35483870967741926	-1
558	0.24271844660194186	0.17821782178217824	0.45	0.2435064935064935	0.15652173913043482	0.392	0.5582089552238807	0.35875216637781904	0.4112149532710281	0.3150684931506849	0.24193548387096775	-1
559	0.18446601941747576	0.23762376237623764	0.23	0.13636363636363635	0.16956521739130437	0.20800000000000002	0.28955223880597014	0.3188908145580527	0.36448598130841114	0.3698630136986301	0.16129032258064524	-1
560	0.2815533980582524	0.12871287128712872	0.49	0.003246753246753248	0.16521739130434787	0.18400000000000002	0.35522388059701493	0.16377816291160485	0.47663551401869153	0.13698630136986295	0.5483870967741937	-1
561	0.4563106796116505	0.24752475247524755	0.36	0.019480519480519477	0.13478260869565217	0.064	0.3283582089552239	0.36135181975735975	0.4018691588785046	0.30136986301369856	0.22580645161290325	-1
562	0.24271844660194186	0.18811881188118815	0.17	0.2435064935064935	0.12173913043478263	0.46399999999999997	0.5552238805970149	0.3704506065857842	0.44859813084112155	0.2876712328767123	0.22580645161290325	-1
563	0.4271844660194176	0.18811881188118815	0.45	0.22727272727272724	0.19565217391304354	0.232	0.3880597014925373	0.4324090121317141	0.5514018691588785	0.7123287671232876	0.5161290322580645	-1
564	0.3786407766990292	0.16831683168316833	0.31	0.09090909090909091	0.04782608695652176	0.152	0.27164179104477615	0.14904679376082441	0.23364485981308425	0.30136986301369856	0.6612903225806452	1
565	0.24271844660194186	0.2079207920792079	0.16	0.2175324675324675	0.15652173913043482	0.416	0.5432835820895523	0.3760831889081402	0.4018691588785046	0.32876712328767116	0.16129032258064524	-1
566	0.24271844660194186	0.16831683168316833	0.4	0.029220779220779213	0.7173913043478262	0.016	0.15223880597014924	0.2287694974003429	0.32710280373831724	0.3972602739726027	0.33870967741935476	-1
567	0.3786407766990292	0.22772277227722773	0.33	0.05194805194805194	0.10000000000000003	0.12000000000000002	0.2746268656716418	0.17244367417676898	0.43925233644859807	0.547945205479452	0.596774193548387	1
568	0.21359223300970875	0.1188118811881188	0.3	0.17857142857142855	0.10869565217391305	0.352	0.3791044776119403	0.14991334488733798	0.49532710280373804	0.0821917808219178	0.7580645161290325	-1
569	0.19417475728155342	0.3465346534653465	0.36	0.0551948051948052	0.06956521739130436	0.07200000000000001	0.191044776119403	0.20753899480069293	0.44859813084112155	0.3150684931506849	0.4516129032258067	-1
570	0.38834951456310685	0.27722772277227725	0.3	0.061688311688311695	0.06521739130434784	0.488	0.44477611940298506	0.18977469670710434	0.35514018691588767	0.46575342465753417	0.6451612903225807	1
571	0.2038834951456311	0.16831683168316833	0.5	0.045454545454545456	0.14782608695652177	0.448	0.4298507462686567	0.2417677642980891	0.3177570093457942	0.49315068493150677	0.2903225806451615	-1
572	0.3106796116504854	0.16831683168316833	0.3	0.03896103896103896	0.07391304347826089	0.08000000000000002	0.35522388059701493	0.1941074523396864	0.4205607476635511	0.32876712328767116	0.5483870967741937	-1
573	0.19417475728155342	0.198019801980198	0.28	0.07792207792207792	0.09130434782608698	0.10400000000000001	0.32238805970149254	0.10268630849219562	0.48598130841121456	0.2328767123287671	0.741935483870968	-1
574	0.4368932038834953	0.10891089108910892	0.38	0.3571428571428571	0.17826086956521742	0.384	0.48059701492537316	0.5710571923743473	0.5607476635514015	0.780821917808219	0.14516129032258074	-1
575	0.3495145631067962	0.2079207920792079	0.21	0.18668831168831165	0.052173913043478286	0.24000000000000002	0.4	0.2261698440207951	0.16822429906542036	0.13698630136986295	0.5	-1
576	0.2524271844660194	0.25742574257425743	0.28	0.3766233766233766	0.16086956521739132	0.664	0.6089552238805971	0.3890814558058864	0.39252336448598113	0.35616438356164387	0.306451612903226	-1
577	0.2815533980582524	0.12871287128712872	0.31	0.19805194805194803	0.10000000000000003	0.24000000000000002	0.33432835820895523	0.19670710571923422	0.26168224299065423	0.19178082191780826	0.6290322580645162	1
578	0.30097087378640786	0.03960396039603961	0.37	0.39123376623376616	0.12173913043478263	0.264	0.2865671641791045	0.37218370883882557	0.2897196261682238	0.4109589041095891	0.435483870967742	-1
579	0.2815533980582524	0.22772277227722773	0.34	0.012987012987012981	0.1304347826086957	0.088	0.17313432835820897	0.20277296360485053	0.2897196261682238	0.30136986301369856	0.4193548387096775	-1
580	0.16504854368932032	0.3168316831683168	0.22	0.2045454545454545	0.15652173913043482	0.32799999999999996	0.4328358208955224	0.2547660311958353	0.523364485981308	0.2054794520547945	0.403225806451613	-1
581	0.18446601941747576	0.26732673267326734	0.5	0.006493506493506492	0.4913043478260871	0.48	0.5044776119402985	0.21230502599653533	0.33644859813084116	0.27397260273972607	0.27419354838709675	-1
582	0.24271844660194186	0.306930693069307	0.25	0.11038961038961038	0.07826086956521741	0.096	0.2447761194029851	0.11525129982668147	0.48598130841121456	0.3698630136986301	0.8225806451612905	-1
583	0.2621359223300971	0.18811881188118815	0.28	0.24999999999999994	0.16521739130434787	0.416	0.6029850746268657	0.3890814558058864	0.32710280373831724	0.4109589041095891	0.14516129032258074	-1
584	0.23300970873786409	0.198019801980198	0.28	0.1266233766233766	0.19565217391304354	0.2	0.21492537313432836	0.13604852686307822	0.46728971962616805	0.42465753424657543	0.7580645161290325	1
585	0.3980582524271845	0.1485148514851485	0.3	0.5405844155844155	0.1826086956521739	0.32	0.5223880597014925	0.5407279029462728	0.2897196261682238	0.3424657534246575	0.19354838709677402	-1
586	0.19417475728155342	0.1485148514851485	0.3	0.03896103896103896	0.08260869565217394	0.2	0.24776119402985075	0.2179376083188842	0.6074766355140189	0.6027397260273972	0.467741935483871	1
587	0.3980582524271845	0.13861386138613863	0.41	0.00974025974025974	0.14782608695652177	0.256	0.4208955223880597	0.19324090121316573	0.32710280373831724	0.30136986301369856	0.5161290322580645	-1
588	0.3203883495145632	0.17821782178217824	0.37	0.14935064935064934	0.052173913043478286	0.192	0.31343283582089554	0.19584055459271354	0.36448598130841114	0.8082191780821917	0.7580645161290325	-1
589	0.24271844660194186	0.07920792079207922	0.34	0.022727272727272724	0.34347826086956534	0.32	0.3791044776119403	0.28509532062391685	0.47663551401869153	0.32876712328767116	0.25806451612903225	-1
590	0.22330097087378642	0.1188118811881188	0.29	0.025974025974025972	0.10869565217391305	0.168	0.24776119402985075	0.16984402079722116	0.49532710280373804	0.3424657534246575	0.5161290322580645	-1
591	0.18446601941747576	0.17821782178217824	0.22	0.3863636363636363	0.191304347826087	0.312	0.5880597014925373	0.31975736568457336	0.542056074766355	0.1780821917808219	0.6935483870967745	-1
592	0.2038834951456311	0.16831683168316833	0.29	0.07467532467532467	0.11739130434782608	0.27199999999999996	0.40298507462686567	0.09618717504332608	0.44859813084112155	0.19178082191780826	0.774193548387097	1
593	0.2815533980582524	0.019801980198019806	0.27	0.2532467532467532	0.1304347826086957	0.33599999999999997	0.2835820895522388	0.31715771230502554	0.4299065420560746	0.16438356164383555	0.306451612903226	-1
594	0.3106796116504854	0.4554455445544555	0.13	0.029220779220779213	0.25652173913043486	0.14400000000000002	0.46567164179104475	0.293760831889081	0.2149532710280373	0.4520547945205479	0.19354838709677402	-1
595	0.3203883495145632	0.504950495049505	0.2	0.2954545454545454	0.24347826086956528	0.14400000000000002	0.49253731343283585	0.42807625649913206	0.27102803738317727	0.3972602739726027	0.17741935483870974	-1
596	0.5728155339805827	0.26732673267326734	0.46	0.3149350649350649	0.10434782608695653	0.008	0.2208955223880597	0.3630849220104011	0.14018691588785037	0.0684931506849315	0.33870967741935476	-1
597	0.3495145631067962	0.23762376237623764	0.38	0.25649350649350644	0.4869565217391305	0.368	0.5671641791044777	0.4285095320623924	0.22429906542056033	0.43835616438356156	0.22580645161290325	-1
598	0.22330097087378642	0.17821782178217824	0.49	0.019480519480519477	0.15652173913043482	0.136	0.19402985074626866	0.2547660311958353	0.542056074766355	0.2602739726027397	0.2903225806451615	-1
599	0.21359223300970875	0.06930693069306931	0.24	0.019480519480519477	0.13913043478260873	0.11200000000000002	0.20298507462686569	0.2586655112651641	0.8598130841121496	0.43835616438356156	0.370967741935484	-1
600	0.2524271844660194	0.09900990099009901	0.3	0.0	0.12608695652173912	0.24000000000000002	0.40298507462686567	0.2764298093587527	0.6355140186915884	0.19178082191780826	0.17741935483870974	-1
601	0.23300970873786409	0.4554455445544555	0.45	0.39610389610389607	0.14347826086956525	0.24000000000000002	0.5164179104477613	0.44107452339687825	0.4299065420560746	0.2876712328767123	0.19354838709677402	-1
602	0.35922330097087374	0.10891089108910892	0.26	0.12987012987012983	0.08260869565217394	0.18400000000000002	0.2	0.15337954939341358	0.22429906542056033	0.32876712328767116	0.6935483870967745	1
603	0.3980582524271845	0.18811881188118815	0.42	0.2045454545454545	0.13478260869565217	0.304	0.47761194029850745	0.3760831889081402	0.4018691588785046	0.24657534246575336	0.4193548387096775	-1
604	0.19417475728155342	0.1188118811881188	0.24	0.3668831168831168	0.1304347826086957	0.39999999999999997	0.46567164179104475	0.41941074523396793	0.47663551401869153	0.19178082191780826	0.24193548387096775	-1
605	0.3689320388349515	0.18811881188118815	0.63	0.3344155844155844	0.10869565217391305	0.44	0.5074626865671641	0.46273830155978857	0.3177570093457942	0.2602739726027397	0.12903225806451624	-1
606	0.30097087378640786	0.06930693069306931	0.26	0.211038961038961	0.14347826086956525	0.216	0.6298507462686567	0.38994800693241416	0.598130841121495	0.4520547945205479	0.33870967741935476	-1
607	0.2621359223300971	0.28712871287128716	0.29	0.06818181818181818	0.09130434782608698	0.096	0.2746268656716418	0.08405545927209346	0.28037383177570074	0.16438356164383555	0.7258064516129035	-1
608	0.24271844660194186	0.15841584158415842	0.32	0.003246753246753248	0.08695652173913046	0.296	0.31343283582089554	0.16984402079722116	0.5327102803738315	0.4520547945205479	0.4516129032258067	1
609	0.30097087378640786	0.1485148514851485	0.35	0.006493506493506492	0.07826086956521741	0.312	0.2835820895522388	0.11525129982668147	0.39252336448598113	0.16438356164383555	0.596774193548387	1
610	0.16504854368932032	0.16831683168316833	0.5	0.3441558441558441	0.06521739130434784	0.17600000000000002	0.2507462686567164	0.3058925476603065	0.4579439252336446	0.32876712328767116	0.403225806451613	-1
611	0.21359223300970875	0.22772277227722773	0.33	0.32142857142857134	0.09565217391304351	0.192	0.2656716417910448	0.3461871750433261	0.5607476635514015	0.3698630136986301	0.35483870967741926	-1
612	0.3106796116504854	0.13861386138613863	0.39	0.4188311688311688	0.191304347826087	0.18400000000000002	0.48656716417910445	0.4475736568457549	0.1495327102803734	0.2876712328767123	0.16129032258064524	-1
613	0.2524271844660194	0.07920792079207922	0.33	0.019480519480519477	0.06086956521739131	0.088	0.26865671641791045	0.2417677642980891	0.4579439252336446	0.4109589041095891	0.33870967741935476	-1
614	0.1747572815533981	0.3564356435643564	0.42	0.00974025974025974	0.16086956521739132	0.46399999999999997	0.5611940298507463	0.25909878682841736	0.26168224299065423	0.2054794520547945	0.16129032258064524	-1
615	0.18446601941747576	0.1485148514851485	0.39	0.022727272727272724	0.17391304347826092	0.27199999999999996	0.44477611940298506	0.25909878682841736	0.43925233644859807	0.3698630136986301	0.20967741935483875	-1
616	0.1747572815533981	0.15841584158415842	0.32	0.3701298701298701	0.11739130434782608	0.32	0.3522388059701493	0.3474870017331	0.4579439252336446	0.3835616438356165	0.3870967741935485	1
617	0.2815533980582524	0.16831683168316833	0.4	0.2175324675324675	0.13913043478260873	0.33599999999999997	0.5074626865671641	0.37305025996533203	0.4299065420560746	0.32876712328767116	0.20967741935483875	-1
618	0.30097087378640786	0.10891089108910892	0.31	0.23376623376623373	0.15652173913043482	0.20800000000000002	0.6089552238805971	0.3786828422876951	0.5046728971962615	0.43835616438356156	0.3870967741935485	-1
619	0.3203883495145632	0.07920792079207922	0.28	0.5438311688311688	0.15652173913043482	0.24000000000000002	0.4328358208955224	0.5411611785095332	0.18691588785046687	0.24657534246575336	0.16129032258064524	1
620	0.3203883495145632	0.29702970297029707	0.62	0.3311688311688311	0.14347826086956525	0.504	0.5044776119402985	0.4497400346620424	0.39252336448598113	0.3424657534246575	0.11290322580645151	-1
621	0.33009708737864074	0.09900990099009901	0.27	0.025974025974025972	0.05652173913043481	0.256	0.3791044776119403	0.22790294627382224	0.598130841121495	0.3972602739726027	0.4838709677419355	1
622	0.2815533980582524	0.12871287128712872	0.37	0.029220779220779213	0.09565217391304351	0.27999999999999997	0.5552238805970149	0.15511265164644072	0.570093457943925	0.6438356164383561	0.7258064516129035	-1
623	0.27184466019417486	0.1485148514851485	0.41	0.2792207792207792	0.11304347826086958	0.368	0.46865671641791046	0.35441941074522987	0.35514018691588767	0.49315068493150677	0.306451612903226	-1
624	0.24271844660194186	0.06930693069306931	0.32	0.2581168831168831	0.10434782608695653	0.27999999999999997	0.32537313432835824	0.31499133448873096	0.4205607476635511	0.21917808219178075	0.435483870967742	-1
625	0.3398058252427185	0.26732673267326734	0.23	0.03571428571428571	0.01304347826086958	0.224	0.1791044776119403	0.0857885615251277	0.17757009345794383	0.1506849315068493	0.7258064516129035	-1
626	0.12621359223300976	0.1485148514851485	0.45	0.0974025974025974	0.05652173913043481	0.14400000000000002	0.35522388059701493	0.2071057192374326	0.7570093457943923	0.32876712328767116	0.5161290322580645	1
627	0.3398058252427185	0.06435643564356436	0.34	0.04870129870129869	0.13478260869565217	0.564	0.6119402985074627	0.2677642980935815	0.4112149532710281	0.49315068493150677	0.306451612903226	1
628	0.24271844660194186	0.22772277227722773	0.27	0.1331168831168831	0.08695652173913046	0.12000000000000002	0.3373134328358209	0.18977469670710434	0.5794392523364484	0.6301369863013697	0.7258064516129035	-1
629	0.35922330097087374	0.18811881188118815	0.39	0.012987012987012981	0.10434782608695653	0.14400000000000002	0.3164179104477612	0.293760831889081	0.39252336448598113	0.5753424657534247	0.3225806451612905	-1
630	0.21359223300970875	0.16831683168316833	0.51	0.045454545454545456	0.15652173913043482	0.46399999999999997	0.4328358208955224	0.24610051993067117	0.3177570093457942	0.4794520547945205	0.2903225806451615	-1
631	0.30097087378640786	0.21782178217821782	0.52	0.029220779220779213	0.06521739130434784	0.016	0.15522388059701492	0.19844020797226847	0.30841121495327073	0.24657534246575336	0.3870967741935485	-1
632	0.4271844660194176	0.06930693069306931	0.37	0.2305194805194805	0.04782608695652176	0.27999999999999997	0.29253731343283584	0.25303292894280816	0.17757009345794383	0.16438356164383555	0.6290322580645162	-1
633	0.2524271844660194	0.24752475247524755	0.36	0.3311688311688311	0.16521739130434787	0.39999999999999997	0.7104477611940299	0.4844020797226989	0.6542056074766354	0.4109589041095891	0.20967741935483875	-1
634	0.18446601941747576	0.198019801980198	0.38	0.32142857142857134	0.10434782608695653	0.368	0.3791044776119403	0.27902946273830054	0.3457943925233642	0.46575342465753417	0.5161290322580645	-1
635	0.3203883495145632	0.15841584158415842	0.28	0.44155844155844154	0.17826086956521742	0.416	0.5850746268656717	0.4930675909878701	0.35514018691588767	0.1780821917808219	0.16129032258064524	1
636	0.2038834951456311	0.1485148514851485	0.27	0.03571428571428571	0.14782608695652177	0.296	0.48059701492537316	0.28509532062391685	0.8411214953271027	0.3972602739726027	0.3225806451612905	1
637	0.3106796116504854	0.15841584158415842	0.32	0.3084415584415584	0.11739130434782608	0.504	0.7850746268656716	0.41941074523396793	0.4018691588785046	0.3698630136986301	0.17741935483870974	-1
638	0.3203883495145632	0.10891089108910892	0.61	0.4999999999999999	0.12608695652173912	0.088	0.28059701492537314	0.4974003466204522	0.2990654205607477	0.1506849315068493	0.19354838709677402	-1
639	0.2815533980582524	0.0891089108910891	0.3	0.3896103896103896	0.2086956521739131	0.128	0.48358208955223886	0.4705372616984391	0.24299065420560728	0.3698630136986301	0.16129032258064524	1
640	0.23300970873786409	0.3168316831683168	0.22	0.211038961038961	0.09130434782608698	0.16	0.32238805970149254	0.19497400346619997	0.4299065420560746	0.19178082191780826	0.635483870967742	1
641	0.3786407766990292	0.12871287128712872	0.36	0.019480519480519477	0.1826086956521739	0.14400000000000002	0.4298507462686567	0.25043327556325323	0.4299065420560746	0.3835616438356165	0.3870967741935485	-1
642	0.2524271844660194	0.1188118811881188	0.4	0.211038961038961	0.11739130434782608	0.368	0.3164179104477612	0.23656845753898637	0.43925233644859807	0.24657534246575336	0.4838709677419355	-1
643	0.24271844660194186	0.18811881188118815	0.29	0.025974025974025972	0.16521739130434787	0.24800000000000003	0.3522388059701493	0.24610051993067117	0.6915887850467288	0.42465753424657543	0.403225806451613	1
644	0.21359223300970875	0.16831683168316833	0.28	0.029220779220779213	0.12608695652173912	0.168	0.2656716417910448	0.08492201039860703	0.3738317757009346	0.2602739726027397	0.7258064516129035	-1
645	0.24271844660194186	0.198019801980198	0.24	0.07792207792207792	0.10000000000000003	0.224	0.25671641791044775	0.09532062391681251	0.1495327102803734	0.5616438356164384	0.741935483870968	1
646	0.3495145631067962	0.12871287128712872	0.29	0.12987012987012983	0.15652173913043482	0.24000000000000002	0.2328358208955224	0.293760831889081	0.3738317757009346	0.2328767123287671	0.306451612903226	-1
647	0.38834951456310685	0.1188118811881188	0.39	0.03896103896103896	0.18695652173913047	0.14400000000000002	0.3850746268656716	0.19670710571923422	0.2897196261682238	0.3698630136986301	0.467741935483871	-1
648	0.3106796116504854	0.12871287128712872	0.33	0.06493506493506493	0.08260869565217394	0.36	0.4298507462686567	0.11611785095320215	0.38317757009345765	0.1780821917808219	0.7580645161290325	1
649	0.2815533980582524	0.0891089108910891	0.21	0.14935064935064934	0.16956521739130437	0.24800000000000003	0.2835820895522388	0.3132582322356967	0.523364485981308	0.24657534246575336	0.22580645161290325	-1
650	0.24271844660194186	0.2079207920792079	0.27	0.13636363636363635	0.191304347826087	0.192	0.42388059701492536	0.20623916811091192	0.44859813084112155	0.32876712328767116	0.6774193548387097	-1
651	0.18446601941747576	0.03960396039603961	0.22	0.3863636363636363	0.191304347826087	0.168	0.5194029850746269	0.3630849220104011	0.542056074766355	0.2328767123287671	0.596774193548387	-1
652	0.2621359223300971	0.26732673267326734	0.21	0.022727272727272724	0.1521739130434783	0.288	0.5223880597014925	0.2417677642980891	0.4112149532710281	0.21917808219178075	0.306451612903226	-1
653	0.24271844660194186	0.25742574257425743	0.28	0.3831168831168831	0.10869565217391305	0.128	0.34328358208955223	0.35398613518196953	0.4299065420560746	0.24657534246575336	0.4193548387096775	-1
654	0.18446601941747576	0.09900990099009901	0.25	0.3246753246753247	0.12173913043478263	0.24000000000000002	0.34328358208955223	0.40034662045060543	0.44859813084112155	0.21917808219178075	0.19354838709677402	-1
655	0.19417475728155342	0.18811881188118815	0.34	0.09090909090909091	0.11304347826086958	0.376	0.5522388059701493	0.17244367417676898	0.5327102803738315	0.3698630136986301	0.5806451612903225	-1
656	0.35922330097087374	0.17821782178217824	0.24	0.0974025974025974	0.191304347826087	0.128	0.3164179104477612	0.3717504332755581	0.38317757009345765	0.27397260273972607	0.14516129032258074	-1
657	0.3689320388349515	0.0297029702970297	0.32	0.019480519480519477	0.20000000000000004	0.352	0.4208955223880597	0.34575389948006574	0.5887850467289719	0.2328767123287671	0.19354838709677402	-1
658	0.3398058252427185	0.21782178217821782	0.26	0.2532467532467532	0.14782608695652177	0.352	0.5880597014925373	0.3977469670710505	0.48598130841121456	0.1506849315068493	0.17741935483870974	-1
659	0.2815533980582524	0.23762376237623764	0.3	0.04220779220779221	0.14347826086956525	0.256	0.41194029850746267	0.05979202772963532	0.46728971962616805	0.42465753424657543	0.870967741935484	-1
660	0.2621359223300971	0.1188118811881188	0.39	0.04870129870129869	0.11739130434782608	0.224	0.27761194029850744	0.21620450606585706	0.44859813084112155	0.4520547945205479	0.467741935483871	1
661	0.2038834951456311	0.1485148514851485	0.32	0.17857142857142855	0.06956521739130436	0.24800000000000003	0.3582089552238806	0.31975736568457336	0.7289719626168223	0.21917808219178075	0.3870967741935485	-1
662	0.15533980582524276	0.0594059405940594	0.32	0.4285714285714285	0.07391304347826089	0.10400000000000001	0.26865671641791045	0.3097920277296353	0.48598130841121456	0.1780821917808219	0.5645161290322582	1
663	0.35922330097087374	0.10891089108910892	0.36	0.03571428571428571	0.12608695652173912	0.168	0.3044776119402985	0.22313691507798694	0.514018691588785	0.3972602739726027	0.5322580645161292	-1
664	0.5533980582524272	0.1188118811881188	0.28	0.012987012987012981	0.10434782608695653	0.07200000000000001	0.13134328358208955	0.23310225303292498	0.05607476635513997	0.2876712328767123	0.4193548387096775	-1
665	0.16504854368932032	0.13861386138613863	0.29	0.07467532467532467	0.03913043478260871	0.128	0.23880597014925375	0.14991334488733798	0.47663551401869153	0.35616438356164387	0.5161290322580645	-1
666	0.3398058252427185	0.23762376237623764	0.26	0.05844155844155845	0.11304347826086958	0.20800000000000002	0.3164179104477612	0.17677642980935104	0.30841121495327073	0.3698630136986301	0.6129032258064517	1
667	0.49514563106796117	0.16831683168316833	0.34	0.19155844155844154	0.06521739130434784	0.14400000000000002	0.45671641791044776	0.3357885615251277	0.3177570093457942	0.3424657534246575	0.4193548387096775	-1
668	0.33009708737864074	0.16831683168316833	0.53	0.3863636363636363	0.14347826086956525	0.45999999999999996	0.4388059701492537	0.4844020797226989	0.2990654205607477	0.27397260273972607	0.17741935483870974	-1
669	0.35922330097087374	0.06930693069306931	0.44	0.019480519480519477	0.12608695652173912	0.17600000000000002	0.2985074626865672	0.25909878682841736	0.3457943925233642	0.6849315068493149	0.370967741935484	-1
670	0.1747572815533981	0.306930693069307	0.35	0.13961038961038957	0.052173913043478286	0.11200000000000002	0.31044776119402984	0.1429809358752152	0.4112149532710281	0.5753424657534247	0.709677419354839	-1
671	0.4368932038834953	0.12871287128712872	0.3	0.26298701298701294	0.04347826086956524	0.11200000000000002	0.32537313432835824	0.3180242634315391	0.23364485981308425	0.12328767123287676	0.403225806451613	-1
672	0.2038834951456311	0.12871287128712872	0.23	0.13636363636363635	0.13478260869565217	0.056	0.3373134328358209	0.23353552859618532	0.18691588785046687	0.5205479452054795	0.3225806451612905	-1
673	0.18446601941747576	0.16831683168316833	0.24	0.27272727272727265	0.1304347826086957	0.416	0.42686567164179107	0.3847487001733043	0.5327102803738315	0.1780821917808219	0.22580645161290325	-1
674	0.27184466019417486	0.16831683168316833	0.39	0.00974025974025974	0.11304347826086958	0.33599999999999997	0.41194029850746267	0.27209705372617066	0.542056074766355	0.4520547945205479	0.25806451612903225	1
675	0.3106796116504854	0.1188118811881188	0.35	0.0551948051948052	0.11304347826086958	0.304	0.5283582089552239	0.17590987868283747	0.542056074766355	0.42465753424657543	0.7258064516129035	-1
676	0.3106796116504854	0.27722772277227725	0.67	0.3149350649350649	0.13478260869565217	0.368	0.43582089552238806	0.4454072790294603	0.39252336448598113	0.2602739726027397	0.11290322580645151	-1
677	0.2912621359223302	0.18811881188118815	0.3	0.2435064935064935	0.052173913043478286	0.27199999999999996	0.31044776119402984	0.18067590987867987	0.23364485981308425	0.1780821917808219	0.6935483870967745	1
678	0.2815533980582524	0.0891089108910891	0.28	0.2922077922077922	0.10869565217391305	0.20800000000000002	0.31044776119402984	0.2963604852686288	0.3457943925233642	0.27397260273972607	0.467741935483871	1
679	0.3398058252427185	0.17821782178217824	0.49	0.00974025974025974	0.10000000000000003	0.24000000000000002	0.4388059701492537	0.2071057192374326	0.38317757009345765	0.3972602739726027	0.5	-1
680	0.2621359223300971	0.18811881188118815	0.36	0.029220779220779213	0.10434782608695653	0.152	0.2746268656716418	0.17244367417676898	0.514018691588785	0.43835616438356156	0.5806451612903225	-1
681	0.27184466019417486	0.22772277227722773	0.32	0.029220779220779213	0.07391304347826089	0.224	0.31343283582089554	0.09705372616983965	0.35514018691588767	0.13698630136986295	0.7258064516129035	-1
682	0.3106796116504854	0.37623762376237624	0.24	0.1688311688311688	0.1304347826086957	0.064	0.20298507462686569	0.3630849220104011	0.43925233644859807	0.42465753424657543	0.27419354838709675	-1
683	0.2621359223300971	0.1485148514851485	0.27	0.487012987012987	0.09130434782608698	0.344	0.5343283582089553	0.47573656845753476	0.46728971962616805	0.35616438356164387	0.19354838709677402	-1
684	0.47572815533980595	0.18811881188118815	0.45	0.1688311688311688	0.0347826086956522	0.088	0.11940298507462688	0.2677642980935815	0.2523364485981303	0.1095890410958904	0.5	1
685	0.2038834951456311	0.12871287128712872	0.33	0.3701298701298701	0.08260869565217394	0.17600000000000002	0.2626865671641791	0.2746967071057185	0.4018691588785046	0.2328767123287671	0.5322580645161292	1
686	0.18446601941747576	0.2079207920792079	0.27	0.029220779220779213	0.0	0.33599999999999997	0.2835820895522388	0.08318890814557278	0.6168224299065419	0.42465753424657543	0.741935483870968	1
687	0.46601941747572817	0.13861386138613863	0.32	0.40909090909090906	0.1304347826086957	0.256	0.47761194029850745	0.5428942807625674	0.35514018691588767	0.30136986301369856	0.12903225806451624	1
688	0.2524271844660194	0.2079207920792079	0.32	0.03896103896103896	0.1304347826086957	0.24800000000000003	0.2417910447761194	0.20060658578855595	0.5887850467289719	0.5890410958904111	0.4838709677419355	1
689	0.2815533980582524	0.2079207920792079	0.35	0.06493506493506493	0.10434782608695653	0.056	0.4626865671641791	0.17244367417676898	0.32710280373831724	0.3835616438356165	0.6451612903225807	-1
690	0.22330097087378642	0.21782178217821782	0.21	0.17857142857142855	0.11739130434782608	0.376	0.6238805970149255	0.29809358752166304	0.38317757009345765	0.4794520547945205	0.3225806451612905	-1
691	0.27184466019417486	0.07920792079207922	0.37	0.03896103896103896	0.10869565217391305	0.24800000000000003	0.34626865671641793	0.21577123050259672	0.48598130841121456	0.4794520547945205	0.4516129032258067	1
692	0.3786407766990292	0.16831683168316833	0.74	0.2175324675324675	0.1304347826086957	0.448	0.4507462686567164	0.38041594454072225	0.44859813084112155	0.5342465753424657	0.3225806451612905	-1
693	0.07766990291262138	0.5742574257425743	0.09	0.006493506493506492	0.02608695652173914	0.016	0.0	0.0	0.523364485981308	0.12328767123287676	0.903225806451613	-1
694	0.3495145631067962	0.3267326732673267	0.14	0.32142857142857134	0.13913043478260873	0.12000000000000002	0.25671641791044775	0.3760831889081402	0.44859813084112155	0.1095890410958904	0.435483870967742	-1
695	0.2524271844660194	0.12871287128712872	0.31	0.10064935064935064	0.13913043478260873	0.11200000000000002	0.28955223880597014	0.16291161178509128	0.38317757009345765	0.0821917808219178	0.5645161290322582	-1
696	0.27184466019417486	0.13861386138613863	0.26	0.019480519480519477	0.20000000000000004	0.24000000000000002	0.4328358208955224	0.2677642980935815	0.46728971962616805	0.42465753424657543	0.24193548387096775	-1
697	0.27184466019417486	0.40594059405940597	0.63	0.40909090909090906	0.27826086956521745	0.624	0.6835820895522389	0.5017331022530342	0.3177570093457942	0.2602739726027397	0.19354838709677402	-1
698	0.16504854368932032	0.09405940594059406	0.19	0.2045454545454545	0.14782608695652177	0.264	0.30149253731343284	0.31022530329288855	0.48598130841121456	0.21917808219178075	0.24193548387096775	-1
699	0.2815533980582524	0.13861386138613863	0.3	0.19967532467532464	0.1304347826086957	0.312	0.5074626865671641	0.31975736568457336	0.47663551401869153	0.42465753424657543	0.4193548387096775	-1
700	0.30097087378640786	0.12871287128712872	0.31	0.061688311688311695	0.06956521739130436	0.304	0.3791044776119403	0.11178509532062009	0.39252336448598113	0.16438356164383555	0.7580645161290325	1
701	0.2038834951456311	0.019801980198019806	0.47	0.3181818181818181	0.16521739130434787	0.528	0.41492537313432837	0.3717504332755581	0.15887850467289732	0.12328767123287676	0.20967741935483875	-1
702	0.35922330097087374	0.1188118811881188	0.44	0.03571428571428571	0.09565217391304351	0.056	0.3283582089552239	0.17677642980935104	0.2523364485981303	0.6164383561643834	0.774193548387097	-1
703	0.2038834951456311	0.03960396039603961	0.28	0.15909090909090906	0.10434782608695653	0.424	0.5388059701492538	0.3284228769497375	0.7943925233644857	0.24657534246575336	0.4193548387096775	1
704	0.3203883495145632	0.1188118811881188	0.28	0.061688311688311695	0.08260869565217394	0.27999999999999997	0.2537313432835821	0.15294627383015325	0.23364485981308425	0.24657534246575336	0.6129032258064517	1
705	0.2912621359223302	0.0297029702970297	0.36	0.045454545454545456	0.10000000000000003	0.12000000000000002	0.3044776119402985	0.20277296360485053	0.6261682242990654	0.780821917808219	0.6290322580645162	1
706	0.11650485436893199	0.16831683168316833	0.34	0.1818181818181818	0.08695652173913046	0.18400000000000002	0.26865671641791045	0.31499133448873096	0.4579439252336446	0.21917808219178075	0.19354838709677402	-1
707	0.38834951456310685	0.12871287128712872	0.49	0.0974025974025974	0.12173913043478263	0.18400000000000002	0.2865671641791045	0.25043327556325323	0.33644859813084116	0.19178082191780826	0.403225806451613	-1
708	0.22330097087378642	0.3564356435643564	0.73	0.20779220779220778	0.36956521739130443	0.352	0.5761194029850747	0.3726169844020788	0.43925233644859807	0.24657534246575336	0.19354838709677402	-1
709	0.3106796116504854	0.09900990099009901	0.28	0.09090909090909091	0.08260869565217394	0.10400000000000001	0.20597014925373133	0.25043327556325323	0.15887850467289732	0.726027397260274	0.5483870967741937	-1
710	0.30097087378640786	0.1485148514851485	0.24	0.2662337662337662	0.06956521739130436	0.312	0.6268656716417911	0.39601386481802336	0.6822429906542058	0.2876712328767123	0.35483870967741926	-1
711	0.2621359223300971	0.0891089108910891	0.35	0.022727272727272724	0.1521739130434783	0.368	0.3940298507462687	0.2677642980935815	0.6448598130841123	0.821917808219178	0.35483870967741926	1
712	0.2815533980582524	0.27722772277227725	0.51	0.3571428571428571	0.1304347826086957	0.472	0.45970149253731346	0.4497400346620424	0.4205607476635511	0.2602739726027397	0.12903225806451624	-1
713	0.3980582524271845	0.198019801980198	0.49	0.3538961038961038	0.09130434782608698	0.296	0.3641791044776119	0.3717504332755581	0.3738317757009346	0.12328767123287676	0.4516129032258067	-1
714	0.21359223300970875	0.2079207920792079	0.47	0.019480519480519477	0.1521739130434783	0.376	0.5313432835820895	0.23743500866550704	0.4205607476635511	0.27397260273972607	0.24193548387096775	-1
715	0.3495145631067962	0.3267326732673267	0.34	0.11363636363636363	0.11304347826086958	0.24800000000000003	0.2955223880597015	0.18760831889080976	0.3738317757009346	0.27397260273972607	0.774193548387097	1
716	0.2524271844660194	0.12871287128712872	0.25	0.5292207792207793	0.15652173913043482	0.32799999999999996	0.3850746268656716	0.5580589254766011	0.523364485981308	0.16438356164383555	0.12903225806451624	-1
717	0.27184466019417486	0.13861386138613863	0.31	0.04220779220779221	0.13913043478260873	0.216	0.25970149253731345	0.23310225303292498	0.5514018691588785	0.5342465753424657	0.435483870967742	1
718	0.23300970873786409	0.00990099009900991	0.24	0.1688311688311688	0.10869565217391305	0.17600000000000002	0.29253731343283584	0.341854419410744	0.7943925233644857	0.32876712328767116	0.403225806451613	1
719	0.3203883495145632	0.16831683168316833	0.24	0.20129870129870125	0.03913043478260871	0.128	0.3611940298507463	0.19670710571923422	0.3738317757009346	0.32876712328767116	0.774193548387097	1
720	0.4077669902912622	0.23762376237623764	0.22	0.14285714285714285	0.14347826086956525	0.168	0.42388059701492536	0.348786828422881	0.44859813084112155	0.30136986301369856	0.370967741935484	-1
721	0.24271844660194186	0.16831683168316833	0.26	0.00974025974025974	0.16521739130434787	0.152	0.49850746268656715	0.2521663778162875	0.32710280373831724	0.3972602739726027	0.20967741935483875	-1
722	0.24271844660194186	0.1485148514851485	0.26	0.24025974025974023	0.17391304347826092	0.352	0.5164179104477613	0.3535528596187092	0.35514018691588767	0.3424657534246575	0.24193548387096775	-1
723	0.3495145631067962	0.1188118811881188	0.34	0.012987012987012981	0.20000000000000004	0.18400000000000002	0.3044776119402985	0.2547660311958353	0.7196261682242988	0.30136986301369856	0.435483870967742	-1
724	0.2912621359223302	0.22772277227722773	0.26	0.2435064935064935	0.16956521739130437	0.232	0.5104477611940299	0.4020797227036397	0.47663551401869153	0.35616438356164387	0.19354838709677402	-1
725	0.1747572815533981	0.1485148514851485	0.47	0.17857142857142855	0.23913043478260873	0.256	0.5164179104477613	0.28986135181975925	0.3457943925233642	0.2876712328767123	0.282258064516129	-1
726	0.5339805825242719	0.13861386138613863	0.56	0.5081168831168831	0.21304347826086958	0.39599999999999996	0.8149253731343284	0.5961871750433261	0.33644859813084116	0.35616438356164387	0.20967741935483875	-1
727	0.3495145631067962	0.24752475247524755	0.24	0.09902597402597402	0.07391304347826089	0.016	0.0746268656716418	0.16291161178509128	0.2523364485981303	0.1506849315068493	0.6129032258064517	-1
728	0.3203883495145632	0.16831683168316833	0.4	0.17857142857142855	0.14347826086956525	0.392	0.48656716417910445	0.36871750433274997	0.4112149532710281	0.3835616438356165	0.24193548387096775	-1
729	0.41747572815533973	0.28712871287128716	0.49	0.4155844155844155	0.12173913043478263	0.44	0.46865671641791046	0.49090121317157553	0.33644859813084116	0.3972602739726027	0.22580645161290325	-1
730	0.27184466019417486	0.198019801980198	0.45	0.43831168831168826	0.17391304347826092	0.216	0.5134328358208955	0.49696707105719184	0.3738317757009346	0.43835616438356156	0.17741935483870974	-1
731	0.5631067961165048	0.1485148514851485	0.45	0.012987012987012981	0.08260869565217394	0.064	0.1492537313432836	0.23310225303292498	0.0	0.30136986301369856	0.4516129032258067	-1
732	0.2524271844660194	0.04950495049504952	0.33	0.22077922077922074	0.15652173913043482	0.39999999999999997	0.5373134328358209	0.40641247833622174	0.47663551401869153	0.32876712328767116	0.09677419354838701	-1
733	0.24271844660194186	0.07920792079207922	0.3	0.06493506493506493	0.08695652173913046	0.24000000000000002	0.34626865671641793	0.18630849220103585	0.27102803738317727	0.32876712328767116	0.3870967741935485	-1
734	0.19417475728155342	0.198019801980198	0.16	0.2305194805194805	0.1304347826086957	0.36	0.5611940298507463	0.34228769497400435	0.43925233644859807	0.1506849315068493	0.22580645161290325	-1
735	0.4271844660194176	0.1188118811881188	0.4	0.025974025974025972	0.07826086956521741	0.256	0.30149253731343284	0.15077989601385866	0.26168224299065423	0.4794520547945205	0.7903225806451615	1
736	0.4563106796116505	0.0891089108910891	0.4	0.00974025974025974	0.11304347826086958	0.136	0.29253731343283584	0.2201039861351788	0.18691588785046687	0.0958904109589041	0.35483870967741926	1
737	0.2912621359223302	0.306930693069307	0.37	0.26298701298701294	0.16956521739130437	0.264	0.41492537313432837	0.38041594454072225	0.39252336448598113	0.3424657534246575	0.20967741935483875	-1
738	0.2621359223300971	0.3168316831683168	0.27	0.32142857142857134	0.4173913043478262	0.136	0.28059701492537314	0.4116117850953174	0.3177570093457942	0.21917808219178075	0.16129032258064524	-1
739	0.18446601941747576	0.13861386138613863	0.27	0.032467532467532464	0.12608695652173912	0.168	0.1791044776119403	0.2634315424609994	0.598130841121495	0.0821917808219178	0.22580645161290325	-1
740	0.3203883495145632	0.10891089108910892	0.3	0.03896103896103896	0.10869565217391305	0.32	0.5343283582089553	0.16811091854418692	0.523364485981308	0.21917808219178075	0.6451612903225807	-1
741	0.2524271844660194	0.0891089108910891	0.41	0.435064935064935	0.10869565217391305	0.352	0.3582089552238806	0.4142114384748652	0.5046728971962615	0.6438356164383561	0.370967741935484	1
742	0.2621359223300971	0.1485148514851485	0.22	0.37337662337662336	0.16086956521739132	0.256	0.408955223880597	0.4133448873483516	0.33644859813084116	0.5753424657534247	0.22580645161290325	-1
743	0.18446601941747576	0.23762376237623764	0.2	0.4951298701298701	0.14347826086956525	0.18400000000000002	0.46865671641791046	0.4497400346620424	0.32710280373831724	0.2876712328767123	0.14516129032258074	-1
744	0.21359223300970875	0.28712871287128716	0.47	0.019480519480519477	0.16086956521739132	0.448	0.6000000000000001	0.25433275563257496	0.46728971962616805	0.3424657534246575	0.25806451612903225	-1
745	0.27184466019417486	0.06930693069306931	0.28	0.0551948051948052	0.13913043478260873	0.296	0.4298507462686567	0.21143847487001466	0.598130841121495	0.35616438356164387	0.5483870967741937	1
746	0.3495145631067962	0.13861386138613863	0.35	0.5519480519480519	0.191304347826087	1.0	0.6059701492537313	0.658145580589256	0.6542056074766354	0.24657534246575336	0.14516129032258074	-1
747	0.30097087378640786	0.0297029702970297	0.29	0.3084415584415584	0.10869565217391305	0.304	0.2656716417910448	0.36481802426342824	0.4205607476635511	0.1780821917808219	0.2903225806451615	1
748	0.4854368932038836	0.24752475247524755	0.32	0.016233766233766236	0.11739130434782608	0.07200000000000001	0.5343283582089553	0.3500866551126478	0.4018691588785046	0.32876712328767116	0.24193548387096775	-1
749	0.10679611650485438	0.23762376237623764	0.16	0.022727272727272724	0.1521739130434783	0.056	0.2626865671641791	0.1941074523396864	0.6915887850467288	0.2602739726027397	0.435483870967742	-1
750	0.2038834951456311	0.198019801980198	0.25	0.019480519480519477	0.08260869565217394	0.216	0.31343283582089554	0.031195840554588017	0.3177570093457942	0.24657534246575336	0.838709677419355	-1
751	0.2621359223300971	0.4653465346534654	0.22	0.26298701298701294	0.08695652173913046	0.192	0.3701492537313433	0.4129116117850913	0.4299065420560746	0.35616438356164387	0.17741935483870974	-1
752	0.23300970873786409	0.24752475247524755	0.27	0.0551948051948052	0.04347826086956524	0.296	0.42686567164179107	0.16161178509531737	0.570093457943925	0.4794520547945205	0.6290322580645162	1
753	0.21359223300970875	0.26732673267326734	0.58	0.46103896103896097	0.1304347826086957	0.312	0.3164179104477612	0.4584055459272065	0.38317757009345765	0.35616438356164387	0.16129032258064524	-1
754	0.1456310679611651	0.49504950495049505	0.07	0.20129870129870125	0.13478260869565217	0.264	0.41194029850746267	0.3110918544194021	0.5607476635514015	0.43835616438356156	0.27419354838709675	-1
755	0.35922330097087374	0.198019801980198	0.29	0.11688311688311688	0.16086956521739132	0.18400000000000002	0.408955223880597	0.2894280762564989	0.39252336448598113	0.19178082191780826	0.35483870967741926	-1
756	0.2815533980582524	0.198019801980198	0.49	0.019480519480519477	0.5565217391304348	0.392	0.41492537313432837	0.2807625649913348	0.3177570093457942	0.32876712328767116	0.16129032258064524	-1
757	0.3106796116504854	0.04950495049504952	0.4	0.012987012987012981	0.16086956521739132	0.416	0.3791044776119403	0.25909878682841736	0.523364485981308	0.9726027397260273	0.2903225806451615	1
758	0.22330097087378642	0.26732673267326734	0.22	0.14448051948051946	0.10434782608695653	0.32799999999999996	0.40597014925373137	0.2001733102252956	0.44859813084112155	0.2054794520547945	0.5161290322580645	-1
759	0.30097087378640786	0.22772277227722773	0.29	0.22077922077922074	0.04782608695652176	0.256	0.34328358208955223	0.1906412478336179	0.38317757009345765	0.547945205479452	0.774193548387097	1
760	0.23300970873786409	0.198019801980198	0.29	0.08116883116883115	0.10000000000000003	0.232	0.39104477611940297	0.0987868284228739	0.4018691588785046	0.1506849315068493	0.774193548387097	1
761	0.23300970873786409	0.15841584158415842	0.44	0.029220779220779213	0.04347826086956524	0.264	0.3194029850746269	0.09228769497399725	0.4112149532710281	0.2054794520547945	0.7258064516129035	-1
762	0.24271844660194186	0.18811881188118815	0.43	0.2045454545454545	0.13478260869565217	0.45599999999999996	0.6328358208955225	0.34575389948006574	0.32710280373831724	0.27397260273972607	0.22580645161290325	-1
763	0.44660194174757284	0.07920792079207922	0.31	0.006493506493506492	0.04347826086956524	0.08000000000000002	0.2447761194029851	0.25043327556325323	0.046728971962616495	0.16438356164383555	0.33870967741935476	-1
764	0.3495145631067962	0.07920792079207922	0.34	0.019480519480519477	0.09130434782608698	0.08000000000000002	0.27761194029850744	0.19844020797226847	0.2897196261682238	0.6712328767123286	0.4838709677419355	-1
765	0.22330097087378642	0.16336633663366337	0.27	0.016233766233766236	0.10000000000000003	0.216	0.2298507462686567	0.04852686308491627	0.2897196261682238	0.46575342465753417	0.7903225806451615	1
766	0.2815533980582524	0.16831683168316833	0.48	0.1753246753246753	0.1521739130434783	0.416	0.5164179104477613	0.3726169844020788	0.43925233644859807	0.27397260273972607	0.22580645161290325	-1
767	0.2038834951456311	0.18811881188118815	0.34	0.025974025974025972	0.4565217391304349	0.24000000000000002	0.2835820895522388	0.21143847487001466	0.4205607476635511	0.1780821917808219	0.35483870967741926	-1
768	0.15533980582524276	0.24752475247524755	0.26	0.045454545454545456	0.030434782608695664	0.224	0.3283582089552239	0.08535528596186737	0.7570093457943923	0.32876712328767116	0.806451612903226	1
769	0.21359223300970875	0.27722772277227725	0.46	0.3636363636363636	0.12173913043478263	0.46399999999999997	0.6000000000000001	0.42374350086655	0.4018691588785046	0.46575342465753417	0.27419354838709675	-1
770	0.30097087378640786	0.23762376237623764	0.78	0.2954545454545454	0.12173913043478263	0.14400000000000002	0.7223880597014924	0.30892547660311465	0.2523364485981303	0.4109589041095891	0.4838709677419355	-1
771	0.2524271844660194	0.0594059405940594	0.44	0.3831168831168831	0.16521739130434787	0.496	0.44477611940298506	0.41854419410744725	0.48598130841121456	0.6164383561643834	0.370967741935484	1
772	0.41747572815533973	0.5841584158415842	0.3	0.04220779220779221	0.14347826086956525	0.11200000000000002	0.3850746268656716	0.3370883882149016	0.44859813084112155	0.6301369863013697	0.4516129032258067	-1
773	0.3786407766990292	0.16831683168316833	0.49	0.07792207792207792	0.05652173913043481	0.2	0.2328358208955224	0.20277296360485053	0.27102803738317727	0.0958904109589041	0.5322580645161292	1
774	0.21359223300970875	0.18811881188118815	0.24	0.6217532467532466	0.2608695652173914	0.232	0.49253731343283585	0.5199306759098832	0.4205607476635511	0.2602739726027397	0.20967741935483875	-1
775	0.24271844660194186	0.36633663366336633	0.22	0.4512987012987012	0.14347826086956525	0.384	0.5194029850746269	0.47898613518197664	0.6074766355140189	0.4794520547945205	0.403225806451613	-1
776	0.2621359223300971	0.10891089108910892	0.14	0.11688311688311688	0.7391304347826089	0.256	0.47462686567164175	0.29202772963604673	0.17757009345794383	0.27397260273972607	0.22580645161290325	-1
777	0.22330097087378642	0.21782178217821782	0.23	0.08116883116883115	0.16521739130434787	0.24800000000000003	0.31044776119402984	0.30632582322356683	0.39252336448598113	0.3150684931506849	0.06451612903225823	-1
778	0.2524271844660194	0.23762376237623764	0.32	0.006493506493506492	0.11739130434782608	0.288	0.33134328358208953	0.12218370883881136	0.2990654205607477	0.16438356164383555	0.6774193548387097	-1
779	0.12621359223300976	0.1485148514851485	0.45	0.0974025974025974	0.05652173913043481	0.14400000000000002	0.35522388059701493	0.2071057192374326	0.7570093457943923	0.32876712328767116	0.5161290322580645	1
780	0.35922330097087374	0.28712871287128716	0.2	0.0844155844155844	0.13913043478260873	0.04800000000000001	0.3194029850746269	0.3110918544194021	0.38317757009345765	0.21917808219178075	0.22580645161290325	-1
781	0.22330097087378642	0.15841584158415842	0.42	0.23376623376623373	0.1521739130434783	0.39999999999999997	0.5880597014925373	0.37435008665511305	0.39252336448598113	0.30136986301369856	0.17741935483870974	-1
782	0.2524271844660194	0.16831683168316833	0.32	0.5097402597402597	0.13478260869565217	0.32799999999999996	0.46865671641791046	0.553726169844019	0.598130841121495	0.2876712328767123	0.24193548387096775	-1
783	0.5922330097087379	0.10891089108910892	0.39	0.019480519480519477	0.15652173913043482	0.128	0.42686567164179107	0.293760831889081	0.24299065420560728	0.2328767123287671	0.3870967741935485	-1
784	0.22330097087378642	0.2079207920792079	0.28	0.025974025974025972	0.09565217391304351	0.2	0.28955223880597014	0.04441074523396793	0.3738317757009346	0.21917808219178075	0.8548387096774195	-1
785	0.21359223300970875	0.13861386138613863	0.45	0.3181818181818181	0.34782608695652184	0.368	0.47761194029850745	0.42331022530328966	0.2897196261682238	0.3972602739726027	0.12903225806451624	-1
786	0.24271844660194186	0.15841584158415842	0.32	0.15259740259740256	0.1521739130434783	0.304	0.49850746268656715	0.3370883882149016	0.4205607476635511	0.5890410958904111	0.19354838709677402	-1
787	0.27184466019417486	0.1485148514851485	0.46	0.045454545454545456	0.08260869565217394	0.128	0.3044776119402985	0.13994800693240705	0.33644859813084116	0.5068493150684932	0.6290322580645162	-1
788	0.3495145631067962	0.10891089108910892	0.49	0.016233766233766236	0.07391304347826089	0.04	0.2626865671641791	0.19844020797226847	0.2990654205607477	0.5068493150684932	0.5	-1
789	0.24271844660194186	0.1485148514851485	0.49	0.1623376623376623	0.16956521739130437	0.17600000000000002	0.33134328358208953	0.3024263431542451	0.2523364485981303	0.9999999999999998	0.403225806451613	-1
790	0.38834951456310685	0.5445544554455446	0.46	0.3181818181818181	1.0	0.24000000000000002	0.6507462686567165	0.4800693240901168	0.12149532710280342	0.6712328767123286	0.17741935483870974	-1
791	0.27184466019417486	0.5148514851485149	0.21	0.02759740259740259	0.4478260869565218	0.296	0.68955223880597	0.28509532062391685	0.3457943925233642	0.43835616438356156	0.20967741935483875	-1
792	0.33009708737864074	0.16831683168316833	0.33	0.5535714285714286	0.1521739130434783	0.308	0.5552238805970149	0.553726169844019	0.2990654205607477	0.2602739726027397	0.17741935483870974	1
793	0.2912621359223302	0.13861386138613863	0.35	0.19805194805194803	0.06956521739130436	0.33599999999999997	0.3194029850746269	0.2261698440207951	0.05607476635513997	0.3972602739726027	0.4838709677419355	-1
794	0.24271844660194186	0.198019801980198	0.32	0.05194805194805194	0.0	0.24800000000000003	0.23880597014925375	0.1239168110918456	0.46728971962616805	0.5616438356164384	0.7258064516129035	1
795	0.2912621359223302	0.1485148514851485	0.33	0.3798701298701298	0.13913043478260873	0.352	0.4298507462686567	0.4800693240901168	0.5046728971962615	0.7123287671232876	0.25806451612903225	-1
796	0.2038834951456311	0.18811881188118815	0.24	0.5519480519480519	0.14347826086956525	0.312	0.3044776119402985	0.5086655112651641	0.33644859813084116	0.27397260273972607	0.14516129032258074	-1
797	0.3786407766990292	0.17821782178217824	0.33	0.05194805194805194	0.16956521739130437	0.264	0.49552238805970145	0.2071057192374326	0.4299065420560746	0.4109589041095891	0.4838709677419355	-1
798	0.23300970873786409	0.26732673267326734	0.3	0.12987012987012983	0.1521739130434783	0.088	0.22686567164179106	0.25909878682841736	0.5046728971962615	0.19178082191780826	0.4193548387096775	-1
799	0.2038834951456311	0.15841584158415842	0.28	0.224025974025974	0.16956521739130437	0.27199999999999996	0.36716417910447763	0.3323223570190592	0.2990654205607477	0.3424657534246575	0.22580645161290325	-1
800	0.27184466019417486	0.16831683168316833	0.29	0.1623376623376623	0.04782608695652176	0.18400000000000002	0.19402985074626866	0.24610051993067117	0.5046728971962615	0.3835616438356165	0.4838709677419355	-1
801	0.21359223300970875	0.26732673267326734	0.16	0.1818181818181818	0.10000000000000003	0.264	0.5641791044776119	0.3110918544194021	0.4018691588785046	0.5068493150684932	0.306451612903226	-1
802	0.30097087378640786	0.1188118811881188	0.37	0.20779220779220778	0.12173913043478263	0.264	0.4716417910447761	0.3717504332755581	0.48598130841121456	0.42465753424657543	0.2903225806451615	-1
803	0.23300970873786409	0.2079207920792079	0.91	0.24025974025974023	0.08695652173913046	0.376	0.5671641791044777	0.29116117850952605	0.6074766355140189	0.32876712328767116	0.596774193548387	-1
804	0.2038834951456311	0.1188118811881188	0.38	0.0	0.02608695652173914	0.152	0.2656716417910448	0.09488734835355217	0.48598130841121456	0.0958904109589041	0.6129032258064517	-1
805	0.2524271844660194	0.16831683168316833	0.28	0.3798701298701298	0.13913043478260873	0.616	0.6447761194029851	0.41724436741767335	0.4112149532710281	0.21917808219178075	0.3225806451612905	-1
806	0.3495145631067962	0.22772277227722773	0.24	0.12337662337662335	0.16956521739130437	0.04	0.373134328358209	0.3717504332755581	0.3738317757009346	0.3424657534246575	0.17741935483870974	-1
807	0.33009708737864074	0.13861386138613863	0.24	0.003246753246753248	0.07391304347826089	0.20800000000000002	0.2298507462686567	0.08838821490467552	0.1495327102803734	0.1780821917808219	0.6774193548387097	-1
808	0.3495145631067962	0.12871287128712872	0.32	0.05194805194805194	0.13478260869565217	0.20800000000000002	0.27164179104477615	0.17894280762564563	0.3177570093457942	0.4794520547945205	0.5322580645161292	1
809	0.41747572815533973	0.0891089108910891	0.49	0.00974025974025974	0.08260869565217394	0.2	0.21492537313432836	0.2201039861351788	0.24299065420560728	0.5890410958904111	0.3870967741935485	1
810	0.3203883495145632	0.22772277227722773	0.33	0.019480519480519477	0.06521739130434784	0.20800000000000002	0.2985074626865672	0.12911611785094834	0.38317757009345765	0.35616438356164387	0.774193548387097	1
811	0.3203883495145632	0.21782178217821782	0.5	0.40584415584415584	0.1826086956521739	0.52	0.5552238805970149	0.47573656845753476	0.2523364485981303	0.30136986301369856	0.19354838709677402	-1
812	0.3106796116504854	0.1188118811881188	0.28	0.061688311688311695	0.08695652173913046	0.16	0.3044776119402985	0.29592720970536845	0.570093457943925	0.5342465753424657	0.35483870967741926	-1
813	0.3398058252427185	0.1485148514851485	0.22	0.32142857142857134	0.12173913043478263	0.18400000000000002	0.21492537313432836	0.35441941074522987	0.11214953271027994	0.1506849315068493	0.27419354838709675	-1
814	0.1747572815533981	0.3366336633663366	0.3	0.15909090909090906	0.10869565217391305	0.168	0.2656716417910448	0.2071057192374326	0.7476635514018692	0.49315068493150677	0.6935483870967745	1
815	0.3398058252427185	0.28712871287128716	0.34	0.2435064935064935	0.16521739130434787	0.32799999999999996	0.47462686567164175	0.39211438474870164	0.3457943925233642	0.3698630136986301	0.19354838709677402	-1
816	0.18446601941747576	0.16831683168316833	0.18	0.012987012987012981	0.07391304347826089	0.296	0.31343283582089554	0.15511265164644072	0.6355140186915884	0.2054794520547945	0.4838709677419355	1
817	0.41747572815533973	0.27722772277227725	0.27	0.029220779220779213	0.06086956521739131	0.056	0.1492537313432836	0.2201039861351788	0.2149532710280373	0.3150684931506849	0.3870967741935485	-1
818	0.3495145631067962	0.1485148514851485	0.31	0.3993506493506493	0.15652173913043482	0.18400000000000002	0.5104477611940299	0.5034662045060614	0.2897196261682238	0.3835616438356165	0.17741935483870974	-1
819	0.18446601941747576	0.1485148514851485	0.44	0.08766233766233765	0.06521739130434784	0.016	0.2985074626865672	0.17677642980935104	0.7383177570093453	0.24657534246575336	0.596774193548387	-1
820	0.3495145631067962	0.18811881188118815	0.39	0.30519480519480513	0.13478260869565217	0.448	0.5970149253731343	0.4324090121317141	0.39252336448598113	0.5205479452054795	0.25806451612903225	-1
821	0.15533980582524276	0.1485148514851485	0.45	0.029220779220779213	0.13913043478260873	0.152	0.31044776119402984	0.21750433275563097	0.44859813084112155	0.3150684931506849	0.3225806451612905	-1
822	0.2524271844660194	0.13861386138613863	0.2	0.2175324675324675	0.15652173913043482	0.32799999999999996	0.5074626865671641	0.33882149046792875	0.4112149532710281	0.3150684931506849	0.24731182795698858	-1
823	0.2524271844660194	0.16831683168316833	0.24	0.3246753246753247	0.12173913043478263	0.352	0.3611940298507463	0.38041594454072225	0.3177570093457942	0.2054794520547945	0.33870967741935476	-1
824	0.3495145631067962	0.21782178217821782	0.24	0.2045454545454545	0.07391304347826089	0.2	0.3940298507462687	0.29246100519930707	0.39252336448598113	0.1780821917808219	0.4193548387096775	1
825	0.2815533980582524	0.3564356435643564	0.3	0.3571428571428571	0.34782608695652184	0.16	0.2626865671641791	0.42374350086655	0.32710280373831724	0.2602739726027397	0.25806451612903225	-1
826	0.2621359223300971	0.03960396039603961	0.3	0.1331168831168831	0.191304347826087	0.352	0.3641791044776119	0.31975736568457336	0.7196261682242988	0.27397260273972607	0.370967741935484	-1
827	0.24271844660194186	0.1485148514851485	0.49	0.1623376623376623	0.16956521739130437	0.17600000000000002	0.33134328358208953	0.3024263431542451	0.2523364485981303	0.9999999999999998	0.403225806451613	-1
828	0.2524271844660194	0.0891089108910891	0.26	0.019480519480519477	0.11739130434782608	0.296	0.3940298507462687	0.29809358752166304	0.5607476635514015	0.6438356164383561	0.24193548387096775	-1
829	0.2815533980582524	0.3811881188118812	0.33	0.10227272727272728	0.14347826086956525	0.10400000000000001	0.21492537313432836	0.11525129982668147	0.4579439252336446	0.3835616438356165	0.870967741935484	1
830	0.3203883495145632	0.17821782178217824	0.28	0.46753246753246747	0.13913043478260873	0.024	0.0955223880597015	0.4085788561525092	0.4018691588785046	0.19178082191780826	0.467741935483871	-1
831	0.5048543689320388	0.23762376237623764	0.38	0.029220779220779213	0.2086956521739131	0.38	1.0	0.3717504332755581	0.33644859813084116	0.6164383561643834	0.24193548387096775	-1
832	0.30097087378640786	0.0594059405940594	0.38	0.045454545454545456	0.14347826086956525	0.24000000000000002	0.25970149253731345	0.2417677642980891	0.36448598130841114	0.19178082191780826	0.3870967741935485	1
833	0.38834951456310685	0.25742574257425743	0.36	0.025974025974025972	0.10434782608695653	0.064	0.34328358208955223	0.2417677642980891	0.47663551401869153	0.3150684931506849	0.4838709677419355	-1
834	0.15533980582524276	0.2079207920792079	0.25	0.03571428571428571	0.06521739130434784	0.24000000000000002	0.32537313432835824	0.1083188908145587	0.5794392523364484	0.5616438356164384	0.7258064516129035	-1
835	0.24271844660194186	0.15841584158415842	0.37	0.12012987012987013	0.10869565217391305	0.304	0.41194029850746267	0.21143847487001466	0.4112149532710281	0.2054794520547945	0.5	1
836	0.2038834951456311	0.23762376237623764	0.27	0.0	0.7434782608695654	0.07200000000000001	0.5343283582089553	0.22443674176776085	0.35514018691588767	0.5068493150684932	0.22580645161290325	-1
837	0.3689320388349515	0.18811881188118815	0.33	0.19155844155844154	0.10000000000000003	0.232	0.43582089552238806	0.3414211438474837	0.6074766355140189	0.5068493150684932	0.435483870967742	1
838	0.2621359223300971	0.13861386138613863	0.37	0.24999999999999994	0.09565217391304351	0.344	0.4298507462686567	0.370017331022531	0.4299065420560746	0.3150684931506849	0.22580645161290325	-1
839	0.2912621359223302	0.23762376237623764	0.26	0.13636363636363635	0.05652173913043481	0.344	0.4	0.22443674176776085	0.47663551401869153	0.24657534246575336	0.5161290322580645	1
840	0.3980582524271845	0.07920792079207922	0.29	0.05194805194805194	0.06521739130434784	0.392	0.3283582089552239	0.09618717504332608	0.27102803738317727	0.1095890410958904	0.7903225806451615	-1
841	0.33009708737864074	0.15841584158415842	0.26	0.20779220779220778	0.14782608695652177	0.392	0.5910447761194031	0.3747833622183663	0.35514018691588767	0.16438356164383555	0.19354838709677402	-1
842	0.2621359223300971	0.4554455445544555	0.01	0.061688311688311695	0.08695652173913046	0.424	0.3373134328358209	0.1464471403812766	0.38317757009345765	0.0684931506849315	0.6290322580645162	-1
843	0.2912621359223302	0.2079207920792079	0.3	0.31655844155844154	0.10000000000000003	0.008	0.056716417910447764	0.2001733102252956	0.30841121495327073	0.0958904109589041	0.7580645161290325	-1
844	0.49514563106796117	0.07920792079207922	0.49	0.006493506493506492	0.10869565217391305	0.344	0.3641791044776119	0.25043327556325323	0.32710280373831724	0.35616438356164387	0.403225806451613	1
845	0.3203883495145632	0.13861386138613863	0.38	0.43831168831168826	0.191304347826087	0.416	0.5522388059701493	0.46273830155978857	0.32710280373831724	0.2602739726027397	0.16129032258064524	-1
846	0.5631067961165048	0.1485148514851485	0.49	0.1331168831168831	0.07826086956521741	0.0	0.026865671641791045	0.279896013864807	0.10280373831775691	0.3972602739726027	0.3225806451612905	-1
847	0.3106796116504854	0.0891089108910891	0.26	0.016233766233766236	0.11739130434782608	0.136	0.18507462686567164	0.23310225303292498	0.28037383177570074	0.6712328767123286	0.306451612903226	-1
848	0.2912621359223302	0.28712871287128716	0.29	0.4172077922077922	0.14782608695652177	0.392	0.5373134328358209	0.46013864818024075	0.24299065420560728	0.4794520547945205	0.24193548387096775	-1
849	0.2621359223300971	0.06930693069306931	0.57	0.00974025974025974	0.5043478260869566	0.44	0.39104477611940297	0.23743500866550704	0.35514018691588767	0.19178082191780826	0.20967741935483875	1
850	0.4368932038834953	0.4752475247524752	0.44	0.32142857142857134	0.16086956521739132	0.344	0.5552238805970149	0.4714038128249527	0.38317757009345765	0.35616438356164387	0.3870967741935485	-1
851	0.3398058252427185	0.06930693069306931	0.32	0.019480519480519477	0.22173913043478263	0.16	0.39104477611940297	0.1785095320623853	0.2990654205607477	0.30136986301369856	0.5483870967741937	-1
852	0.3203883495145632	0.18811881188118815	0.54	0.5162337662337662	0.13478260869565217	0.408	0.5701492537313433	0.5103986135181984	0.3177570093457942	0.32876712328767116	0.24193548387096775	-1
853	0.5728155339805827	0.3267326732673267	0.48	0.2938311688311688	0.08695652173913046	0.016	0.30149253731343284	0.3717504332755581	0.12149532710280342	0.0547945205479452	0.3225806451612905	-1
854	0.3203883495145632	0.10891089108910892	0.34	0.061688311688311695	0.07826086956521741	0.368	0.42388059701492536	0.12045060658578421	0.39252336448598113	0.19178082191780826	0.7580645161290325	1
855	0.24271844660194186	0.2079207920792079	0.45	0.08766233766233765	0.7956521739130435	0.584	0.5104477611940299	0.3024263431542451	0.26168224299065423	0.19178082191780826	0.17741935483870974	-1
856	0.2524271844660194	0.12871287128712872	0.19	0.00974025974025974	0.21739130434782614	0.264	0.5432835820895523	0.24913344887347932	0.2897196261682238	0.3424657534246575	0.24193548387096775	-1
857	0.3689320388349515	0.15841584158415842	0.3	0.22727272727272724	0.10434782608695653	0.512	0.5582089552238807	0.3609185441941065	0.33644859813084116	0.3424657534246575	0.33870967741935476	-1
858	0.2912621359223302	0.21782178217821782	0.32	0.012987012987012981	0.04347826086956524	0.136	0.46865671641791046	0.21057192374349398	0.2897196261682238	0.3972602739726027	0.2903225806451615	-1
859	0.2524271844660194	0.0891089108910891	0.41	0.435064935064935	0.10869565217391305	0.352	0.3582089552238806	0.4142114384748652	0.5046728971962615	0.6438356164383561	0.370967741935484	1
860	0.24271844660194186	0.198019801980198	0.57	0.006493506493506492	0.20000000000000004	0.096	0.33134328358208953	0.22443674176776085	0.2990654205607477	0.21917808219178075	0.24193548387096775	-1
861	0.27184466019417486	0.16831683168316833	0.39	0.1818181818181818	0.6826086956521741	0.488	0.5701492537313433	0.36395147313691467	0.4205607476635511	0.1780821917808219	0.22580645161290325	-1
862	0.24271844660194186	0.23762376237623764	0.28	0.10389610389610389	0.11304347826086958	0.168	0.21492537313432836	0.1334488734835304	0.48598130841121456	0.5342465753424657	0.741935483870968	1
863	0.27184466019417486	0.1485148514851485	0.41	0.06818181818181818	0.10869565217391305	0.36	0.3373134328358209	0.1429809358752152	0.47663551401869153	0.24657534246575336	0.6451612903225807	-1
864	0.23300970873786409	0.198019801980198	0.3	0.23701298701298695	0.8608695652173914	0.45599999999999996	0.4208955223880597	0.3717504332755581	0.33644859813084116	0.2054794520547945	0.20967741935483875	-1
865	0.5145631067961165	0.24752475247524755	0.54	0.5357142857142857	0.20000000000000004	0.344	0.6746268656716419	0.6325823223570239	0.3177570093457942	0.49315068493150677	0.12903225806451624	-1
866	0.2038834951456311	0.22772277227722773	0.32	0.12987012987012983	0.11739130434782608	0.296	0.5283582089552239	0.22227036395146627	0.44859813084112155	0.3972602739726027	0.4838709677419355	-1
867	0.3786407766990292	0.198019801980198	0.36	0.20129870129870125	0.12173913043478263	0.27999999999999997	0.4537313432835821	0.29809358752166304	0.48598130841121456	0.16438356164383555	0.5161290322580645	1
868	0.27184466019417486	0.23762376237623764	0.34	0.18831168831168826	0.23043478260869568	0.256	0.4388059701492537	0.35528596187175054	0.3457943925233642	0.3150684931506849	0.20967741935483875	-1
869	0.22330097087378642	0.06930693069306931	0.34	0.029220779220779213	0.10434782608695653	0.656	0.4298507462686567	0.1594454072790228	0.5514018691588785	0.8356164383561642	0.6451612903225807	1
870	0.33009708737864074	0.22772277227722773	0.48	0.40584415584415584	0.20000000000000004	0.432	0.5582089552238807	0.47573656845753476	0.28037383177570074	0.3424657534246575	0.19354838709677402	-1
871	0.24271844660194186	0.13861386138613863	0.3	0.2045454545454545	0.10000000000000003	0.48	0.6776119402985075	0.34575389948006574	0.2990654205607477	0.12328767123287676	0.19354838709677402	-1
872	0.2524271844660194	0.15841584158415842	0.27	0.46753246753246747	0.1521739130434783	0.576	0.6208955223880597	0.4324090121317141	0.4205607476635511	0.19178082191780826	0.306451612903226	-1
873	0.33009708737864074	0.16831683168316833	0.49	0.13636363636363635	0.06086956521739131	0.232	0.29253731343283584	0.2764298093587527	0.46728971962616805	0.3972602739726027	0.4516129032258067	-1
874	0.12621359223300976	0.15841584158415842	0.23	0.019480519480519477	0.14347826086956525	0.136	0.20298507462686569	0.12088388214904455	0.542056074766355	0.5068493150684932	0.5483870967741937	-1
875	0.22330097087378642	0.23762376237623764	0.29	0.016233766233766236	0.12173913043478263	0.18400000000000002	0.3850746268656716	0.3630849220104011	0.9626168224299065	0.5342465753424657	0.24193548387096775	-1
876	0.2815533980582524	0.16831683168316833	0.32	0.20129870129870125	0.11739130434782608	0.27999999999999997	0.32537313432835824	0.2894280762564989	0.47663551401869153	0.3698630136986301	0.4516129032258067	-1
877	0.22330097087378642	0.06930693069306931	0.32	0.00974025974025974	0.09565217391304351	0.568	0.5223880597014925	0.1620450606585777	0.44859813084112155	0.21917808219178075	0.4838709677419355	-1
878	0.2815533980582524	0.0891089108910891	0.28	0.24999999999999994	0.14347826086956525	0.392	0.6955223880597015	0.34575389948006574	0.44859813084112155	0.3835616438356165	0.403225806451613	-1
879	0.3398058252427185	0.09900990099009901	0.3	0.3896103896103896	0.16956521739130437	0.364	0.6567164179104477	0.4930675909878701	0.3738317757009346	0.32876712328767116	0.17741935483870974	1
880	0.2038834951456311	0.301980198019802	0.0	0.019480519480519477	0.12173913043478263	0.032	0.1373134328358209	0.17894280762564563	0.5887850467289719	0.1780821917808219	0.5161290322580645	-1
881	0.24271844660194186	0.198019801980198	0.57	0.006493506493506492	0.20000000000000004	0.096	0.33134328358208953	0.22443674176776085	0.2990654205607477	0.21917808219178075	0.24193548387096775	-1
882	0.2038834951456311	0.26732673267326734	0.39	0.07792207792207792	0.05652173913043481	0.136	0.34626865671641793	0.16377816291160485	0.598130841121495	0.19178082191780826	0.5322580645161292	1
883	0.3689320388349515	0.16831683168316833	0.4	0.00974025974025974	0.12173913043478263	0.04800000000000001	0.15223880597014924	0.18544194107452228	0.14018691588785037	0.3424657534246575	0.4193548387096775	-1
884	0.30097087378640786	0.198019801980198	0.37	0.1331168831168831	0.08695652173913046	0.18400000000000002	0.3522388059701493	0.2417677642980891	0.4018691588785046	0.2602739726027397	0.4516129032258067	-1
885	0.30097087378640786	0.24752475247524755	0.26	0.3084415584415584	0.11739130434782608	0.384	0.46865671641791046	0.2859618717504304	0.3177570093457942	0.13698630136986295	0.5806451612903225	-1
886	0.2912621359223302	0.3168316831683168	0.22	0.11038961038961038	0.07391304347826089	0.056	0.27761194029850744	0.25043327556325323	0.24299065420560728	0.8356164383561642	0.5806451612903225	-1
887	0.3398058252427185	0.10891089108910892	0.37	0.012987012987012981	0.06086956521739131	0.2	0.23880597014925375	0.17764298093587882	0.3738317757009346	0.49315068493150677	0.6129032258064517	-1
888	0.33009708737864074	0.12871287128712872	0.26	0.022727272727272724	0.11304347826086958	0.232	0.48656716417910445	0.20450606585787767	0.49532710280373804	0.3150684931506849	0.5161290322580645	-1
889	0.1747572815533981	0.10891089108910892	0.24	0.42207792207792205	0.14347826086956525	0.32799999999999996	0.3074626865671642	0.4831022530329321	0.2149532710280373	0.5616438356164384	0.12903225806451624	-1
890	0.27184466019417486	0.13861386138613863	0.42	0.3376623376623376	0.14347826086956525	0.392	0.48358208955223886	0.4488734835355217	0.7476635514018692	0.6712328767123286	0.3870967741935485	-1
891	0.2912621359223302	0.15841584158415842	0.24	0.09090909090909091	0.18695652173913047	0.08000000000000002	0.22686567164179106	0.3024263431542451	0.23364485981308425	0.3150684931506849	0.24193548387096775	-1
892	0.2524271844660194	0.26732673267326734	0.38	0.30519480519480513	0.06086956521739131	0.136	0.21791044776119403	0.2391681109185413	0.33644859813084116	0.24657534246575336	0.6612903225806452	1
893	0.21359223300970875	0.2079207920792079	0.32	0.045454545454545456	0.12173913043478263	0.304	0.3970149253731343	0.09965337954939457	0.5327102803738315	0.2602739726027397	0.7580645161290325	1
894	0.44660194174757284	0.15841584158415842	0.27	0.1266233766233766	0.07391304347826089	0.224	0.24776119402985075	0.21577123050259672	0.2523364485981303	0.1095890410958904	0.6451612903225807	-1
895	0.2912621359223302	0.1188118811881188	0.33	0.019480519480519477	0.1826086956521739	0.256	0.3791044776119403	0.28509532062391685	0.8317757009345792	0.726027397260274	0.370967741935484	-1
896	0.3398058252427185	0.06930693069306931	0.49	0.012987012987012981	0.17826086956521742	0.12000000000000002	0.4208955223880597	0.1941074523396864	0.4579439252336446	0.30136986301369856	0.5161290322580645	-1
897	0.23300970873786409	0.3168316831683168	0.22	0.211038961038961	0.09130434782608698	0.16	0.32238805970149254	0.19497400346619997	0.4299065420560746	0.19178082191780826	0.635483870967742	1
898	0.2524271844660194	0.27722772277227725	0.33	0.08766233766233765	0.09565217391304351	0.16	0.24776119402985075	0.17937608318890597	0.4112149532710281	0.1780821917808219	0.5161290322580645	-1
899	0.21359223300970875	0.18811881188118815	0.25	0.19805194805194803	0.1826086956521739	0.32799999999999996	0.5731343283582089	0.35875216637781904	0.4205607476635511	0.2054794520547945	0.17741935483870974	-1
900	0.2621359223300971	0.27722772277227725	0.24	0.03896103896103896	0.21739130434782614	0.16	0.33134328358208953	0.31975736568457336	0.542056074766355	0.3972602739726027	0.22580645161290325	-1
901	0.3203883495145632	0.16831683168316833	0.38	0.022727272727272724	0.20434782608695654	0.07200000000000001	0.33134328358208953	0.2036395147313641	0.4112149532710281	0.2876712328767123	0.3870967741935485	-1
902	0.2621359223300971	0.15841584158415842	0.39	0.0211038961038961	0.11304347826086958	0.296	0.23880597014925375	0.16811091854418692	0.570093457943925	0.2054794520547945	0.5483870967741937	1
903	0.3786407766990292	0.09900990099009901	0.32	0.21428571428571427	0.004347826086956531	0.352	0.34328358208955223	0.24090121317156843	0.23364485981308425	0.19178082191780826	0.4838709677419355	-1
904	0.35922330097087374	0.17821782178217824	0.42	0.05844155844155845	0.1304347826086957	0.20800000000000002	0.30149253731343284	0.17244367417676898	0.5327102803738315	0.35616438356164387	0.7580645161290325	-1
905	0.16504854368932032	0.14356435643564355	0.29	0.012987012987012981	0.14347826086956525	0.24000000000000002	0.3522388059701493	0.16377816291160485	0.5607476635514015	0.3424657534246575	0.4838709677419355	1
906	0.24271844660194186	0.21782178217821782	0.28	0.022727272727272724	0.10000000000000003	0.07200000000000001	0.3283582089552239	0.20277296360485053	0.542056074766355	0.35616438356164387	0.3870967741935485	1
907	0.24271844660194186	0.13861386138613863	0.35	0.12337662337662335	0.10869565217391305	0.32	0.41194029850746267	0.21403812824956248	0.4112149532710281	0.2054794520547945	0.4838709677419355	1
908	0.2621359223300971	0.15841584158415842	0.35	0.4285714285714285	0.23913043478260873	0.312	0.45970149253731346	0.5103986135181984	0.7663551401869158	0.30136986301369856	0.2903225806451615	-1
909	0.2621359223300971	0.15841584158415842	0.51	0.23376623376623373	0.14347826086956525	0.46399999999999997	0.5373134328358209	0.3821490467937565	0.44859813084112155	0.32876712328767116	0.19354838709677402	-1
910	0.3689320388349515	0.17821782178217824	0.49	0.032467532467532464	0.11739130434782608	0.16	0.2298507462686567	0.1811091854419331	0.39252336448598113	0.2328767123287671	0.7258064516129035	-1
911	0.4077669902912622	0.24752475247524755	0.28	0.2175324675324675	0.11304347826086958	0.536	0.6597014925373135	0.3622183708838733	0.3738317757009346	0.4109589041095891	0.2903225806451615	-1
912	0.24271844660194186	0.1485148514851485	0.49	0.1623376623376623	0.16956521739130437	0.17600000000000002	0.33134328358208953	0.3024263431542451	0.2523364485981303	0.9999999999999998	0.403225806451613	-1
913	0.33009708737864074	0.06435643564356436	0.49	0.016233766233766236	0.10869565217391305	0.24800000000000003	0.3791044776119403	0.23310225303292498	0.3738317757009346	0.7123287671232876	0.403225806451613	-1
914	0.3689320388349515	0.3465346534653465	0.24	0.3376623376623376	0.07391304347826089	0.304	0.4716417910447761	0.3284228769497375	0.35514018691588767	0.24657534246575336	0.5322580645161292	1
915	0.23300970873786409	0.18811881188118815	0.3	0.07467532467532467	0.10869565217391305	0.168	0.3164179104477612	0.3024263431542451	0.2897196261682238	0.24657534246575336	0.09677419354838701	-1
916	0.21359223300970875	0.25742574257425743	0.07	0.019480519480519477	0.23913043478260873	0.152	0.2955223880597015	0.2677642980935815	0.4579439252336446	0.3698630136986301	0.19354838709677402	-1
917	0.18446601941747576	0.0594059405940594	0.28	0.0	0.10000000000000003	0.32	0.3522388059701493	0.20623916811091192	0.46728971962616805	0.35616438356164387	0.20967741935483875	-1
918	0.2621359223300971	0.28712871287128716	0.28	0.06493506493506493	0.12608695652173912	0.11200000000000002	0.17313432835820897	0.08752166377816195	0.43925233644859807	0.30136986301369856	0.838709677419355	-1
919	0.24271844660194186	0.27722772277227725	0.2	0.1558441558441558	0.4478260869565218	0.46399999999999997	0.5194029850746269	0.319324090121313	0.46728971962616805	0.24657534246575336	0.24193548387096775	-1
920	0.6601941747572815	0.12871287128712872	0.56	0.24025974025974023	0.1304347826086957	0.27199999999999996	0.5134328358208955	0.46707105719237063	0.12149532710280342	0.5890410958904111	0.24193548387096775	-1
921	0.23300970873786409	0.0891089108910891	0.22	0.1558441558441558	0.14347826086956525	0.33599999999999997	0.41194029850746267	0.28639514731368365	0.32710280373831724	0.3972602739726027	0.3225806451612905	-1
922	0.24271844660194186	0.18811881188118815	0.19	0.14935064935064934	0.12173913043478263	0.512	0.5134328358208955	0.30892547660311465	0.5327102803738315	0.13698630136986295	0.35483870967741926	-1
923	0.2038834951456311	0.13861386138613863	0.34	0.016233766233766236	0.04782608695652176	0.16	0.3044776119402985	0.1035528596187163	0.5794392523364484	0.16438356164383555	0.7580645161290325	-1
924	0.2038834951456311	0.16831683168316833	0.34	0.016233766233766236	0.13913043478260873	0.024	0.05970149253731344	0.22443674176776085	0.514018691588785	0.5205479452054795	0.3870967741935485	-1
925	0.27184466019417486	0.21782178217821782	0.18	0.224025974025974	0.12608695652173912	0.432	0.5701492537313433	0.3656845753899418	0.4018691588785046	0.2602739726027397	0.22580645161290325	-1
926	0.2621359223300971	0.24752475247524755	0.24	0.08116883116883115	0.08695652173913046	0.20800000000000002	0.26865671641791045	0.13388214904679074	0.33644859813084116	0.2054794520547945	0.6935483870967745	1
927	0.3398058252427185	0.15841584158415842	0.28	0.2094155844155844	0.06086956521739131	0.088	0.20597014925373133	0.22357019064124017	0.18691588785046687	0.16438356164383555	0.5645161290322582	1
928	0.2815533980582524	0.27722772277227725	0.28	0.10389610389610389	0.06956521739130436	0.20800000000000002	0.208955223880597	0.12045060658578421	0.4579439252336446	0.2876712328767123	0.709677419354839	1
929	0.2912621359223302	0.23762376237623764	0.62	0.2175324675324675	0.10434782608695653	0.344	0.36716417910447763	0.18240901213170702	0.4579439252336446	0.24657534246575336	0.870967741935484	1
930	0.3203883495145632	0.21782178217821782	0.35	0.20779220779220778	0.13913043478260873	0.33599999999999997	0.5044776119402985	0.35875216637781904	0.3738317757009346	0.3835616438356165	0.27419354838709675	-1
931	0.21359223300970875	0.15841584158415842	0.24	0.3668831168831168	0.13913043478260873	0.384	0.48656716417910445	0.46707105719237063	0.570093457943925	0.27397260273972607	0.24193548387096775	-1
932	0.3203883495145632	0.22772277227722773	0.24	0.1558441558441558	0.08260869565217394	0.16	0.33134328358208953	0.26516464471403367	0.16822429906542036	0.5616438356164384	0.370967741935484	1
933	0.12621359223300976	0.21782178217821782	0.2	0.05194805194805194	0.05652173913043481	0.192	0.32238805970149254	0.07105719237434727	0.7663551401869158	0.27397260273972607	0.806451612903226	1
934	0.4563106796116505	0.13861386138613863	0.4	0.11038961038961038	0.09130434782608698	0.11200000000000002	0.2985074626865672	0.3240901213171554	0.3738317757009346	0.3835616438356165	0.27419354838709675	-1
935	0.33009708737864074	0.13861386138613863	0.37	0.032467532467532464	0.07826086956521741	0.45599999999999996	0.4388059701492537	0.2071057192374326	0.3457943925233642	0.13698630136986295	0.5	-1
936	0.22330097087378642	0.18811881188118815	0.43	0.39610389610389607	0.10869565217391305	0.488	0.6686567164179105	0.44324090121316573	0.3177570093457942	0.1780821917808219	0.14516129032258074	-1
937	0.27184466019417486	0.24752475247524755	0.4	0.04220779220779221	0.08260869565217394	0.24800000000000003	0.3044776119402985	0.08752166377816195	0.2149532710280373	0.3150684931506849	0.6774193548387097	1
938	0.3203883495145632	0.15841584158415842	0.32	0.022727272727272724	0.14347826086956525	0.192	0.36716417910447763	0.2634315424609994	0.48598130841121456	0.2602739726027397	0.403225806451613	-1
939	0.4077669902912622	0.17821782178217824	0.35	0.029220779220779213	0.06956521739130436	0.27999999999999997	0.28059701492537314	0.2309358752166375	0.44859813084112155	0.5205479452054795	0.3870967741935485	1
940	0.2038834951456311	0.10891089108910892	0.26	0.19480519480519476	0.1521739130434783	0.152	0.2507462686567164	0.2417677642980891	0.38317757009345765	0.2328767123287671	0.4838709677419355	-1
941	0.2038834951456311	0.18811881188118815	0.49	0.19480519480519476	0.14782608695652177	0.46399999999999997	0.6358208955223881	0.3500866551126478	0.4205607476635511	0.30136986301369856	0.20967741935483875	-1
942	0.18446601941747576	0.22772277227722773	0.23	0.022727272727272724	0.08260869565217394	0.288	0.33432835820895523	0.06412478336221739	0.20560747663551382	0.13698630136986295	0.6451612903225807	-1
943	0.24271844660194186	0.16831683168316833	0.21	0.2045454545454545	0.11304347826086958	0.256	0.45671641791044776	0.3630849220104011	0.6074766355140189	0.4520547945205479	0.306451612903226	-1
944	0.35922330097087374	0.00990099009900991	0.33	0.006493506493506492	0.07391304347826089	0.24000000000000002	0.2507462686567164	0.16117850953205703	0.2990654205607477	0.5890410958904111	0.5161290322580645	-1
945	0.2038834951456311	0.18811881188118815	0.24	0.5519480519480519	0.14347826086956525	0.312	0.3044776119402985	0.5086655112651641	0.33644859813084116	0.27397260273972607	0.14516129032258074	-1
946	0.2815533980582524	0.29702970297029707	0.35	0.3506493506493506	0.1304347826086957	0.432	0.6298507462686567	0.456239168110919	0.30841121495327073	0.3835616438356165	0.20967741935483875	-1
947	0.35922330097087374	0.22772277227722773	0.58	0.5178571428571428	0.15652173913043482	0.32	0.45970149253731346	0.549393414211437	0.38317757009345765	0.3972602739726027	0.19354838709677402	-1
948	0.3203883495145632	0.306930693069307	0.62	0.3246753246753247	0.11739130434782608	0.536	0.5373134328358209	0.4497400346620424	0.3177570093457942	0.32876712328767116	0.09677419354838701	-1
949	0.23300970873786409	0.24752475247524755	0.19	0.1623376623376623	0.11739130434782608	0.152	0.40597014925373137	0.30675909878682717	0.38317757009345765	0.5205479452054795	0.306451612903226	-1
950	0.3786407766990292	0.03960396039603961	0.3	0.032467532467532464	0.11304347826086958	0.32	0.5074626865671641	0.35875216637781904	0.6448598130841123	0.21917808219178075	0.16129032258064524	-1
951	0.18446601941747576	0.28712871287128716	0.26	0.00974025974025974	0.191304347826087	0.136	0.39104477611940297	0.23786828422876738	0.49532710280373804	0.24657534246575336	0.27419354838709675	-1
952	0.30097087378640786	0.22772277227722773	0.29	0.1331168831168831	0.09565217391304351	0.304	0.4208955223880597	0.19324090121316573	0.598130841121495	0.24657534246575336	0.6774193548387097	-1
953	0.2815533980582524	0.1485148514851485	0.37	0.21590909090909088	0.12608695652173912	0.448	0.5343283582089553	0.3713171577122978	0.4299065420560746	0.3424657534246575	0.22580645161290325	-1
954	0.35922330097087374	0.12871287128712872	0.28	0.3636363636363636	0.1826086956521739	0.52	0.4	0.4800693240901168	0.23364485981308425	0.0684931506849315	0.19354838709677402	-1
955	0.3203883495145632	0.24752475247524755	0.2	0.1623376623376623	0.2086956521739131	0.392	0.5791044776119403	0.3201906412478337	0.4018691588785046	0.2602739726027397	0.2903225806451615	-1
956	0.1747572815533981	0.16831683168316833	0.27	0.10714285714285714	0.8130434782608698	0.564	0.5388059701492538	0.3024263431542451	0.49532710280373804	0.1780821917808219	0.22580645161290325	-1
957	0.19417475728155342	0.32178217821782173	0.13	0.019480519480519477	0.11304347826086958	0.064	0.16417910447761194	0.21577123050259672	0.514018691588785	0.3698630136986301	0.403225806451613	-1
958	0.4077669902912622	0.1485148514851485	0.38	0.11363636363636363	0.1304347826086957	0.368	0.48656716417910445	0.38041594454072225	0.5887850467289719	0.6712328767123286	0.4516129032258067	-1
959	0.21359223300970875	0.16336633663366337	0.44	0.37337662337662336	0.13478260869565217	0.39999999999999997	0.5611940298507463	0.4107452339688038	0.46728971962616805	0.3972602739726027	0.24193548387096775	-1
960	0.44660194174757284	0.15841584158415842	0.31	0.06493506493506493	0.07826086956521741	0.064	0.15522388059701492	0.2023396880415902	0.2990654205607477	0.2602739726027397	0.5645161290322582	-1
961	0.24271844660194186	0.17821782178217824	0.17	0.24675324675324672	0.1304347826086957	0.45599999999999996	0.5641791044776119	0.37088388214903745	0.43925233644859807	0.30136986301369856	0.22580645161290325	-1
962	0.4854368932038836	0.1188118811881188	0.34	0.2045454545454545	0.10000000000000003	0.24000000000000002	0.4208955223880597	0.3890814558058864	0.33644859813084116	0.27397260273972607	0.27419354838709675	-1
963	0.2524271844660194	0.0891089108910891	0.33	0.23376623376623373	0.16086956521739132	0.10400000000000001	0.3641791044776119	0.4020797227036397	0.5046728971962615	0.2602739726027397	0.11290322580645151	1
964	0.15533980582524276	0.2821782178217822	0.38	0.029220779220779213	0.09565217391304351	0.11200000000000002	0.2656716417910448	0.18197573656845378	0.514018691588785	0.19178082191780826	0.403225806451613	-1
965	0.2524271844660194	0.16831683168316833	0.39	0.019480519480519477	0.02608695652173914	0.07200000000000001	0.1701492537313433	0.15901213171576245	0.47663551401869153	0.6849315068493149	0.5322580645161292	1
966	0.3495145631067962	0.06930693069306931	0.38	0.3863636363636363	0.12608695652173912	0.54	0.45970149253731346	0.4263431542460978	0.38317757009345765	0.780821917808219	0.3870967741935485	1
967	0.30097087378640786	0.12871287128712872	0.26	0.06493506493506493	0.09565217391304351	0.32799999999999996	0.36716417910447763	0.15424610051992005	0.5607476635514015	0.21917808219178075	0.6451612903225807	1
968	0.24271844660194186	0.1188118811881188	0.44	0.21428571428571427	0.13478260869565217	0.352	0.5164179104477613	0.36741767764297606	0.46728971962616805	0.2876712328767123	0.17741935483870974	-1
969	0.2621359223300971	0.0594059405940594	0.34	0.13961038961038957	0.17826086956521742	0.24800000000000003	0.34626865671641793	0.3024263431542451	0.5794392523364484	0.2328767123287671	0.25806451612903225	-1
970	0.3203883495145632	0.306930693069307	0.62	0.3246753246753247	0.11739130434782608	0.536	0.5373134328358209	0.4497400346620424	0.3177570093457942	0.32876712328767116	0.09677419354838701	-1
971	0.2912621359223302	0.26732673267326734	0.28	0.4139610389610389	0.14782608695652177	0.384	0.5373134328358209	0.4592720970537272	0.24299065420560728	0.4794520547945205	0.24193548387096775	1
972	0.44660194174757284	0.22772277227722773	0.36	0.45779220779220775	0.11739130434782608	0.352	0.5402985074626865	0.47573656845753476	0.3177570093457942	0.0821917808219178	0.3225806451612905	-1
973	0.029126213592233052	0.07920792079207922	0.36	0.032467532467532464	0.06521739130434784	0.72	0.4537313432835821	0.12001733102252388	0.8504672897196262	0.8767123287671232	0.6451612903225807	1
974	0.2621359223300971	0.22772277227722773	0.47	0.48051948051948046	0.21304347826086958	0.192	0.48955223880597015	0.49826689774696575	0.4112149532710281	0.42465753424657543	0.16129032258064524	-1
975	0.2524271844660194	0.15841584158415842	0.27	0.5389610389610389	0.21739130434782614	0.20800000000000002	0.39104477611940297	0.45667244367417936	0.4299065420560746	0.32876712328767116	0.33870967741935476	-1
976	0.24271844660194186	0.16831683168316833	0.24	0.1818181818181818	0.11304347826086958	0.192	0.34328358208955223	0.1334488734835304	0.44859813084112155	0.32876712328767116	0.741935483870968	1
977	0.22330097087378642	0.09900990099009901	0.38	0.13961038961038957	0.021739130434782615	0.152	0.21791044776119403	0.1035528596187163	0.2897196261682238	0.1506849315068493	0.7258064516129035	-1
978	0.2815533980582524	0.5346534653465347	0.04	0.016233766233766236	0.191304347826087	0.17600000000000002	0.3701492537313433	0.23786828422876738	0.4018691588785046	0.19178082191780826	0.35483870967741926	-1
979	0.2038834951456311	0.18811881188118815	0.27	0.04870129870129869	0.16086956521739132	0.16	0.41194029850746267	0.293760831889081	0.4579439252336446	0.5753424657534247	0.370967741935484	-1
980	0.23300970873786409	0.0594059405940594	0.3	0.019480519480519477	0.0347826086956522	0.27999999999999997	0.27164179104477615	0.16334488734834451	0.6355140186915884	0.43835616438356156	0.5483870967741937	1
981	0.2524271844660194	0.4158415841584159	0.25	0.029220779220779213	0.14782608695652177	0.288	0.5014925373134329	0.21230502599653533	0.5046728971962615	0.43835616438356156	0.4193548387096775	-1
982	0.3980582524271845	0.27722772277227725	0.31	0.1266233766233766	0.10434782608695653	0.0	0.3522388059701493	0.20103986135181628	0.1495327102803734	0.6438356164383561	0.6612903225806452	-1
983	0.2038834951456311	0.1485148514851485	0.28	0.10227272727272728	0.10434782608695653	0.46399999999999997	0.373134328358209	0.18370883882148803	0.523364485981308	0.3972602739726027	0.5322580645161292	1
984	0.2621359223300971	0.06930693069306931	0.36	0.00974025974025974	0.07391304347826089	0.192	0.2507462686567164	0.07019064124782659	0.4579439252336446	0.12328767123287676	0.838709677419355	1
985	0.35922330097087374	0.0891089108910891	0.36	0.05194805194805194	0.1521739130434783	0.27999999999999997	0.3402985074626866	0.38041594454072225	0.8037383177570092	0.2876712328767123	0.370967741935484	-1
986	0.2524271844660194	0.23762376237623764	0.38	0.0551948051948052	0.14347826086956525	0.216	0.41492537313432837	0.1048526863084831	0.4018691588785046	0.24657534246575336	0.7580645161290325	-1
987	0.2912621359223302	0.23762376237623764	0.31	0.11038961038961038	0.11304347826086958	0.14400000000000002	0.2507462686567164	0.10311958405545596	0.4112149532710281	0.3150684931506849	0.870967741935484	1
988	0.18446601941747576	0.22772277227722773	0.2	0.05844155844155845	0.05652173913043481	0.11200000000000002	0.3402985074626866	0.09272097053725759	0.5794392523364484	0.726027397260274	0.9516129032258065	1
989	0.2038834951456311	0.198019801980198	0.41	0.3246753246753247	0.14782608695652177	0.416	0.417910447761194	0.2807625649913348	0.32710280373831724	0.46575342465753417	0.4784946236559193	1
990	0.3106796116504854	0.17821782178217824	0.27	0.3116883116883117	0.11739130434782608	0.18400000000000002	0.31343283582089554	0.265597920277294	0.28037383177570074	0.3698630136986301	0.5645161290322582	1
991	0.2038834951456311	0.3465346534653465	0.26	0.07467532467532467	0.16956521739130437	0.432	0.35522388059701493	0.11265164644714076	0.44859813084112155	0.19178082191780826	0.7580645161290325	-1
992	0.23300970873786409	0.12871287128712872	0.3	0.03896103896103896	0.15652173913043482	0.16	0.33134328358208953	0.20883882149045974	0.46728971962616805	0.30136986301369856	0.3870967741935485	-1
993	0.4271844660194176	0.17821782178217824	0.45	0.016233766233766236	0.14782608695652177	0.04	0.1880597014925373	0.3110918544194021	0.3177570093457942	0.49315068493150677	0.370967741935484	-1
994	0.3203883495145632	0.16831683168316833	0.74	0.4155844155844155	0.15652173913043482	0.424	0.45671641791044776	0.46707105719237063	0.27102803738317727	0.2602739726027397	0.12903225806451624	-1
995	0.21359223300970875	0.09900990099009901	0.25	0.10389610389610389	0.03913043478260871	0.16	0.3074626865671642	0.2201039861351788	0.5887850467289719	0.35616438356164387	0.5806451612903225	-1
996	0.33009708737864074	0.1485148514851485	0.3	0.0551948051948052	0.12173913043478263	0.224	0.2835820895522388	0.16811091854418692	0.2897196261682238	0.42465753424657543	0.5322580645161292	1
997	0.2815533980582524	0.16831683168316833	0.24	0.22727272727272724	0.16521739130434787	0.408	0.6119402985074627	0.3847487001733043	0.36448598130841114	0.30136986301369856	0.14516129032258074	-1
998	0.2912621359223302	0.25742574257425743	0.55	0.36201298701298695	0.10434782608695653	0.152	0.3044776119402985	0.418110918544194	0.3457943925233642	0.0547945205479452	0.27419354838709675	-1
999	0.3203883495145632	0.36633663366336633	0.65	0.3116883116883117	0.15652173913043482	0.584	0.5462686567164179	0.4497400346620424	0.39252336448598113	0.2328767123287671	0.11290322580645151	-1
1000	0.30097087378640786	0.1485148514851485	0.34	0.019480519480519477	0.07391304347826089	0.192	0.29253731343283584	0.12045060658578421	0.2990654205607477	0.19178082191780826	0.6290322580645162	-1
1001	0.13592233009708732	0.1831683168316832	0.24	0.21428571428571427	0.10434782608695653	0.2	0.31343283582089554	0.2560658578856092	0.598130841121495	0.35616438356164387	0.4838709677419355	-1
1002	0.30097087378640786	0.17821782178217824	0.74	0.022727272727272724	0.09565217391304351	0.192	0.3373134328358209	0.23310225303292498	0.570093457943925	0.3150684931506849	0.5161290322580645	-1
1003	0.2621359223300971	0.4257425742574258	0.44	0.3701298701298701	0.14782608695652177	0.408	0.7044776119402985	0.4454072790294603	0.48598130841121456	0.3972602739726027	0.20967741935483875	-1
1004	0.5145631067961165	0.0594059405940594	0.68	0.025974025974025972	0.13913043478260873	0.152	0.3611940298507463	0.3284228769497375	0.26168224299065423	0.27397260273972607	0.3870967741935485	-1
1005	0.5145631067961165	0.13861386138613863	0.35	0.32142857142857134	0.10000000000000003	0.24800000000000003	0.40597014925373137	0.4714038128249527	0.32710280373831724	0.0958904109589041	0.27419354838709675	-1
1006	0.24271844660194186	0.17821782178217824	0.29	0.10064935064935064	0.08695652173913046	0.472	0.39104477611940297	0.22313691507798694	0.33644859813084116	0.46575342465753417	0.5	-1
1007	0.27184466019417486	0.17821782178217824	0.25	0.23376623376623373	0.16956521739130437	0.408	0.5761194029850747	0.3847487001733043	0.44859813084112155	0.24657534246575336	0.20967741935483875	-1
1008	0.3398058252427185	0.09900990099009901	0.31	0.44480519480519476	0.13478260869565217	0.288	0.5492537313432835	0.4930675909878701	0.33644859813084116	0.3424657534246575	0.19354838709677402	-1
1009	0.2524271844660194	0.198019801980198	0.31	0.029220779220779213	0.09130434782608698	0.168	0.208955223880597	0.14341421143846844	0.49532710280373804	0.6027397260273972	0.5483870967741937	1
1010	0.4271844660194176	0.306930693069307	0.38	0.00974025974025974	0.10434782608695653	0.096	0.19701492537313434	0.2677642980935815	0.27102803738317727	0.24657534246575336	0.19354838709677402	-1
1011	0.3106796116504854	0.0891089108910891	0.32	0.3701298701298701	0.14782608695652177	0.264	0.34626865671641793	0.4107452339688038	0.16822429906542036	0.3972602739726027	0.22580645161290325	-1
1012	0.44660194174757284	0.16831683168316833	0.21	0.4999999999999999	0.2608695652173914	0.304	0.5611940298507463	0.46707105719237063	0.26168224299065423	0.3424657534246575	0.2903225806451615	-1
1013	0.33009708737864074	0.1188118811881188	0.33	0.006493506493506492	0.10000000000000003	0.504	0.40298507462686567	0.2201039861351788	0.3457943925233642	0.3698630136986301	0.35483870967741926	-1
1014	0.23300970873786409	0.38613861386138615	0.48	0.032467532467532464	0.09130434782608698	0.256	0.25970149253731345	0.17287694974002932	0.7009345794392523	0.6712328767123286	0.6774193548387097	-1
1015	0.35922330097087374	0.10891089108910892	0.3	0.435064935064935	0.1826086956521739	0.39999999999999997	0.6074626865671642	0.5103986135181984	0.3738317757009346	0.2876712328767123	0.14516129032258074	1
1016	0.2524271844660194	0.26732673267326734	0.31	0.4139610389610389	0.16956521739130437	0.136	0.31044776119402984	0.3561525129982641	0.4299065420560746	0.42465753424657543	0.4838709677419355	-1
1017	0.21359223300970875	0.09900990099009901	0.37	0.05844155844155845	0.11739130434782608	0.168	0.26865671641791045	0.18674176776428908	0.4112149532710281	0.3424657534246575	0.467741935483871	-1
1018	0.2621359223300971	0.1485148514851485	0.24	0.2532467532467532	0.08695652173913046	0.17600000000000002	0.3761194029850746	0.3726169844020788	0.5514018691588785	0.46575342465753417	0.370967741935484	-1
1019	0.23300970873786409	0.17821782178217824	0.23	0.06818181818181818	0.14347826086956525	0.08000000000000002	0.27164179104477615	0.2764298093587527	0.5046728971962615	0.24657534246575336	0.2903225806451615	-1
1020	0.3980582524271845	0.09900990099009901	0.36	0.032467532467532464	0.15652173913043482	0.10400000000000001	0.22388059701492535	0.2764298093587527	0.38317757009345765	0.27397260273972607	0.2903225806451615	1
1021	0.1747572815533981	0.1485148514851485	0.47	0.17857142857142855	0.23913043478260873	0.256	0.5164179104477613	0.28986135181975925	0.3457943925233642	0.2876712328767123	0.2795698924731178	-1
1022	0.38834951456310685	0.23762376237623764	0.26	0.012987012987012981	0.1304347826086957	0.16	0.28059701492537314	0.25909878682841736	0.4205607476635511	0.3972602739726027	0.403225806451613	-1
1023	0.33009708737864074	0.10891089108910892	0.29	0.6071428571428571	0.10869565217391305	0.528	0.6805970149253731	0.5697573656845734	0.33644859813084116	0.3150684931506849	0.19354838709677402	-1
1024	0.33009708737864074	0.15841584158415842	0.36	0.04220779220779221	0.08695652173913046	0.216	0.5014925373134329	0.1572790294627353	0.47663551401869153	0.2054794520547945	0.6290322580645162	1
1025	0.3980582524271845	0.22772277227722773	0.26	0.012987012987012981	0.15652173913043482	0.068	0.23582089552238805	0.31975736568457336	0.46728971962616805	0.16438356164383555	0.24193548387096775	-1
1026	0.4271844660194176	0.306930693069307	0.41	0.24025974025974023	0.15652173913043482	0.096	0.3373134328358209	0.46273830155978857	0.6074766355140189	0.32876712328767116	0.20967741935483875	-1
1027	0.22330097087378642	0.26732673267326734	0.14	0.26298701298701294	0.09565217391304351	0.27999999999999997	0.43582089552238806	0.38994800693241416	0.49532710280373804	0.3424657534246575	0.22580645161290325	-1
1028	0.2621359223300971	0.09900990099009901	0.99	0.012987012987012981	0.4695652173913044	0.33599999999999997	0.3582089552238806	0.2764298093587527	0.32710280373831724	0.0821917808219178	0.11290322580645151	-1
1029	0.12621359223300976	0.2425742574257426	0.2	0.029220779220779213	0.08260869565217394	0.11200000000000002	0.19402985074626866	0.12131715771230489	0.5607476635514015	0.3150684931506849	0.6935483870967745	-1
1030	0.4854368932038836	0.22772277227722773	0.49	0.025974025974025972	0.15652173913043482	0.11200000000000002	0.3641791044776119	0.3630849220104011	0.36448598130841114	0.12328767123287676	0.22580645161290325	-1
1031	0.33009708737864074	0.0891089108910891	0.29	0.006493506493506492	0.09565217391304351	0.18400000000000002	0.2746268656716418	0.12045060658578421	0.32710280373831724	0.16438356164383555	0.596774193548387	-1
1032	0.27184466019417486	0.15841584158415842	0.26	0.4123376623376623	0.20000000000000004	0.376	0.4388059701492537	0.46013864818024075	0.6074766355140189	0.2876712328767123	0.306451612903226	-1
1033	0.33009708737864074	0.13861386138613863	0.34	0.275974025974026	0.16521739130434787	0.128	0.2298507462686567	0.3691507798960103	0.28037383177570074	0.42465753424657543	0.3225806451612905	-1
1034	0.09708737864077677	0.2524752475247525	0.34	0.006493506493506492	0.23478260869565223	0.232	0.4	0.18024263431541954	0.46728971962616805	0.2054794520547945	0.33870967741935476	-1
1035	0.23300970873786409	0.18811881188118815	0.34	0.23701298701298695	0.10434782608695653	0.32799999999999996	0.3582089552238806	0.22790294627382224	0.48598130841121456	0.0547945205479452	0.6612903225806452	-1
1036	0.3203883495145632	0.17821782178217824	0.42	0.025974025974025972	0.15652173913043482	0.256	0.3761194029850746	0.2071057192374326	0.18691588785046687	0.2876712328767123	0.4838709677419355	-1
1037	0.23300970873786409	0.198019801980198	0.29	0.08116883116883115	0.10000000000000003	0.232	0.39104477611940297	0.0987868284228739	0.4018691588785046	0.1506849315068493	0.774193548387097	1
1038	0.2912621359223302	0.12871287128712872	0.49	0.20129870129870125	0.21304347826086958	0.376	0.47462686567164175	0.36741767764297606	0.7476635514018692	0.3424657534246575	0.370967741935484	-1
1039	0.24271844660194186	0.0891089108910891	0.48	0.5584415584415584	0.17391304347826092	0.424	0.5194029850746269	0.5701906412478266	0.22429906542056033	0.49315068493150677	0.08064516129032251	-1
1040	0.22330097087378642	0.16831683168316833	0.37	0.2045454545454545	0.14347826086956525	0.408	0.5731343283582089	0.34705372616983965	0.4205607476635511	0.3150684931506849	0.24193548387096775	-1
1041	0.2815533980582524	0.23762376237623764	0.28	0.012987012987012981	0.07826086956521741	0.27999999999999997	0.3641791044776119	0.07279029462738151	0.4205607476635511	0.21917808219178075	0.806451612903226	-1
1042	0.1747572815533981	0.1188118811881188	0.37	0.12012987012987013	0.11304347826086958	0.44	0.39104477611940297	0.2642980935875201	0.514018691588785	0.5068493150684932	0.4193548387096775	-1
1043	0.33009708737864074	0.21782178217821782	0.69	0.30519480519480513	0.11739130434782608	0.44	0.4507462686567164	0.45407279029462444	0.2990654205607477	0.27397260273972607	0.09677419354838701	-1
1044	0.3398058252427185	0.0891089108910891	0.31	0.019480519480519477	0.191304347826087	0.27999999999999997	0.4716417910447761	0.2547660311958353	0.39252336448598113	0.3835616438356165	0.3225806451612905	1
1045	0.4271844660194176	0.15841584158415842	0.49	0.5194805194805194	0.14782608695652177	0.376	0.6537313432835821	0.5580589254766011	0.27102803738317727	0.3698630136986301	0.19354838709677402	-1
1046	0.2621359223300971	0.15841584158415842	0.3	0.44155844155844154	0.16521739130434787	0.296	0.5194029850746269	0.46707105719237063	0.26168224299065423	0.3424657534246575	0.17741935483870974	-1
1047	0.5145631067961165	0.12871287128712872	0.4	0.05194805194805194	0.17391304347826092	0.12000000000000002	0.42388059701492536	0.34575389948006574	0.28037383177570074	0.2876712328767123	0.20967741935483875	-1
1048	0.3203883495145632	0.10891089108910892	0.36	0.0551948051948052	0.06086956521739131	0.152	0.4417910447761194	0.28509532062391685	0.6915887850467288	0.32876712328767116	0.4193548387096775	-1
1049	0.2038834951456311	0.1485148514851485	0.41	0.016233766233766236	0.09565217391304351	0.312	0.32537313432835824	0.12824956672442767	0.28037383177570074	0.5342465753424657	0.6021505376344036	-1
1050	0.30097087378640786	0.2079207920792079	0.51	0.4155844155844155	0.15652173913043482	0.296	0.47462686567164175	0.4497400346620424	0.30841121495327073	0.3698630136986301	0.25806451612903225	1
1051	0.22330097087378642	0.00990099009900991	0.41	0.006493506493506492	0.11304347826086958	0.11200000000000002	0.2	0.11525129982668147	0.3738317757009346	0.42465753424657543	0.5483870967741937	1
1052	0.19417475728155342	0.12871287128712872	0.18	0.1818181818181818	0.11739130434782608	0.2	0.33134328358208953	0.2950606585788549	0.49532710280373804	0.3424657534246575	0.306451612903226	-1
1053	0.30097087378640786	0.25742574257425743	0.31	0.032467532467532464	0.23913043478260873	0.096	0.45671641791044776	0.3110918544194021	0.4112149532710281	0.30136986301369856	0.22580645161290325	-1
1054	0.41747572815533973	0.1485148514851485	0.3	0.04870129870129869	0.15652173913043482	0.16	0.28955223880597014	0.29246100519930707	0.22429906542056033	0.3424657534246575	0.3225806451612905	-1
1055	0.2621359223300971	0.09900990099009901	0.28	0.00974025974025974	0.1304347826086957	0.27999999999999997	0.27164179104477615	0.13778162911611247	0.44859813084112155	0.6027397260273972	0.5161290322580645	-1
1056	0.3106796116504854	0.0	0.3	0.1753246753246753	0.07826086956521741	0.168	0.373134328358209	0.25043327556325323	0.23364485981308425	0.19178082191780826	0.467741935483871	-1
1057	0.2524271844660194	0.0594059405940594	0.55	0.16558441558441556	0.13478260869565217	0.576	0.45671641791044776	0.32928942807625816	0.2149532710280373	0.2054794520547945	0.20967741935483875	-1
1058	0.27184466019417486	0.12871287128712872	0.39	0.30519480519480513	0.10434782608695653	0.45599999999999996	0.417910447761194	0.4345753899480016	0.4018691588785046	0.3972602739726027	0.3225806451612905	1
1059	0.22330097087378642	0.15841584158415842	0.48	0.2987012987012987	0.1304347826086957	0.6	0.68955223880597	0.40424610051992715	0.47663551401869153	0.30136986301369856	0.24193548387096775	-1
1060	0.24271844660194186	0.22772277227722773	0.23	0.4999999999999999	0.17826086956521742	0.264	0.49850746268656715	0.4930675909878701	0.48598130841121456	0.3972602739726027	0.17741935483870974	-1
1061	0.2038834951456311	0.29702970297029707	0.17	0.3636363636363636	0.13913043478260873	0.496	0.7074626865671643	0.4497400346620424	0.38317757009345765	0.1780821917808219	0.16129032258064524	-1
1062	0.3203883495145632	0.21782178217821782	0.24	0.019480519480519477	0.18695652173913047	0.11200000000000002	0.32238805970149254	0.2417677642980891	0.39252336448598113	0.13698630136986295	0.403225806451613	-1
1063	0.24271844660194186	0.1485148514851485	0.5	0.3506493506493506	0.14347826086956525	0.45599999999999996	0.6029850746268657	0.40641247833622174	0.4112149532710281	0.43835616438356156	0.20967741935483875	-1
1064	0.3106796116504854	0.21782178217821782	0.38	0.012987012987012981	0.09565217391304351	0.056	0.34328358208955223	0.22443674176776085	0.3738317757009346	0.2602739726027397	0.306451612903226	-1
1065	0.2038834951456311	0.09900990099009901	0.26	0.3766233766233766	0.14782608695652177	0.376	0.41194029850746267	0.4324090121317141	0.523364485981308	0.1506849315068493	0.14516129032258074	-1
1066	0.1747572815533981	0.2920792079207921	0.04	0.3831168831168831	0.08695652173913046	0.152	0.3164179104477612	0.3977469670710505	0.5046728971962615	0.5205479452054795	0.306451612903226	-1
1067	0.3106796116504854	0.18811881188118815	0.44	0.032467532467532464	0.07826086956521741	0.232	0.29253731343283584	0.15077989601385866	0.47663551401869153	0.3150684931506849	0.6774193548387097	1
1068	0.22330097087378642	0.1188118811881188	0.34	0.18831168831168826	0.06956521739130436	0.264	0.2447761194029851	0.1811091854419331	0.542056074766355	0.27397260273972607	0.7258064516129035	1
1069	0.2815533980582524	0.17821782178217824	0.26	0.4967532467532467	0.1521739130434783	0.416	0.5582089552238807	0.4844020797226989	0.38317757009345765	0.3424657534246575	0.20967741935483875	-1
1070	0.3786407766990292	0.10891089108910892	0.24	0.025974025974025972	0.052173913043478286	0.18400000000000002	0.5373134328358209	0.16377816291160485	0.3177570093457942	0.6712328767123286	0.6612903225806452	1
1071	0.2621359223300971	0.18811881188118815	0.42	0.24025974025974023	0.1304347826086957	0.45599999999999996	0.5582089552238807	0.36395147313691467	0.3738317757009346	0.3150684931506849	0.22580645161290325	-1
1072	0.2912621359223302	0.07920792079207922	0.22	0.12337662337662335	0.21739130434782614	0.416	0.42686567164179107	0.34575389948006574	0.514018691588785	0.16438356164383555	0.20967741935483875	-1
1073	0.27184466019417486	0.25742574257425743	0.48	0.2597402597402597	0.1826086956521739	0.256	0.4716417910447761	0.39254766031195487	0.28037383177570074	0.30136986301369856	0.22580645161290325	-1
1074	0.22330097087378642	0.18811881188118815	0.57	0.006493506493506492	0.12608695652173912	0.376	0.24776119402985075	0.12218370883881136	0.4018691588785046	0.1506849315068493	0.5645161290322582	-1
1075	0.30097087378640786	0.22772277227722773	0.31	0.1818181818181818	0.07391304347826089	0.27999999999999997	0.3164179104477612	0.22227036395146627	0.598130841121495	0.4520547945205479	0.6774193548387097	1
1076	0.30097087378640786	0.17821782178217824	0.29	0.10064935064935064	0.19565217391304354	0.2	0.5671641791044777	0.3847487001733043	0.7476635514018692	0.46575342465753417	0.370967741935484	-1
1077	0.27184466019417486	0.18811881188118815	0.42	0.08766233766233765	0.09130434782608698	0.32	0.2865671641791045	0.12954939341420868	0.4112149532710281	0.1780821917808219	0.6774193548387097	-1
1078	0.24271844660194186	0.1188118811881188	0.28	0.16558441558441556	0.14347826086956525	0.20800000000000002	0.2746268656716418	0.24090121317156843	0.38317757009345765	0.2054794520547945	0.4838709677419355	-1
1079	0.18446601941747576	0.198019801980198	0.21	0.05844155844155845	0.04782608695652176	0.07200000000000001	0.33134328358208953	0.09445407279028473	0.6074766355140189	0.7397260273972601	0.967741935483871	1
1080	0.30097087378640786	0.13861386138613863	0.42	0.00974025974025974	0.2086956521739131	0.256	0.27164179104477615	0.2582322357019038	0.28037383177570074	0.2054794520547945	0.19354838709677402	-1
1081	0.24271844660194186	0.40594059405940597	0.2	0.05194805194805194	0.19565217391304354	0.128	0.3074626865671642	0.25649913344886954	0.4112149532710281	0.2054794520547945	0.19354838709677402	-1
1082	0.23300970873786409	0.06930693069306931	0.22	0.016233766233766236	0.13913043478260873	0.12000000000000002	0.1701492537313433	0.2534662045060685	0.8130841121495322	0.4109589041095891	0.370967741935484	-1
1083	0.2038834951456311	0.18811881188118815	0.27	0.4772727272727272	0.09565217391304351	0.224	0.373134328358209	0.29722703639514236	0.4205607476635511	0.2602739726027397	0.806451612903226	1
1084	0.2912621359223302	0.16831683168316833	0.31	0.20129870129870125	0.10869565217391305	0.27199999999999996	0.49552238805970145	0.2833622183708826	0.542056074766355	0.32876712328767116	0.5483870967741937	-1
1085	0.1747572815533981	0.15841584158415842	0.22	0.2922077922077922	0.1521739130434783	0.376	0.34626865671641793	0.3678509532062364	0.4299065420560746	0.27397260273972607	0.33870967741935476	-1
1086	0.3106796116504854	0.24752475247524755	0.32	0.03896103896103896	0.16086956521739132	0.20800000000000002	0.3611940298507463	0.2738301559791978	0.523364485981308	0.3424657534246575	0.3870967741935485	-1
1087	0.24271844660194186	0.23762376237623764	0.44	0.26298701298701294	0.17826086956521742	0.392	0.4626865671641791	0.3318890814557989	0.33644859813084116	0.3150684931506849	0.25806451612903225	-1
1088	0.10679611650485438	0.10891089108910892	0.4	0.03571428571428571	0.004347826086956531	0.136	0.2656716417910448	0.10745233968803802	0.5887850467289719	0.4109589041095891	0.6532258064516132	-1
1089	0.3689320388349515	0.29702970297029707	0.28	0.1331168831168831	0.09130434782608698	0.264	0.2985074626865672	0.19844020797226847	0.4205607476635511	0.4520547945205479	0.6774193548387097	1
1090	0.4077669902912622	0.16831683168316833	0.33	0.3344155844155844	0.16521739130434787	0.39599999999999996	0.44477611940298506	0.4497400346620424	0.27102803738317727	0.32876712328767116	0.35483870967741926	1
1091	0.3203883495145632	0.1188118811881188	0.36	0.48376623376623373	0.13478260869565217	0.52	0.5194029850746269	0.5199306759098832	0.47663551401869153	0.6986301369863013	0.22580645161290325	-1
1092	0.3106796116504854	0.15841584158415842	0.25	0.025974025974025972	0.13913043478260873	0.376	0.5134328358208955	0.2287694974003429	0.4299065420560746	0.2328767123287671	0.4838709677419355	1
1093	0.4854368932038836	0.17821782178217824	0.28	0.0	0.04347826086956524	0.20800000000000002	0.35522388059701493	0.11351819757364723	0.2523364485981303	0.13698630136986295	0.709677419354839	-1
1094	0.41747572815533973	0.4257425742574258	0.34	0.012987012987012981	0.12173913043478263	0.12000000000000002	0.4716417910447761	0.27902946273830054	0.46728971962616805	0.19178082191780826	0.4193548387096775	-1
1095	0.2038834951456311	0.18811881188118815	0.49	0.19480519480519476	0.14782608695652177	0.46399999999999997	0.6358208955223881	0.3500866551126478	0.4205607476635511	0.30136986301369856	0.20967741935483875	-1
1096	0.2815533980582524	0.17821782178217824	0.35	0.22727272727272724	0.14782608695652177	0.584	0.5611940298507463	0.3760831889081402	0.46728971962616805	0.24657534246575336	0.24193548387096775	-1
1097	0.2621359223300971	0.12871287128712872	0.28	0.1331168831168831	0.12173913043478263	0.384	0.5104477611940299	0.34575389948006574	0.523364485981308	0.6849315068493149	0.24193548387096775	-1
1098	0.19417475728155342	0.2079207920792079	0.3	0.03896103896103896	0.06956521739130436	0.27999999999999997	0.3970149253731343	0.07365684575389508	0.6261682242990654	0.21917808219178075	0.7903225806451615	1
1099	0.2815533980582524	0.1485148514851485	0.34	0.13961038961038957	0.10434782608695653	0.224	0.26865671641791045	0.21143847487001466	0.46728971962616805	0.2876712328767123	0.6129032258064517	-1
1100	0.18446601941747576	0.13861386138613863	0.31	0.08766233766233765	0.1304347826086957	0.256	0.44477611940298506	0.11958405545926354	0.4205607476635511	0.16438356164383555	0.6612903225806452	1
1101	0.16504854368932032	0.0297029702970297	0.33	0.06818181818181818	0.1304347826086957	0.14400000000000002	0.191044776119403	0.07538994800692933	0.4018691588785046	0.0958904109589041	0.7903225806451615	1
1102	0.35922330097087374	0.13861386138613863	0.29	0.2532467532467532	0.16956521739130437	0.496	0.408955223880597	0.39341421143846844	0.3457943925233642	0.0958904109589041	0.2903225806451615	-1
1103	0.5048543689320388	0.18811881188118815	0.49	0.03896103896103896	0.19565217391304354	0.056	0.3074626865671642	0.3717504332755581	0.38317757009345765	0.2876712328767123	0.33870967741935476	-1
1104	0.47572815533980595	0.23762376237623764	0.44	0.18019480519480516	0.04347826086956524	0.04800000000000001	0.2328358208955224	0.1941074523396864	0.20560747663551382	0.2054794520547945	0.741935483870968	1
1105	0.2621359223300971	0.17821782178217824	0.25	0.07467532467532467	0.16521739130434787	0.304	0.5343283582089553	0.18544194107452228	0.46728971962616805	0.2054794520547945	0.5322580645161292	-1
1106	0.44660194174757284	0.0891089108910891	0.3	0.00974025974025974	0.06086956521739131	0.24800000000000003	0.25671641791044775	0.23830155979202772	0.08411214953270996	0.1506849315068493	0.3225806451612905	-1
1107	0.19417475728155342	0.17821782178217824	0.27	0.13636363636363635	0.09130434782608698	0.088	0.2626865671641791	0.14558058925475592	0.33644859813084116	0.1095890410958904	0.6129032258064517	1
1108	0.23300970873786409	0.12871287128712872	0.27	0.12012987012987013	0.09565217391304351	0.624	0.4417910447761194	0.2417677642980891	0.2897196261682238	0.6986301369863013	0.435483870967742	1
1109	0.2912621359223302	0.22772277227722773	0.15	0.23701298701298695	0.13913043478260873	0.384	0.5104477611940299	0.3717504332755581	0.36448598130841114	0.27397260273972607	0.14516129032258074	-1
1110	0.21359223300970875	0.26732673267326734	0.58	0.46103896103896097	0.1304347826086957	0.312	0.3164179104477612	0.4584055459272065	0.38317757009345765	0.35616438356164387	0.16129032258064524	-1
1111	0.35922330097087374	0.21782178217821782	0.29	0.3149350649350649	0.11304347826086958	0.14400000000000002	0.40597014925373137	0.40641247833622174	0.28037383177570074	0.13698630136986295	0.22580645161290325	-1
1112	0.35922330097087374	0.10891089108910892	0.39	0.05844155844155845	0.1304347826086957	0.216	0.5104477611940299	0.29809358752166304	0.6728971962616819	0.2602739726027397	0.4516129032258067	1
1113	0.1747572815533981	0.0891089108910891	0.36	0.012987012987012981	0.13913043478260873	0.04800000000000001	0.18507462686567164	0.20667244367417226	0.8971962616822431	0.5890410958904111	0.467741935483871	1
1114	0.2815533980582524	0.16831683168316833	0.43	0.35551948051948046	0.13478260869565217	0.39999999999999997	0.5641791044776119	0.41941074523396793	0.48598130841121456	0.4109589041095891	0.24193548387096775	-1
1115	0.3495145631067962	0.1485148514851485	0.31	0.3993506493506493	0.15652173913043482	0.18400000000000002	0.5104477611940299	0.5034662045060614	0.2897196261682238	0.3835616438356165	0.17741935483870974	-1
1116	0.3203883495145632	0.13861386138613863	0.25	0.5844155844155844	0.30869565217391315	0.128	0.3044776119402985	0.5727902946273815	0.33644859813084116	0.35616438356164387	0.11290322580645151	-1
1117	0.11650485436893199	0.25742574257425743	0.26	0.19480519480519476	0.08695652173913046	0.264	0.33134328358208953	0.20190641247832986	0.598130841121495	0.2054794520547945	0.5645161290322582	-1
1118	0.11650485436893199	0.25742574257425743	0.26	0.19480519480519476	0.08695652173913046	0.264	0.33134328358208953	0.20190641247832986	0.598130841121495	0.2054794520547945	0.5645161290322582	-1
1119	0.22330097087378642	0.1485148514851485	0.25	0.3798701298701298	0.17826086956521742	0.352	0.373134328358209	0.4488734835355217	0.523364485981308	0.35616438356164387	0.16129032258064524	-1
1120	0.21359223300970875	0.3168316831683168	0.04	0.016233766233766236	0.09565217391304351	0.16	0.33432835820895523	0.2192374350086581	0.46728971962616805	0.49315068493150677	0.306451612903226	-1
1121	0.27184466019417486	0.10891089108910892	0.37	0.02759740259740259	0.04782608695652176	0.312	0.28059701492537314	0.12998266897746902	0.3457943925233642	0.27397260273972607	0.5483870967741937	-1
1122	0.3106796116504854	0.21782178217821782	0.25	0.3376623376623376	0.14782608695652177	0.232	0.3791044776119403	0.40771230502598854	0.3738317757009346	0.2054794520547945	0.24193548387096775	-1
1123	0.30097087378640786	0.16831683168316833	0.46	0.4788961038961038	0.10000000000000003	0.46399999999999997	0.48358208955223886	0.4930675909878701	0.18691588785046687	0.13698630136986295	0.12903225806451624	-1
1124	0.27184466019417486	0.2079207920792079	0.5	0.3668831168831168	0.13478260869565217	0.27999999999999997	0.3522388059701493	0.44107452339687825	0.28037383177570074	0.3835616438356165	0.14516129032258074	-1
1125	0.27184466019417486	0.04950495049504952	0.51	0.11363636363636363	0.06086956521739131	0.432	0.34328358208955223	0.19670710571923422	0.15887850467289732	0.3972602739726027	0.435483870967742	1
1126	0.33009708737864074	0.26732673267326734	0.54	0.40584415584415584	0.17391304347826092	0.48	0.5492537313432835	0.49480069324089726	0.2990654205607477	0.32876712328767116	0.09677419354838701	-1
1127	0.3495145631067962	0.15841584158415842	0.32	0.24025974025974023	0.04347826086956524	0.39999999999999997	0.5970149253731343	0.3643847487001679	0.35514018691588767	0.2876712328767123	0.4516129032258067	-1
1128	0.2912621359223302	0.198019801980198	0.23	0.2532467532467532	0.1826086956521739	0.424	0.6149253731343283	0.4107452339688038	0.4018691588785046	0.2602739726027397	0.12903225806451624	-1
1129	0.2815533980582524	0.16831683168316833	0.34	0.46428571428571425	0.20000000000000004	0.312	0.45671641791044776	0.4259098786828375	0.46728971962616805	0.3698630136986301	0.403225806451613	-1
1130	0.4077669902912622	0.21782178217821782	0.36	0.24025974025974023	0.06086956521739131	0.20800000000000002	0.3970149253731343	0.2287694974003429	0.2523364485981303	0.12328767123287676	0.806451612903226	1
1131	0.35922330097087374	0.2079207920792079	0.37	0.025974025974025972	0.31739130434782614	0.192	0.5014925373134329	0.31022530329288855	0.32710280373831724	0.3424657534246575	0.2903225806451615	-1
1132	0.27184466019417486	0.3168316831683168	0.27	0.05844155844155845	0.08260869565217394	0.17600000000000002	0.22686567164179106	0.15771230502599565	0.2897196261682238	0.12328767123287676	0.596774193548387	-1
1133	0.38834951456310685	0.06930693069306931	0.74	0.5535714285714286	0.10000000000000003	0.392	0.5313432835820895	0.5450606585788549	0.23364485981308425	0.21917808219178075	0.20967741935483875	-1
1134	0.3398058252427185	0.0891089108910891	0.27	0.016233766233766236	0.14782608695652177	0.18400000000000002	0.2865671641791045	0.293760831889081	0.7289719626168223	0.5616438356164384	0.4193548387096775	-1
1135	0.2815533980582524	0.17821782178217824	0.12	0.016233766233766236	0.11304347826086958	0.672	0.47462686567164175	0.2071057192374326	0.4112149532710281	0.21917808219178075	0.3225806451612905	-1
1136	0.3786407766990292	0.39603960396039606	0.49	0.20129870129870125	0.12608695652173912	0.20800000000000002	0.417910447761194	0.34575389948006574	0.43925233644859807	0.1095890410958904	0.3225806451612905	-1
1137	0.1747572815533981	0.1485148514851485	0.3	0.016233766233766236	0.06956521739130436	0.17600000000000002	0.2656716417910448	0.10658578856151735	0.5887850467289719	0.24657534246575336	0.709677419354839	1
1138	0.3398058252427185	0.09900990099009901	0.31	0.44480519480519476	0.13478260869565217	0.288	0.5492537313432835	0.4930675909878701	0.33644859813084116	0.3424657534246575	0.19354838709677402	-1
1139	0.3398058252427185	0.18811881188118815	0.25	0.36038961038961037	0.16956521739130437	0.17600000000000002	0.41492537313432837	0.4497400346620424	0.33644859813084116	0.5068493150684932	0.19354838709677402	-1
1140	0.2621359223300971	0.17821782178217824	0.32	0.016233766233766236	0.1304347826086957	0.12000000000000002	0.2507462686567164	0.13951473136914672	0.3457943925233642	0.42465753424657543	0.685483870967742	-1
1141	0.44660194174757284	0.4653465346534654	0.74	0.5535714285714286	0.16086956521739132	0.384	0.6985074626865673	0.5753899480069293	0.23364485981308425	0.6164383561643834	0.19354838709677402	-1
1142	0.35922330097087374	0.06930693069306931	0.44	0.019480519480519477	0.12608695652173912	0.17600000000000002	0.2985074626865672	0.25909878682841736	0.3457943925233642	0.6849315068493149	0.370967741935484	-1
1143	0.30097087378640786	0.13861386138613863	0.32	0.032467532467532464	0.14782608695652177	0.17600000000000002	0.31044776119402984	0.18544194107452228	0.3457943925233642	0.30136986301369856	0.5	-1
1144	0.3398058252427185	0.1485148514851485	0.29	0.3019480519480519	0.15652173913043482	0.14400000000000002	0.2865671641791045	0.3890814558058864	0.36448598130841114	0.13698630136986295	0.24193548387096775	-1
1145	0.3495145631067962	0.0891089108910891	0.31	0.3538961038961038	0.16086956521739132	0.168	0.2537313432835821	0.42374350086655	0.4205607476635511	0.2602739726027397	0.24193548387096775	1
1146	0.2912621359223302	0.198019801980198	0.32	0.1623376623376623	0.11304347826086958	0.10400000000000001	0.3074626865671642	0.25043327556325323	0.28037383177570074	0.4520547945205479	0.5161290322580645	-1
1147	0.18446601941747576	0.4455445544554456	0.0	0.019480519480519477	0.08260869565217394	0.296	0.29253731343283584	0.08492201039860703	0.48598130841121456	0.13698630136986295	0.709677419354839	-1
1148	0.22330097087378642	0.1485148514851485	0.27	0.06818181818181818	0.10869565217391305	0.216	0.3402985074626866	0.10268630849219562	0.35514018691588767	0.16438356164383555	0.774193548387097	-1
1149	0.3203883495145632	0.1188118811881188	0.34	0.36038961038961037	0.12608695652173912	0.27199999999999996	0.6089552238805971	0.3890814558058864	0.32710280373831724	0.3424657534246575	0.25806451612903225	-1
1150	0.2912621359223302	0.48514851485148514	0.58	0.24025974025974023	0.07826086956521741	0.20800000000000002	0.47761194029850745	0.23960138648180163	0.5046728971962615	0.2602739726027397	0.6774193548387097	-1
1151	0.2038834951456311	0.09900990099009901	0.26	0.3766233766233766	0.14782608695652177	0.376	0.41194029850746267	0.4324090121317141	0.523364485981308	0.1506849315068493	0.14516129032258074	-1
1152	0.18446601941747576	0.15841584158415842	0.26	0.3993506493506493	0.16086956521739132	0.32799999999999996	0.41492537313432837	0.4324090121317141	0.514018691588785	0.1780821917808219	0.20967741935483875	-1
1153	0.3980582524271845	0.13861386138613863	0.35	0.27272727272727265	0.1304347826086957	0.39999999999999997	0.5283582089552239	0.42374350086655	0.32710280373831724	0.42465753424657543	0.24193548387096775	1
1154	0.3106796116504854	0.0297029702970297	0.3	0.07467532467532467	0.017391304347826105	0.096	0.08358208955223881	0.12218370883881136	0.26168224299065423	0.3698630136986301	0.6290322580645162	1
1155	0.23300970873786409	0.2079207920792079	0.2	0.09415584415584416	0.10869565217391305	0.24800000000000003	0.36716417910447763	0.18890814558058366	0.24299065420560728	0.1780821917808219	0.435483870967742	-1
1156	0.21359223300970875	0.504950495049505	0.0	0.016233766233766236	0.12173913043478263	0.168	0.208955223880597	0.2807625649913348	0.5327102803738315	0.1780821917808219	0.22580645161290325	-1
1157	0.3980582524271845	0.1485148514851485	0.36	0.022727272727272724	0.14347826086956525	0.11200000000000002	0.3582089552238806	0.3284228769497375	0.4299065420560746	0.3972602739726027	0.3225806451612905	-1
1158	0.24271844660194186	0.1485148514851485	0.23	0.03896103896103896	0.13913043478260873	0.216	0.3701492537313433	0.15511265164644072	0.35514018691588767	0.3972602739726027	0.5483870967741937	1
1159	0.2038834951456311	0.22772277227722773	0.3	0.03571428571428571	0.08260869565217394	0.304	0.3970149253731343	0.08232235701906632	0.514018691588785	0.2328767123287671	0.774193548387097	1
1160	0.2912621359223302	0.22772277227722773	0.17	0.22077922077922074	0.12173913043478263	0.528	0.6268656716417911	0.3760831889081402	0.36448598130841114	0.2054794520547945	0.14516129032258074	-1
1161	0.27184466019417486	0.21782178217821782	0.09	0.019480519480519477	0.10869565217391305	0.39999999999999997	0.3940298507462687	0.2097053726169804	0.35514018691588767	0.2602739726027397	0.33870967741935476	-1
1162	0.3203883495145632	0.1188118811881188	0.41	0.016233766233766236	0.09565217391304351	0.24000000000000002	0.22686567164179106	0.2071057192374326	0.4018691588785046	0.35616438356164387	0.3870967741935485	-1
1163	0.44660194174757284	0.13861386138613863	0.34	0.016233766233766236	0.09130434782608698	0.408	0.30149253731343284	0.19670710571923422	0.30841121495327073	0.4109589041095891	0.4838709677419355	1
1164	0.24271844660194186	0.1485148514851485	0.22	0.022727272727272724	0.10434782608695653	0.27999999999999997	0.4417910447761194	0.2677642980935815	0.6261682242990654	0.4109589041095891	0.306451612903226	-1
1165	0.33009708737864074	0.12871287128712872	0.5	0.4188311688311688	0.1521739130434783	0.424	0.5373134328358209	0.5277296360485195	0.46728971962616805	0.5616438356164384	0.16129032258064524	-1
1166	0.2621359223300971	0.1188118811881188	0.36	0.0	0.08695652173913046	0.36	0.31044776119402984	0.19194107452339182	0.46728971962616805	0.5890410958904111	0.403225806451613	-1
1167	0.18446601941747576	0.1831683168316832	0.3	0.14935064935064934	0.12608695652173912	0.304	0.417910447761194	0.23310225303292498	0.5514018691588785	0.2328767123287671	0.4516129032258067	1
1168	0.33009708737864074	0.7178217821782178	0.09	0.3441558441558441	0.1304347826086957	0.33599999999999997	0.5820895522388059	0.42937608318890597	0.38317757009345765	0.2876712328767123	0.16129032258064524	-1
1169	0.3106796116504854	0.1188118811881188	0.72	0.025974025974025972	0.6652173913043479	0.496	0.33134328358208953	0.2608318890814516	0.2149532710280373	0.35616438356164387	0.19354838709677402	-1
1170	0.2621359223300971	0.23762376237623764	0.31	0.016233766233766236	0.02608695652173914	0.20800000000000002	0.23880597014925375	0.13561525129981788	0.48598130841121456	0.2602739726027397	0.709677419354839	1
1171	0.3398058252427185	0.198019801980198	0.28	0.30519480519480513	0.07826086956521741	0.32	0.3850746268656716	0.3414211438474837	0.33644859813084116	0.30136986301369856	0.4193548387096775	-1
1172	0.16504854368932032	0.0891089108910891	0.58	0.014610389610389612	0.08695652173913046	0.20800000000000002	0.3582089552238806	0.11351819757364723	0.7196261682242988	0.4794520547945205	0.6451612903225807	1
1173	0.2524271844660194	0.16831683168316833	0.27	0.3928571428571428	0.1304347826086957	0.528	0.6149253731343283	0.4107452339688038	0.4018691588785046	0.24657534246575336	0.3225806451612905	-1
1174	0.21359223300970875	0.12871287128712872	0.28	0.5113636363636364	0.19565217391304354	0.408	0.3761194029850746	0.4085788561525092	0.4299065420560746	0.1780821917808219	0.403225806451613	-1
1175	0.2912621359223302	0.06930693069306931	0.3	0.28571428571428564	0.18695652173913047	0.376	0.5253731343283583	0.4584055459272065	0.6074766355140189	0.1780821917808219	0.25806451612903225	-1
1176	0.3689320388349515	0.39603960396039606	1.0	0.6103896103896104	0.06956521739130436	0.2	0.3761194029850746	0.4367417677642962	0.46728971962616805	0.2054794520547945	0.6451612903225807	-1
1177	0.24271844660194186	0.18811881188118815	0.27	0.3311688311688311	0.12173913043478263	0.33599999999999997	0.41492537313432837	0.4610051993067614	0.3738317757009346	0.2876712328767123	0.11290322580645151	-1
1178	0.3495145631067962	0.04950495049504952	0.34	0.016233766233766236	0.17826086956521742	0.376	0.4298507462686567	0.3154246100519913	0.514018691588785	0.7534246575342465	0.25806451612903225	-1
1179	0.2912621359223302	0.306930693069307	0.42	0.1753246753246753	0.22608695652173919	0.304	0.49850746268656715	0.3596187175043326	0.35514018691588767	0.3972602739726027	0.22580645161290325	-1
1180	0.2815533980582524	0.09900990099009901	0.23	0.13961038961038957	0.08695652173913046	0.544	0.5820895522388059	0.3024263431542451	0.4579439252336446	0.6027397260273972	0.33870967741935476	-1
1181	0.2524271844660194	0.198019801980198	0.53	0.029220779220779213	0.11304347826086958	0.304	0.5462686567164179	0.21577123050259672	0.48598130841121456	0.46575342465753417	0.3870967741935485	1
1182	0.11650485436893199	0.21782178217821782	0.3	0.003246753246753248	0.10000000000000003	0.2	0.42686567164179107	0.2071057192374326	0.7476635514018692	0.42465753424657543	0.33870967741935476	-1
1183	0.2912621359223302	0.10891089108910892	0.34	0.03571428571428571	0.12608695652173912	0.17600000000000002	0.3791044776119403	0.27209705372617066	0.5327102803738315	0.4794520547945205	0.33870967741935476	-1
1184	0.2621359223300971	0.1485148514851485	0.28	0.032467532467532464	0.06086956521739131	0.288	0.36716417910447763	0.19930675909878204	0.5607476635514015	0.2876712328767123	0.5483870967741937	-1
1185	0.4077669902912622	0.40594059405940597	0.47	0.00974025974025974	0.10000000000000003	0.16	0.3492537313432836	0.28509532062391685	0.43925233644859807	0.2328767123287671	0.467741935483871	-1
1186	0.18446601941747576	0.09900990099009901	0.24	0.016233766233766236	0.1304347826086957	0.27999999999999997	0.35522388059701493	0.2772963604852663	0.9626168224299065	0.4794520547945205	0.4193548387096775	-1
1187	0.2621359223300971	0.1188118811881188	0.29	0.14772727272727268	0.06521739130434784	0.32	0.28955223880597014	0.1689774696707147	0.17757009345794383	0.24657534246575336	0.5645161290322582	1
1188	0.24271844660194186	0.12871287128712872	0.49	0.2175324675324675	0.17391304347826092	0.312	0.42388059701492536	0.3284228769497375	0.49532710280373804	0.3698630136986301	0.33870967741935476	-1
1189	0.3203883495145632	0.17821782178217824	0.27	0.05194805194805194	0.14782608695652177	0.216	0.417910447761194	0.2764298093587527	0.33644859813084116	0.35616438356164387	0.19354838709677402	-1
1190	0.2621359223300971	0.29702970297029707	0.28	0.27272727272727265	0.09565217391304351	0.056	0.24776119402985075	0.2097053726169804	0.30841121495327073	0.13698630136986295	0.6612903225806452	-1
1191	0.058252427184465994	0.09900990099009901	0.21	0.004870129870129868	0.08260869565217394	0.688	0.44776119402985076	0.2642980935875201	0.5607476635514015	0.2328767123287671	0.0	-1
1192	0.30097087378640786	0.1485148514851485	0.34	0.07142857142857142	0.09130434782608698	0.264	0.27761194029850744	0.14211438474870164	0.4112149532710281	0.24657534246575336	0.6774193548387097	-1
1193	0.2621359223300971	0.26732673267326734	0.47	0.019480519480519477	0.5695652173913044	0.18400000000000002	0.34328358208955223	0.2391681109185413	0.32710280373831724	0.42465753424657543	0.33870967741935476	-1
1194	0.33009708737864074	0.3168316831683168	0.24	0.19480519480519476	0.18695652173913047	0.304	0.45970149253731346	0.33275563258231955	0.4299065420560746	0.21917808219178075	0.306451612903226	-1
1195	0.2621359223300971	0.2079207920792079	0.25	0.23376623376623373	0.09565217391304351	0.14400000000000002	0.34328358208955223	0.2772963604852663	0.2990654205607477	0.1780821917808219	0.4516129032258067	-1
1196	0.2912621359223302	0.18811881188118815	0.41	0.029220779220779213	0.15652173913043482	0.056	0.3791044776119403	0.25043327556325323	0.39252336448598113	0.6301369863013697	0.5483870967741937	-1
1197	0.19417475728155342	0.1188118811881188	0.28	0.12337662337662335	0.16956521739130437	0.296	0.5671641791044777	0.3977469670710505	0.9158878504672896	0.6164383561643834	0.3225806451612905	-1
1198	0.35922330097087374	0.27722772277227725	0.34	0.07792207792207792	0.06086956521739131	0.312	0.45671641791044776	0.1334488734835304	0.2523364485981303	0.1095890410958904	0.709677419354839	-1
1199	0.35922330097087374	0.21782178217821782	0.26	0.029220779220779213	0.25652173913043486	0.296	0.4417910447761194	0.28509532062391685	0.33644859813084116	0.2876712328767123	0.2903225806451615	-1
1200	0.2524271844660194	0.1188118811881188	0.28	0.019480519480519477	0.13913043478260873	0.18400000000000002	0.1701492537313433	0.20667244367417226	0.6448598130841123	0.3150684931506849	0.5	-1
1201	0.3495145631067962	0.15841584158415842	0.47	0.10714285714285714	0.11739130434782608	0.736	0.45970149253731346	0.2001733102252956	0.16822429906542036	0.46575342465753417	0.5322580645161292	-1
1202	0.2621359223300971	0.1188118811881188	0.29	0.032467532467532464	0.052173913043478286	0.256	0.35522388059701493	0.19974003466203527	0.5887850467289719	0.3150684931506849	0.5161290322580645	-1
1203	0.1456310679611651	0.16336633663366337	0.33	0.012987012987012981	0.16086956521739132	0.20800000000000002	0.3373134328358209	0.14124783362217386	0.5887850467289719	0.5616438356164384	0.5322580645161292	-1
1204	0.4271844660194176	0.06930693069306931	0.37	0.2305194805194805	0.04782608695652176	0.27999999999999997	0.29253731343283584	0.25303292894280816	0.17757009345794383	0.16438356164383555	0.6290322580645162	-1
1205	0.3398058252427185	0.15841584158415842	0.36	0.4025974025974025	0.23043478260869568	0.39999999999999997	0.5044776119402985	0.4497400346620424	0.2523364485981303	0.3150684931506849	0.16129032258064524	-1
1206	0.2912621359223302	0.13861386138613863	0.41	0.23376623376623373	0.06956521739130436	0.216	0.31343283582089554	0.279896013864807	0.44859813084112155	0.3972602739726027	0.4838709677419355	-1
1207	0.2912621359223302	0.22772277227722773	0.27	0.49350649350649345	0.08695652173913046	0.44	0.5253731343283583	0.526863084922006	0.5607476635514015	0.4794520547945205	0.16129032258064524	-1
1208	0.2524271844660194	0.3465346534653465	0.49	0.224025974025974	0.13478260869565217	0.10400000000000001	0.47761194029850745	0.36741767764297606	0.3457943925233642	0.16438356164383555	0.11290322580645151	-1
1209	0.30097087378640786	0.06930693069306931	0.25	0.43831168831168826	0.1304347826086957	0.192	0.417910447761194	0.46707105719237063	0.15887850467289732	0.2876712328767123	0.19354838709677402	-1
1210	0.3398058252427185	0.21782178217821782	0.26	0.2532467532467532	0.14782608695652177	0.352	0.5880597014925373	0.3977469670710505	0.48598130841121456	0.1506849315068493	0.17741935483870974	-1
1211	0.3495145631067962	0.198019801980198	0.67	0.23701298701298695	0.10000000000000003	0.39999999999999997	0.46865671641791046	0.40641247833622174	0.1495327102803734	0.21917808219178075	0.14516129032258074	-1
1212	0.09708737864077677	0.2524752475247525	0.34	0.006493506493506492	0.23478260869565223	0.232	0.4	0.18024263431541954	0.46728971962616805	0.2054794520547945	0.33870967741935476	-1
1213	0.3398058252427185	0.10891089108910892	0.35	0.04220779220779221	0.10434782608695653	0.216	0.3194029850746269	0.33275563258231955	0.7009345794392523	0.7123287671232876	0.370967741935484	1
1214	0.3398058252427185	0.2079207920792079	0.3	0.14285714285714285	0.16956521739130437	0.33599999999999997	0.45970149253731346	0.29809358752166304	0.35514018691588767	0.27397260273972607	0.370967741935484	-1
1215	0.21359223300970875	0.07920792079207922	0.29	0.00974025974025974	0.11739130434782608	0.232	0.24776119402985075	0.13604852686307822	0.48598130841121456	0.43835616438356156	0.5161290322580645	-1
1216	0.2038834951456311	0.18811881188118815	0.27	0.4772727272727272	0.09565217391304351	0.224	0.373134328358209	0.29722703639514236	0.4205607476635511	0.2602739726027397	0.806451612903226	1
1217	0.2912621359223302	0.3267326732673267	0.2	0.47402597402597396	0.12608695652173912	0.432	0.5731343283582089	0.4878682842287674	0.3177570093457942	0.3972602739726027	0.22580645161290325	-1
1218	0.2524271844660194	0.40594059405940597	0.22	0.10714285714285714	0.09565217391304351	0.256	0.3641791044776119	0.12911611785094834	0.48598130841121456	0.4109589041095891	0.806451612903226	1
1219	0.30097087378640786	0.25742574257425743	0.31	0.032467532467532464	0.23913043478260873	0.096	0.45671641791044776	0.3110918544194021	0.4112149532710281	0.30136986301369856	0.22580645161290325	-1
1220	0.3689320388349515	0.3267326732673267	0.38	0.23701298701298695	0.20434782608695654	0.368	0.40298507462686567	0.40641247833622174	0.6168224299065419	0.4520547945205479	0.4838709677419355	-1
1221	0.33009708737864074	0.09900990099009901	0.27	0.42532467532467527	0.18695652173913047	0.33599999999999997	0.43582089552238806	0.4701039861351859	0.18691588785046687	0.21917808219178075	0.12903225806451624	1
1222	0.3398058252427185	0.21782178217821782	0.74	0.32142857142857134	0.10869565217391305	0.384	0.41194029850746267	0.45407279029462444	0.26168224299065423	0.24657534246575336	0.11290322580645151	-1
1223	0.2815533980582524	0.17821782178217824	0.28	0.40584415584415584	0.2695652173913044	0.376	0.45970149253731346	0.46273830155978857	0.27102803738317727	0.1780821917808219	0.09677419354838701	-1
1224	0.22330097087378642	0.12871287128712872	0.3	0.3766233766233766	0.17391304347826092	0.84	0.42686567164179107	0.4358752166377755	0.33644859813084116	0.30136986301369856	0.24193548387096775	-1
1225	0.2815533980582524	0.0891089108910891	0.24	0.2922077922077922	0.191304347826087	0.488	0.5343283582089553	0.34575389948006574	0.36448598130841114	0.35616438356164387	0.4193548387096775	-1
1226	0.4271844660194176	0.12871287128712872	0.38	0.45454545454545453	0.17391304347826092	0.232	0.3492537313432836	0.5623916811091831	0.44859813084112155	0.3424657534246575	0.27419354838709675	-1
1227	0.4271844660194176	0.39603960396039606	0.43	0.0551948051948052	0.09565217391304351	0.232	0.3194029850746269	0.3110918544194021	0.4579439252336446	0.30136986301369856	0.435483870967742	-1
1228	0.24271844660194186	0.15841584158415842	0.3	0.15259740259740256	0.10434782608695653	0.096	0.3582089552238806	0.3284228769497375	0.3738317757009346	0.32876712328767116	0.25806451612903225	-1
1229	0.3398058252427185	0.3465346534653465	0.2	0.3474025974025974	0.1521739130434783	0.32799999999999996	0.4417910447761194	0.46707105719237063	0.49532710280373804	0.2602739726027397	0.16129032258064524	-1
1230	0.2038834951456311	0.10891089108910892	0.38	0.016233766233766236	0.08695652173913046	0.27199999999999996	0.2835820895522388	0.0619584055459228	0.3457943925233642	0.3698630136986301	0.7580645161290325	-1
1231	0.3786407766990292	0.18811881188118815	0.34	0.025974025974025972	0.06086956521739131	0.232	0.32537313432835824	0.12478336221836628	0.24299065420560728	0.1780821917808219	0.6612903225806452	1
1232	0.3106796116504854	0.12871287128712872	0.74	0.061688311688311695	0.1304347826086957	0.312	0.40298507462686567	0.16377816291160485	0.5327102803738315	0.21917808219178075	0.6774193548387097	-1
1233	0.33009708737864074	0.16831683168316833	0.36	0.14285714285714285	0.11304347826086958	0.224	0.3940298507462687	0.2547660311958353	0.39252336448598113	0.46575342465753417	0.4838709677419355	-1
1234	0.2912621359223302	0.09900990099009901	0.31	0.5990259740259739	0.12608695652173912	0.27999999999999997	0.4716417910447761	0.5337954939341429	0.17757009345794383	0.3698630136986301	0.17741935483870974	1
1235	0.2524271844660194	0.13861386138613863	0.25	0.5357142857142857	0.13913043478260873	0.096	0.30149253731343284	0.47920277296360325	0.38317757009345765	0.2328767123287671	0.19354838709677402	-1
1236	0.2621359223300971	0.12871287128712872	0.29	0.44155844155844154	0.13913043478260873	0.288	0.32537313432835824	0.48180242634315107	0.2897196261682238	0.3424657534246575	0.17741935483870974	-1
1237	0.35922330097087374	0.07920792079207922	0.45	0.3376623376623376	0.17391304347826092	0.424	0.382089552238806	0.42374350086655	0.38317757009345765	0.30136986301369856	0.3225806451612905	-1
1238	0.30097087378640786	0.09900990099009901	0.33	0.17857142857142855	0.07826086956521741	0.312	0.3522388059701493	0.19930675909878204	0.5327102803738315	0.1780821917808219	0.6774193548387097	-1
1239	0.1747572815533981	0.1188118811881188	0.24	0.04870129870129869	0.14347826086956525	0.45599999999999996	0.5373134328358209	0.3370883882149016	0.8504672897196262	0.6438356164383561	0.33870967741935476	-1
1240	0.3786407766990292	0.198019801980198	0.36	0.20129870129870125	0.12173913043478263	0.27999999999999997	0.4537313432835821	0.29809358752166304	0.48598130841121456	0.16438356164383555	0.5161290322580645	1
1241	0.3203883495145632	0.29702970297029707	0.54	0.019480519480519477	0.6217391304347827	0.24800000000000003	0.36716417910447763	0.31499133448873096	0.3457943925233642	0.3835616438356165	0.16129032258064524	-1
1242	0.23300970873786409	0.25742574257425743	0.3	0.15909090909090906	0.09130434782608698	0.04	0.2626865671641791	0.23743500866550704	0.49532710280373804	0.21917808219178075	0.4838709677419355	1
1243	0.22330097087378642	0.2079207920792079	0.21	0.00974025974025974	0.07826086956521741	0.224	0.3044776119402985	0.07279029462738151	0.2149532710280373	0.2328767123287671	0.6774193548387097	-1
1244	0.27184466019417486	0.12871287128712872	0.33	0.012987012987012981	0.09565217391304351	0.264	0.2298507462686567	0.14558058925475592	0.33644859813084116	0.6986301369863013	0.5483870967741937	-1
1245	0.23300970873786409	0.504950495049505	0.44	0.3311688311688311	0.15652173913043482	0.376	0.7044776119402985	0.4324090121317141	0.4205607476635511	0.43835616438356156	0.20967741935483875	-1
1246	0.22330097087378642	0.0297029702970297	0.26	0.15909090909090906	0.1304347826086957	0.424	0.44477611940298506	0.3414211438474837	0.7289719626168223	0.16438356164383555	0.403225806451613	-1
1247	0.4077669902912622	0.1485148514851485	0.33	0.30519480519480513	0.14782608695652177	0.344	0.3940298507462687	0.4324090121317141	0.39252336448598113	0.3150684931506849	0.370967741935484	-1
1248	0.2815533980582524	0.12871287128712872	0.31	0.019480519480519477	0.16956521739130437	0.24800000000000003	0.31343283582089554	0.24610051993067117	0.6074766355140189	0.7123287671232876	0.4193548387096775	-1
1249	0.16504854368932032	0.29702970297029707	0.24	0.1266233766233766	0.08695652173913046	0.192	0.20298507462686569	0.1464471403812766	0.5046728971962615	0.1506849315068493	0.7580645161290325	-1
1250	0.2621359223300971	0.13861386138613863	0.26	0.016233766233766236	0.13478260869565217	0.10400000000000001	0.35522388059701493	0.2677642980935815	0.5794392523364484	0.4794520547945205	0.3225806451612905	-1
1251	0.3495145631067962	0.1485148514851485	0.29	0.00974025974025974	0.13913043478260873	0.24800000000000003	0.22388059701492535	0.12911611785094834	0.28037383177570074	0.19178082191780826	0.5564516129032258	-1
1252	0.2912621359223302	0.21782178217821782	0.34	0.21428571428571427	0.19565217391304354	0.264	0.49253731343283585	0.39341421143846844	0.6728971962616819	0.5068493150684932	0.5	1
1253	0.5242718446601943	0.24752475247524755	0.49	0.211038961038961	0.16521739130434787	0.216	0.408955223880597	0.46707105719237063	0.4018691588785046	0.49315068493150677	0.35483870967741926	-1
1254	0.3203883495145632	0.306930693069307	0.49	0.00974025974025974	0.14782608695652177	0.064	0.3850746268656716	0.24610051993067117	0.2523364485981303	0.2328767123287671	0.20967741935483875	-1
1255	0.21359223300970875	0.13861386138613863	0.27	0.2922077922077922	0.17826086956521742	0.568	0.373134328358209	0.35181975736568205	0.39252336448598113	0.2054794520547945	0.35483870967741926	-1
1256	0.2815533980582524	0.306930693069307	0.29	0.06493506493506493	0.1304347826086957	0.192	0.2626865671641791	0.13778162911611247	0.35514018691588767	0.2328767123287671	0.5161290322580645	-1
1257	0.33009708737864074	0.25742574257425743	0.67	0.2435064935064935	0.16956521739130437	0.056	0.27164179104477615	0.3760831889081402	0.4205607476635511	0.3424657534246575	0.467741935483871	-1
1258	0.3398058252427185	0.16831683168316833	0.43	0.1688311688311688	0.0347826086956522	0.152	0.34626865671641793	0.2417677642980891	0.36448598130841114	0.4109589041095891	0.5645161290322582	-1
1259	0.49514563106796117	0.21782178217821782	0.49	0.19805194805194803	0.08695652173913046	0.18400000000000002	0.2447761194029851	0.2807625649913348	0.23364485981308425	0.12328767123287676	0.5645161290322582	-1
1260	1.0	0.17821782178217824	0.49	0.00974025974025974	0.10000000000000003	0.24000000000000002	0.4388059701492537	0.2071057192374326	0.38317757009345765	0.3972602739726027	0.5	-1
1261	0.12621359223300976	0.2722772277227723	0.08	0.4123376623376623	0.11739130434782608	0.27199999999999996	0.3970149253731343	0.42374350086655	0.6728971962616819	0.19178082191780826	0.306451612903226	-1
1262	0.2912621359223302	0.10891089108910892	0.4	0.224025974025974	0.07826086956521741	0.384	0.49850746268656715	0.2894280762564989	0.44859813084112155	0.0273972602739726	0.5483870967741937	-1
1263	0.33009708737864074	0.06930693069306931	0.35	0.022727272727272724	0.09565217391304351	0.20800000000000002	0.2955223880597015	0.26863084922010216	0.49532710280373804	0.35616438356164387	0.35483870967741926	-1
1264	0.27184466019417486	0.1485148514851485	0.41	0.25649350649350644	0.09565217391304351	0.20800000000000002	0.41492537313432837	0.34575389948006574	0.44859813084112155	0.5068493150684932	0.306451612903226	-1
1265	0.09708737864077677	0.14356435643564355	0.27	0.35551948051948046	0.06956521739130436	0.24800000000000003	0.32537313432835824	0.35441941074522987	0.30841121495327073	0.3424657534246575	0.22580645161290325	-1
1266	0.4077669902912622	0.17821782178217824	0.33	0.016233766233766236	0.13478260869565217	0.18400000000000002	0.27164179104477615	0.14904679376082441	0.22429906542056033	0.2602739726027397	0.709677419354839	-1
1267	0.22330097087378642	0.22772277227722773	0.16	0.20129870129870125	0.13478260869565217	0.216	0.3791044776119403	0.33275563258231955	0.4112149532710281	0.30136986301369856	0.25806451612903225	-1
1268	0.3203883495145632	0.10891089108910892	0.25	0.12012987012987013	0.1304347826086957	0.224	0.2985074626865672	0.33275563258231955	0.4579439252336446	0.1506849315068493	0.22580645161290325	-1
1269	0.1456310679611651	0.07920792079207922	0.27	0.061688311688311695	0.1521739130434783	0.2	0.2835820895522388	0.21750433275563097	0.6728971962616819	0.4109589041095891	0.370967741935484	-1
1270	0.3203883495145632	0.27722772277227725	0.15	0.03896103896103896	0.06521739130434784	0.192	0.2328358208955224	0.1334488734835304	0.523364485981308	0.46575342465753417	0.741935483870968	1
1271	0.3398058252427185	0.22772277227722773	0.22	0.029220779220779213	0.16086956521739132	0.376	0.5074626865671641	0.35875216637781904	0.5046728971962615	0.6027397260273972	0.14516129032258074	-1
1272	0.3398058252427185	0.39603960396039606	0.24	0.46428571428571425	0.06956521739130436	0.24800000000000003	0.4298507462686567	0.3500866551126478	0.36448598130841114	0.35616438356164387	0.6451612903225807	1
1273	0.3786407766990292	0.2079207920792079	0.29	0.5211038961038961	0.17391304347826092	0.16	0.3761194029850746	0.5450606585788549	0.39252336448598113	0.1780821917808219	0.16129032258064524	-1
1274	0.1747572815533981	0.18811881188118815	0.24	0.5422077922077921	0.1304347826086957	0.45599999999999996	0.4716417910447761	0.5060658578856163	0.5327102803738315	0.2602739726027397	0.22580645161290325	-1
1275	0.3398058252427185	0.21782178217821782	0.28	0.025974025974025972	0.15652173913043482	0.24000000000000002	0.382089552238806	0.24610051993067117	0.5327102803738315	0.42465753424657543	0.403225806451613	-1
1276	0.2815533980582524	0.0891089108910891	0.3	0.3896103896103896	0.2086956521739131	0.128	0.48358208955223886	0.4705372616984391	0.24299065420560728	0.3698630136986301	0.16129032258064524	1
1277	0.21359223300970875	0.1188118811881188	0.38	0.022727272727272724	0.10869565217391305	0.27199999999999996	0.3373134328358209	0.1083188908145587	0.4299065420560746	0.24657534246575336	0.6451612903225807	-1
1278	0.19417475728155342	0.16831683168316833	0.21	0.3798701298701298	0.08695652173913046	0.264	0.42686567164179107	0.4324090121317141	0.5046728971962615	0.24657534246575336	0.24193548387096775	-1
1279	0.3980582524271845	0.18811881188118815	0.32	0.22077922077922074	0.13478260869565217	0.46399999999999997	0.5820895522388059	0.3557192374350038	0.33644859813084116	0.4109589041095891	0.33870967741935476	-1
1280	0.24271844660194186	0.13861386138613863	0.39	0.032467532467532464	0.07826086956521741	0.16	0.32537313432835824	0.17244367417676898	0.542056074766355	0.3424657534246575	0.6129032258064517	-1
1281	0.2038834951456311	0.3564356435643564	0.42	0.00974025974025974	0.16086956521739132	0.46399999999999997	0.5611940298507463	0.25909878682841736	0.26168224299065423	0.2054794520547945	0.16129032258064524	-1
1282	0.47572815533980595	0.23762376237623764	0.36	0.04220779220779221	0.08695652173913046	0.128	0.34626865671641793	0.19237435008665216	0.20560747663551382	0.9999999999999998	0.7580645161290325	-1
1283	0.2815533980582524	0.15841584158415842	0.34	0.1266233766233766	0.07391304347826089	0.24800000000000003	0.373134328358209	0.23743500866550704	0.43925233644859807	0.1780821917808219	0.4193548387096775	-1
1284	0.3398058252427185	0.09900990099009901	0.42	0.1818181818181818	0.23043478260869568	0.288	0.6059701492537313	0.3717504332755581	0.523364485981308	0.1095890410958904	0.25806451612903225	-1
1285	0.3106796116504854	0.22772277227722773	0.3	0.2954545454545454	0.11739130434782608	0.48	0.5462686567164179	0.3986135181975712	0.35514018691588767	0.32876712328767116	0.35483870967741926	-1
1286	0.47572815533980595	0.24752475247524755	0.33	0.2889610389610389	0.09565217391304351	0.344	0.48656716417910445	0.40641247833622174	0.3177570093457942	0.2054794520547945	0.35483870967741926	-1
1287	0.3203883495145632	0.0594059405940594	0.39	0.032467532467532464	0.12608695652173912	0.14400000000000002	0.44776119402985076	0.3284228769497375	0.7289719626168223	0.30136986301369856	0.3225806451612905	-1
1288	0.2038834951456311	0.04950495049504952	0.17	0.1558441558441558	0.09565217391304351	0.27199999999999996	0.3522388059701493	0.2820623916811016	0.2897196261682238	0.43835616438356156	0.2903225806451615	-1
1289	0.33009708737864074	0.12871287128712872	0.37	0.43831168831168826	0.21304347826086958	0.36	0.5432835820895523	0.4584055459272065	0.14018691588785037	0.1780821917808219	0.16129032258064524	-1
1290	0.38834951456310685	0.23762376237623764	0.28	1.0	0.16956521739130437	0.256	0.49850746268656715	1.0	0.38317757009345765	0.1780821917808219	0.12903225806451624	-1
1291	0.2524271844660194	0.03960396039603961	0.37	0.006493506493506492	0.09565217391304351	0.36	0.31343283582089554	0.16811091854418692	0.6261682242990654	0.35616438356164387	0.5645161290322582	1
1292	0.30097087378640786	0.1188118811881188	0.34	0.24999999999999994	0.08260869565217394	0.224	0.7283582089552239	0.3500866551126478	0.44859813084112155	0.42465753424657543	0.403225806451613	-1
1293	0.30097087378640786	0.0594059405940594	0.28	0.4512987012987012	0.16086956521739132	0.20800000000000002	0.417910447761194	0.46360485268630924	0.20560747663551382	0.19178082191780826	0.16129032258064524	1
1294	0.16504854368932032	0.03960396039603961	0.27	0.12987012987012983	0.06086956521739131	0.152	0.2835820895522388	0.3284228769497375	0.5607476635514015	0.27397260273972607	0.19354838709677402	-1
1295	0.2621359223300971	0.1485148514851485	0.27	0.019480519480519477	0.18695652173913047	0.24000000000000002	0.42686567164179107	0.2677642980935815	0.44859813084112155	0.42465753424657543	0.24193548387096775	-1
1296	0.19417475728155342	0.3267326732673267	0.36	0.05194805194805194	0.08695652173913046	0.128	0.20298507462686569	0.2001733102252956	0.47663551401869153	0.3150684931506849	0.467741935483871	-1
1297	0.12621359223300976	0.3465346534653465	0.04	0.019480519480519477	0.09565217391304351	0.32	0.3283582089552239	0.09445407279028473	0.5794392523364484	0.1095890410958904	0.6612903225806452	1
1298	0.6601941747572815	0.12871287128712872	0.56	0.24025974025974023	0.1304347826086957	0.27199999999999996	0.5134328358208955	0.46707105719237063	0.12149532710280342	0.5890410958904111	0.24193548387096775	-1
1299	0.30097087378640786	0.3465346534653465	0.24	0.3668831168831168	0.1826086956521739	0.52	0.6000000000000001	0.43154246100519345	0.2897196261682238	0.3424657534246575	0.24193548387096775	-1
1300	0.3203883495145632	0.1485148514851485	0.36	0.03896103896103896	0.06521739130434784	0.14400000000000002	0.16119402985074627	0.15337954939341358	0.36448598130841114	0.5205479452054795	0.7258064516129035	-1
1301	0.21359223300970875	1.0	0.16	0.11688311688311688	0.08260869565217394	0.04	0.2985074626865672	0.14558058925475592	0.570093457943925	0.30136986301369856	0.709677419354839	-1
1302	0.2815533980582524	0.2079207920792079	0.29	0.1753246753246753	0.04782608695652176	0.20800000000000002	0.25671641791044775	0.1512131715771261	0.27102803738317727	0.0958904109589041	0.7903225806451615	1
1303	0.22330097087378642	0.1188118811881188	0.18	0.3506493506493506	0.1304347826086957	0.46399999999999997	0.43582089552238806	0.40424610051992715	0.3738317757009346	0.3698630136986301	0.22580645161290325	-1
1304	0.38834951456310685	0.1188118811881188	0.39	0.03896103896103896	0.18695652173913047	0.14400000000000002	0.3850746268656716	0.19670710571923422	0.2897196261682238	0.3698630136986301	0.467741935483871	-1
1305	0.19417475728155342	0.13861386138613863	0.24	0.0974025974025974	0.10434782608695653	0.46399999999999997	0.42686567164179107	0.18067590987867987	0.5327102803738315	0.3424657534246575	0.5322580645161292	1
1306	0.4368932038834953	0.0891089108910891	0.42	0.13961038961038957	0.09565217391304351	0.032	0.20298507462686569	0.2894280762564989	0.39252336448598113	0.3698630136986301	0.596774193548387	-1
1307	0.22330097087378642	0.198019801980198	0.26	0.3993506493506493	0.13913043478260873	0.416	0.5820895522388059	0.44324090121316573	0.39252336448598113	0.21917808219178075	0.25806451612903225	-1
1308	0.33009708737864074	0.07920792079207922	0.23	0.17857142857142855	0.16086956521739132	0.256	0.68955223880597	0.39341421143846844	0.5794392523364484	0.3972602739726027	0.3225806451612905	-1
1309	0.41747572815533973	0.1485148514851485	0.49	0.275974025974026	0.10434782608695653	0.392	0.45970149253731346	0.34575389948006574	0.26168224299065423	0.1095890410958904	0.4193548387096775	-1
1310	0.23300970873786409	0.26732673267326734	0.5	0.2435064935064935	0.16956521739130437	0.384	0.5761194029850747	0.35875216637781904	0.4299065420560746	0.35616438356164387	0.25806451612903225	-1
1311	0.38834951456310685	0.0891089108910891	0.49	0.14285714285714285	0.16086956521739132	0.264	0.4417910447761194	0.3500866551126478	0.4112149532710281	0.3150684931506849	0.4193548387096775	-1
1312	0.2038834951456311	0.10891089108910892	0.26	0.19480519480519476	0.1521739130434783	0.152	0.2507462686567164	0.2417677642980891	0.38317757009345765	0.2328767123287671	0.4838709677419355	-1
1313	0.18446601941747576	0.18811881188118815	0.28	0.11038961038961038	0.1304347826086957	0.392	0.44477611940298506	0.2071057192374326	0.570093457943925	0.2602739726027397	0.435483870967742	1
1314	0.3106796116504854	0.29702970297029707	0.35	0.3798701298701298	0.1304347826086957	0.18400000000000002	0.1880597014925373	0.29809358752166304	0.4018691588785046	0.0547945205479452	0.5806451612903225	-1
1315	0.2912621359223302	0.09900990099009901	0.28	0.13636363636363635	0.191304347826087	0.088	0.408955223880597	0.34575389948006574	0.514018691588785	0.1506849315068493	0.17741935483870974	-1
1316	0.2815533980582524	0.21782178217821782	0.25	0.3149350649350649	0.12608695652173912	0.216	0.46567164179104475	0.4324090121317141	0.5794392523364484	0.4109589041095891	0.41129032258064524	-1
1317	0.3398058252427185	0.26732673267326734	0.32	0.03571428571428571	0.09565217391304351	0.192	0.3283582089552239	0.20537261698439835	0.38317757009345765	0.32876712328767116	0.5161290322580645	-1
1318	0.16504854368932032	0.1188118811881188	0.24	0.11688311688311688	0.05652173913043481	0.27199999999999996	0.4208955223880597	0.16377816291160485	0.523364485981308	0.0821917808219178	0.5645161290322582	1
1319	0.2524271844660194	0.13861386138613863	0.25	0.5357142857142857	0.13913043478260873	0.096	0.30149253731343284	0.47920277296360325	0.38317757009345765	0.2328767123287671	0.19354838709677402	-1
1320	0.3203883495145632	0.29702970297029707	0.62	0.3311688311688311	0.14347826086956525	0.504	0.5044776119402985	0.4497400346620424	0.39252336448598113	0.3424657534246575	0.11290322580645151	-1
1321	0.23300970873786409	0.15841584158415842	0.27	0.18831168831168826	0.17391304347826092	0.296	0.44477611940298506	0.28422876949738907	0.4299065420560746	0.3150684931506849	0.370967741935484	-1
1322	0.2621359223300971	0.09900990099009901	0.43	0.3279220779220779	0.13478260869565217	0.39999999999999997	0.4328358208955224	0.446273830155981	0.7289719626168223	0.7123287671232876	0.3870967741935485	-1
1323	0.3203883495145632	0.0891089108910891	0.41	0.012987012987012981	0.14782608695652177	0.304	0.2626865671641791	0.20277296360485053	0.3738317757009346	0.27397260273972607	0.3870967741935485	-1
1324	0.3203883495145632	0.13861386138613863	0.82	0.016233766233766236	0.5869565217391305	0.536	0.2985074626865672	0.2521663778162875	0.17757009345794383	0.2328767123287671	0.19354838709677402	-1
1325	0.30097087378640786	0.1485148514851485	0.35	0.022727272727272724	0.16521739130434787	0.384	0.35522388059701493	0.29809358752166304	0.6261682242990654	0.46575342465753417	0.3870967741935485	1
1326	0.2621359223300971	0.22772277227722773	0.27	0.3279220779220779	0.11739130434782608	0.27199999999999996	0.408955223880597	0.39341421143846844	0.46728971962616805	0.30136986301369856	0.3225806451612905	-1
1327	0.33009708737864074	0.12871287128712872	0.41	0.47402597402597396	0.15652173913043482	0.416	0.5432835820895523	0.553726169844019	0.542056074766355	0.46575342465753417	0.14516129032258074	-1
1328	0.5145631067961165	0.25742574257425743	0.39	0.003246753246753248	0.12173913043478263	0.096	0.15522388059701492	0.22443674176776085	0.20560747663551382	0.04109589041095896	0.3870967741935485	-1
1329	0.2038834951456311	0.18811881188118815	0.24	0.5519480519480519	0.14347826086956525	0.312	0.3044776119402985	0.5086655112651641	0.33644859813084116	0.27397260273972607	0.14516129032258074	-1
1330	0.2815533980582524	0.12871287128712872	0.35	0.15259740259740256	0.12608695652173912	0.14400000000000002	0.31343283582089554	0.28509532062391685	0.523364485981308	0.3835616438356165	0.435483870967742	1
1331	0.19417475728155342	0.17821782178217824	0.32	0.03896103896103896	0.08695652173913046	0.224	0.27761194029850744	0.09965337954939457	0.39252336448598113	0.42465753424657543	0.6935483870967745	-1
1332	0.30097087378640786	0.0594059405940594	0.28	0.4512987012987012	0.16086956521739132	0.20800000000000002	0.417910447761194	0.46360485268630924	0.20560747663551382	0.19178082191780826	0.16129032258064524	1
1333	0.33009708737864074	0.198019801980198	0.29	0.12337662337662335	0.06521739130434784	0.192	0.43582089552238806	0.2547660311958353	0.30841121495327073	0.0136986301369863	0.4193548387096775	-1
1334	0.27184466019417486	0.5445544554455446	0.3	0.012987012987012981	0.06956521739130436	0.12000000000000002	0.2	0.0857885615251277	0.39252336448598113	0.4794520547945205	0.7903225806451615	-1
1335	0.2815533980582524	0.16831683168316833	0.29	0.36038961038961037	0.16521739130434787	0.408	0.4507462686567164	0.3570190641247777	0.27102803738317727	0.4520547945205479	0.3870967741935485	-1
1336	0.2621359223300971	0.21782178217821782	0.37	0.1753246753246753	0.16521739130434787	0.08000000000000002	0.4626865671641791	0.38128249566725003	0.46728971962616805	0.19178082191780826	0.12903225806451624	-1
1337	0.27184466019417486	0.06930693069306931	0.32	0.3798701298701298	0.09130434782608698	0.12000000000000002	0.4388059701492537	0.40901213171576956	0.1308411214953269	0.1506849315068493	0.16129032258064524	-1
1338	0.3106796116504854	0.1188118811881188	0.32	0.045454545454545456	0.10000000000000003	0.2	0.3940298507462687	0.25043327556325323	0.4299065420560746	0.43835616438356156	0.3225806451612905	1
1339	0.24271844660194186	0.18811881188118815	0.41	0.19480519480519476	0.13478260869565217	0.46399999999999997	0.6179104477611941	0.34575389948006574	0.32710280373831724	0.2876712328767123	0.22580645161290325	-1
1340	0.4077669902912622	0.26732673267326734	0.59	0.4155844155844155	0.16086956521739132	0.45599999999999996	0.373134328358209	0.5043327556325821	0.20560747663551382	0.19178082191780826	0.11290322580645151	-1
1341	0.3106796116504854	0.28712871287128716	0.29	0.4155844155844155	0.11739130434782608	0.216	0.382089552238806	0.3201906412478337	0.26168224299065423	0.9726027397260273	0.6612903225806452	-1
1342	0.3398058252427185	0.24752475247524755	0.3	0.45779220779220775	0.10000000000000003	0.536	0.47761194029850745	0.4228769497400293	0.47663551401869153	0.16438356164383555	0.3870967741935485	-1
1343	0.2524271844660194	0.26732673267326734	0.31	0.10714285714285714	0.20434782608695654	0.136	0.373134328358209	0.32625649913345	0.4112149532710281	0.27397260273972607	0.16129032258064524	-1
1344	0.2621359223300971	0.33168316831683164	0.25	0.05032467532467533	0.08695652173913046	0.16	0.2328358208955224	0.1559792027729614	0.2897196261682238	0.21917808219178075	0.5483870967741937	-1
1345	0.3106796116504854	0.0297029702970297	0.3	0.07467532467532467	0.017391304347826105	0.096	0.08358208955223881	0.12218370883881136	0.26168224299065423	0.3698630136986301	0.6290322580645162	1
1346	0.2621359223300971	0.0891089108910891	0.28	0.029220779220779213	0.11739130434782608	0.39999999999999997	0.4537313432835821	0.21013864818024075	0.36448598130841114	0.27397260273972607	0.35483870967741926	-1
1347	0.3980582524271845	0.0891089108910891	0.49	0.032467532467532464	0.20434782608695654	0.056	0.40597014925373137	0.3024263431542451	0.4579439252336446	0.3150684931506849	0.3225806451612905	-1
1348	0.30097087378640786	0.24752475247524755	0.1	0.08766233766233765	0.1304347826086957	0.11200000000000002	0.16119402985074627	0.2807625649913348	0.2523364485981303	0.19178082191780826	0.19354838709677402	-1
1349	0.3398058252427185	0.1485148514851485	0.36	0.03896103896103896	0.07391304347826089	0.192	0.3880597014925373	0.14428076256498912	0.5046728971962615	0.3150684931506849	0.7258064516129035	1
1350	0.3398058252427185	0.12871287128712872	0.26	0.2597402597402597	0.05652173913043481	0.16	0.3074626865671642	0.2547660311958353	0.22429906542056033	0.21917808219178075	0.5483870967741937	-1
1351	0.27184466019417486	0.21782178217821782	0.34	0.19480519480519476	0.19565217391304354	0.384	0.6149253731343283	0.3535528596187092	0.5514018691588785	0.42465753424657543	0.370967741935484	-1
1352	0.2038834951456311	0.198019801980198	0.21	0.4788961038961038	0.12608695652173912	0.136	0.3970149253731343	0.40554592720970106	0.3457943925233642	0.3972602739726027	0.33870967741935476	-1
1353	0.2815533980582524	0.6336633663366337	0.2	0.18831168831168826	0.17391304347826092	0.17600000000000002	0.16716417910447762	0.2608318890814516	0.35514018691588767	0.04109589041095896	0.5	-1
1354	0.2815533980582524	0.17821782178217824	0.3	0.39610389610389607	0.14347826086956525	0.528	0.4507462686567164	0.4259098786828375	0.39252336448598113	0.3424657534246575	0.25806451612903225	-1
1355	0.22330097087378642	0.3366336633663366	0.49	0.1818181818181818	0.13478260869565217	0.07200000000000001	0.3164179104477612	0.39341421143846844	0.49532710280373804	0.43835616438356156	0.16129032258064524	-1
1356	0.23300970873786409	0.27722772277227725	0.28	0.17857142857142855	0.08695652173913046	0.33599999999999997	0.42686567164179107	0.21143847487001466	0.514018691588785	0.2876712328767123	0.5806451612903225	1
1357	0.2815533980582524	0.0594059405940594	0.41	0.3928571428571428	0.1304347826086957	0.612	0.5164179104477613	0.4419410745233989	0.46728971962616805	0.726027397260274	0.35483870967741926	-1
1358	0.23300970873786409	0.13861386138613863	0.5	0.3116883116883117	0.12608695652173912	0.46399999999999997	0.36716417910447763	0.35528596187175054	0.11214953271027994	0.2876712328767123	0.17741935483870974	-1
1359	0.30097087378640786	0.1188118811881188	0.42	0.14610389610389607	0.10000000000000003	0.264	0.3402985074626866	0.2595320623916777	0.3738317757009346	0.3698630136986301	0.467741935483871	-1
1360	0.2815533980582524	0.16831683168316833	0.24	0.03571428571428571	0.12608695652173912	0.536	0.4328358208955224	0.23873483535528095	0.4112149532710281	0.3698630136986301	0.403225806451613	-1
1361	0.2815533980582524	0.1485148514851485	0.35	0.1818181818181818	0.14782608695652177	0.32799999999999996	0.48656716417910445	0.3110918544194021	0.514018691588785	0.4109589041095891	0.403225806451613	1
1362	0.2038834951456311	0.18811881188118815	0.25	0.032467532467532464	0.12173913043478263	0.04	0.2955223880597015	0.24610051993067117	0.3177570093457942	0.4109589041095891	0.16129032258064524	-1
1363	0.3495145631067962	0.1485148514851485	0.29	0.00974025974025974	0.13913043478260873	0.24800000000000003	0.22388059701492535	0.12911611785094834	0.28037383177570074	0.19178082191780826	0.5564516129032258	-1
1364	0.2524271844660194	0.1188118811881188	0.35	0.15909090909090906	0.12608695652173912	0.352	0.5611940298507463	0.2902946273830125	0.46728971962616805	0.3424657534246575	0.33870967741935476	-1
1365	0.3106796116504854	0.18811881188118815	0.31	0.022727272727272724	0.16956521739130437	0.136	0.2656716417910448	0.15034662045059832	0.38317757009345765	0.3424657534246575	0.5483870967741937	-1
1366	0.3203883495145632	0.03960396039603961	0.46	0.016233766233766236	0.1304347826086957	0.36	0.3044776119402985	0.17547660311958424	0.2149532710280373	0.27397260273972607	0.5	-1
1367	0.33009708737864074	0.16831683168316833	0.24	0.029220779220779213	0.15652173913043482	0.056	0.3074626865671642	0.24436741767764403	0.3457943925233642	0.24657534246575336	0.306451612903226	-1
1368	0.3495145631067962	0.18811881188118815	0.78	0.3668831168831168	0.11739130434782608	0.39999999999999997	0.4537313432835821	0.4835355285961853	0.22429906542056033	0.2602739726027397	0.11290322580645151	-1
1369	0.3203883495145632	0.13861386138613863	0.39	0.435064935064935	0.191304347826087	0.368	0.5462686567164179	0.46273830155978857	0.22429906542056033	0.3150684931506849	0.16129032258064524	1
1370	0.22330097087378642	0.15841584158415842	0.28	0.24999999999999994	0.09130434782608698	0.2	0.2955223880597015	0.3310225303292924	0.6168224299065419	0.2328767123287671	0.3870967741935485	-1
1371	0.35922330097087374	0.10891089108910892	0.3	0.435064935064935	0.1826086956521739	0.39999999999999997	0.6074626865671642	0.5103986135181984	0.3738317757009346	0.2876712328767123	0.14516129032258074	1
1372	0.2815533980582524	0.21782178217821782	0.3	0.23376623376623373	0.06086956521739131	0.24000000000000002	0.3373134328358209	0.19150779896013148	0.36448598130841114	0.5205479452054795	0.741935483870968	1
1373	0.3689320388349515	0.306930693069307	0.27	0.12012987012987013	0.08695652173913046	0.192	0.25671641791044775	0.19627383015597388	0.43925233644859807	0.46575342465753417	0.6935483870967745	1
1374	0.2038834951456311	0.18811881188118815	0.35	0.03571428571428571	0.10000000000000003	0.10400000000000001	0.33134328358208953	0.2634315424609994	0.39252336448598113	0.6027397260273972	0.4193548387096775	-1
1375	0.2524271844660194	0.10891089108910892	0.33	0.022727272727272724	0.10869565217391305	0.264	0.30149253731343284	0.1239168110918456	0.44859813084112155	0.547945205479452	0.6451612903225807	-1
1376	0.2524271844660194	0.12871287128712872	0.19	0.12012987012987013	0.3565217391304349	0.10400000000000001	0.3164179104477612	0.2807625649913348	0.26168224299065423	0.2602739726027397	0.25806451612903225	-1
1377	0.24271844660194186	0.10891089108910892	0.28	0.0551948051948052	0.07826086956521741	0.168	0.22388059701492535	0.19324090121316573	0.5327102803738315	0.4109589041095891	0.5645161290322582	-1
1378	0.27184466019417486	0.09900990099009901	0.36	0.00974025974025974	0.052173913043478286	0.48	0.4	0.17244367417676898	0.49532710280373804	0.3150684931506849	0.4838709677419355	-1
1379	0.2912621359223302	0.0594059405940594	0.29	0.04870129870129869	0.08260869565217394	0.088	0.21791044776119403	0.17764298093587882	0.33644859813084116	0.4520547945205479	0.5161290322580645	1
1380	0.18446601941747576	0.18811881188118815	0.27	0.05844155844155845	0.17391304347826092	0.216	0.4388059701492537	0.1811091854419331	0.7383177570093453	0.2328767123287671	0.709677419354839	-1
1381	0.21359223300970875	0.18811881188118815	0.25	0.3928571428571428	0.17391304347826092	0.24800000000000003	0.5373134328358209	0.46273830155978857	0.47663551401869153	0.24657534246575336	0.16129032258064524	-1
1382	0.2038834951456311	0.18811881188118815	0.24	0.5519480519480519	0.14347826086956525	0.312	0.3044776119402985	0.5086655112651641	0.33644859813084116	0.27397260273972607	0.14516129032258074	-1
1383	0.30097087378640786	0.13861386138613863	0.26	0.20779220779220778	0.11739130434782608	0.14400000000000002	0.2417910447761194	0.34098786828422334	0.44859813084112155	0.4109589041095891	0.24193548387096775	-1
1384	0.23300970873786409	0.16831683168316833	0.49	0.022727272727272724	0.16521739130434787	0.24800000000000003	0.373134328358209	0.22443674176776085	0.23364485981308425	0.49315068493150677	0.2903225806451615	-1
1385	0.27184466019417486	0.38613861386138615	0.49	0.06818181818181818	0.06956521739130436	0.2	0.3373134328358209	0.08838821490467552	0.36448598130841114	0.2054794520547945	0.806451612903226	-1
1386	0.3398058252427185	0.10891089108910892	0.33	0.03571428571428571	0.09130434782608698	0.288	0.3850746268656716	0.16377816291160485	0.4018691588785046	0.2602739726027397	0.596774193548387	1
1387	0.2815533980582524	0.0891089108910891	0.3	0.3896103896103896	0.2086956521739131	0.128	0.48358208955223886	0.4705372616984391	0.24299065420560728	0.3698630136986301	0.16129032258064524	1
1388	0.18446601941747576	0.21782178217821782	0.31	0.2175324675324675	0.16521739130434787	0.416	0.6597014925373135	0.33275563258231955	0.4205607476635511	0.2876712328767123	0.2903225806451615	-1
1389	0.2621359223300971	0.0891089108910891	0.28	0.08116883116883115	0.1304347826086957	0.12000000000000002	0.2447761194029851	0.25043327556325323	0.6355140186915884	0.5342465753424657	0.4516129032258067	-1
1390	0.2524271844660194	0.13861386138613863	0.36	0.5032467532467532	0.10434782608695653	0.32	0.3701492537313433	0.5207972270363967	0.48598130841121456	0.21917808219178075	0.12903225806451624	-1
1391	0.22330097087378642	0.29702970297029707	0.24	0.12987012987012983	0.10000000000000003	0.33599999999999997	0.3850746268656716	0.19584055459271354	0.4579439252336446	0.24657534246575336	0.5161290322580645	1
1392	0.33009708737864074	0.18811881188118815	0.54	0.3928571428571428	0.1521739130434783	0.472	0.4582089552238806	0.4844020797226989	0.2990654205607477	0.27397260273972607	0.17741935483870974	-1
1393	0.4077669902912622	0.40594059405940597	0.47	0.00974025974025974	0.10000000000000003	0.16	0.3492537313432836	0.28509532062391685	0.43925233644859807	0.2328767123287671	0.467741935483871	-1
1394	0.2621359223300971	0.13861386138613863	0.3	0.45779220779220775	0.16086956521739132	0.24000000000000002	0.32537313432835824	0.4822357019064114	0.28037383177570074	0.3972602739726027	0.16129032258064524	-1
1395	0.2524271844660194	0.16831683168316833	0.34	0.019480519480519477	0.11304347826086958	0.17600000000000002	0.5223880597014925	0.21403812824956248	0.514018691588785	0.2876712328767123	0.435483870967742	-1
1396	0.1747572815533981	0.0891089108910891	0.22	0.11038961038961038	0.12173913043478263	0.17600000000000002	0.3044776119402985	0.293760831889081	0.570093457943925	0.19178082191780826	0.22580645161290325	-1
1397	0.2621359223300971	0.0594059405940594	0.32	0.1688311688311688	0.08260869565217394	0.448	0.35522388059701493	0.2036395147313641	0.4205607476635511	0.6301369863013697	0.6612903225806452	1
1398	0.21359223300970875	0.24752475247524755	0.46	0.1266233766233766	0.06521739130434784	0.14400000000000002	0.2537313432835821	0.16377816291160485	0.514018691588785	0.5068493150684932	0.6935483870967745	-1
1399	0.13592233009708732	0.07425742574257427	0.24	0.00974025974025974	0.16086956521739132	0.17600000000000002	0.2865671641791045	0.2287694974003429	0.542056074766355	0.30136986301369856	0.17741935483870974	-1
1400	0.38834951456310685	0.1188118811881188	0.39	0.03896103896103896	0.18695652173913047	0.14400000000000002	0.3850746268656716	0.19670710571923422	0.2897196261682238	0.3698630136986301	0.467741935483871	-1
1401	0.2815533980582524	0.1188118811881188	0.27	0.5633116883116882	0.12173913043478263	0.304	0.408955223880597	0.5580589254766011	0.523364485981308	0.1506849315068493	0.11290322580645151	-1
1402	0.2815533980582524	0.21782178217821782	0.19	0.08766233766233765	0.3130434782608696	0.216	0.3611940298507463	0.25043327556325323	0.08411214953270996	0.2602739726027397	0.25806451612903225	-1
1403	0.3398058252427185	0.2079207920792079	0.22	0.14448051948051946	0.16956521739130437	0.24000000000000002	0.5104477611940299	0.23310225303292498	0.36448598130841114	0.27397260273972607	0.5806451612903225	-1
1404	0.49514563106796117	0.2079207920792079	0.49	0.20779220779220778	0.10869565217391305	0.232	0.22388059701492535	0.28509532062391685	0.18691588785046687	0.0958904109589041	0.5645161290322582	-1
1405	0.1747572815533981	0.17821782178217824	0.16	0.2662337662337662	0.16956521739130437	0.232	0.3044776119402985	0.32582322357018256	0.5794392523364484	0.16438356164383555	0.3870967741935485	-1
1406	0.3980582524271845	0.15841584158415842	0.27	0.2889610389610389	0.09565217391304351	0.096	0.22686567164179106	0.2963604852686288	0.23364485981308425	0.1506849315068493	0.5161290322580645	-1
1407	0.5145631067961165	0.18811881188118815	0.49	0.3571428571428571	0.12173913043478263	0.20800000000000002	0.382089552238806	0.46707105719237063	0.33644859813084116	0.12328767123287676	0.33870967741935476	-1
1408	0.3495145631067962	0.198019801980198	0.67	0.23701298701298695	0.10000000000000003	0.39999999999999997	0.46865671641791046	0.40641247833622174	0.1495327102803734	0.21917808219178075	0.14516129032258074	-1
1409	0.3495145631067962	0.16831683168316833	0.26	0.5698051948051948	0.3043478260869566	0.24000000000000002	0.3880597014925373	0.6013864818024288	0.4018691588785046	0.19178082191780826	0.12903225806451624	-1
1410	0.2815533980582524	0.0891089108910891	0.3	0.3896103896103896	0.2086956521739131	0.128	0.48358208955223886	0.4705372616984391	0.24299065420560728	0.3698630136986301	0.16129032258064524	1
1411	0.35922330097087374	0.28712871287128716	0.28	0.11038961038961038	0.06521739130434784	0.032	0.3074626865671642	0.1464471403812766	0.24299065420560728	0.21917808219178075	0.741935483870968	-1
1412	0.2524271844660194	0.198019801980198	0.31	0.029220779220779213	0.09130434782608698	0.168	0.208955223880597	0.14341421143846844	0.49532710280373804	0.6027397260273972	0.5483870967741937	1
1413	0.4854368932038836	0.24752475247524755	0.34	0.025974025974025972	0.1826086956521739	0.08000000000000002	0.49850746268656715	0.31975736568457336	0.3738317757009346	0.30136986301369856	0.27419354838709675	-1
1414	0.3980582524271845	0.5643564356435644	0.72	0.5438311688311688	0.12173913043478263	0.472	0.6686567164179105	0.549393414211437	0.16822429906542036	0.5890410958904111	0.22580645161290325	-1
1415	0.16504854368932032	0.36633663366336633	0.24	0.12987012987012983	0.12173913043478263	0.168	0.1880597014925373	0.15511265164644072	0.514018691588785	0.16438356164383555	0.741935483870968	-1
1416	0.1747572815533981	0.18811881188118815	0.35	0.012987012987012981	0.16521739130434787	0.288	0.3940298507462687	0.16724436741767335	0.6542056074766354	0.6027397260273972	0.5322580645161292	-1
1417	0.2815533980582524	0.1188118811881188	0.36	0.5616883116883117	0.13913043478260873	0.232	0.3701492537313433	0.553726169844019	0.49532710280373804	0.3150684931506849	0.12903225806451624	-1
1418	0.35922330097087374	0.16831683168316833	0.36	0.025974025974025972	0.07826086956521741	0.024	0.28955223880597014	0.25043327556325323	0.38317757009345765	0.2054794520547945	0.3870967741935485	-1
1419	0.3106796116504854	0.27722772277227725	0.3	0.1753246753246753	0.11304347826086958	0.368	0.3880597014925373	0.12954939341420868	0.4018691588785046	0.0273972602739726	0.903225806451613	-1
1420	0.19417475728155342	0.27722772277227725	0.1	0.025974025974025972	0.18695652173913047	0.288	0.35522388059701493	0.22443674176776085	0.46728971962616805	0.3150684931506849	0.33870967741935476	-1
1421	0.2815533980582524	0.15841584158415842	0.34	0.4285714285714285	0.07826086956521741	0.352	0.3701492537313433	0.34575389948006574	0.5887850467289719	0.3424657534246575	0.6774193548387097	1
1422	0.2524271844660194	0.16831683168316833	0.34	0.5032467532467532	0.16086956521739132	0.424	0.5611940298507463	0.5710571923743473	0.7009345794392523	0.2328767123287671	0.2903225806451615	-1
1423	0.21359223300970875	0.1485148514851485	0.3	0.022727272727272724	0.13478260869565217	0.152	0.15522388059701492	0.2071057192374326	0.5327102803738315	0.3972602739726027	0.3870967741935485	-1
1424	0.2621359223300971	0.17821782178217824	0.25	0.012987012987012981	0.08260869565217394	0.264	0.3044776119402985	0.08492201039860703	0.39252336448598113	0.16438356164383555	0.709677419354839	-1
1425	0.2524271844660194	0.0891089108910891	0.48	0.5584415584415584	0.17391304347826092	0.424	0.5194029850746269	0.5701906412478266	0.22429906542056033	0.49315068493150677	0.08064516129032251	-1
1426	0.19417475728155342	0.26732673267326734	0.41	0.016233766233766236	0.14347826086956525	0.33599999999999997	0.2835820895522388	0.1941074523396864	0.5514018691588785	0.35616438356164387	0.4193548387096775	-1
1427	0.2815533980582524	0.06930693069306931	0.18	0.032467532467532464	0.13913043478260873	0.224	0.31343283582089554	0.21837088388214454	0.49532710280373804	0.4109589041095891	0.4516129032258067	-1
1428	0.33009708737864074	0.03960396039603961	0.32	0.44155844155844154	0.16086956521739132	0.24800000000000003	0.2985074626865672	0.44107452339687825	0.4299065420560746	0.13698630136986295	0.19354838709677402	-1
1429	0.24271844660194186	0.07920792079207922	0.34	0.022727272727272724	0.33478260869565224	0.312	0.3761194029850746	0.28509532062391685	0.47663551401869153	0.32876712328767116	0.25806451612903225	1
1430	0.2912621359223302	0.09900990099009901	0.35	0.029220779220779213	0.09565217391304351	0.24000000000000002	0.2746268656716418	0.2569324090121299	0.43925233644859807	0.3972602739726027	0.4516129032258067	1
1431	0.3203883495145632	0.37623762376237624	0.65	0.2435064935064935	0.3000000000000001	0.192	0.5164179104477613	0.3977469670710505	0.24299065420560728	0.13698630136986295	0.19354838709677402	-1
1432	0.2621359223300971	0.2079207920792079	0.25	0.23376623376623373	0.09565217391304351	0.14400000000000002	0.34328358208955223	0.2772963604852663	0.2990654205607477	0.1780821917808219	0.4516129032258067	-1
1433	0.44660194174757284	0.07920792079207922	0.31	0.006493506493506492	0.04347826086956524	0.08000000000000002	0.2447761194029851	0.25043327556325323	0.046728971962616495	0.16438356164383555	0.33870967741935476	-1
1434	0.3786407766990292	0.10891089108910892	0.2	0.019480519480519477	0.09565217391304351	0.17600000000000002	0.2208955223880597	0.1585788561525021	0.27102803738317727	0.2876712328767123	0.596774193548387	-1
1435	0.41747572815533973	0.2524752475247525	1.0	0.5649350649350648	0.14347826086956525	0.416	0.5850746268656717	0.5385615251299853	0.20560747663551382	0.24657534246575336	0.25806451612903225	-1
1436	0.2621359223300971	0.16831683168316833	0.46	0.22727272727272724	0.14347826086956525	0.36	0.5283582089552239	0.3717504332755581	0.4299065420560746	0.3972602739726027	0.17741935483870974	-1
1437	0.33009708737864074	0.15841584158415842	0.42	0.435064935064935	0.11739130434782608	0.432	0.5164179104477613	0.5363951473136908	0.514018691588785	0.6849315068493149	0.17741935483870974	1
1438	0.22330097087378642	0.10891089108910892	0.33	0.14935064935064934	0.06086956521739131	0.14400000000000002	0.19701492537313434	0.12564991334488695	0.5794392523364484	0.21917808219178075	0.8870967741935485	1
1439	0.4077669902912622	0.18811881188118815	0.46	0.47402597402597396	0.19565217391304354	0.232	0.5014925373134329	0.5710571923743473	0.49532710280373804	0.4520547945205479	0.16129032258064524	-1
1440	0.41747572815533973	0.13861386138613863	0.37	0.016233766233766236	0.12173913043478263	0.288	0.32238805970149254	0.2417677642980891	0.23364485981308425	0.1506849315068493	0.3225806451612905	-1
1441	0.18446601941747576	0.504950495049505	0.0	0.016233766233766236	0.1304347826086957	0.552	0.5611940298507463	0.20797227036395327	0.7663551401869158	0.24657534246575336	0.467741935483871	-1
1442	0.18446601941747576	0.22277227722772278	0.27	0.02435064935064935	0.052173913043478286	0.096	0.18208955223880596	0.11785095320622929	0.5887850467289719	0.2054794520547945	0.6290322580645162	1
1443	0.5145631067961165	0.15841584158415842	0.34	0.012987012987012981	0.052173913043478286	0.224	0.2507462686567164	0.18977469670710434	0.17757009345794383	0.16438356164383555	0.5322580645161292	1
1444	0.2038834951456311	0.12871287128712872	0.25	0.3344155844155844	0.1826086956521739	0.872	0.5014925373134329	0.3847487001733043	0.3177570093457942	0.1506849315068493	0.22580645161290325	-1
1445	0.35922330097087374	0.23762376237623764	0.41	0.4188311688311688	0.13478260869565217	0.32799999999999996	0.5611940298507463	0.5060658578856163	0.4112149532710281	0.5342465753424657	0.17741935483870974	-1
1446	0.3980582524271845	0.23762376237623764	0.35	0.2987012987012987	0.09130434782608698	0.152	0.2955223880597015	0.31845753899479945	0.35514018691588767	0.1506849315068493	0.5806451612903225	-1
1447	0.27184466019417486	0.4158415841584159	0.24	0.04220779220779221	0.12608695652173912	0.088	0.43582089552238806	0.13778162911611247	0.44859813084112155	0.4794520547945205	0.806451612903226	-1
1448	0.2912621359223302	0.26732673267326734	0.34	0.11038961038961038	0.017391304347826105	0.432	0.3283582089552239	0.11178509532062009	0.5046728971962615	0.1506849315068493	0.7580645161290325	1
1449	0.3106796116504854	0.18811881188118815	0.49	0.18506493506493504	0.11739130434782608	0.2	0.3044776119402985	0.23310225303292498	0.6261682242990654	0.4520547945205479	0.6774193548387097	1
1450	0.33009708737864074	0.09900990099009901	0.27	0.42532467532467527	0.18695652173913047	0.33599999999999997	0.43582089552238806	0.4701039861351859	0.18691588785046687	0.21917808219178075	0.12903225806451624	1
1451	0.2815533980582524	0.3564356435643564	0.28	0.8198051948051948	0.07391304347826089	0.192	0.3373134328358209	0.6815424610052006	0.2990654205607477	0.2328767123287671	0.4193548387096775	-1
1452	0.2621359223300971	0.806930693069307	0.19	0.0	0.14782608695652177	0.11200000000000002	0.5820895522388059	0.2677642980935815	0.5607476635514015	0.42465753424657543	0.3225806451612905	-1
1453	0.23300970873786409	0.29702970297029707	0.22	0.06493506493506493	0.14782608695652177	0.39999999999999997	0.48955223880597015	0.2521663778162875	0.46728971962616805	0.27397260273972607	0.2903225806451615	-1
1454	0.2038834951456311	0.16831683168316833	0.32	0.08766233766233765	0.06086956521739131	0.20800000000000002	0.31044776119402984	0.17244367417676898	0.6168224299065419	0.6301369863013697	0.6935483870967745	1
1455	0.1456310679611651	0.2079207920792079	0.3	0.012987012987012981	0.06521739130434784	0.17600000000000002	0.2507462686567164	0.008665511265164128	0.5327102803738315	0.2054794520547945	0.903225806451613	1
1456	0.35922330097087374	0.2524752475247525	0.26	0.03571428571428571	0.12608695652173912	0.096	0.373134328358209	0.2764298093587527	0.3177570093457942	0.1780821917808219	0.24193548387096775	-1
1457	0.41747572815533973	0.25742574257425743	0.4	0.17857142857142855	0.10869565217391305	0.256	0.45671641791044776	0.2764298093587527	0.38317757009345765	0.12328767123287676	0.6290322580645162	1
1458	0.38834951456310685	0.04950495049504952	0.45	0.032467532467532464	0.15652173913043482	0.11200000000000002	0.31343283582089554	0.3284228769497375	0.5514018691588785	0.32876712328767116	0.435483870967742	1
1459	0.27184466019417486	0.198019801980198	0.45	0.43831168831168826	0.17391304347826092	0.216	0.5134328358208955	0.49696707105719184	0.3738317757009346	0.43835616438356156	0.17741935483870974	-1
1460	0.3398058252427185	0.0891089108910891	0.3	0.2597402597402597	0.21739130434782614	0.18400000000000002	0.28059701492537314	0.3847487001733043	0.18691588785046687	0.42465753424657543	0.20967741935483875	-1
1461	0.22330097087378642	0.2079207920792079	0.31	0.025974025974025972	0.09130434782608698	0.296	0.28955223880597014	0.08318890814557278	0.48598130841121456	0.19178082191780826	0.7903225806451615	1
1462	0.27184466019417486	0.3465346534653465	0.31	0.03571428571428571	0.06956521739130436	0.304	0.2835820895522388	0.12045060658578421	0.514018691588785	0.5068493150684932	0.741935483870968	1
1463	0.30097087378640786	0.16831683168316833	0.34	0.3279220779220779	0.10434782608695653	0.17600000000000002	0.22388059701492535	0.30762564991334784	0.3457943925233642	0.12328767123287676	0.467741935483871	-1
1464	0.3689320388349515	0.18811881188118815	0.35	0.47077922077922074	0.1826086956521739	0.224	0.32238805970149254	0.5450606585788549	0.49532710280373804	0.3424657534246575	0.25806451612903225	-1
1465	0.2912621359223302	0.12871287128712872	0.43	0.1818181818181818	0.12173913043478263	0.24800000000000003	0.3164179104477612	0.24740034662044508	0.2897196261682238	0.35616438356164387	0.4516129032258067	-1
1466	0.18446601941747576	0.12871287128712872	0.25	0.022727272727272724	0.04347826086956524	0.14400000000000002	0.2985074626865672	0.22183708838821303	0.5887850467289719	0.4520547945205479	0.3870967741935485	-1
1467	0.3398058252427185	0.23762376237623764	0.26	0.48051948051948046	0.1521739130434783	0.512	0.6000000000000001	0.5134315424610065	0.2990654205607477	0.5890410958904111	0.24193548387096775	-1
1468	0.3495145631067962	0.04950495049504952	0.74	0.025974025974025972	0.09130434782608698	0.14400000000000002	0.3492537313432836	0.2634315424609994	0.48598130841121456	0.27397260273972607	0.35483870967741926	-1
1469	0.3495145631067962	0.3168316831683168	0.23	0.45454545454545453	0.17391304347826092	0.2	0.49253731343283585	0.5095320623916777	0.4112149532710281	0.32876712328767116	0.27419354838709675	-1


==> supp_material/code/data/cf_wine_data_train.tsv <==
	fixed_acidity	volatile_acidity	citric_acid	residual_sugar	chlorides	free_sf_diox	tot_sf_diox	density	pH	sulphates	alcohol	class
0	0.375	0.21621621621621628	0.24096385542168677	0.3282208588957055	0.11572700296735905	0.16027874564459932	0.36511627906976746	0.26778484673221215	0.19090909090909092	0.3255813953488372	0.11570247933884281	-1
1	0.32500000000000007	0.08648648648648649	0.22289156626506026	0.013803680981595092	0.08308605341246292	0.08710801393728224	0.23023255813953492	0.12222864854443927	0.6000000000000001	0.3255813953488372	0.2975206611570249	-1
2	0.4125	0.34594594594594597	0.31325301204819284	0.010736196319018405	0.4124629080118695	0.14982578397212543	0.3232558139534884	0.14594177752072213	0.3272727272727276	0.3953488372093023	0.11570247933884281	-1
3	0.48750000000000004	0.3675675675675676	0.18674698795180725	0.13190184049079753	0.11572700296735905	0.06968641114982578	0.4906976744186046	0.1887410834779253	0.3090909090909091	0.45348837209302323	0.1983471074380163	-1
4	0.4375	0.0648648648648649	0.29518072289156627	0.007668711656441719	0.086053412462908	0.09059233449477352	0.2069767441860465	0.10969732022363843	0.4363636363636365	0.5813953488372092	0.4297520661157024	-1
5	0.475	0.05405405405405406	0.20481927710843376	0.1334355828220859	0.1572700296735905	0.13240418118466898	0.26976744186046514	0.18295739348371143	0.44545454545454577	0.19767441860465118	0.2644628099173554	-1
6	0.23750000000000004	0.3027027027027027	0.20481927710843376	0.05521472392638037	0.05044510385756676	0.06620209059233449	0.15581395348837207	0.06921149026412365	0.6272727272727274	0.26744186046511625	0.6446280991735538	-1
7	0.38750000000000007	0.11891891891891893	0.18674698795180725	0.2860429447852761	0.10089020771513352	0.1254355400696864	0.36511627906976746	0.2396375554270307	0.19090909090909092	0.3488372093023256	0.18181818181818166	1
8	0.4125	0.12972972972972974	0.20481927710843376	0.2361963190184049	0.12166172106824924	0.17073170731707318	0.3627906976744186	0.21958743011374793	0.44545454545454577	0.441860465116279	0.1983471074380163	-1
9	0.4125	0.1837837837837838	0.18072289156626506	0.02760736196319018	0.09792284866468842	0.08013937282229966	0.26046511627906976	0.13283208020050452	0.645454545454546	0.45348837209302323	0.4132231404958677	-1
10	0.36250000000000004	0.33513513513513515	0.14457831325301204	0.03220858895705522	0.023738872403560828	0.06968641114982578	0.16279069767441862	0.07191054559475418	0.28181818181818175	0.17441860465116277	0.5785123966942147	-1
11	0.38750000000000007	0.17297297297297298	0.24096385542168677	0.22699386503067484	0.12759643916913946	0.27526132404181186	0.4372093023255814	0.22151532677848706	0.4363636363636365	0.5465116279069766	0.23140495867768607	-1
12	0.38750000000000007	0.10810810810810811	0.21686746987951808	0.010736196319018405	0.08011869436201781	0.13240418118466898	0.2488372093023256	0.1212647002120697	0.5	0.8488372093023253	0.24793388429752072	1
13	0.275	0.20540540540540542	0.09036144578313253	0.013803680981595092	0.13946587537091984	0.11498257839721254	0.2744186046511628	0.12512049354154797	0.36363636363636376	0.26744186046511625	0.1322314049586777	-1
14	0.22499999999999998	0.21621621621621628	0.24096385542168677	0.08435582822085888	0.07418397626112759	0.11846689895470383	0.25116279069767444	0.083477925583189	0.44545454545454577	0.2441860465116279	0.6776859504132229	1
15	0.45000000000000007	0.12972972972972974	0.22289156626506026	0.25076687116564417	0.11572700296735905	0.14285714285714285	0.4186046511627907	0.23886639676113575	0.28181818181818175	0.2325581395348837	0.1983471074380163	-1
16	0.36250000000000004	0.17297297297297298	0.2349397590361446	0.035276073619631906	0.4866468842729971	0.21254355400696864	0.3418604651162791	0.1270483902062871	0.3454545454545457	0.13953488372093026	0.23140495867768607	-1
17	0.26250000000000007	0.22702702702702704	0.1987951807228916	0.10429447852760737	0.08308605341246292	0.1951219512195122	0.4534883720930233	0.15114709851551922	0.49090909090909074	0.22093023255813948	0.2644628099173554	-1
18	0.3125	0.24864864864864866	0.20481927710843376	0.024539877300613498	0.10682492581602374	0.0627177700348432	0.15581395348837207	0.10776942355889929	0.5272727272727273	0.2441860465116279	0.36363636363636354	-1
19	0.5625000000000001	0.15135135135135136	0.20481927710843376	0.007668711656441719	0.10089020771513352	0.0627177700348432	0.24651162790697673	0.10776942355889929	0.25454545454545485	0.29069767441860456	0.36363636363636354	-1
20	0.35	0.21621621621621628	0.24698795180722893	0.09815950920245399	0.10979228486646883	0.1986062717770035	0.42790697674418604	0.1632928475033708	0.3818181818181823	0.30232558139534876	0.23140495867768607	-1
21	0.30000000000000004	0.2810810810810811	0.16867469879518077	0.1058282208588957	0.07418397626112759	0.13240418118466898	0.4348837209302326	0.14921920185078008	0.3818181818181823	0.441860465116279	0.28099173553719003	-1
22	0.475	0.10810810810810811	0.2771084337349398	0.14723926380368096	0.13649851632047477	0.1951219512195122	0.29069767441860467	0.18681318681318615	0.3818181818181823	0.2441860465116279	0.31404958677685957	-1
23	0.5750000000000001	0.21621621621621628	0.24096385542168677	0.12730061349693253	0.11572700296735905	0.10801393728222997	0.31627906976744186	0.2253711201079618	0.6181818181818182	0.27906976744186046	0.2148760330578514	-1
24	0.30000000000000004	0.23783783783783785	0.1927710843373494	0.00920245398773006	0.12759643916913946	0.10452961672473868	0.4069767441860465	0.1069982648930008	0.5090909090909093	0.25581395348837205	0.3471074380165289	-1
25	0.375	0.2594594594594595	0.16867469879518077	0.06441717791411042	0.07418397626112759	0.08013937282229966	0.20930232558139533	0.06072874493927216	0.3272727272727276	0.29069767441860456	0.7272727272727273	1
26	0.32500000000000007	0.32432432432432434	0.14457831325301204	0.10122699386503067	0.11275964391691393	0.13588850174216027	0.32790697674418606	0.17216117216117155	0.3545454545454545	0.441860465116279	0.1983471074380163	-1
27	0.525	0.22702702702702704	0.1746987951807229	0.19325153374233128	0.10979228486646883	0.08362369337979095	0.23953488372093024	0.21573163678426965	0.4818181818181819	0.17441860465116277	0.28099173553719003	-1
28	0.4375	0.21621621621621628	0.32530120481927716	0.18865030674846625	0.11869436201780414	0.20905923344947736	0.3546511627906977	0.21765953344900524	0.3090909090909091	0.26744186046511625	0.18181818181818166	-1
29	0.38750000000000007	0.12972972972972974	0.30120481927710846	0.1441717791411043	0.08011869436201781	0.26480836236933797	0.36511627906976746	0.1791016001542296	0.3909090909090911	0.3837209302325581	0.36363636363636354	-1
30	0.32500000000000007	0.21621621621621628	0.33734939759036153	0.01687116564417178	0.4362017804154303	0.1637630662020906	0.22325581395348837	0.12396375554270378	0.3454545454545457	0.17441860465116277	0.1983471074380163	-1
31	0.475	0.32432432432432434	0.12048192771084339	0.04294478527607362	0.10979228486646883	0.024390243902439025	0.24651162790697673	0.14054366685945752	0.3909090909090911	0.22093023255813948	0.23140495867768607	-1
32	0.4	0.33513513513513515	0.12650602409638556	0.1549079754601227	0.26409495548961426	0.038327526132404185	0.1883720930232558	0.18237902448428756	0.28181818181818175	0.29069767441860456	0.2148760330578514	-1
33	0.3375	0.15135135135135136	0.16265060240963858	0.015337423312883437	0.08902077151335311	0.11846689895470383	0.24651162790697673	0.09003277424329781	0.6000000000000001	0.4069767441860464	0.4958677685950412	1
34	0.48750000000000004	0.32432432432432434	0.1385542168674699	0.15644171779141106	0.06231454005934717	0.09059233449477352	0.19767441860465118	0.08733371891266728	0.19090909090909092	0.22093023255813948	0.9256198347107436	-1
35	0.4625	0.17297297297297298	0.3734939759036145	0.15337423312883436	0.10682492581602374	0.17073170731707318	0.3325581395348837	0.20589936379409934	0.40000000000000036	0.25581395348837205	0.1322314049586777	-1
36	0.26250000000000007	0.3027027027027027	0.024096385542168676	0.07822085889570553	0.10979228486646883	0.06620209059233449	0.17906976744186048	0.1212647002120697	0.45454545454545503	0.3372093023255814	0.36363636363636354	-1
37	0.3375	0.17297297297297298	0.1927710843373494	0.10736196319018404	0.086053412462908	0.16027874564459932	0.44883720930232557	0.16753422016579833	0.663636363636364	0.372093023255814	0.28099173553719003	1
38	0.45000000000000007	0.10810810810810811	0.2530120481927711	0.023006134969325156	0.08011869436201781	0.10801393728222997	0.4116279069767442	0.1289762868710227	0.6181818181818182	0.22093023255813948	0.4297520661157024	1
39	0.42500000000000004	0.17297297297297298	0.16265060240963858	0.16564417177914112	0.07418397626112759	0.13240418118466898	0.3813953488372093	0.20474262579525515	0.4363636363636365	0.25581395348837205	0.165289256198347	-1
40	0.4625	0.14054054054054055	0.20481927710843376	0.00920245398773006	0.15133531157270028	0.08362369337979095	0.23488372093023258	0.11548101021785229	0.7181818181818183	0.29069767441860456	0.44628099173553704	-1
41	0.4	0.15135135135135136	0.15662650602409642	0.007668711656441719	0.08308605341246292	0.0627177700348432	0.1418604651162791	0.05957200694042797	0.3454545454545457	0.18604651162790697	0.611570247933884	-1
42	0.45000000000000007	0.2594594594594595	0.16265060240963858	0.012269938650306747	0.11869436201780414	0.1254355400696864	0.3790697674418605	0.12030075187970013	0.28181818181818175	0.3488372093023256	0.2148760330578514	-1
43	0.5	0.2810810810810811	0.21084337349397592	0.018404907975460124	0.09792284866468842	0.020905923344947737	0.36511627906976746	0.07113938692886279	0.3545454545454545	0.22093023255813948	0.6776859504132229	-1
44	0.38750000000000007	0.11891891891891893	0.21084337349397592	0.01687116564417178	0.08011869436201781	0.10801393728222997	0.21162790697674416	0.11644495855022186	0.44545454545454577	0.372093023255814	0.4628099173553719	1
45	0.32500000000000007	0.23783783783783785	0.1987951807228916	0.0705521472392638	0.12166172106824924	0.0975609756097561	0.29534883720930233	0.1143242722190081	0.49090909090909074	0.4186046511627906	0.5123966942148759	-1
46	0.38750000000000007	0.34594594594594597	0.10240963855421688	0.18865030674846625	0.07121661721068248	0.1986062717770035	0.40930232558139534	0.20107962213225505	0.3272727272727276	0.31395348837209297	0.23140495867768607	-1
47	0.525	0.5081081081081081	0.2530120481927711	0.18404907975460122	0.599406528189911	0.12195121951219512	0.472093023255814	0.2253711201079618	0.2454545454545456	0.3953488372093023	0.2148760330578514	-1
48	0.475	0.33513513513513515	0.2771084337349398	0.17024539877300612	0.22255192878338279	0.18466898954703834	0.37209302325581395	0.20474262579525515	0.17272727272727284	0.3372093023255814	0.165289256198347	-1
49	0.4125	0.3027027027027027	0.16867469879518077	0.02760736196319018	0.08011869436201781	0.11498257839721254	0.2441860465116279	0.04337767495662348	0.42727272727272725	0.25581395348837205	0.909090909090909	1
50	0.38750000000000007	0.14054054054054055	0.3734939759036145	0.08742331288343558	0.09792284866468842	0.01742160278745645	0.23023255813953492	0.12473491420859872	0.21818181818181825	0.4302325581395348	0.36363636363636354	-1
51	0.45000000000000007	0.16216216216216217	0.25903614457831325	0.012269938650306747	0.10385756676557864	0.06968641114982578	0.23953488372093024	0.1289762868710227	0.45454545454545503	0.46511627906976744	0.4297520661157024	-1
52	0.4375	0.23783783783783785	0.20481927710843376	0.03220858895705522	0.10385756676557864	0.11149825783972125	0.22790697674418608	0.07595912859070708	0.581818181818182	0.3604651162790698	0.7933884297520659	1
53	0.25	0.23783783783783785	0.05421686746987952	0.08742331288343558	0.09792284866468842	0.11846689895470383	0.29767441860465116	0.12936186620397194	0.3909090909090911	0.30232558139534876	0.28099173553719003	-1
54	0.5750000000000001	0.0972972972972973	0.18674698795180725	0.0736196319018405	0.12759643916913946	0.156794425087108	0.32558139534883723	0.1578947368421062	0.4727272727272731	0.18604651162790697	0.2975206611570249	-1
55	0.4	0.24864864864864866	0.15662650602409642	0.10429447852760737	0.17804154302670624	0.09059233449477352	0.3488372093023256	0.15982263350684178	0.3727272727272726	0.27906976744186046	0.2975206611570249	-1
56	0.525	0.12972972972972974	0.26506024096385544	0.006134969325153375	0.142433234421365	0.07665505226480837	0.23488372093023258	0.08617698091382309	0.3363636363636364	0.11627906976744184	0.5289256198347105	-1
57	0.36250000000000004	0.10810810810810811	0.18674698795180725	0.15337423312883436	0.0771513353115727	0.13937282229965156	0.30930232558139537	0.16599190283400844	0.3272727272727276	0.31395348837209297	0.2975206611570249	1
58	0.36250000000000004	0.20540540540540542	0.15662650602409642	0.02607361963190184	0.10089020771513352	0.20557491289198607	0.3976744186046512	0.13167534220165678	0.663636363636364	0.47674418604651153	0.4297520661157024	-1
59	0.35	0.0648648648648649	0.26506024096385544	0.015337423312883437	0.09792284866468842	0.156794425087108	0.3023255813953489	0.11355311355311315	0.5454545454545454	0.3372093023255814	0.36363636363636354	-1
60	0.35	0.14054054054054055	0.18674698795180725	0.16564417177914112	0.08902077151335311	0.15331010452961671	0.3604651162790698	0.20898399845768267	0.6272727272727274	0.25581395348837205	0.2975206611570249	1
61	0.35	0.1945945945945946	0.33734939759036153	0.22699386503067484	0.13056379821958455	0.10452961672473868	0.3046511627906977	0.21187584345479138	0.3545454545454545	0.31395348837209297	0.2148760330578514	-1
62	0.3125	0.2810810810810811	0.16867469879518077	0.21625766871165641	0.11275964391691393	0.1637630662020906	0.4372093023255814	0.20416425679583838	0.46363636363636385	0.27906976744186046	0.24793388429752072	-1
63	0.4625	0.05405405405405406	0.22891566265060243	0.007668711656441719	0.041543026706231445	0.13937282229965156	0.2186046511627907	0.0773086562560259	0.5090909090909093	0.3604651162790698	0.6280991735537191	-1
64	0.5625000000000001	0.1837837837837838	0.1987951807228916	0.02914110429447853	0.13056379821958455	0.0348432055749129	0.14418604651162792	0.1336032388663959	0.15454545454545476	0.30232558139534876	0.24793388429752072	-1
65	0.32500000000000007	0.2918918918918919	0.16867469879518077	0.007668711656441719	0.13649851632047477	0.024390243902439025	0.3488372093023256	0.13379602853287054	0.6363636363636367	0.3255813953488372	0.18181818181818166	1
66	0.275	0.1945945945945946	0.1927710843373494	0.04907975460122699	0.05934718100890206	0.16027874564459932	0.3953488372093023	0.057836899942163456	0.3909090909090911	0.13953488372093026	0.6611570247933882	-1
67	0.275	0.1837837837837838	0.24096385542168677	0.07822085889570553	0.12759643916913946	0.18815331010452963	0.3302325581395349	0.13244650086755172	0.40000000000000036	0.7674418604651161	0.4132231404958677	-1
68	0.4375	0.4648648648648649	0.1746987951807229	0.16411042944785276	0.07418397626112759	0.20557491289198607	0.49767441860465117	0.18739155581260647	0.3818181818181823	0.3953488372093023	0.24793388429752072	-1
69	0.3125	0.2810810810810811	0.1746987951807229	0.08588957055214724	0.10979228486646883	0.09407665505226481	0.5046511627906977	0.15596684017736706	0.5181818181818185	0.3604651162790698	0.3471074380165289	-1
70	0.4	0.2594594594594595	0.16265060240963858	0.09969325153374232	0.05341246290801187	0.12195121951219512	0.26046511627906976	0.0875265085791419	0.3909090909090911	0.441860465116279	0.7603305785123966	1
71	0.4125	0.10810810810810811	0.29518072289156627	0.010736196319018405	0.07121661721068248	0.0348432055749129	0.14418604651162792	0.06959706959706935	0.2999999999999998	0.3604651162790698	0.5454545454545454	1
72	0.23750000000000004	0.20540540540540542	0.0963855421686747	0.12883435582822086	0.13056379821958455	0.10452961672473868	0.23488372093023258	0.14709851551956632	0.581818181818182	0.17441860465116277	0.39669421487603307	-1
73	0.30000000000000004	0.14054054054054055	0.16265060240963858	0.01687116564417178	0.086053412462908	0.13588850174216027	0.32558139534883723	0.11933680354733056	0.7000000000000006	0.569767441860465	0.4132231404958677	1
74	0.4375	0.23783783783783785	0.2530120481927711	0.10352760736196318	0.04747774480712165	0.17073170731707318	0.38372093023255816	0.10969732022363843	0.290909090909091	0.11627906976744184	0.5619834710743801	-1
75	0.35	0.11891891891891893	0.21084337349397592	0.013803680981595092	0.08308605341246292	0.12195121951219512	0.2255813953488372	0.05687295160979389	0.41818181818181843	0.5348837209302326	0.6611570247933882	1
76	0.42500000000000004	0.16216216216216217	0.2771084337349398	0.08895705521472393	0.08011869436201781	0.05226480836236934	0.17441860465116277	0.10950453055716025	0.3454545454545457	0.6511627906976745	0.611570247933884	-1
77	0.32500000000000007	0.2918918918918919	0.12650602409638556	0.023006134969325156	0.12462908011869434	0.15331010452961671	0.3744186046511628	0.11740890688259142	0.40000000000000036	0.3255813953488372	0.24793388429752072	-1
78	0.475	0.22702702702702704	0.15662650602409642	0.09049079754601226	0.09792284866468842	0.10452961672473868	0.3488372093023256	0.14054366685945752	0.3818181818181823	0.29069767441860456	0.44628099173553704	-1
79	0.3375	0.31351351351351353	0.1987951807228916	0.05061349693251534	0.05341246290801187	0.13240418118466898	0.27906976744186046	0.06728359359938452	0.5090909090909093	0.19767441860465118	0.7768595041322313	1
80	0.38750000000000007	0.17297297297297298	0.1385542168674699	0.09969325153374232	0.0949554896142433	0.0627177700348432	0.20232558139534884	0.10314247156352607	0.3454545454545457	0.7325581395348837	0.5619834710743801	-1
81	0.275	0.0648648648648649	0.22289156626506026	0.00920245398773006	0.06824925816023739	0.21254355400696864	0.3209302325581395	0.09138230190861663	0.5454545454545454	0.25581395348837205	0.5289256198347105	-1
82	0.4	0.17297297297297298	0.18072289156626506	0.05521472392638037	0.0919881305637982	0.13588850174216027	0.472093023255814	0.10776942355889929	0.5090909090909093	0.31395348837209297	0.6280991735537191	-1
83	0.3125	0.12972972972972974	0.24096385542168677	0.013803680981595092	0.08308605341246292	0.11498257839721254	0.2255813953488372	0.08849045691151147	0.6727272727272728	0.3255813953488372	0.5619834710743801	-1
84	0.375	0.21621621621621628	0.21084337349397592	0.02607361963190184	0.09792284866468842	0.04878048780487805	0.17441860465116277	0.06728359359938452	0.42727272727272725	0.3953488372093023	0.7272727272727273	-1
85	0.2875	0.20540540540540542	0.18072289156626506	0.24693251533742328	0.08902077151335311	0.1637630662020906	0.37674418604651166	0.24561403508771917	0.6181818181818182	0.26744186046511625	0.23140495867768607	-1
86	0.36250000000000004	0.17297297297297298	0.22289156626506026	0.16411042944785276	0.10089020771513352	0.21602787456445993	0.3790697674418605	0.17755928282244327	0.3272727272727276	0.3604651162790698	0.31404958677685957	-1
87	0.3125	0.14054054054054055	0.16867469879518077	0.013803680981595092	0.12462908011869434	0.15331010452961671	0.30697674418604654	0.10969732022363843	0.46363636363636385	0.2325581395348837	0.3471074380165289	-1
88	0.375	0.23783783783783785	0.13253012048192772	0.08588957055214724	0.15133531157270028	0.13588850174216027	0.4186046511627907	0.22112974744553426	0.41818181818181843	0.3372093023255814	0.1983471074380163	-1
89	0.48750000000000004	0.21621621621621628	0.2349397590361446	0.12730061349693253	0.08011869436201781	0.020905923344947737	0.2488372093023256	0.12319259687680884	0.3090909090909091	0.18604651162790697	0.6611570247933882	1
90	0.525	0.4	0.21686746987951808	0.12576687116564417	0.05044510385756676	0.1672473867595819	0.32790697674418606	0.10776942355889929	0.31818181818181834	0.034883720930232565	0.7768595041322313	1
91	0.775	0.16216216216216217	0.16265060240963858	0.20705521472392638	0.07121661721068248	0.14982578397212543	0.3627906976744186	0.2253711201079618	0.0	0.2441860465116279	0.28099173553719003	-1
92	0.26250000000000007	0.3621621621621622	0.012048192771084338	0.0030674846625766885	0.086053412462908	0.06968641114982578	0.12325581395348838	0.11740890688259142	0.581818181818182	0.16279069767441856	0.2148760330578514	-1
93	0.375	0.10810810810810811	0.16867469879518077	0.1242331288343558	0.11275964391691393	0.17421602787456447	0.5395348837209302	0.15596684017736706	0.45454545454545503	0.3604651162790698	0.4132231404958677	-1
94	0.4625	0.20540540540540542	0.21686746987951808	0.09815950920245399	0.08011869436201781	0.14982578397212543	0.3581395348837209	0.13090418353576183	0.28181818181818175	0.12790697674418605	0.4958677685950412	-1
95	0.475	0.10810810810810811	0.16867469879518077	0.09969325153374232	0.0949554896142433	0.09407665505226481	0.23255813953488375	0.18141507615192154	0.4363636363636365	0.2325581395348837	0.1983471074380163	-1
96	0.475	0.24864864864864866	0.1385542168674699	0.18558282208588955	0.13353115727002968	0.0627177700348432	0.3	0.21688837478311385	0.40000000000000036	0.3255813953488372	0.28099173553719003	-1
97	0.30000000000000004	0.15135135135135136	0.18072289156626506	0.18098159509202455	0.13353115727002968	0.3693379790940767	0.3302325581395349	0.1960670908039326	0.3454545454545457	0.29069767441860456	0.24793388429752072	-1
98	0.3125	0.07567567567567568	0.20481927710843376	0.16564417177914112	0.12166172106824924	0.08013937282229966	0.2	0.20107962213225505	0.44545454545454577	0.31395348837209297	0.3305785123966942	-1
99	0.42500000000000004	0.0	0.29518072289156627	0.010736196319018405	0.12166172106824924	0.05574912891986063	0.3209302325581395	0.14247156352419665	0.6727272727272728	0.25581395348837205	0.36363636363636354	-1
100	0.4	0.22702702702702704	0.21084337349397592	0.012269938650306747	0.08011869436201781	0.13937282229965156	0.23023255813953492	0.07865818392134116	0.5363636363636366	0.46511627906976744	0.5950413223140494	-1
101	0.4125	0.24864864864864866	0.15060240963855423	0.1625766871165644	0.11572700296735905	0.10452961672473868	0.2930232558139535	0.1835357624831282	0.3818181818181823	0.20930232558139533	0.24793388429752072	-1
102	0.35	0.23783783783783785	0.14457831325301204	0.00920245398773006	0.07418397626112759	0.05226480836236934	0.25813953488372093	0.11933680354733056	0.3727272727272726	0.16279069767441856	0.1983471074380163	-1
103	0.4	0.16216216216216217	0.1987951807228916	0.006134969325153375	0.10089020771513352	0.15331010452961671	0.23255813953488375	0.07846539425486654	0.290909090909091	0.49999999999999994	0.4628099173553719	-1
104	0.32500000000000007	0.11891891891891893	0.2530120481927711	0.035276073619631906	0.06824925816023739	0.10452961672473868	0.1697674418604651	0.07113938692886279	0.5272727272727273	0.22093023255813948	0.611570247933884	-1
105	0.26250000000000007	0.5837837837837838	0.16867469879518077	0.04447852760736197	0.08902077151335311	0.18466898954703834	0.3302325581395349	0.06921149026412365	0.6545454545454548	0.25581395348837205	0.6611570247933882	-1
106	0.35	0.32432432432432434	0.09036144578313253	0.061349693251533735	0.10385756676557864	0.08013937282229966	0.15813953488372096	0.11548101021785229	0.3545454545454545	0.18604651162790697	0.36363636363636354	-1
107	0.35	0.05405405405405406	0.1746987951807229	0.2039877300613497	0.13946587537091984	0.10801393728222997	0.19767441860465118	0.19105455947561367	0.40909090909090917	0.19767441860465118	0.23140495867768607	-1
108	0.4375	0.10810810810810811	0.391566265060241	0.012269938650306747	0.10979228486646883	0.09059233449477352	0.3418604651162791	0.1443994601889358	0.5545454545454547	0.46511627906976744	0.23140495867768607	-1
109	0.42500000000000004	0.22702702702702704	0.31927710843373497	0.2691717791411043	0.11275964391691393	0.1986062717770035	0.4	0.23308270676691834	0.3363636363636364	0.3488372093023256	0.2644628099173554	-1
110	0.5	0.1945945945945946	0.16265060240963858	0.019938650306748466	0.12462908011869434	0.17421602787456447	0.43023255813953487	0.10969732022363843	0.46363636363636385	0.3255813953488372	0.47933884297520657	-1
111	0.3125	0.20540540540540542	0.22891566265060243	0.004601226993865032	0.12462908011869434	0.01742160278745645	0.3023255813953489	0.10584152689416015	0.663636363636364	0.3255813953488372	0.4132231404958677	1
112	0.2875	0.20540540540540542	0.26506024096385544	0.09355828220858896	0.0949554896142433	0.20557491289198607	0.5116279069767441	0.15307499518025836	0.36363636363636376	0.20930232558139533	0.14876033057851235	-1
113	0.32500000000000007	0.0972972972972973	0.16265060240963858	0.09355828220858896	0.08011869436201781	0.29965156794425085	0.4953488372093023	0.1482552535184105	0.5090909090909093	0.1511627906976744	0.36363636363636354	-1
114	0.21250000000000002	0.2918918918918919	0.21084337349397592	0.007668711656441719	0.10682492581602374	0.041811846689895474	0.36511627906976746	0.09427414690572533	0.5636363636363635	0.5348837209302326	0.31404958677685957	-1
115	0.21250000000000002	0.0972972972972973	0.1385542168674699	0.035276073619631906	0.08902077151335311	0.027874564459930314	0.22790697674418608	0.1025641025641022	0.5090909090909093	0.3255813953488372	0.3305785123966942	-1
116	0.38750000000000007	0.22702702702702704	0.24096385542168677	0.28911042944785276	0.10089020771513352	0.11846689895470383	0.33953488372093027	0.24079429342587488	0.19090909090909092	0.29069767441860456	0.14876033057851235	-1
117	0.42500000000000004	0.2702702702702703	0.16867469879518077	0.012269938650306747	0.07418397626112759	0.08362369337979095	0.23023255813953492	0.10314247156352607	0.5090909090909093	0.4069767441860464	0.4297520661157024	-1
118	0.36250000000000004	0.23783783783783785	0.21084337349397592	0.012269938650306747	0.5074183976261127	0.11846689895470383	0.3488372093023256	0.1270483902062871	0.3545454545454545	0.372093023255814	0.23140495867768607	-1
119	0.38750000000000007	0.11891891891891893	0.21084337349397592	0.19785276073619631	0.086053412462908	0.1637630662020906	0.25116279069767444	0.16097937150568953	0.25454545454545485	0.47674418604651153	0.44628099173553704	-1
120	0.3125	0.3567567567567568	0.0963855421686747	0.004601226993865032	0.06824925816023739	0.08013937282229966	0.20465116279069767	0.10854058222479068	0.40000000000000036	0.2325581395348837	0.24793388429752072	-1
121	0.375	0.2810810810810811	0.16265060240963858	0.0705521472392638	0.15133531157270028	0.041811846689895474	0.3697674418604651	0.10429920956237027	0.5	0.4069767441860464	0.5950413223140494	-1
122	0.5	0.20540540540540542	0.3493975903614458	0.1625766871165644	0.08011869436201781	0.14634146341463414	0.3511627906976744	0.20416425679583838	0.3090909090909091	0.22093023255813948	0.14876033057851235	-1
123	0.38750000000000007	0.17297297297297298	0.21084337349397592	0.006134969325153375	0.12759643916913946	0.11498257839721254	0.31627906976744186	0.11355311355311315	0.663636363636364	0.25581395348837205	0.3305785123966942	-1
124	0.5875	0.16216216216216217	0.24096385542168677	0.14263803680981596	0.08011869436201781	0.07665505226480837	0.1813953488372093	0.15403894351262792	0.27272727272727293	0.2325581395348837	0.4132231404958677	-1
125	0.375	0.10810810810810811	0.18072289156626506	0.18711656441717792	0.1572700296735905	0.059233449477351915	0.3744186046511628	0.21149026412184213	0.25454545454545485	0.3488372093023256	0.165289256198347	1
126	0.2875	0.0648648648648649	0.15060240963855423	0.010736196319018405	0.11275964391691393	0.12195121951219512	0.3790697674418605	0.10391363022942102	0.5727272727272732	0.27906976744186046	0.3305785123966942	-1
127	0.36250000000000004	0.2702702702702703	0.2530120481927711	0.08895705521472393	0.14540059347181006	0.08710801393728224	0.32790697674418606	0.15982263350684178	0.40000000000000036	0.25581395348837205	0.2644628099173554	-1
128	0.15000000000000002	0.17297297297297298	0.20481927710843376	0.007668711656441719	0.07418397626112759	0.1637630662020906	0.34418604651162793	0.012145748987855143	0.5454545454545454	0.11627906976744184	0.8429752066115699	1
129	0.35	0.15135135135135136	0.21084337349397592	0.012269938650306747	0.12166172106824924	0.07317073170731707	0.1697674418604651	0.059379217273953344	0.40909090909090917	0.30232558139534876	0.6611570247933882	1
130	0.375	0.1945945945945946	0.26506024096385544	0.1165644171779141	0.10979228486646883	0.17421602787456447	0.40232558139534885	0.16830537883169328	0.4363636363636365	0.3372093023255814	0.23140495867768607	-1
131	0.26250000000000007	0.12972972972972974	0.16867469879518077	0.006134969325153375	0.10089020771513352	0.14982578397212543	0.20930232558139533	0.062078272604587426	0.6181818181818182	0.22093023255813948	0.5619834710743801	-1
132	0.32500000000000007	0.15675675675675677	0.2891566265060241	0.024539877300613498	0.31454005934718104	0.09407665505226481	0.2186046511627907	0.09041835357625061	0.4727272727272731	0.4186046511627906	0.6776859504132229	-1
133	0.32500000000000007	0.1837837837837838	0.31927710843373497	0.09202453987730061	0.086053412462908	0.1986062717770035	0.5209302325581395	0.16175053017158447	0.28181818181818175	0.2325581395348837	0.1322314049586777	-1
134	0.3375	0.23783783783783785	0.16867469879518077	0.16641104294478526	0.0949554896142433	0.09407665505226481	0.23023255813953492	0.13630229419703	0.23636363636363633	0.09302325581395349	0.47933884297520657	-1
135	0.16249999999999998	0.0648648648648649	0.15060240963855423	0.0015337423312883434	0.08902077151335311	0.04529616724738676	0.18372093023255814	0.0923462502409862	0.45454545454545503	0.2441860465116279	0.1983471074380163	-1
136	0.16249999999999998	0.2702702702702703	0.13253012048192772	0.015337423312883437	0.05341246290801187	0.05574912891986063	0.18372093023255814	0.04222093695777929	0.7181818181818183	0.18604651162790697	0.743801652892562	1
137	0.32500000000000007	0.15135135135135136	0.1927710843373494	0.11196319018404909	0.05934718100890206	0.11149825783972125	0.2651162790697675	0.1482552535184105	0.6181818181818182	0.19767441860465118	0.36363636363636354	-1
138	0.4625	0.17297297297297298	0.18674698795180725	0.19018404907975459	0.11869436201780414	0.15331010452961671	0.4813953488372093	0.21958743011374793	0.3272727272727276	0.3604651162790698	0.1322314049586777	-1
139	0.36250000000000004	0.31351351351351353	0.15060240963855423	0.02914110429447853	0.05637982195845695	0.07665505226480837	0.17209302325581394	0.07306728359359838	0.3818181818181823	0.16279069767441856	0.611570247933884	-1
140	0.5499999999999999	0.2810810810810811	0.29518072289156627	0.11349693251533742	0.10979228486646883	0.18466898954703834	0.4953488372093023	0.1713900134952766	0.3272727272727276	0.3488372093023256	0.44628099173553704	-1
141	0.45000000000000007	0.16216216216216217	0.22891566265060243	0.12269938650306747	0.12759643916913946	0.13588850174216027	0.32558139534883723	0.15866589550800114	0.3090909090909091	0.27906976744186046	0.3801652892561984	-1
142	0.3125	0.1945945945945946	0.2530120481927711	0.09969325153374232	0.10682492581602374	0.20905923344947736	0.4627906976744186	0.16059379217274028	0.4363636363636365	0.3604651162790698	0.24793388429752072	-1
143	0.42500000000000004	0.08648648648648649	0.21084337349397592	0.00920245398773006	0.06528189910979228	0.08710801393728224	0.17209302325581394	0.10969732022363843	0.5545454545454547	0.13953488372093026	0.31404958677685957	-1
144	0.4	0.24864864864864866	0.1746987951807229	0.012269938650306747	0.08308605341246292	0.10801393728222997	0.2744186046511628	0.0480046269519967	0.36363636363636376	0.16279069767441856	0.6942148760330575	1
145	0.32500000000000007	0.1837837837837838	0.44578313253012053	0.11042944785276074	0.10682492581602374	0.17421602787456447	0.4627906976744186	0.1636784268363236	0.44545454545454577	0.2325581395348837	0.1983471074380163	-1
146	0.16249999999999998	0.2702702702702703	0.13253012048192772	0.015337423312883437	0.05341246290801187	0.05574912891986063	0.18372093023255814	0.04222093695777929	0.7181818181818183	0.18604651162790697	0.743801652892562	1
147	0.32500000000000007	0.3675675675675676	0.44578313253012053	0.18711656441717792	0.19881305637982194	0.16027874564459932	0.4627906976744186	0.20609215346057397	0.36363636363636376	0.4186046511627906	0.165289256198347	-1
148	0.26250000000000007	0.24864864864864866	0.18072289156626506	0.10889570552147239	0.11275964391691393	0.20209059233449478	0.4558139534883721	0.1521110468478888	0.4363636363636365	0.19767441860465118	0.2644628099173554	-1
149	0.475	0.16216216216216217	0.20481927710843376	0.015337423312883437	0.10089020771513352	0.07665505226480837	0.27674418604651163	0.11451706188548272	0.36363636363636376	0.5581395348837208	0.39669421487603307	-1
150	0.36250000000000004	0.24864864864864866	0.2530120481927711	0.08895705521472393	0.142433234421365	0.08013937282229966	0.3209302325581395	0.16175053017158447	0.40000000000000036	0.26744186046511625	0.2644628099173554	-1
151	0.38750000000000007	0.10810810810810811	0.1987951807228916	0.006134969325153375	0.13353115727002968	0.07665505226480837	0.3581395348837209	0.10584152689416015	0.6363636363636367	0.3372093023255814	0.4132231404958677	-1
152	0.36250000000000004	0.20540540540540542	0.41566265060240964	0.00920245398773006	0.4955489614243324	0.11846689895470383	0.22325581395348837	0.11123963755542476	0.21818181818181825	0.2441860465116279	0.1983471074380163	-1
153	0.5499999999999999	0.10810810810810811	0.22891566265060243	0.007668711656441719	0.0919881305637982	0.13588850174216027	0.19069767441860463	0.06766917293233377	0.1454545454545455	0.441860465116279	0.6611570247933882	-1
154	0.38750000000000007	0.10810810810810811	0.22891566265060243	0.11503067484662576	0.11869436201780414	0.14634146341463414	0.386046511627907	0.16753422016579833	0.5272727272727273	0.372093023255814	0.2975206611570249	-1
155	0.30000000000000004	0.21621621621621628	0.30722891566265065	0.11196319018404909	0.13946587537091984	0.1637630662020906	0.4558139534883721	0.1636784268363236	0.41818181818181843	0.3488372093023256	0.23140495867768607	-1
156	0.275	0.14054054054054055	0.18072289156626506	0.1242331288343558	0.08011869436201781	0.156794425087108	0.27209302325581397	0.1266628108733343	0.41818181818181843	0.19767441860465118	0.4297520661157024	-1
157	0.26250000000000007	0.12972972972972974	0.1385542168674699	0.013803680981595092	0.08308605341246292	0.1254355400696864	0.19302325581395346	0.05976479660690259	0.581818181818182	0.31395348837209297	0.6611570247933882	-1
158	0.5750000000000001	0.15135135135135136	0.16867469879518077	0.2791411042944785	0.05637982195845695	0.18466898954703834	0.27906976744186046	0.20994794679005224	0.21818181818181825	0.1511627906976744	0.5950413223140494	-1
159	0.45000000000000007	0.17297297297297298	0.2530120481927711	0.20552147239263804	0.1691394658753709	0.16027874564459932	0.4372093023255814	0.2080200501253131	0.15454545454545476	0.2325581395348837	0.14876033057851235	-1
160	0.375	0.24864864864864866	0.11445783132530121	0.04447852760736197	0.22848664688427298	0.0975609756097561	0.27906976744186046	0.11355311355311315	0.10000000000000009	0.25581395348837205	0.2644628099173554	-1
161	0.4	0.21621621621621628	0.15662650602409642	0.01687116564417178	0.09792284866468842	0.11149825783972125	0.27906976744186046	0.10391363022942102	0.645454545454546	0.3255813953488372	0.44628099173553704	1
162	0.26250000000000007	0.043243243243243246	0.16867469879518077	0.012269938650306747	0.08308605341246292	0.11846689895470383	0.1697674418604651	0.06998264893001505	0.5545454545454547	0.2325581395348837	0.47933884297520657	1
163	0.45000000000000007	0.14054054054054055	0.18072289156626506	0.11196319018404909	0.08902077151335311	0.041811846689895474	0.25116279069767444	0.13668787352997924	0.21818181818181825	0.13953488372093026	0.39669421487603307	-1
164	0.21250000000000002	0.21621621621621628	0.12650602409638556	0.015337423312883437	0.06824925816023739	0.07317073170731707	0.17441860465116277	0.060921534605746785	0.6363636363636367	0.2325581395348837	0.743801652892562	-1
165	0.25	0.10810810810810811	0.22289156626506026	0.00920245398773006	0.08011869436201781	0.059233449477351915	0.14883720930232558	0.027376132639290063	0.3363636363636364	0.31395348837209297	0.7768595041322313	1
166	0.4	0.14054054054054055	0.13253012048192772	0.06901840490797545	0.11572700296735905	0.1254355400696864	0.3674418604651163	0.14247156352419665	0.5636363636363635	0.31395348837209297	0.39669421487603307	-1
167	0.2875	0.12972972972972974	0.20481927710843376	0.13650306748466257	0.0949554896142433	0.1254355400696864	0.4441860465116279	0.1521110468478888	0.3818181818181823	0.25581395348837205	0.3471074380165289	-1
168	0.5375	0.23783783783783785	0.29518072289156627	0.17944785276073622	0.11869436201780414	0.1672473867595819	0.3116279069767442	0.19259687680740356	0.3363636363636364	0.4069767441860464	0.36363636363636354	1
169	0.475	0.16216216216216217	0.3855421686746988	0.18865030674846625	0.07121661721068248	0.18118466898954705	0.37209302325581395	0.20994794679005224	0.25454545454545485	0.3604651162790698	0.1322314049586777	-1
170	0.26250000000000007	0.1945945945945946	0.15060240963855423	0.18251533742331288	0.07418397626112759	0.1254355400696864	0.3302325581395349	0.20416425679583838	0.5545454545454547	0.2441860465116279	0.23140495867768607	-1
171	0.48750000000000004	0.10810810810810811	0.18072289156626506	0.00920245398773006	0.10979228486646883	0.1637630662020906	0.43953488372093025	0.13533834586466043	0.28181818181818175	0.18604651162790697	0.2148760330578514	-1
172	0.22499999999999998	0.11891891891891893	0.28313253012048195	0.0598159509202454	0.06231454005934717	0.059233449477351915	0.2372093023255814	0.0981299402352036	0.7636363636363641	0.26744186046511625	0.5289256198347105	-1
173	0.17500000000000004	0.15135135135135136	0.2771084337349398	0.08588957055214724	0.1691394658753709	0.13588850174216027	0.4116279069767442	0.12550607287449367	0.42727272727272725	0.2325581395348837	0.2865013774104679	-1
174	0.4375	0.23783783783783785	0.44578313253012053	0.19785276073619631	0.08902077151335311	0.15331010452961671	0.3604651162790698	0.21380374011953052	0.27272727272727293	0.20930232558139533	0.11570247933884281	-1
175	0.4	0.08648648648648649	0.1927710843373494	0.007668711656441719	0.06824925816023739	0.09407665505226481	0.16279069767441862	0.05031810294968153	0.46363636363636385	0.16279069767441856	0.6776859504132229	-1
176	0.4625	0.2702702702702703	0.1927710843373494	0.16104294478527606	0.08011869436201781	0.08013937282229966	0.2534883720930233	0.17524580682475488	0.3909090909090911	0.13953488372093026	0.4132231404958677	-1
177	0.42500000000000004	0.4648648648648649	0.14457831325301204	0.1441717791411043	0.24925816023738875	0.11498257839721254	0.4348837209302326	0.21187584345479138	0.6272727272727274	0.29069767441860456	0.165289256198347	-1
178	0.375	0.21621621621621628	0.1746987951807229	0.17331288343558282	0.12759643916913946	0.17073170731707318	0.3232558139534884	0.16059379217274028	0.27272727272727293	0.4186046511627906	0.39669421487603307	-1
179	0.475	0.2594594594594595	0.21084337349397592	0.015337423312883437	0.2462908011869436	0.07665505226480837	0.29767441860465116	0.14015808752650827	0.42727272727272725	0.25581395348837205	0.2975206611570249	-1
180	0.25	0.2756756756756757	0.08433734939759038	0.07975460122699386	0.10979228486646883	0.1637630662020906	0.4348837209302326	0.1270483902062871	0.5272727272727273	0.569767441860465	0.3801652892561984	-1
181	0.32500000000000007	0.17297297297297298	0.1927710843373494	0.21932515337423314	0.11275964391691393	0.18118466898954705	0.35348837209302325	0.18681318681318615	0.5090909090909093	0.3255813953488372	0.36363636363636354	-1
182	0.38750000000000007	0.23783783783783785	0.15060240963855423	0.04141104294478527	0.0949554896142433	0.08362369337979095	0.2651162790697675	0.13823019086176913	0.41818181818181843	0.3255813953488372	0.2148760330578514	-1
183	0.32500000000000007	0.31351351351351353	0.29518072289156627	0.19478527607361965	0.10682492581602374	0.17770034843205576	0.541860465116279	0.21380374011953052	0.3818181818181823	0.30232558139534876	0.0826446280991735	-1
184	0.525	0.20540540540540542	0.1987951807228916	0.00920245398773006	0.12166172106824924	0.13588850174216027	0.21627906976744188	0.056101792943902495	0.25454545454545485	0.26744186046511625	0.7272727272727273	-1
185	0.3375	0.3567567567567568	0.3855421686746988	0.17177914110429449	0.1661721068249258	0.21951219512195122	0.5	0.20609215346057397	0.36363636363636376	0.3372093023255814	0.14876033057851235	-1
186	0.25	0.10810810810810811	0.22289156626506026	0.007668711656441719	0.08011869436201781	0.10104529616724739	0.2	0.04453441295546767	0.40000000000000036	0.30232558139534876	0.6611570247933882	-1
187	0.35	0.23243243243243245	0.14457831325301204	0.015337423312883437	0.08902077151335311	0.09407665505226481	0.3023255813953489	0.1143242722190081	0.5727272727272732	0.45348837209302323	0.39669421487603307	1
188	0.4125	0.2594594594594595	0.1927710843373494	0.15950920245398773	0.086053412462908	0.04878048780487805	0.13023255813953488	0.1270483902062871	0.4727272727272731	0.20930232558139533	0.5785123966942147	-1
189	0.4375	0.0972972972972973	0.21686746987951808	0.1165644171779141	0.05637982195845695	0.14634146341463414	0.23488372093023258	0.10815500289184499	0.3818181818181823	0.22093023255813948	0.7272727272727273	-1
190	0.5	0.1945945945945946	0.29518072289156627	0.03834355828220859	0.10682492581602374	0.06620209059233449	0.24651162790697673	0.11548101021785229	0.40000000000000036	0.1511627906976744	0.3801652892561984	-1
191	0.25	0.15135135135135136	0.1746987951807229	0.010736196319018405	0.08011869436201781	0.08013937282229966	0.13488372093023254	0.02968960863697845	0.4727272727272731	0.1511627906976744	0.7603305785123966	-1
192	0.5499999999999999	0.23783783783783785	0.26506024096385544	0.18098159509202455	0.10089020771513352	0.17421602787456447	0.33488372093023255	0.1428571428571459	0.290909090909091	0.12790697674418605	0.6611570247933882	-1
193	0.275	0.20540540540540542	0.18072289156626506	0.21625766871165641	0.10385756676557864	0.04529616724738676	0.3116279069767442	0.18411413148255207	0.36363636363636376	0.3604651162790698	0.3801652892561984	-1
194	0.6	0.24864864864864866	0.18072289156626506	0.004601226993865032	0.10682492581602374	0.04878048780487805	0.23023255813953492	0.10372084056294639	0.20909090909090944	0.19767441860465118	0.3471074380165289	-1
195	0.35	0.2918918918918919	0.1746987951807229	0.2116564417177914	0.10385756676557864	0.18118466898954705	0.3883720930232558	0.2311548101021792	0.40909090909090917	0.4186046511627906	0.14876033057851235	-1
196	0.275	0.2810810810810811	0.1746987951807229	0.08435582822085888	0.10979228486646883	0.09407665505226481	0.28837209302325584	0.1447850395218815	0.6909090909090909	0.4069767441860464	0.44628099173553704	-1
197	0.4375	0.1945945945945946	0.18072289156626506	0.1334355828220859	0.12166172106824924	0.11498257839721254	0.33488372093023255	0.1677270098322765	0.44545454545454577	0.3255813953488372	0.39669421487603307	-1
198	0.32500000000000007	0.3783783783783784	0.16265060240963858	0.007668711656441719	0.13353115727002968	0.010452961672473867	0.23255813953488375	0.13090418353576183	0.4727272727272731	0.3488372093023256	0.18181818181818166	-1
199	0.2875	0.2594594594594595	0.14457831325301204	0.013803680981595092	0.08011869436201781	0.1254355400696864	0.2651162790697675	0.05186042028147497	0.5181818181818185	0.2325581395348837	0.7272727272727273	1
200	0.5625000000000001	0.16216216216216217	0.18072289156626506	0.023006134969325156	0.11869436201780414	0.06620209059233449	0.3325581395348837	0.1578947368421062	0.3363636363636364	0.3255813953488372	0.2644628099173554	-1
201	0.26250000000000007	0.43243243243243246	0.18072289156626506	0.013803680981595092	0.08308605341246292	0.059233449477351915	0.15813953488372096	0.0667052245999642	0.6818181818181821	0.2325581395348837	0.6446280991735538	1
202	0.42500000000000004	0.11891891891891893	0.18674698795180725	0.015337423312883437	0.1572700296735905	0.10104529616724739	0.3790697674418605	0.08849045691151147	0.5727272727272732	0.25581395348837205	0.611570247933884	-1
203	0.525	0.1837837837837838	0.21084337349397592	0.007668711656441719	0.13353115727002968	0.038327526132404185	0.2930232558139535	0.1262772315403886	0.3272727272727276	0.3837209302325581	0.24793388429752072	-1
204	0.375	0.4756756756756757	0.1927710843373494	0.19325153374233128	0.10385756676557864	0.18118466898954705	0.4906976744186046	0.1945247734721427	0.5	0.3255813953488372	0.2644628099173554	-1
205	0.2875	0.20540540540540542	0.15060240963855423	0.018404907975460124	0.0949554896142433	0.024390243902439025	0.23023255813953492	0.11162521688837401	0.3272727272727276	0.372093023255814	0.165289256198347	-1
206	0.4	0.17297297297297298	0.1927710843373494	0.010736196319018405	0.08308605341246292	0.1289198606271777	0.2627906976744186	0.09427414690572533	0.40909090909090917	0.2325581395348837	0.5289256198347105	1
207	0.3375	0.20540540540540542	0.11445783132530121	0.09202453987730061	0.10682492581602374	0.3344947735191638	0.38372093023255816	0.12589165220744292	0.40000000000000036	0.13953488372093026	0.3471074380165289	-1
208	0.36250000000000004	0.2810810810810811	0.18072289156626506	0.23006134969325154	0.13353115727002968	0.17073170731707318	0.4325581395348837	0.21380374011953052	0.42727272727272725	0.31395348837209297	0.2148760330578514	-1
209	0.5375	0.12972972972972974	0.24096385542168677	0.02147239263803681	0.08308605341246292	0.059233449477351915	0.17906976744186048	0.09620204357046447	0.36363636363636376	0.372093023255814	0.5289256198347105	-1
210	0.32500000000000007	0.22702702702702704	0.18072289156626506	0.035276073619631906	0.08011869436201781	0.08013937282229966	0.16046511627906979	0.06284943127048592	0.5181818181818185	0.441860465116279	0.7272727272727273	1
211	0.4375	0.2810810810810811	0.13253012048192772	0.012269938650306747	0.10385756676557864	0.14285714285714285	0.386046511627907	0.11085405822248262	0.3818181818181823	0.27906976744186046	0.31404958677685957	-1
212	0.30000000000000004	0.4	0.15662650602409642	0.05828220858895705	0.1602373887240356	0.21254355400696864	0.4558139534883721	0.13283208020050452	0.5	0.3488372093023256	0.2975206611570249	-1
213	0.4625	0.2918918918918919	0.2891566265060241	0.18098159509202455	0.13946587537091984	0.20557491289198607	0.38720930232558143	0.21052631578947256	0.22727272727272751	0.3488372093023256	0.1322314049586777	-1
214	0.375	0.14054054054054055	0.18674698795180725	0.035276073619631906	0.10979228486646883	0.13240418118466898	0.25813953488372093	0.08077887025255492	0.31818181818181834	0.49999999999999994	0.47933884297520657	1
215	0.35	0.15135135135135136	0.1746987951807229	0.2116564417177914	0.10979228486646883	0.1289198606271777	0.25116279069767444	0.2165027954501646	0.2999999999999998	0.3255813953488372	0.18181818181818166	-1
216	0.375	0.20540540540540542	0.29518072289156627	0.00920245398773006	0.10385756676557864	0.11498257839721254	0.26976744186046514	0.055716213610949694	0.3727272727272726	0.30232558139534876	0.6776859504132229	1
217	0.4375	0.11891891891891893	0.16265060240963858	0.2039877300613497	0.142433234421365	0.14982578397212543	0.3372093023255814	0.21129747445537106	0.20000000000000018	0.22093023255813948	0.1322314049586777	1
218	0.30000000000000004	0.2810810810810811	0.15060240963855423	0.1763803680981595	0.14836795252225518	0.10801393728222997	0.3744186046511628	0.2039714671293602	0.3818181818181823	0.3953488372093023	0.11570247933884281	-1
219	0.35	0.20540540540540542	0.1746987951807229	0.07208588957055215	0.10682492581602374	0.1916376306620209	0.4162790697674419	0.1578947368421062	0.5363636363636366	0.6627906976744187	0.2975206611570249	-1
220	0.32500000000000007	0.20540540540540542	0.11445783132530121	0.02147239263803681	0.22255192878338279	0.06620209059233449	0.42093023255813955	0.15519568151147212	0.7000000000000006	0.47674418604651153	0.2644628099173554	-1
221	0.32500000000000007	0.31351351351351353	0.22289156626506026	0.0651840490797546	0.0949554896142433	0.13066202090592335	0.48023255813953486	0.13900134952766763	0.3454545454545457	0.3255813953488372	0.2975206611570249	-1
222	0.42500000000000004	0.33513513513513515	0.3795180722891567	0.15950920245398773	0.10385756676557864	0.18466898954703834	0.33953488372093027	0.19838056680161742	0.3363636363636364	0.25581395348837205	0.11570247933884281	-1
223	0.32500000000000007	0.24864864864864866	0.24096385542168677	0.08895705521472393	0.08902077151335311	0.1289198606271777	0.42093023255813955	0.15461731251204824	0.3818181818181823	0.3488372093023256	0.2975206611570249	-1
224	0.525	0.15135135135135136	0.2530120481927711	0.21472392638036808	0.10385756676557864	0.14982578397212543	0.3558139534883721	0.2542895700790453	0.44545454545454577	0.5465116279069766	0.09917355371900816	1
225	0.4	0.16216216216216217	0.15662650602409642	0.10122699386503067	0.0949554896142433	0.06620209059233449	0.18604651162790697	0.1538461538461533	0.45454545454545503	0.3837209302325581	0.24793388429752072	-1
226	0.5499999999999999	0.12972972972972974	0.29518072289156627	0.04447852760736197	0.142433234421365	0.041811846689895474	0.22790697674418608	0.10969732022363843	0.42727272727272725	0.1511627906976744	0.5785123966942147	-1
227	0.5875	0.07567567567567568	0.29518072289156627	0.013803680981595092	0.06528189910979228	0.05226480836236934	0.26046511627906976	0.11740890688259142	0.28181818181818175	0.20930232558139533	0.3801652892561984	-1
228	0.5125000000000001	0.21621621621621628	0.1927710843373494	0.046012269938650305	0.086053412462908	0.024390243902439025	0.15348837209302324	0.09427414690572533	0.2999999999999998	0.1046511627906977	0.611570247933884	-1
229	0.42500000000000004	0.21621621621621628	0.22891566265060243	0.02147239263803681	0.12759643916913946	0.07317073170731707	0.33953488372093027	0.07885097358781579	0.3727272727272726	0.3488372093023256	0.5123966942148759	-1
230	0.2875	0.2810810810810811	0.2771084337349398	0.06288343558282208	0.05934718100890206	0.06620209059233449	0.19534883720930235	0.07499518025833751	0.5181818181818185	0.46511627906976744	0.7107438016528926	-1
231	0.4375	0.15135135135135136	0.18072289156626506	0.1165644171779141	0.11275964391691393	0.13937282229965156	0.45813953488372094	0.18295739348371143	0.5545454545454547	0.27906976744186046	0.24793388429752072	-1
232	0.42500000000000004	0.5081081081081081	0.05421686746987952	0.013803680981595092	0.2937685459940653	0.04878048780487805	0.32790697674418606	0.1289762868710227	0.31818181818181834	0.4069767441860464	0.1983471074380163	-1
233	0.42500000000000004	0.17297297297297298	0.1746987951807229	0.03680981595092024	0.08011869436201781	0.05226480836236934	0.2488372093023256	0.13495276653171473	0.581818181818182	0.5348837209302326	0.3471074380165289	-1
234	0.45000000000000007	0.0972972972972973	0.24096385542168677	0.07515337423312883	0.08308605341246292	0.11149825783972125	0.3511627906976744	0.12319259687680884	0.2999999999999998	0.46511627906976744	0.5785123966942147	-1
235	0.6250000000000001	0.17297297297297298	0.1385542168674699	0.14877300613496933	0.06824925816023739	0.0348432055749129	0.20232558139534884	0.16579911316753382	0.3727272727272726	0.20930232558139533	0.44628099173553704	-1
236	0.375	0.14054054054054055	0.33132530120481934	0.21472392638036808	0.13056379821958455	0.11149825783972125	0.34651162790697676	0.2109118951224218	0.19090909090909092	0.25581395348837205	0.1983471074380163	-1
237	0.35	0.11891891891891893	0.15060240963855423	0.00920245398773006	0.12759643916913946	0.11149825783972125	0.3976744186046512	0.12357817620975808	0.5272727272727273	0.2325581395348837	0.23140495867768607	1
238	0.3125	0.20540540540540542	0.22289156626506026	0.11196319018404909	0.11275964391691393	0.1951219512195122	0.47674418604651164	0.16020821283979458	0.42727272727272725	0.30232558139534876	0.24793388429752072	-1
239	0.3125	0.20540540540540542	0.2771084337349398	0.16104294478527606	0.13056379821958455	0.14634146341463414	0.3883720930232558	0.1889338731443999	0.41818181818181843	0.5232558139534884	0.23140495867768607	-1
240	0.5	0.22702702702702704	0.13253012048192772	0.13650306748466257	0.13946587537091984	0.14634146341463414	0.472093023255814	0.19356082513977313	0.3272727272727276	0.45348837209302323	0.2148760330578514	-1
241	0.4	0.17297297297297298	0.10843373493975904	0.010736196319018405	0.10979228486646883	0.024390243902439025	0.12093023255813955	0.13283208020050452	0.6000000000000001	0.29069767441860456	0.3471074380165289	-1
242	0.5125000000000001	0.2810810810810811	0.26506024096385544	0.09049079754601226	0.05341246290801187	0.156794425087108	0.26976744186046514	0.07962213225371073	0.21818181818181825	0.17441860465116277	0.743801652892562	-1
243	0.42500000000000004	0.17297297297297298	0.16265060240963858	0.012269938650306747	0.086053412462908	0.10104529616724739	0.26046511627906976	0.10776942355889929	0.3909090909090911	0.27906976744186046	0.3801652892561984	-1
244	0.3375	0.21621621621621628	0.20481927710843376	0.046012269938650305	0.0919881305637982	0.09407665505226481	0.25813953488372093	0.07711586658955127	0.5090909090909093	0.30232558139534876	0.6776859504132229	1
245	0.4375	0.16216216216216217	0.24698795180722893	0.21472392638036808	0.11572700296735905	0.24738675958188155	0.4953488372093023	0.22209369577790383	0.40000000000000036	0.569767441860465	0.23140495867768607	-1
246	0.30000000000000004	0.31351351351351353	0.14457831325301204	0.08435582822085888	0.06824925816023739	0.059233449477351915	0.17674418604651165	0.04299209562367423	0.290909090909091	0.04651162790697677	0.8925619834710743	1
247	0.275	0.2810810810810811	0.1746987951807229	0.08435582822085888	0.10979228486646883	0.09407665505226481	0.28837209302325584	0.1447850395218815	0.6909090909090909	0.4069767441860464	0.44628099173553704	-1
248	0.525	0.3675675675675676	0.21686746987951808	0.06748466257668712	0.08308605341246292	0.11149825783972125	0.21162790697674416	0.09427414690572533	0.3727272727272726	0.4069767441860464	0.7107438016528926	1
249	0.30000000000000004	0.043243243243243246	0.20481927710843376	0.013803680981595092	0.10682492581602374	0.14285714285714285	0.2488372093023256	0.13090418353576183	0.6363636363636367	0.3372093023255814	0.165289256198347	-1
250	0.23750000000000004	0.1837837837837838	0.12650602409638556	0.013803680981595092	0.10385756676557864	0.06620209059233449	0.22790697674418608	0.08309234625024331	0.5272727272727273	0.4302325581395348	0.4958677685950412	-1
251	0.475	0.24864864864864866	0.31325301204819284	0.19325153374233128	0.09792284866468842	0.20557491289198607	0.3209302325581395	0.21746674378253417	0.23636363636363633	0.29069767441860456	0.18181818181818166	-1
252	0.2875	0.3027027027027027	0.24698795180722893	0.2875766871165644	0.18100890207715134	0.2264808362369338	0.45813953488372094	0.2712550607287447	0.6090909090909093	0.3604651162790698	0.18181818181818166	-1
253	0.3125	0.3027027027027027	0.12048192771084339	0.02147239263803681	0.11572700296735905	0.16027874564459932	0.42093023255813955	0.11162521688837401	0.40909090909090917	0.3372093023255814	0.2644628099173554	-1
254	0.375	0.2810810810810811	0.06024096385542169	0.012269938650306747	0.11869436201780414	0.09407665505226481	0.25116279069767444	0.12512049354154797	0.44545454545454577	0.22093023255813948	0.24793388429752072	-1
255	0.36250000000000004	0.3567567567567568	0.14457831325301204	0.0736196319018405	0.0771513353115727	0.10801393728222997	0.2441860465116279	0.05764411027568883	0.36363636363636376	0.25581395348837205	0.8088154269972396	1
256	0.32500000000000007	0.15135135135135136	0.22891566265060243	0.1303680981595092	0.10385756676557864	0.11498257839721254	0.27209302325581397	0.11856564488143562	0.22727272727272751	0.09302325581395349	0.4958677685950412	1
257	0.5499999999999999	0.15135135135135136	0.21686746987951808	0.09509202453987729	0.07418397626112759	0.0348432055749129	0.18604651162790697	0.14054366685945752	0.26363636363636367	0.18604651162790697	0.4132231404958677	1
258	0.65	0.1945945945945946	0.20481927710843376	0.09355828220858896	0.05934718100890206	0.06620209059233449	0.35348837209302325	0.15153267784846847	0.3272727272727276	0.3255813953488372	0.4297520661157024	-1
259	0.25	0.2702702702702703	0.1385542168674699	0.06748466257668712	0.13056379821958455	0.09407665505226481	0.22325581395348837	0.144013880855983	0.3727272727272726	0.3488372093023256	0.165289256198347	-1
260	0.3375	0.10810810810810811	0.20481927710843376	0.015337423312883437	0.0919881305637982	0.14285714285714285	0.3209302325581395	0.07885097358781579	0.5454545454545454	0.4302325581395348	0.5785123966942147	1
261	0.35	0.1837837837837838	0.18072289156626506	0.015337423312883437	0.10979228486646883	0.10452961672473868	0.28837209302325584	0.11355311355311315	0.6363636363636367	0.3372093023255814	0.3471074380165289	1
262	0.25	0.23783783783783785	0.22891566265060243	0.06595092024539878	0.08902077151335311	0.06968641114982578	0.17674418604651165	0.04858299595141702	0.46363636363636385	0.4186046511627906	0.8429752066115699	1
263	0.65	0.12972972972972974	0.1987951807228916	0.04447852760736197	0.11869436201780414	0.027874564459930314	0.06976744186046512	0.14054366685945752	0.3818181818181823	0.16279069767441856	0.2975206611570249	-1
264	0.3125	0.22702702702702704	0.1385542168674699	0.2085889570552147	0.08308605341246292	0.07665505226480837	0.2069767441860465	0.15750915750915695	0.3272727272727276	0.18604651162790697	0.4297520661157024	-1
265	0.3375	0.3783783783783784	0.16867469879518077	0.17484662576687116	0.13946587537091984	0.07317073170731707	0.3813953488372093	0.22151532677848706	0.5363636363636366	0.3837209302325581	0.2148760330578514	-1
266	0.4	0.20540540540540542	0.21686746987951808	0.30828220858895705	0.10682492581602374	0.14982578397212543	0.37209302325581395	0.26778484673221215	0.25454545454545485	0.26744186046511625	0.1322314049586777	-1
267	0.3375	0.14054054054054055	0.2530120481927711	0.007668711656441719	0.14836795252225518	0.10801393728222997	0.21162790697674416	0.10776942355889929	0.36363636363636376	0.18604651162790697	0.28099173553719003	-1
268	0.4	0.21621621621621628	0.1927710843373494	0.10966257668711656	0.06824925816023739	0.0975609756097561	0.24186046511627907	0.08617698091382309	0.36363636363636376	0.48837209302325574	0.7933884297520659	1
269	0.23750000000000004	0.07567567567567568	0.16867469879518077	0.04754601226993865	0.10682492581602374	0.1916376306620209	0.32790697674418606	0.08077887025255492	0.45454545454545503	0.05813953488372098	0.5289256198347105	-1
270	0.375	0.3027027027027027	0.14457831325301204	0.061349693251533735	0.08902077151335311	0.07665505226480837	0.2651162790697675	0.07306728359359838	0.5	0.13953488372093026	0.7603305785123966	1
271	0.4625	0.17297297297297298	0.18674698795180725	0.19171779141104295	0.12166172106824924	0.08362369337979095	0.3953488372093023	0.22614227877385673	0.2999999999999998	0.3604651162790698	0.18181818181818166	-1
272	0.3375	0.16216216216216217	0.22891566265060243	0.010736196319018405	0.06824925816023739	0.09407665505226481	0.2372093023255814	0.1131675342201639	0.5181818181818185	0.372093023255814	0.28099173553719003	-1
273	0.36250000000000004	0.08648648648648649	0.1927710843373494	0.18251533742331288	0.0771513353115727	0.05574912891986063	0.33953488372093027	0.18411413148255207	0.1454545454545455	0.16279069767441856	0.165289256198347	-1
274	0.35	0.21621621621621628	0.18072289156626506	0.18865030674846625	0.07121661721068248	0.10104529616724739	0.3883720930232558	0.1480624638519359	0.36363636363636376	0.19767441860465118	0.5289256198347105	-1
275	0.3125	0.16216216216216217	0.13253012048192772	0.04831288343558282	0.08902077151335311	0.12195121951219512	0.24651162790697673	0.10776942355889929	0.46363636363636385	0.3255813953488372	0.44628099173553704	-1
276	0.23750000000000004	0.15135135135135136	0.13253012048192772	0.2461656441717791	0.10385756676557864	0.1289198606271777	0.23255813953488375	0.2205513784461175	0.4727272727272731	0.30232558139534876	0.165289256198347	-1
277	0.38750000000000007	0.0648648648648649	0.22891566265060243	0.006134969325153375	0.0949554896142433	0.06968641114982578	0.16511627906976745	0.06400616926932656	0.28181818181818175	0.372093023255814	0.5619834710743801	-1
278	0.475	0.12972972972972974	0.18072289156626506	0.2085889570552147	0.13946587537091984	0.17770034843205576	0.47093023255813954	0.2292269134374436	0.3818181818181823	0.27906976744186046	0.14876033057851235	1
279	0.3375	0.3567567567567568	0.13253012048192772	0.06441717791411042	0.12759643916913946	0.1637630662020906	0.30697674418604654	0.1443994601889358	0.3818181818181823	0.46511627906976744	0.1983471074380163	-1
280	0.375	0.31351351351351353	0.28313253012048195	0.1625766871165644	0.1839762611275964	0.14634146341463414	0.2930232558139535	0.18681318681318615	0.23636363636363633	0.7674418604651161	0.1983471074380163	-1
281	0.23750000000000004	0.1945945945945946	0.14457831325301204	0.2638036809815951	0.14836795252225518	0.07317073170731707	0.2651162790697675	0.20474262579525515	0.5272727272727273	0.3255813953488372	0.3471074380165289	-1
282	0.1875	0.5621621621621622	0.20481927710843376	0.012269938650306747	0.06528189910979228	0.00348432055749129	0.11627906976744186	0.027568922305764687	0.5	0.18604651162790697	0.8264462809917352	-1
283	0.4125	0.043243243243243246	0.1927710843373494	0.1380368098159509	0.13353115727002968	0.21602787456445993	0.35348837209302325	0.17524580682475488	0.6181818181818182	0.22093023255813948	0.23140495867768607	-1
284	0.42500000000000004	0.22702702702702704	0.24096385542168677	0.10736196319018404	0.044510385756676554	0.18815331010452963	0.3883720930232558	0.10969732022363843	0.290909090909091	0.11627906976744184	0.5785123966942147	-1
285	0.5375	0.2810810810810811	0.16867469879518077	0.1058282208588957	0.0919881305637982	0.23693379790940766	0.5116279069767441	0.1632928475033708	0.3818181818181823	0.3837209302325581	0.2975206611570249	-1
286	0.3375	0.17297297297297298	0.14457831325301204	0.015337423312883437	0.10979228486646883	0.04529616724738676	0.11627906976744186	0.10969732022363843	0.42727272727272725	0.19767441860465118	0.2975206611570249	-1
287	0.525	0.5297297297297298	0.2349397590361446	0.05061349693251534	0.07418397626112759	0.06968641114982578	0.26046511627906976	0.08849045691151147	0.5181818181818185	0.5232558139534884	0.7933884297520659	1
288	0.35	0.5189189189189191	0.0963855421686747	0.03834355828220859	0.10682492581602374	0.09059233449477352	0.19069767441860463	0.13283208020050452	0.36363636363636376	0.1511627906976744	0.18181818181818166	-1
289	0.32500000000000007	0.07567567567567568	0.24096385542168677	0.010736196319018405	0.13056379821958455	0.20557491289198607	0.31627906976744186	0.0773086562560259	0.40909090909090917	0.5348837209302326	0.4958677685950412	-1
290	0.2875	0.07567567567567568	0.21084337349397592	0.23312883435582823	0.09792284866468842	0.18466898954703834	0.34418604651162793	0.1794871794871824	0.4727272727272731	0.17441860465116277	0.4297520661157024	-1
291	0.375	0.1837837837837838	0.22891566265060243	0.11503067484662576	0.10979228486646883	0.07665505226480837	0.3372093023255814	0.1636784268363236	0.5545454545454547	0.4302325581395348	0.36363636363636354	-1
292	0.5	0.23783783783783785	0.24096385542168677	0.018404907975460124	0.05637982195845695	0.07317073170731707	0.26046511627906976	0.08270676691729406	0.3818181818181823	0.19767441860465118	0.47933884297520657	1
293	0.35	0.16216216216216217	0.14457831325301204	0.05061349693251534	0.10682492581602374	0.11846689895470383	0.29767441860465116	0.0981299402352036	0.3909090909090911	0.48837209302325574	0.5454545454545454	1
294	0.3375	0.16216216216216217	0.2349397590361446	0.019938650306748466	0.08011869436201781	0.13588850174216027	0.20465116279069767	0.055716213610949694	0.42727272727272725	0.2441860465116279	0.6446280991735538	1
295	0.32500000000000007	0.17297297297297298	0.1927710843373494	0.005368098159509203	0.0949554896142433	0.07317073170731707	0.2813953488372093	0.062078272604587426	0.4818181818181819	0.1511627906976744	0.6280991735537191	-1
296	0.48750000000000004	0.1945945945945946	0.1927710843373494	0.00920245398773006	0.0919881305637982	0.08362369337979095	0.2488372093023256	0.11355311355311315	0.44545454545454577	0.3953488372093023	0.4628099173553719	-1
297	0.375	0.15135135135135136	0.18674698795180725	0.08742331288343558	0.0771513353115727	0.10801393728222997	0.37209302325581395	0.09041835357625061	0.4727272727272731	0.5116279069767442	0.7603305785123966	-1
298	0.22499999999999998	0.2702702702702703	0.16867469879518077	0.00920245398773006	0.06528189910979228	0.10801393728222997	0.20232558139534884	0.08000771158665998	0.7000000000000006	0.4186046511627906	0.47933884297520657	-1
299	0.4	0.3027027027027027	0.08433734939759038	0.1687116564417178	0.10089020771513352	0.11498257839721254	0.5069767441860464	0.20416425679583838	0.3727272727272726	0.3372093023255814	0.14876033057851235	-1
300	0.25	0.2810810810810811	0.12650602409638556	0.10122699386503067	0.0949554896142433	0.16027874564459932	0.31627906976744186	0.14073645652593214	0.40000000000000036	0.31395348837209297	0.2975206611570249	-1
301	0.4375	0.16216216216216217	0.22289156626506026	0.019938650306748466	0.0949554896142433	0.17073170731707318	0.3604651162790698	0.07113938692886279	0.49090909090909074	0.20930232558139533	0.6942148760330575	1
302	0.275	0.2810810810810811	0.3975903614457832	0.23466257668711657	0.10979228486646883	0.08362369337979095	0.3581395348837209	0.2080200501253131	0.3818181818181823	0.3255813953488372	0.1322314049586777	-1
303	0.2875	0.3567567567567568	0.0	0.015337423312883437	0.1602373887240356	0.11846689895470383	0.17906976744186048	0.08270676691729406	0.5	0.5232558139534884	0.4628099173553719	-1
304	0.15000000000000002	0.1891891891891892	0.13253012048192772	0.03220858895705522	0.10089020771513352	0.15331010452961671	0.3325581395348837	0.10160015423173263	0.9363636363636365	0.627906976744186	0.5454545454545454	-1
305	0.35	0.2702702702702703	0.24698795180722893	0.02147239263803681	0.05341246290801187	0.041811846689895474	0.16046511627906979	0.06786196259880484	0.5	0.47674418604651153	0.7272727272727273	-1
306	0.2875	0.08648648648648649	0.22289156626506026	0.007668711656441719	0.06528189910979228	0.12195121951219512	0.20232558139534884	0.0981299402352036	0.6181818181818182	0.4186046511627906	0.4132231404958677	-1
307	0.16249999999999998	0.4756756756756757	0.03614457831325301	0.03220858895705522	0.12759643916913946	0.0975609756097561	0.16046511627906979	0.11740890688259142	0.5454545454545454	0.2441860465116279	0.2148760330578514	-1
308	0.2875	0.1837837837837838	0.2891566265060241	0.23312883435582823	0.12759643916913946	0.08013937282229966	0.19534883720930235	0.20647773279352322	0.31818181818181834	0.26744186046511625	0.1983471074380163	-1
309	0.4	0.15135135135135136	0.18072289156626506	0.012269938650306747	0.0919881305637982	0.041811846689895474	0.12325581395348838	0.05282436861384099	0.4363636363636365	0.12790697674418605	0.6611570247933882	-1
310	0.38750000000000007	0.2918918918918919	0.33132530120481934	0.174079754601227	0.086053412462908	0.06968641114982578	0.23488372093023258	0.18816271447850497	0.3545454545454545	0.08139534883720928	0.28099173553719003	-1
311	0.32500000000000007	0.1945945945945946	0.15060240963855423	0.1549079754601227	0.10979228486646883	0.2229965156794425	0.3930232558139535	0.1725467514941208	0.40909090909090917	0.3837209302325581	0.31404958677685957	-1
312	0.35	0.14054054054054055	0.20481927710843376	0.07668711656441717	0.10979228486646883	0.0975609756097561	0.3023255813953489	0.11336032388663853	0.45454545454545503	0.18604651162790697	0.4958677685950412	-1
313	0.30000000000000004	0.17297297297297298	0.16867469879518077	0.17791411042944782	0.11869436201780414	0.18118466898954705	0.286046511627907	0.15596684017736706	0.42727272727272725	0.17441860465116277	0.44628099173553704	-1
314	0.42500000000000004	0.16216216216216217	0.11445783132530121	0.20092024539877298	0.12759643916913946	0.156794425087108	0.4348837209302326	0.22247927511085663	0.36363636363636376	0.3604651162790698	0.165289256198347	-1
315	0.275	0.4486486486486486	0.16265060240963858	0.06748466257668712	0.4391691394658754	0.05226480836236934	0.27674418604651163	0.13206092153460602	0.28181818181818175	0.16279069767441856	0.2148760330578514	-1
316	0.38750000000000007	0.23783783783783785	0.29518072289156627	0.10736196319018404	0.142433234421365	0.08013937282229966	0.33953488372093027	0.17524580682475488	0.645454545454546	0.47674418604651153	0.4958677685950412	1
317	0.5499999999999999	0.1945945945945946	0.26506024096385544	0.010736196319018405	0.10979228486646883	0.01742160278745645	0.13720930232558137	0.14054366685945752	0.3818181818181823	0.46511627906976744	0.36363636363636354	-1
318	0.23750000000000004	0.16216216216216217	0.16867469879518077	0.1388036809815951	0.04747774480712165	0.08362369337979095	0.25813953488372093	0.10391363022942102	0.5090909090909093	0.18604651162790697	0.5454545454545454	-1
319	0.38750000000000007	0.22702702702702704	0.0963855421686747	0.09509202453987729	0.07418397626112759	0.21951219512195122	0.4697674418604651	0.16175053017158447	0.3272727272727276	0.19767441860465118	0.165289256198347	-1
320	0.525	0.20540540540540542	0.3433734939759036	0.15030674846625766	0.13056379821958455	0.05574912891986063	0.28837209302325584	0.19683824946983108	0.36363636363636376	0.5348837209302326	0.165289256198347	-1
321	0.2875	0.15135135135135136	0.1385542168674699	0.03834355828220859	0.12759643916913946	0.04529616724738676	0.2186046511627907	0.1482552535184105	0.3818181818181823	0.2325581395348837	0.11570247933884281	-1
322	0.4375	0.2594594594594595	0.1746987951807229	0.013803680981595092	0.086053412462908	0.10452961672473868	0.3116279069767442	0.1127819548872182	0.4363636363636365	0.3837209302325581	0.4628099173553719	-1
323	0.48750000000000004	0.24864864864864866	0.15662650602409642	0.11042944785276074	0.06528189910979228	0.07317073170731707	0.18604651162790697	0.14054366685945752	0.3727272727272726	0.3255813953488372	0.39669421487603307	-1
324	0.30000000000000004	0.2918918918918919	0.18674698795180725	0.03067484662576687	0.08011869436201781	0.12195121951219512	0.19069767441860463	0.043763254289569176	0.5	0.3604651162790698	0.7933884297520659	1
325	0.3375	0.2702702702702703	0.22891566265060243	0.11809815950920247	0.11572700296735905	0.22996515679442509	0.3813953488372093	0.1505687295160989	0.3818181818181823	0.3255813953488372	0.2644628099173554	-1
326	0.30000000000000004	0.2918918918918919	0.15060240963855423	0.27300613496932513	0.12462908011869434	0.09059233449477352	0.4	0.23809523809523725	0.3727272727272726	0.46511627906976744	0.2148760330578514	-1
327	0.35	0.08648648648648649	0.20481927710843376	0.007668711656441719	0.08308605341246292	0.13588850174216027	0.2441860465116279	0.05378831694621056	0.26363636363636367	0.5348837209302326	0.6611570247933882	-1
328	0.6749999999999999	0.10810810810810811	0.29518072289156627	0.013803680981595092	0.0949554896142433	0.1289198606271777	0.27906976744186046	0.14247156352419665	0.290909090909091	0.31395348837209297	0.2975206611570249	1
329	0.36250000000000004	0.24864864864864866	0.1927710843373494	0.21319018404907975	0.086053412462908	0.013937282229965159	0.16046511627906979	0.13514555619818935	0.3818181818181823	0.13953488372093026	0.743801652892562	-1
330	0.1875	0.08648648648648649	0.2349397590361446	0.006134969325153375	0.05637982195845695	0.13240418118466898	0.21162790697674416	0.08579140158087384	0.7727272727272729	0.4302325581395348	0.4297520661157024	-1
331	0.2875	0.17297297297297298	0.1927710843373494	0.12883435582822086	0.06528189910979228	0.13588850174216027	0.28837209302325584	0.10082899556583769	0.4818181818181819	0.04651162790697677	0.7107438016528926	1
332	0.4375	0.1945945945945946	0.18674698795180725	0.015337423312883437	0.0919881305637982	0.1289198606271777	0.3790697674418605	0.09041835357625061	0.42727272727272725	0.3372093023255814	0.5619834710743801	-1
333	0.22499999999999998	0.14054054054054055	0.24096385542168677	0.010736196319018405	0.0949554896142433	0.27526132404181186	0.3186046511627907	0.05764411027568883	0.45454545454545503	0.8488372093023253	0.5950413223140494	1
334	0.36250000000000004	0.23783783783783785	0.1746987951807229	0.03374233128834356	0.04747774480712165	0.12195121951219512	0.2255813953488372	0.08636977058029771	0.5363636363636366	0.47674418604651153	0.5454545454545454	1
335	0.375	0.21621621621621628	0.21686746987951808	0.015337423312883437	0.0919881305637982	0.08013937282229966	0.17906976744186048	0.10198573356468188	0.46363636363636385	0.5116279069767442	0.3801652892561984	-1
336	0.30000000000000004	0.2918918918918919	0.12048192771084339	0.2684049079754601	0.17804154302670624	0.10801393728222997	0.34418604651162793	0.23076923076922995	0.3909090909090911	0.3255813953488372	0.1322314049586777	-1
337	0.45000000000000007	0.02702702702702703	0.20481927710843376	0.17791411042944782	0.12166172106824924	0.1916376306620209	0.31627906976744186	0.19645267013688184	0.40000000000000036	0.17441860465116277	0.165289256198347	-1
338	0.475	0.2594594594594595	0.20481927710843376	0.272239263803681	0.13353115727002968	0.14634146341463414	0.4348837209302326	0.2639290534027374	0.45454545454545503	0.3837209302325581	0.165289256198347	-1
339	0.4125	0.17297297297297298	0.24698795180722893	0.2638036809815951	0.10979228486646883	0.1289198606271777	0.313953488372093	0.2446500867553496	0.5454545454545454	0.19767441860465118	0.11570247933884281	-1
340	0.32500000000000007	0.07567567567567568	0.21686746987951808	0.018404907975460124	0.07418397626112759	0.14285714285714285	0.32558139534883723	0.0981299402352036	0.6363636363636367	0.5465116279069766	0.4958677685950412	1
341	0.4125	0.10810810810810811	0.2530120481927711	0.012269938650306747	0.10682492581602374	0.156794425087108	0.3418604651162791	0.08656256024677234	0.20909090909090944	0.1046511627906977	0.4132231404958677	-1
342	0.32500000000000007	0.1837837837837838	0.44578313253012053	0.11042944785276074	0.10682492581602374	0.17421602787456447	0.4627906976744186	0.1636784268363236	0.44545454545454577	0.2325581395348837	0.1983471074380163	-1
343	0.25	0.0972972972972973	0.18072289156626506	0.012269938650306747	0.08308605341246292	0.18466898954703834	0.27906976744186046	0.07306728359359838	0.5181818181818185	0.18604651162790697	0.5454545454545454	-1
344	0.4375	0.15135135135135136	0.29518072289156627	0.13496932515337423	0.07418397626112759	0.09407665505226481	0.28837209302325584	0.13090418353576183	0.2454545454545456	0.11627906976744184	0.4958677685950412	1
345	0.32500000000000007	0.1945945945945946	0.21084337349397592	0.10889570552147239	0.13946587537091984	0.14982578397212543	0.42093023255813955	0.15731636784268588	0.40000000000000036	0.3255813953488372	0.24793388429752072	-1
346	0.375	0.14054054054054055	0.21686746987951808	0.2684049079754601	0.10979228486646883	0.10452961672473868	0.286046511627907	0.24850588008482788	0.5	0.30232558139534876	0.1322314049586777	-1
347	0.5750000000000001	0.2918918918918919	0.33734939759036153	0.20245398773006135	0.11572700296735905	0.18466898954703834	0.4186046511627907	0.23501060343165747	0.31818181818181834	0.4186046511627906	0.23140495867768607	-1
348	0.22499999999999998	0.11891891891891893	0.16265060240963858	0.004601226993865032	0.0919881305637982	0.17421602787456447	0.21627906976744188	0.06072874493927216	0.7090909090909094	0.19767441860465118	0.5289256198347105	-1
349	0.375	0.11891891891891893	0.1987951807228916	0.010736196319018405	0.06528189910979228	0.06968641114982578	0.17906976744186048	0.05320994794679024	0.3272727272727276	0.46511627906976744	0.7107438016528926	1
350	0.4375	0.1945945945945946	0.1987951807228916	0.2645705521472393	0.11869436201780414	0.13763066202090593	0.43023255813953487	0.24850588008482788	0.3090909090909091	0.25581395348837205	0.18181818181818166	1
351	0.3375	0.11891891891891893	0.20481927710843376	0.015337423312883437	0.05934718100890206	0.1289198606271777	0.24651162790697673	0.046847888953152506	0.44545454545454577	0.5348837209302326	0.743801652892562	-1
352	0.475	0.12972972972972974	0.4096385542168675	0.18865030674846625	0.09792284866468842	0.18815331010452963	0.3488372093023256	0.21785232311548341	0.2999999999999998	0.22093023255813948	0.11570247933884281	-1
353	0.25	0.12972972972972974	0.20481927710843376	0.006134969325153375	0.0771513353115727	0.13240418118466898	0.17674418604651165	0.05436668594563443	0.7090909090909094	0.2325581395348837	0.611570247933884	-1
354	0.26250000000000007	0.043243243243243246	0.16265060240963858	0.06441717791411042	0.06231454005934717	0.13240418118466898	0.23255813953488375	0.0992866782340478	0.7545454545454549	0.5348837209302326	0.6776859504132229	-1
355	0.5499999999999999	0.2594594594594595	0.15662650602409642	0.023006134969325156	0.1572700296735905	0.08362369337979095	0.17906976744186048	0.05070368228263078	0.3454545454545457	0.29069767441860456	0.7933884297520659	-1
356	0.5625000000000001	0.14054054054054055	0.3493975903614458	0.2530674846625767	0.11869436201780414	0.20905923344947736	0.472093023255814	0.26007326007325915	0.26363636363636367	0.3372093023255814	0.2148760330578514	-1
357	0.35	0.0972972972972973	0.18072289156626506	0.007668711656441719	0.06528189910979228	0.038327526132404185	0.14651162790697675	0.07403123192596794	0.40909090909090917	0.4186046511627906	0.4958677685950412	-1
358	0.5750000000000001	0.11891891891891893	0.2530120481927711	0.015337423312883437	0.11275964391691393	0.024390243902439025	0.21162790697674416	0.13283208020050452	0.3090909090909091	0.49999999999999994	0.5123966942148759	-1
359	0.3125	0.20540540540540542	0.2771084337349398	0.1710122699386503	0.08308605341246292	0.20557491289198607	0.4697674418604651	0.19259687680740356	0.4818181818181819	0.3604651162790698	0.24793388429752072	-1
360	0.5125000000000001	0.22702702702702704	0.21686746987951808	0.16104294478527606	0.07121661721068248	0.14285714285714285	0.4604651162790698	0.1887410834779253	0.3818181818181823	0.27906976744186046	0.3801652892561984	-1
361	0.42500000000000004	0.1837837837837838	0.1927710843373494	0.013803680981595092	0.13353115727002968	0.07665505226480837	0.22093023255813954	0.08540582224792814	0.40909090909090917	0.30232558139534876	0.5123966942148759	-1
362	0.26250000000000007	0.15135135135135136	0.22891566265060243	0.010736196319018405	0.10979228486646883	0.07665505226480837	0.18604651162790697	0.10044341623289199	0.4363636363636365	0.29069767441860456	0.3305785123966942	-1
363	0.5750000000000001	0.2918918918918919	0.42771084337349397	0.17791411042944782	0.10979228486646883	0.06968641114982578	0.3488372093023256	0.21380374011953052	0.23636363636363633	0.49999999999999994	0.23140495867768607	-1
364	0.4	0.21621621621621628	0.1987951807228916	0.21472392638036808	0.10089020771513352	0.156794425087108	0.3674418604651163	0.23693850009639306	0.5636363636363635	0.5232558139534884	0.1322314049586777	-1
365	0.275	0.21621621621621628	0.13253012048192772	0.17714723926380369	0.11572700296735905	0.13937282229965156	0.3558139534883721	0.16560632350106275	0.4363636363636365	0.27906976744186046	0.3471074380165289	-1
366	0.375	0.4756756756756757	0.15662650602409642	0.07822085889570553	0.086053412462908	0.08710801393728224	0.27906976744186046	0.055716213610949694	0.3545454545454545	0.05813953488372098	0.8264462809917352	1
367	0.30000000000000004	0.24864864864864866	0.1385542168674699	0.04141104294478527	0.12759643916913946	0.11149825783972125	0.23953488372093024	0.13842298052824376	0.40000000000000036	0.30232558139534876	0.06611570247933884	-1
368	0.36250000000000004	0.17297297297297298	0.21084337349397592	0.19171779141104295	0.12166172106824924	0.21602787456445993	0.4534883720930233	0.19066898014266442	0.3909090909090911	0.3255813953488372	0.24793388429752072	-1
369	0.375	0.12972972972972974	0.21686746987951808	0.015337423312883437	0.05637982195845695	0.01742160278745645	0.08372093023255814	0.08945440524388104	0.44545454545454577	0.441860465116279	0.47933884297520657	-1
370	0.275	0.2594594594594595	0.18072289156626506	0.019938650306748466	0.07121661721068248	0.13588850174216027	0.30697674418604654	0.03875072296125026	0.5181818181818185	0.2325581395348837	0.7933884297520659	1
371	0.4375	0.10810810810810811	0.1746987951807229	0.00920245398773006	0.10385756676557864	0.0348432055749129	0.30930232558139537	0.09041835357625061	0.4363636363636365	0.30232558139534876	0.5454545454545454	1
372	0.5	0.1837837837837838	0.16867469879518077	0.10122699386503067	0.0919881305637982	0.15331010452961671	0.3930232558139535	0.16001542317331996	0.3818181818181823	0.441860465116279	0.3471074380165289	-1
373	0.30000000000000004	0.14054054054054055	0.31325301204819284	0.09049079754601226	0.11275964391691393	0.09059233449477352	0.2627906976744186	0.13630229419703	0.45454545454545503	0.31395348837209297	0.31404958677685957	-1
374	0.3125	0.16216216216216217	0.18674698795180725	0.013803680981595092	0.03857566765578635	0.0313588850174216	0.16744186046511628	0.04029304029304015	0.5272727272727273	0.20930232558139533	0.8099173553719006	1
375	0.36250000000000004	0.07567567567567568	0.1927710843373494	0.11196319018404909	0.07418397626112759	0.05226480836236934	0.16511627906976745	0.15442452284557717	0.5181818181818185	0.1046511627906977	0.3305785123966942	-1
376	0.4125	0.14054054054054055	0.1927710843373494	0.024539877300613498	0.08308605341246292	0.09059233449477352	0.3046511627906977	0.11355311355311315	0.4363636363636365	0.4069767441860464	0.3305785123966942	1
377	0.36250000000000004	0.10810810810810811	0.16867469879518077	0.14723926380368096	0.08902077151335311	0.09407665505226481	0.2441860465116279	0.14613456718719675	0.3545454545454545	0.26744186046511625	0.47933884297520657	1
378	0.42500000000000004	0.14054054054054055	0.21686746987951808	0.23159509202453987	0.10682492581602374	0.22996515679442509	0.40232558139534885	0.23346828609986758	0.4818181818181819	0.627906976744186	0.23140495867768607	-1
379	0.5750000000000001	0.2918918918918919	0.33734939759036153	0.20245398773006135	0.11572700296735905	0.18466898954703834	0.4186046511627907	0.23501060343165747	0.31818181818181834	0.4186046511627906	0.23140495867768607	-1
380	0.36250000000000004	0.12972972972972974	0.24698795180722893	0.1303680981595092	0.10385756676557864	0.1672473867595819	0.3627906976744186	0.15982263350684178	0.3818181818181823	0.4186046511627906	0.2975206611570249	-1
381	0.45000000000000007	0.33513513513513515	0.1385542168674699	0.09815950920245399	0.07121661721068248	0.09407665505226481	0.26976744186046514	0.13283208020050452	0.3818181818181823	0.2325581395348837	0.4132231404958677	-1
382	0.45000000000000007	0.22702702702702704	0.15060240963855423	0.04907975460122699	0.10385756676557864	0.0975609756097561	0.24186046511627907	0.09427414690572533	0.3545454545454545	0.20930232558139533	0.4958677685950412	-1
383	0.16249999999999998	0.23783783783783785	0.18072289156626506	0.02607361963190184	0.11572700296735905	0.13240418118466898	0.32558139534883723	0.04491999228841337	0.5181818181818185	0.27906976744186046	0.6942148760330575	-1
384	0.22499999999999998	0.3675675675675676	0.20481927710843376	0.02760736196319018	0.03857566765578635	0.11149825783972125	0.20232558139534884	0.03932909196067058	0.45454545454545503	0.18604651162790697	0.7933884297520659	1
385	0.22499999999999998	0.1945945945945946	0.16265060240963858	0.15337423312883436	0.06231454005934717	0.08710801393728224	0.2534883720930233	0.14632735685367493	0.6181818181818182	0.13953488372093026	0.44628099173553704	1
386	0.5499999999999999	0.12972972972972974	0.29518072289156627	0.04447852760736197	0.142433234421365	0.041811846689895474	0.22790697674418608	0.10969732022363843	0.42727272727272725	0.1511627906976744	0.5785123966942147	-1
387	0.36250000000000004	0.17297297297297298	0.1746987951807229	0.09509202453987729	0.086053412462908	0.18118466898954705	0.27209302325581397	0.11740890688259142	0.5545454545454547	0.27906976744186046	0.5950413223140494	1
388	0.22499999999999998	0.10810810810810811	0.18674698795180725	0.013803680981595092	0.086053412462908	0.04878048780487805	0.17209302325581394	0.10198573356468188	0.5636363636363635	0.4186046511627906	0.3471074380165289	-1
389	0.26250000000000007	0.31351351351351353	0.18072289156626506	0.013803680981595092	0.07121661721068248	0.11498257839721254	0.19767441860465118	0.053017158280319165	0.581818181818182	0.3953488372093023	0.6611570247933882	1
390	0.2875	0.12972972972972974	0.15060240963855423	0.00920245398773006	0.086053412462908	0.11149825783972125	0.2744186046511628	0.09620204357046447	0.4727272727272731	0.25581395348837205	0.3471074380165289	-1
391	0.30000000000000004	0.1837837837837838	0.32530120481927716	0.09815950920245399	0.10979228486646883	0.1951219512195122	0.386046511627907	0.1432427221900916	0.42727272727272725	0.5581395348837208	0.39669421487603307	-1
392	0.38750000000000007	0.34594594594594597	0.33734939759036153	0.1625766871165644	0.10089020771513352	0.13240418118466898	0.30697674418604654	0.2003084634663601	0.3818181818181823	0.27906976744186046	0.11570247933884281	-1
393	0.5625000000000001	0.08648648648648649	0.2891566265060241	0.01687116564417178	0.142433234421365	0.10104529616724739	0.20465116279069767	0.13861577019471838	0.3909090909090911	0.22093023255813948	0.3801652892561984	-1
394	0.275	0.22702702702702704	0.24698795180722893	0.15644171779141106	0.11572700296735905	0.18466898954703834	0.3232558139534884	0.1270483902062871	0.3363636363636364	0.4302325581395348	0.4958677685950412	1
395	0.45000000000000007	0.5189189189189191	0.05421686746987952	0.013803680981595092	0.1839762611275964	0.059233449477351915	0.2488372093023256	0.15133988818199384	0.45454545454545503	0.3604651162790698	0.2975206611570249	-1
396	0.375	0.31351351351351353	0.16867469879518077	0.019938650306748466	0.044510385756676554	0.21602787456445993	0.22325581395348837	0.05436668594563443	0.663636363636364	0.441860465116279	0.7603305785123966	1
397	0.42500000000000004	0.5405405405405406	0.16265060240963858	0.07975460122699386	0.06824925816023739	0.13240418118466898	0.25116279069767444	0.07268170426064913	0.40909090909090917	0.3604651162790698	0.8264462809917352	1
398	0.35	0.0972972972972973	0.15662650602409642	0.10429447852760737	0.12759643916913946	0.14982578397212543	0.2744186046511628	0.13051860420281258	0.40000000000000036	0.17441860465116277	0.3305785123966942	-1
399	0.1875	0.24864864864864866	0.22891566265060243	0.151840490797546	0.06528189910979228	0.17770034843205576	0.3023255813953489	0.11760169654906605	0.5636363636363635	0.27906976744186046	0.611570247933884	-1
400	0.375	0.032432432432432434	0.16265060240963858	0.12269938650306747	0.10385756676557864	0.14982578397212543	0.2186046511627907	0.1432427221900916	0.4363636363636365	0.17441860465116277	0.31404958677685957	-1
401	0.26250000000000007	0.05405405405405406	0.16867469879518077	0.019938650306748466	0.12166172106824924	0.0627177700348432	0.15813953488372096	0.09041835357625061	0.645454545454546	0.48837209302325574	0.4628099173553719	-1
402	0.30000000000000004	0.10810810810810811	0.22891566265060243	0.013803680981595092	0.05637982195845695	0.11846689895470383	0.2488372093023256	0.11355311355311315	0.6818181818181821	0.372093023255814	0.28099173553719003	-1
403	0.525	0.1837837837837838	0.29518072289156627	0.12883435582822086	0.10385756676557864	0.10104529616724739	0.4069767441860465	0.20994794679005224	0.5636363636363635	0.31395348837209297	0.3305785123966942	-1
404	0.4375	0.13513513513513514	0.18674698795180725	0.01687116564417178	0.15133531157270028	0.11149825783972125	0.23255813953488375	0.17717370348949402	0.9090909090909096	0.5465116279069766	0.4132231404958677	-1
405	0.4	0.24864864864864866	0.31325301204819284	0.01687116564417178	0.05934718100890206	0.010452961672473867	0.11860465116279069	0.09041835357625061	0.31818181818181834	0.2441860465116279	0.39669421487603307	-1
406	0.36250000000000004	0.24864864864864866	0.18674698795180725	0.14263803680981596	0.0919881305637982	0.027874564459930314	0.38372093023255816	0.1578947368421062	0.6727272727272728	0.3837209302325581	0.5619834710743801	-1
407	0.275	0.1837837837837838	0.16867469879518077	0.024539877300613498	0.05044510385756676	0.18118466898954705	0.26976744186046514	0.05186042028147497	0.645454545454546	0.49999999999999994	0.8099173553719006	1
408	0.5375	0.12972972972972974	0.16867469879518077	0.004601226993865032	0.041543026706231445	0.1637630662020906	0.17906976744186048	0.06766917293233377	0.18181818181818166	0.16279069767441856	0.5123966942148759	-1
409	0.25	0.21621621621621628	0.3975903614457832	0.1303680981595092	0.08902077151335311	0.08362369337979095	0.34651162790697676	0.1810294968189723	0.8545454545454549	0.3837209302325581	0.4628099173553719	-1
410	0.475	0.43243243243243246	0.16867469879518077	0.15030674846625766	0.11869436201780414	0.1916376306620209	0.4534883720930233	0.19992288413341086	0.4727272727272731	0.26744186046511625	0.2148760330578514	-1
411	0.30000000000000004	0.20540540540540542	0.10843373493975904	0.013803680981595092	0.05637982195845695	0.0627177700348432	0.23488372093023258	0.0996722575669935	0.6272727272727274	0.3255813953488372	0.3305785123966942	-1
412	0.4	0.3027027027027027	0.21084337349397592	0.02914110429447853	0.11572700296735905	0.2264808362369338	0.3511627906976744	0.08386350491613825	0.2999999999999998	0.3953488372093023	0.5123966942148759	-1
413	0.38750000000000007	0.15135135135135136	0.18674698795180725	0.08742331288343558	0.05934718100890206	0.13588850174216027	0.2813953488372093	0.11856564488143562	0.3272727272727276	0.31395348837209297	0.4628099173553719	-1
414	0.35	0.15135135135135136	0.20481927710843376	0.1687116564417178	0.12166172106824924	0.1986062717770035	0.3023255813953489	0.15712357817621125	0.45454545454545503	0.20930232558139533	0.4628099173553719	-1
415	0.375	0.12972972972972974	0.16265060240963858	0.00920245398773006	0.07418397626112759	0.059233449477351915	0.13488372093023254	0.05957200694042797	0.3818181818181823	0.17441860465116277	0.611570247933884	-1
416	0.3125	0.2918918918918919	0.15662650602409642	0.2607361963190184	0.15430267062314537	0.1986062717770035	0.4372093023255814	0.2326971274339691	0.3545454545454545	0.31395348837209297	0.1322314049586777	-1
417	0.375	0.21621621621621628	0.25903614457831325	0.10736196319018404	0.06231454005934717	0.0975609756097561	0.23255813953488375	0.08733371891266728	0.3272727272727276	0.4302325581395348	0.743801652892562	1
418	0.6375000000000001	0.23783783783783785	0.21084337349397592	0.061349693251533735	0.06824925816023739	0.10452961672473868	0.3209302325581395	0.144013880855983	0.3909090909090911	0.26744186046511625	0.5785123966942147	1
419	0.6	0.10810810810810811	0.16867469879518077	0.0030674846625766885	0.06824925816023739	0.08013937282229966	0.15813953488372096	0.07576633892423246	0.2454545454545456	0.18604651162790697	0.5123966942148759	-1
420	0.5	0.21621621621621628	0.18674698795180725	0.023006134969325156	0.10979228486646883	0.09059233449477352	0.4604651162790698	0.13938692886061332	0.46363636363636385	0.48837209302325574	0.2975206611570249	-1
421	0.3375	0.3027027027027027	0.0963855421686747	0.010736196319018405	0.13353115727002968	0.0313588850174216	0.2255813953488372	0.13244650086755172	0.42727272727272725	0.19767441860465118	0.0826446280991735	-1
422	0.38750000000000007	0.15135135135135136	0.1927710843373494	0.07975460122699386	0.0949554896142433	0.0627177700348432	0.2534883720930233	0.1127819548872182	0.40909090909090917	0.3837209302325581	0.5289256198347105	-1
423	0.4	0.17297297297297298	0.21686746987951808	0.03374233128834356	0.07418397626112759	0.06968641114982578	0.2372093023255814	0.055716213610949694	0.42727272727272725	0.18604651162790697	0.7603305785123966	1
424	0.35	0.2702702702702703	0.14457831325301204	0.2369631901840491	0.10682492581602374	0.10104529616724739	0.3186046511627907	0.21418931945247977	0.3272727272727276	0.3488372093023256	0.1983471074380163	-1
425	0.5125000000000001	0.2918918918918919	0.14457831325301204	0.23006134969325154	0.18694362017804156	0.14634146341463414	0.5093023255813953	0.20705610179294354	0.28181818181818175	0.4302325581395348	0.4132231404958677	-1
426	0.6124999999999999	0.44324324324324327	0.3433734939759036	0.2638036809815951	0.12759643916913946	0.11149825783972125	0.541860465116279	0.2620011567379983	0.23636363636363633	0.6976744186046511	0.165289256198347	-1
427	0.45000000000000007	0.2702702702702703	0.26506024096385544	0.10736196319018404	0.12166172106824924	0.13240418118466898	0.5046511627906977	0.18662039714671153	0.36363636363636376	0.3488372093023256	0.165289256198347	-1
428	0.4	0.17297297297297298	0.28313253012048195	0.010736196319018405	0.10089020771513352	0.05574912891986063	0.2813953488372093	0.08964719491035567	0.42727272727272725	0.26744186046511625	0.4958677685950412	-1
429	0.38750000000000007	0.2594594594594595	0.07831325301204821	0.11042944785276074	0.09792284866468842	0.0313588850174216	0.2488372093023256	0.1713900134952766	0.46363636363636385	0.17441860465116277	0.1983471074380163	-1
430	0.21250000000000002	0.25405405405405407	0.22891566265060243	0.03067484662576687	0.07121661721068248	0.027874564459930314	0.13720930232558137	0.07306728359359838	0.36363636363636376	0.4302325581395348	0.4628099173553719	-1
431	0.35	0.15135135135135136	0.16867469879518077	0.17561349693251535	0.14540059347181006	0.08013937282229966	0.2674418604651163	0.22074416811258857	0.663636363636364	0.26744186046511625	0.23140495867768607	-1
432	0.4	0.3027027027027027	0.1927710843373494	0.14493865030674846	0.10682492581602374	0.12195121951219512	0.2813953488372093	0.12357817620975808	0.3363636363636364	0.12790697674418605	0.611570247933884	1
433	0.3375	0.16216216216216217	0.21686746987951808	0.24079754601226994	0.086053412462908	0.14285714285714285	0.286046511627907	0.23385386543281328	0.49090909090909074	0.22093023255813948	0.1322314049586777	-1
434	0.375	0.16216216216216217	0.1746987951807229	0.22699386503067484	0.18991097922848663	0.18815331010452963	0.3790697674418605	0.21765953344900524	0.3090909090909091	0.22093023255813948	0.11570247933884281	-1
435	0.775	0.8972972972972973	0.2530120481927711	0.015337423312883437	0.13946587537091984	0.11149825783972125	0.3976744186046512	0.18681318681318615	0.3545454545454545	0.27906976744186046	0.3305785123966942	-1
436	0.38750000000000007	0.14054054054054055	0.1987951807228916	0.018404907975460124	0.07418397626112759	0.16027874564459932	0.2930232558139535	0.05378831694621056	0.4818181818181819	0.22093023255813948	0.7603305785123966	1
437	0.45000000000000007	0.3567567567567568	0.20481927710843376	0.06288343558282208	0.09792284866468842	0.059233449477351915	0.27209302325581397	0.1578947368421062	0.4818181818181819	0.2325581395348837	0.39669421487603307	-1
438	0.32500000000000007	0.1837837837837838	0.1987951807228916	0.012269938650306747	0.0919881305637982	0.13937282229965156	0.2441860465116279	0.06728359359938452	0.42727272727272725	0.30232558139534876	0.5454545454545454	1
439	0.35	0.2594594594594595	0.13253012048192772	0.24693251533742328	0.10979228486646883	0.1254355400696864	0.286046511627907	0.2080200501253131	0.45454545454545503	0.5232558139534884	0.39669421487603307	-1
440	0.5	0.20540540540540542	0.3493975903614458	0.1625766871165644	0.08011869436201781	0.14634146341463414	0.3511627906976744	0.20416425679583838	0.3090909090909091	0.22093023255813948	0.14876033057851235	-1
441	0.48750000000000004	0.21621621621621628	0.3493975903614458	0.1763803680981595	0.10979228486646883	0.20209059233449478	0.3883720930232558	0.21573163678426965	0.3272727272727276	0.27906976744186046	0.14876033057851235	-1
442	0.25	0.20540540540540542	0.15662650602409642	0.04447852760736197	0.1839762611275964	0.08362369337979095	0.13720930232558137	0.0545594756121055	0.3454545454545457	0.18604651162790697	0.5785123966942147	-1
443	0.25	0.3027027027027027	0.15662650602409642	0.04141104294478527	0.086053412462908	0.13240418118466898	0.3325581395348837	0.07692307692307665	0.5636363636363635	0.3837209302325581	0.5454545454545454	-1
444	0.32500000000000007	0.15135135135135136	0.20481927710843376	0.012269938650306747	0.041543026706231445	0.18815331010452963	0.2441860465116279	0.04761904761904745	0.41818181818181843	0.5581395348837208	0.611570247933884	-1
445	0.375	0.14054054054054055	0.21686746987951808	0.2684049079754601	0.10979228486646883	0.10452961672473868	0.286046511627907	0.24850588008482788	0.5	0.30232558139534876	0.1322314049586777	-1
446	0.48750000000000004	0.41081081081081083	0.10843373493975904	0.04141104294478527	0.13353115727002968	0.05574912891986063	0.30930232558139537	0.13128976286871108	0.36363636363636376	0.3372093023255814	0.4628099173553719	-1
447	0.4375	0.13513513513513514	0.18674698795180725	0.01687116564417178	0.15133531157270028	0.11149825783972125	0.23255813953488375	0.17717370348949402	0.9090909090909096	0.5465116279069766	0.4132231404958677	-1
448	0.35	0.1837837837837838	0.21686746987951808	0.11503067484662576	0.10682492581602374	0.18118466898954705	0.3953488372093023	0.16753422016579833	0.3272727272727276	0.2325581395348837	0.1983471074380163	-1
449	0.375	0.15135135135135136	0.18072289156626506	0.19938650306748465	0.13649851632047477	0.1672473867595819	0.3953488372093023	0.21765953344900524	0.6545454545454548	0.19767441860465118	0.2975206611570249	-1
450	0.26250000000000007	0.22702702702702704	0.15060240963855423	0.17484662576687116	0.142433234421365	0.16027874564459932	0.49767441860465117	0.21187584345479138	0.46363636363636385	0.22093023255813948	0.165289256198347	-1
451	0.5	0.21621621621621628	0.13253012048192772	0.012269938650306747	0.13946587537091984	0.07665505226480837	0.27906976744186046	0.14054366685945752	0.5090909090909093	0.30232558139534876	0.24793388429752072	-1
452	0.23750000000000004	0.2	0.16867469879518077	0.09662576687116564	0.08011869436201781	0.15331010452961671	0.32558139534883723	0.11336032388663853	0.581818181818182	0.25581395348837205	0.4628099173553719	1
453	0.375	0.10810810810810811	0.22289156626506026	0.013803680981595092	0.05341246290801187	0.12195121951219512	0.19302325581395346	0.09427414690572533	0.5272727272727273	0.26744186046511625	0.4628099173553719	-1
454	0.525	0.2702702702702703	0.1927710843373494	0.061349693251533735	0.0949554896142433	0.10104529616724739	0.3953488372093023	0.091189512242142	0.18181818181818166	0.6046511627906976	0.6942148760330575	-1
455	0.275	0.2594594594594595	0.07228915662650602	0.08128834355828221	0.0949554896142433	0.11149825783972125	0.4186046511627907	0.14054366685945752	0.40000000000000036	0.5813953488372092	0.3305785123966942	-1
456	0.35	0.1945945945945946	0.14457831325301204	0.10122699386503067	0.086053412462908	0.09059233449477352	0.29534883720930233	0.15596684017736706	0.5727272727272732	0.441860465116279	0.39669421487603307	-1
457	0.35	0.15135135135135136	0.22289156626506026	0.22699386503067484	0.0771513353115727	0.20905923344947736	0.3325581395348837	0.2186234817813748	0.27272727272727293	0.20930232558139533	0.2148760330578514	-1
458	0.3375	0.1837837837837838	0.27108433734939763	0.11042944785276074	0.11572700296735905	0.17421602787456447	0.41395348837209306	0.16676306149990694	0.4363636363636365	0.3604651162790698	0.18181818181818166	-1
459	0.25	0.3027027027027027	0.1927710843373494	0.01687116564417178	0.07121661721068248	0.06968641114982578	0.2	0.05186042028147497	0.28181818181818175	0.18604651162790697	0.5289256198347105	-1
460	0.35	0.2810810810810811	0.20481927710843376	0.03067484662576687	0.12462908011869434	0.13414634146341464	0.46511627906976744	0.11625216888374723	0.3909090909090911	0.45348837209302323	0.3305785123966942	-1
461	0.4125	0.20540540540540542	0.18674698795180725	0.26993865030674846	0.10979228486646883	0.18466898954703834	0.5627906976744186	0.24850588008482788	0.31818181818181834	0.3953488372093023	0.11570247933884281	-1
462	0.6124999999999999	0.16216216216216217	0.1927710843373494	0.19631901840490798	0.10385756676557864	0.11498257839721254	0.3697674418604651	0.24368613842298004	0.36363636363636376	0.29069767441860456	0.1322314049586777	1
463	0.2875	0.32432432432432434	0.12048192771084339	0.09202453987730061	0.07121661721068248	0.08013937282229966	0.29534883720930233	0.1289762868710227	0.5272727272727273	0.5465116279069766	0.39669421487603307	-1
464	0.4	0.15135135135135136	0.1987951807228916	0.023006134969325156	0.12759643916913946	0.04529616724738676	0.15348837209302324	0.11355311355311315	0.4363636363636365	0.22093023255813948	0.4297520661157024	-1
465	0.35	0.11891891891891893	0.1987951807228916	0.018404907975460124	0.0771513353115727	0.13937282229965156	0.3209302325581395	0.09350298823983039	0.3909090909090911	0.16279069767441856	0.36363636363636354	-1
466	0.38750000000000007	0.1945945945945946	0.29518072289156627	0.015337423312883437	0.14540059347181006	0.1289198606271777	0.3627906976744186	0.1810294968189723	0.8454545454545457	0.3488372093023256	0.23140495867768607	-1
467	0.4	0.16216216216216217	0.21084337349397592	0.012269938650306747	0.08011869436201781	0.10104529616724739	0.23953488372093024	0.07885097358781579	0.40000000000000036	0.30232558139534876	0.4628099173553719	1
468	0.45000000000000007	0.32432432432432434	0.16265060240963858	0.1058282208588957	0.0949554896142433	0.07665505226480837	0.3488372093023256	0.15885868517447577	0.40909090909090917	0.2441860465116279	0.3305785123966942	-1
469	0.1875	0.5459459459459459	0.04216867469879519	0.09969325153374232	0.10385756676557864	0.11149825783972125	0.313953488372093	0.14247156352419665	0.5636363636363635	0.4069767441860464	0.28099173553719003	-1
470	0.23750000000000004	0.2756756756756757	0.20481927710843376	0.006134969325153375	0.0919881305637982	0.038327526132404185	0.3813953488372093	0.09427414690572533	0.5	0.5116279069767442	0.3305785123966942	-1
471	0.4	0.23783783783783785	0.22891566265060243	0.21932515337423314	0.06824925816023739	0.20209059233449478	0.3976744186046512	0.21573163678426965	0.41818181818181843	0.45348837209302323	0.2148760330578514	1
472	0.32500000000000007	0.24864864864864866	0.30120481927710846	0.07975460122699386	0.086053412462908	0.13937282229965156	0.23488372093023258	0.09215346057451157	0.41818181818181843	0.3604651162790698	0.6446280991735538	1
473	0.36250000000000004	0.17297297297297298	0.1746987951807229	0.21932515337423314	0.13056379821958455	0.18466898954703834	0.2930232558139535	0.21746674378253417	0.28181818181818175	0.3488372093023256	0.165289256198347	-1
474	0.23750000000000004	0.1945945945945946	0.16265060240963858	0.05368098159509202	0.56973293768546	0.24912891986062718	0.4174418604651163	0.13668787352997924	0.5	0.18604651162790697	0.23140495867768607	-1
475	0.48750000000000004	0.2594594594594595	0.3674698795180723	0.17177914110429449	0.0949554896142433	0.2229965156794425	0.41395348837209306	0.20879120879120805	0.25454545454545485	0.372093023255814	0.2148760330578514	-1
476	0.3375	0.20540540540540542	0.11445783132530121	0.05521472392638037	0.10979228486646883	0.013937282229965159	0.24186046511627907	0.16175053017158447	0.4818181818181819	0.1511627906976744	0.09917355371900816	-1
477	0.38750000000000007	0.08648648648648649	0.18072289156626506	0.1380368098159509	0.142433234421365	0.1672473867595819	0.4069767441860465	0.20609215346057397	0.6090909090909093	0.18604651162790697	0.2644628099173554	-1
478	0.3125	0.3567567567567568	0.18072289156626506	0.03987730061349694	0.06231454005934717	0.1637630662020906	0.3581395348837209	0.10776942355889929	0.7363636363636363	0.6627906976744187	0.611570247933884	1
479	0.375	0.032432432432432434	0.2530120481927711	0.007668711656441719	0.09792284866468842	0.17073170731707318	0.2837209302325581	0.06709080393290989	0.41818181818181843	0.6046511627906976	0.5454545454545454	1
480	0.23750000000000004	0.15135135135135136	0.13253012048192772	0.2461656441717791	0.10385756676557864	0.1289198606271777	0.23255813953488375	0.2205513784461175	0.4727272727272731	0.30232558139534876	0.165289256198347	-1
481	0.375	0.2594594594594595	0.10843373493975904	0.1058282208588957	0.0949554896142433	0.24041811846689895	0.4953488372093023	0.16946211683053747	0.3818181818181823	0.22093023255813948	0.14876033057851235	-1
482	0.1875	0.7351351351351352	0.018072289156626505	0.03220858895705522	0.10089020771513352	0.08710801393728224	0.19302325581395346	0.11740890688259142	0.5636363636363635	0.18604651162790697	0.1983471074380163	-1
483	0.5375	0.23783783783783785	0.29518072289156627	0.11503067484662576	0.08308605341246292	0.08362369337979095	0.3813953488372093	0.13861577019471838	0.3454545454545457	0.09302325581395349	0.5289256198347105	1
484	0.36250000000000004	0.08648648648648649	0.1927710843373494	0.18251533742331288	0.0771513353115727	0.05574912891986063	0.33953488372093027	0.18411413148255207	0.1454545454545455	0.16279069767441856	0.165289256198347	-1
485	0.42500000000000004	0.12972972972972974	0.13253012048192772	0.015337423312883437	0.10385756676557864	0.05226480836236934	0.21162790697674416	0.146520146520146	0.5909090909090913	0.3604651162790698	0.3305785123966942	-1
486	0.7500000000000001	0.3891891891891892	0.24096385542168677	0.03374233128834356	0.08011869436201781	0.11498257839721254	0.36511627906976746	0.1636784268363236	0.22727272727272751	0.19767441860465118	0.1983471074380163	-1
487	0.375	0.23783783783783785	0.21084337349397592	0.03374233128834356	0.086053412462908	0.027874564459930314	0.3581395348837209	0.07885097358781579	0.3363636363636364	0.3604651162790698	0.6611570247933882	-1
488	0.35	0.2810810810810811	0.16867469879518077	0.010736196319018405	0.0771513353115727	0.10452961672473868	0.18604651162790697	0.08656256024677234	0.3454545454545457	0.2325581395348837	0.44628099173553704	-1
489	0.375	0.16216216216216217	0.18072289156626506	0.01687116564417178	0.10089020771513352	0.059233449477351915	0.19767441860465118	0.09562367457104415	0.40909090909090917	0.27906976744186046	0.44628099173553704	1
490	0.35	0.15135135135135136	0.31927710843373497	0.2223926380368098	0.12759643916913946	0.06968641114982578	0.2930232558139535	0.22151532677848706	0.20000000000000018	0.1511627906976744	0.23140495867768607	-1
491	0.375	0.0648648648648649	0.21084337349397592	0.013803680981595092	0.11275964391691393	0.13240418118466898	0.2488372093023256	0.07711586658955127	0.31818181818181834	0.5813953488372092	0.5123966942148759	-1
492	0.32500000000000007	0.32432432432432434	0.14457831325301204	0.10122699386503067	0.11275964391691393	0.13588850174216027	0.32790697674418606	0.17216117216117155	0.3545454545454545	0.441860465116279	0.1983471074380163	-1
493	0.375	0.1837837837837838	0.18072289156626506	0.17177914110429449	0.10089020771513352	0.17770034843205576	0.286046511627907	0.156737998843262	0.28181818181818175	0.4186046511627906	0.39669421487603307	-1
494	0.22499999999999998	0.21621621621621628	0.16265060240963858	0.05061349693251534	0.10089020771513352	0.17421602787456447	0.34418604651162793	0.09465972623867458	0.5727272727272732	0.25581395348837205	0.44628099173553704	1
495	0.32500000000000007	0.4	0.04216867469879519	0.007668711656441719	0.06231454005934717	0.027874564459930314	0.2813953488372093	0.06535569693464538	0.22727272727272751	0.06976744186046513	0.4628099173553719	-1
496	0.35	0.31351351351351353	0.04216867469879519	0.012269938650306747	0.11572700296735905	0.1951219512195122	0.3116279069767442	0.0981299402352036	0.40909090909090917	0.18604651162790697	0.3305785123966942	-1
497	0.475	0.14054054054054055	0.26506024096385544	0.019938650306748466	0.08011869436201781	0.027874564459930314	0.2534883720930233	0.08077887025255492	0.26363636363636367	0.5581395348837208	0.7933884297520659	-1
498	0.36250000000000004	0.23783783783783785	0.44578313253012053	0.06748466257668712	0.086053412462908	0.11498257839721254	0.3418604651162791	0.14247156352419665	0.44545454545454577	0.27906976744186046	0.31404958677685957	-1
499	0.275	0.24864864864864866	0.1927710843373494	0.10429447852760737	0.4925816023738872	0.156794425087108	0.34651162790697676	0.15596684017736706	0.42727272727272725	0.3255813953488372	0.23140495867768607	-1
500	0.42500000000000004	0.15135135135135136	0.21084337349397592	0.07515337423312883	0.13353115727002968	0.12195121951219512	0.40232558139534885	0.14709851551956632	0.3272727272727276	0.3255813953488372	0.3801652892561984	-1
501	0.5125000000000001	0.2810810810810811	0.26506024096385544	0.09049079754601226	0.05341246290801187	0.156794425087108	0.26976744186046514	0.07962213225371073	0.21818181818181825	0.17441860465116277	0.743801652892562	-1
502	0.23750000000000004	0.12972972972972974	0.18072289156626506	0.02914110429447853	0.10979228486646883	0.1254355400696864	0.2674418604651163	0.10892616155774348	0.5636363636363635	0.3255813953488372	0.31404958677685957	-1
503	0.25	0.33513513513513515	0.28313253012048195	0.1058282208588957	0.05341246290801187	0.0348432055749129	0.1813953488372093	0.06921149026412365	0.6000000000000001	0.26744186046511625	0.9917355371900827	-1
504	0.42500000000000004	0.31351351351351353	0.24096385542168677	0.1687116564417178	0.06824925816023739	0.11149825783972125	0.4744186046511628	0.17717370348949402	0.3454545454545457	0.3372093023255814	0.2975206611570249	-1
505	0.375	0.12972972972972974	0.22891566265060243	0.06288343558282208	0.0919881305637982	0.08710801393728224	0.21627906976744188	0.13283208020050452	0.5909090909090913	0.4186046511627906	0.44628099173553704	-1
506	0.3125	0.21621621621621628	0.13253012048192772	0.13650306748466257	0.0919881305637982	0.0975609756097561	0.23488372093023258	0.12087912087912045	0.2999999999999998	0.1046511627906977	0.4628099173553719	-1
507	0.38750000000000007	0.17297297297297298	0.21686746987951808	0.3098159509202454	0.06528189910979228	0.13240418118466898	0.3	0.2003084634663601	0.4363636363636365	0.12790697674418605	0.4958677685950412	-1
508	0.25	0.10810810810810811	0.16867469879518077	0.010736196319018405	0.07418397626112759	0.024390243902439025	0.19534883720930235	0.07345286292654762	0.44545454545454577	0.3488372093023256	0.5289256198347105	-1
509	0.2875	0.32432432432432434	0.08433734939759038	0.05061349693251534	0.15133531157270028	0.08710801393728224	0.23953488372093024	0.12203585887796464	0.31818181818181834	0.13953488372093026	0.1983471074380163	-1
510	0.375	0.10810810810810811	0.22891566265060243	0.012269938650306747	0.086053412462908	0.11498257839721254	0.23488372093023258	0.09041835357625061	0.5454545454545454	0.4302325581395348	0.5289256198347105	1
511	0.1875	0.12972972972972974	0.18674698795180725	0.046012269938650305	0.08011869436201781	0.06968641114982578	0.1883720930232558	0.10931174089068563	0.6272727272727274	0.3255813953488372	0.2975206611570249	-1
512	0.375	0.11891891891891893	0.1927710843373494	0.09892638036809816	0.029673590504451033	0.18118466898954705	0.41395348837209306	0.12319259687680884	0.4818181818181819	0.17441860465116277	0.5123966942148759	1
513	0.475	0.5189189189189191	0.07228915662650602	0.15030674846625766	0.25816023738872407	0.06968641114982578	0.3883720930232558	0.21573163678426965	0.5454545454545454	0.26744186046511625	0.18181818181818166	-1
514	0.30000000000000004	0.16216216216216217	0.21686746987951808	0.254601226993865	0.08902077151335311	0.12195121951219512	0.27906976744186046	0.23809523809523725	0.46363636363636385	0.2441860465116279	0.1322314049586777	-1
515	0.25	0.21621621621621628	0.3975903614457832	0.1303680981595092	0.08902077151335311	0.08362369337979095	0.34651162790697676	0.1810294968189723	0.8545454545454549	0.3837209302325581	0.4628099173553719	-1
516	0.35	0.3783783783783784	0.14457831325301204	0.17331288343558282	0.0919881305637982	0.18118466898954705	0.34651162790697676	0.17563138615770413	0.3818181818181823	0.372093023255814	0.2975206611570249	-1
517	0.32500000000000007	0.34594594594594597	0.11445783132530121	0.03987730061349694	0.07121661721068248	0.09059233449477352	0.2651162790697675	0.06342780026990624	0.45454545454545503	0.372093023255814	0.7768595041322313	1
518	0.38750000000000007	0.16216216216216217	0.20481927710843376	0.052147239263803685	0.11275964391691393	0.07665505226480837	0.2744186046511628	0.14054366685945752	0.4363636363636365	0.3488372093023256	0.28099173553719003	-1
519	0.20000000000000007	0.41081081081081083	0.09036144578313253	0.023006134969325156	0.05044510385756676	0.09407665505226481	0.27906976744186046	0.04665509928667788	0.6090909090909093	0.6395348837209303	0.8925619834710743	1
520	0.375	0.1837837837837838	0.10843373493975904	0.012269938650306747	0.13946587537091984	0.038327526132404185	0.29534883720930233	0.12319259687680884	0.3545454545454545	0.2325581395348837	0.24793388429752072	-1
521	0.375	0.12972972972972974	0.15060240963855423	0.08588957055214724	0.12759643916913946	0.06968641114982578	0.22325581395348837	0.12319259687680884	0.3363636363636364	0.372093023255814	0.4628099173553719	-1
522	0.2875	0.2810810810810811	0.1746987951807229	0.024539877300613498	0.08011869436201781	0.08013937282229966	0.20930232558139533	0.043763254289569176	0.3090909090909091	0.25581395348837205	0.6280991735537191	-1
523	0.375	0.2918918918918919	0.26506024096385544	0.09049079754601226	0.13946587537091984	0.10104529616724739	0.3511627906976744	0.15596684017736706	0.3818181818181823	0.25581395348837205	0.24793388429752072	-1
524	0.2875	0.20540540540540542	0.1927710843373494	0.08588957055214724	0.11572700296735905	0.156794425087108	0.3511627906976744	0.10989010989011305	0.45454545454545503	0.441860465116279	0.4958677685950412	-1
525	0.375	0.15135135135135136	0.21686746987951808	0.00920245398773006	0.12759643916913946	0.1254355400696864	0.27209302325581397	0.11933680354733056	0.290909090909091	0.372093023255814	0.1983471074380163	-1
526	0.4625	0.2810810810810811	0.16867469879518077	0.052147239263803685	0.05637982195845695	0.15331010452961671	0.20930232558139533	0.04761904761904745	0.4363636363636365	0.3255813953488372	0.8595041322314045	1
527	0.38750000000000007	0.22702702702702704	0.18072289156626506	0.1165644171779141	0.05044510385756676	0.11498257839721254	0.2372093023255814	0.083477925583189	0.25454545454545485	0.17441860465116277	0.7107438016528926	-1
528	0.3125	0.20540540540540542	0.15060240963855423	0.07975460122699386	0.086053412462908	0.17421602787456447	0.3372093023255814	0.1521110468478888	0.5090909090909093	0.18604651162790697	0.23140495867768607	-1
529	0.2875	0.3567567567567568	0.0	0.015337423312883437	0.1602373887240356	0.11846689895470383	0.17906976744186048	0.08270676691729406	0.5	0.5232558139534884	0.4628099173553719	-1
530	0.45000000000000007	0.10810810810810811	0.14457831325301204	0.012269938650306747	0.11275964391691393	0.06620209059233449	0.22325581395348837	0.12955465587044301	0.7272727272727275	0.48837209302325574	0.4132231404958677	1
531	0.5875	0.07567567567567568	0.29518072289156627	0.013803680981595092	0.06528189910979228	0.05226480836236934	0.26046511627906976	0.11740890688259142	0.28181818181818175	0.20930232558139533	0.3801652892561984	-1
532	0.3375	0.11891891891891893	0.16867469879518077	0.012269938650306747	0.10979228486646883	0.06968641114982578	0.18604651162790697	0.063042220936957	0.41818181818181843	0.3372093023255814	0.611570247933884	1
533	0.275	0.24864864864864866	0.16265060240963858	0.02607361963190184	0.09792284866468842	0.059233449477351915	0.2558139534883721	0.04646230962020681	0.5454545454545454	0.22093023255813948	0.7768595041322313	1
534	0.26250000000000007	0.0972972972972973	0.18072289156626506	0.012269938650306747	0.09792284866468842	0.08013937282229966	0.2534883720930233	0.11548101021785229	0.872727272727273	0.5813953488372092	0.4132231404958677	-1
535	0.6250000000000001	0.2918918918918919	0.29518072289156627	0.006134969325153375	0.08011869436201781	0.041811846689895474	0.10697674418604651	0.09427414690572533	0.21818181818181825	0.12790697674418605	0.4132231404958677	-1
536	0.23750000000000004	0.15135135135135136	0.12048192771084339	0.2361963190184049	0.10385756676557864	0.13588850174216027	0.23953488372093024	0.22190090611143276	0.45454545454545503	0.27906976744186046	0.14876033057851235	-1
537	0.4625	0.2702702702702703	0.2349397590361446	0.18098159509202455	0.1661721068249258	0.09407665505226481	0.2534883720930233	0.19838056680161742	0.40000000000000036	0.19767441860465118	0.23140495867768607	-1
538	0.5875	0.11891891891891893	0.33734939759036153	0.2561349693251534	0.13649851632047477	0.156794425087108	0.3697674418604651	0.2575669944090997	0.31818181818181834	0.5232558139534884	0.2148760330578514	-1
539	0.32500000000000007	0.0972972972972973	0.20481927710843376	0.19631901840490798	0.10385756676557864	0.14982578397212543	0.3	0.20069404279930936	0.3090909090909091	0.2441860465116279	0.18181818181818166	-1
540	0.5	0.3783783783783784	0.29518072289156627	0.19018404907975459	0.07121661721068248	0.12195121951219512	0.34418604651162793	0.16175053017158447	0.3818181818181823	0.1511627906976744	0.5454545454545454	-1
541	0.5	0.14054054054054055	0.2349397590361446	0.018404907975460124	0.07418397626112759	0.20905923344947736	0.3953488372093023	0.07499518025833751	0.3363636363636364	0.6162790697674418	0.7603305785123966	1
542	0.5125000000000001	0.0648648648648649	0.44578313253012053	0.00920245398773006	0.05637982195845695	0.0975609756097561	0.3604651162790698	0.07499518025833751	0.3272727272727276	0.6976744186046511	0.7107438016528926	-1
543	0.36250000000000004	0.17297297297297298	0.18072289156626506	0.04984662576687117	0.09792284866468842	0.3588850174216028	0.3930232558139535	0.09215346057451157	0.290909090909091	0.4302325581395348	0.5454545454545454	1
544	0.275	0.2594594594594595	0.2771084337349398	0.013803680981595092	0.12166172106824924	0.18815331010452963	0.4162790697674419	0.11509543088490304	0.4727272727272731	0.31395348837209297	0.2644628099173554	-1
545	0.32500000000000007	0.32432432432432434	0.12048192771084339	0.07208588957055215	0.3204747774480712	0.1916376306620209	0.3976744186046512	0.14420667052246117	0.4727272727272731	0.2441860465116279	0.24793388429752072	-1
546	0.4375	0.32432432432432434	0.1385542168674699	0.09049079754601226	0.12166172106824924	0.05574912891986063	0.21395348837209305	0.1143242722190081	0.3454545454545457	0.3837209302325581	0.5289256198347105	-1
547	0.35	0.3027027027027027	0.31325301204819284	0.16411042944785276	0.10979228486646883	0.020905923344947737	0.23255813953488375	0.18295739348371143	0.31818181818181834	0.27906976744186046	0.23140495867768607	-1
548	0.21250000000000002	0.0648648648648649	0.16265060240963858	0.061349693251533735	0.05934718100890206	0.06968641114982578	0.2186046511627907	0.15018315018314965	0.5636363636363635	0.25581395348837205	0.165289256198347	-1
549	0.4625	0.23783783783783785	0.1927710843373494	0.012269938650306747	0.06824925816023739	0.10104529616724739	0.3511627906976744	0.08540582224792814	0.20909090909090944	0.2325581395348837	0.4132231404958677	-1
550	0.375	0.21621621621621628	0.10240963855421688	0.2039877300613497	0.11275964391691393	0.1637630662020906	0.35348837209302325	0.21573163678426965	0.44545454545454577	0.3372093023255814	0.165289256198347	-1
551	0.4625	0.2702702702702703	0.21686746987951808	0.03067484662576687	0.12462908011869434	0.08362369337979095	0.26976744186046514	0.07441681125891719	0.5454545454545454	0.3604651162790698	0.7768595041322313	-1
552	0.2875	0.24864864864864866	0.22289156626506026	0.1196319018404908	0.06528189910979228	0.23693379790940766	0.37209302325581395	0.1212647002120697	0.6363636363636367	0.20930232558139533	0.611570247933884	1
553	0.5125000000000001	0.28648648648648645	0.30722891566265065	0.2254601226993865	0.11275964391691393	0.18118466898954705	0.3744186046511628	0.2234432234432262	0.3363636363636364	0.3372093023255814	0.18181818181818166	-1
554	0.4375	0.3567567567567568	0.14457831325301204	0.09509202453987729	0.142433234421365	0.13588850174216027	0.3558139534883721	0.15018315018314965	0.4363636363636365	0.22093023255813948	0.31404958677685957	-1
555	0.3125	0.2594594594594595	0.15662650602409642	0.17484662576687116	0.11869436201780414	0.21254355400696864	0.37209302325581395	0.17331791016001574	0.3818181818181823	0.3837209302325581	0.31404958677685957	-1
556	0.5	0.21621621621621628	0.1927710843373494	0.12883435582822086	0.08011869436201781	0.11149825783972125	0.2441860465116279	0.15596684017736706	0.40909090909090917	0.19767441860465118	0.3801652892561984	1
557	0.36250000000000004	0.3027027027027027	0.15662650602409642	0.11196319018404909	0.07418397626112759	0.1289198606271777	0.2627906976744186	0.07865818392134116	0.2454545454545456	0.09302325581395349	0.6942148760330575	1
558	0.35	0.12972972972972974	0.16265060240963858	0.1579754601226994	0.086053412462908	0.09407665505226481	0.27906976744186046	0.15133988818199384	0.3545454545454545	0.25581395348837205	0.4132231404958677	1
559	0.48750000000000004	0.23783783783783785	0.1385542168674699	0.02147239263803681	0.17507418397626112	0.09059233449477352	0.29767441860465116	0.12936186620397194	0.3545454545454545	0.46511627906976744	0.2975206611570249	-1
560	0.23750000000000004	0.1945945945945946	0.14457831325301204	0.2638036809815951	0.14836795252225518	0.07317073170731707	0.2651162790697675	0.20474262579525515	0.5272727272727273	0.3255813953488372	0.3471074380165289	-1
561	0.35	0.15135135135135136	0.18072289156626506	0.21625766871165641	0.10682492581602374	0.1672473867595819	0.2930232558139535	0.19144013880855937	0.3818181818181823	0.17441860465116277	0.4297520661157024	-1
562	0.5750000000000001	0.24864864864864866	0.18674698795180725	0.005368098159509203	0.03560830860534124	0.17421602787456447	0.3209302325581395	0.063042220936957	0.19090909090909092	0.11627906976744184	0.5785123966942147	-1
563	0.3125	0.1837837837837838	0.1385542168674699	0.21932515337423314	0.08902077151335311	0.156794425087108	0.30697674418604654	0.191632928475034	0.3818181818181823	0.1511627906976744	0.28099173553719003	-1
564	0.3125	0.31351351351351353	0.22289156626506026	0.013803680981595092	0.044510385756676554	0.0348432055749129	0.15348837209302324	0.03181029496819221	0.20000000000000018	0.19767441860465118	0.7107438016528926	-1
565	0.4125	0.6054054054054054	0.29518072289156627	0.018404907975460124	0.12166172106824924	0.05226480836236934	0.2744186046511628	0.1443994601889358	0.5363636363636366	0.4186046511627906	0.4297520661157024	-1
566	0.38750000000000007	0.1945945945945946	0.1746987951807229	0.05521472392638037	0.10089020771513352	0.10801393728222997	0.24186046511627907	0.05957200694042797	0.40000000000000036	0.1046511627906977	0.743801652892562	-1
567	0.38750000000000007	0.1837837837837838	0.1746987951807229	0.02760736196319018	0.086053412462908	0.09059233449477352	0.15348837209302324	0.07268170426064913	0.26363636363636367	0.16279069767441856	0.611570247933884	1
568	0.4	0.1837837837837838	0.27108433734939763	0.02607361963190184	0.10682492581602374	0.13240418118466898	0.25116279069767444	0.06805475226527946	0.40000000000000036	0.30232558139534876	0.6446280991735538	1
569	0.35	0.15135135135135136	0.16867469879518077	0.06595092024539878	0.09792284866468842	0.17073170731707318	0.3953488372093023	0.15596684017736706	0.5272727272727273	0.6162790697674418	0.24793388429752072	-1
570	0.36250000000000004	0.34594594594594597	0.13253012048192772	0.12576687116564417	0.12759643916913946	0.07665505226480837	0.23953488372093024	0.16676306149990694	0.45454545454545503	0.26744186046511625	0.23140495867768607	-1
571	0.4	0.4	0.20481927710843376	0.294478527607362	0.0919881305637982	0.0348432055749129	0.1325581395348837	0.20223636013109925	0.31818181818181834	0.18604651162790697	0.4958677685950412	-1
572	0.26250000000000007	0.23783783783783785	0.1385542168674699	0.05521472392638037	0.086053412462908	0.13937282229965156	0.2534883720930233	0.10198573356468188	0.3909090909090911	0.3255813953488372	0.4958677685950412	-1
573	0.525	0.4	0.16867469879518077	0.15644171779141106	0.12462908011869434	0.08013937282229966	0.3418604651162791	0.16560632350106275	0.3090909090909091	0.29069767441860456	0.5619834710743801	1
574	0.45000000000000007	0.14054054054054055	0.48192771084337355	0.17944785276073622	0.086053412462908	0.2613240418118467	0.40232558139534885	0.20570657412762472	0.20909090909090944	0.30232558139534876	0.165289256198347	-1
575	0.38750000000000007	0.1945945945945946	0.16265060240963858	0.05521472392638037	0.06528189910979228	0.0627177700348432	0.16279069767441862	0.07287449392712375	0.36363636363636376	0.19767441860465118	0.5785123966942147	-1
576	0.4	0.08648648648648649	0.43975903614457834	0.006134969325153375	0.38278931750741846	0.1951219512195122	0.32558139534883723	0.12512049354154797	0.3272727272727276	0.09302325581395349	0.1983471074380163	-1
577	0.25	0.2702702702702703	0.12048192771084339	0.2369631901840491	0.11275964391691393	0.08362369337979095	0.3627906976744186	0.20223636013109925	0.3363636363636364	0.27906976744186046	0.14876033057851235	-1
578	0.30000000000000004	0.12972972972972974	0.29518072289156627	0.015337423312883437	0.1661721068249258	0.05226480836236934	0.30930232558139537	0.1270483902062871	0.45454545454545503	0.3488372093023256	0.1983471074380163	-1
579	0.4	0.16216216216216217	0.21686746987951808	0.09969325153374232	0.05637982195845695	0.10104529616724739	0.2186046511627907	0.0981299402352036	0.5727272727272732	0.29069767441860456	0.6776859504132229	1
580	0.45000000000000007	0.07567567567567568	0.2530120481927711	0.01687116564417178	0.10682492581602374	0.1637630662020906	0.33488372093023255	0.09427414690572533	0.25454545454545485	0.441860465116279	0.39669421487603307	-1
581	0.4	0.2918918918918919	0.10240963855421688	0.007668711656441719	0.11869436201780414	0.01742160278745645	0.2534883720930233	0.11297474455369283	0.3727272727272726	0.16279069767441856	0.28099173553719003	-1
582	0.375	0.2594594594594595	0.1987951807228916	0.0015337423312883434	0.05341246290801187	0.04529616724738676	0.13023255813953488	0.05378831694621056	0.3545454545454545	0.1046511627906977	0.6280991735537191	-1
583	1.0	0.16216216216216217	0.22891566265060243	0.16104294478527606	0.07418397626112759	0.04529616724738676	0.2627906976744186	0.24272219009061047	0.19090909090909092	0.3837209302325581	0.28099173553719003	-1
584	0.30000000000000004	0.23783783783783785	0.12048192771084339	0.09202453987730061	0.10682492581602374	0.13937282229965156	0.37209302325581395	0.14054366685945752	0.581818181818182	0.26744186046511625	0.39669421487603307	-1
585	0.32500000000000007	0.08648648648648649	0.26506024096385544	0.00920245398773006	0.12462908011869434	0.1289198606271777	0.26046511627906976	0.06689801426643527	0.3545454545454545	0.6162790697674418	0.5454545454545454	1
586	0.23750000000000004	0.021621621621621623	0.16265060240963858	0.010736196319018405	0.11275964391691393	0.06620209059233449	0.20930232558139533	0.10969732022363843	0.5	0.27906976744186046	0.24793388429752072	-1
587	0.26250000000000007	0.10810810810810811	0.16867469879518077	0.06901840490797545	0.08902077151335311	0.1672473867595819	0.3	0.0875265085791419	0.40000000000000036	0.25581395348837205	0.5454545454545454	-1
588	0.38750000000000007	0.1837837837837838	0.1987951807228916	0.00920245398773006	0.0771513353115727	0.11498257839721254	0.34418604651162793	0.07152496626180849	0.27272727272727293	0.4186046511627906	0.5454545454545454	-1
589	0.38750000000000007	0.23783783783783785	0.21686746987951808	0.0598159509202454	0.13353115727002968	0.10104529616724739	0.44883720930232557	0.15461731251204824	0.6181818181818182	0.4069767441860464	0.39669421487603307	-1
590	0.32500000000000007	0.3891891891891892	0.26506024096385544	0.2116564417177914	0.11572700296735905	0.09407665505226481	0.5069767441860464	0.23983034509350531	0.49090909090909074	0.372093023255814	0.1322314049586777	1
591	0.36250000000000004	0.15135135135135136	0.2349397590361446	0.00920245398773006	0.11869436201780414	0.08362369337979095	0.3302325581395349	0.12242143821091389	0.7090909090909094	0.29069767441860456	0.3305785123966942	-1
592	0.275	0.08648648648648649	0.21686746987951808	0.015337423312883437	0.09792284866468842	0.038327526132404185	0.11860465116279069	0.08328513591671438	0.45454545454545503	0.372093023255814	0.4628099173553719	-1
593	0.275	0.2810810810810811	0.3975903614457832	0.23466257668711657	0.10979228486646883	0.08362369337979095	0.3581395348837209	0.2080200501253131	0.3818181818181823	0.3255813953488372	0.1322314049586777	-1
594	0.38750000000000007	0.3027027027027027	0.21084337349397592	0.12269938650306747	0.086053412462908	0.12195121951219512	0.2674418604651163	0.08656256024677234	0.25454545454545485	0.11627906976744184	0.7272727272727273	1
595	0.3125	0.22702702702702704	0.08433734939759038	0.09892638036809816	0.10682492581602374	0.1672473867595819	0.3883720930232558	0.16444958550221855	0.46363636363636385	0.2325581395348837	0.165289256198347	-1
596	0.45000000000000007	0.1837837837837838	0.22289156626506026	0.19785276073619631	0.15133531157270028	0.17421602787456447	0.4232558139534884	0.2003084634663601	0.25454545454545485	0.25581395348837205	0.18181818181818166	-1
597	0.5125000000000001	0.20540540540540542	0.16265060240963858	0.01687116564417178	0.07418397626112759	0.08013937282229966	0.26046511627906976	0.07268170426064913	0.22727272727272751	0.3372093023255814	0.6446280991735538	-1
598	0.4375	0.31351351351351353	0.0963855421686747	0.21932515337423314	0.11572700296735905	0.1986062717770035	0.5348837209302325	0.2296124927703893	0.3727272727272726	0.26744186046511625	0.14876033057851235	-1
599	0.26250000000000007	0.16216216216216217	0.16867469879518077	0.12269938650306747	0.10979228486646883	0.12195121951219512	0.30697674418604654	0.13900134952766763	0.46363636363636385	0.3604651162790698	0.4297520661157024	-1
600	0.4125	0.14054054054054055	0.24096385542168677	0.00920245398773006	0.17804154302670624	0.07665505226480837	0.33953488372093027	0.10969732022363843	0.6363636363636367	0.2441860465116279	0.4297520661157024	-1
601	0.25	0.15135135135135136	0.1746987951807229	0.004601226993865032	0.07418397626112759	0.11149825783972125	0.18372093023255814	0.04337767495662348	0.3818181818181823	0.16279069767441856	0.5123966942148759	1
602	0.30000000000000004	0.2594594594594595	0.07228915662650602	0.06441717791411042	0.13353115727002968	0.013937282229965159	0.20232558139534884	0.1374590321958742	0.40000000000000036	0.3255813953488372	0.2148760330578514	-1
603	0.25	0.12972972972972974	0.18072289156626506	0.013803680981595092	0.06528189910979228	0.06620209059233449	0.10930232558139534	0.07788702525544622	0.6545454545454548	0.3837209302325581	0.4958677685950412	-1
604	0.32500000000000007	0.23783783783783785	0.16265060240963858	0.05828220858895705	0.13649851632047477	0.05226480836236934	0.29069767441860467	0.10391363022942102	0.46363636363636385	0.25581395348837205	0.6942148760330575	-1
605	0.275	0.12972972972972974	0.15662650602409642	0.007668711656441719	0.07121661721068248	0.1254355400696864	0.1325581395348837	0.046847888953152506	0.3818181818181823	0.18604651162790697	0.5785123966942147	-1
606	0.35	0.3675675675675676	0.1987951807228916	0.03374233128834356	0.07418397626112759	0.04529616724738676	0.17441860465116277	0.055716213610949694	0.5090909090909093	0.3372093023255814	0.8925619834710743	-1
607	0.3375	0.32432432432432434	0.31927710843373497	0.012269938650306747	0.3946587537091988	0.010452961672473867	0.13720930232558137	0.10584152689416015	0.3818181818181823	0.3488372093023256	0.3471074380165289	-1
608	0.36250000000000004	0.4972972972972973	0.16265060240963858	0.09969325153374232	0.11869436201780414	0.020905923344947737	0.39069767441860465	0.15249662618083804	0.40000000000000036	0.18604651162790697	0.23140495867768607	-1
609	0.38750000000000007	0.20540540540540542	0.15060240963855423	0.1058282208588957	0.06231454005934717	0.05574912891986063	0.2488372093023256	0.07807981492192084	0.3363636363636364	0.18604651162790697	0.8264462809917352	-1
610	0.5	0.11891891891891893	0.1927710843373494	0.10429447852760737	0.017804154302670617	0.156794425087108	0.2651162790697675	0.10931174089068563	0.2454545454545456	0.19767441860465118	0.4958677685950412	-1
611	0.275	0.3027027027027027	0.0963855421686747	0.08742331288343558	0.08011869436201781	0.11846689895470383	0.42093023255813955	0.13668787352997924	0.40909090909090917	0.46511627906976744	0.2975206611570249	-1
612	0.36250000000000004	0.10810810810810811	0.18072289156626506	0.08895705521472393	0.11572700296735905	0.13240418118466898	0.5604651162790697	0.1636784268363236	0.5181818181818185	0.3488372093023256	0.3305785123966942	-1
613	0.45000000000000007	0.2594594594594595	0.16265060240963858	0.18865030674846625	0.0919881305637982	0.20209059233449478	0.4906976744186046	0.21592442645074428	0.2999999999999998	0.5116279069767442	0.23140495867768607	-1
614	0.2875	0.14054054054054055	0.11445783132530121	0.012269938650306747	0.10979228486646883	0.17073170731707318	0.2813953488372093	0.091189512242142	0.45454545454545503	0.19767441860465118	0.4132231404958677	-1
615	0.4	0.0648648648648649	0.1927710843373494	0.12883435582822086	0.08902077151335311	0.18118466898954705	0.3046511627906977	0.1636784268363236	0.45454545454545503	0.2441860465116279	0.23140495867768607	-1
616	0.275	0.16216216216216217	0.09036144578313253	0.13957055214723926	0.11572700296735905	0.34494773519163763	0.45813953488372094	0.16579911316753382	0.2999999999999998	0.09302325581395349	0.18181818181818166	-1
617	0.7500000000000001	0.24864864864864866	0.29518072289156627	0.22699386503067484	0.10979228486646883	0.038327526132404185	0.2534883720930233	0.2562174667437809	0.41818181818181843	0.26744186046511625	0.24793388429752072	-1
618	0.4125	0.1945945945945946	0.1927710843373494	0.21242331288343558	0.19287833827893178	0.09407665505226481	0.2255813953488372	0.20994794679005224	0.21818181818181825	0.2325581395348837	0.1983471074380163	-1
619	0.36250000000000004	0.17297297297297298	0.1987951807228916	0.17944785276073622	0.10979228486646883	0.10104529616724739	0.313953488372093	0.21573163678426965	0.581818181818182	0.20930232558139533	0.24793388429752072	-1
620	0.42500000000000004	0.15135135135135136	0.16867469879518077	0.10122699386503067	0.15133531157270028	0.13588850174216027	0.2837209302325581	0.12319259687680884	0.3272727272727276	0.4302325581395348	0.5454545454545454	-1
621	0.4125	0.15135135135135136	0.1927710843373494	0.25	0.13946587537091984	0.1637630662020906	0.34418604651162793	0.2446500867553496	0.5909090909090913	0.18604651162790697	0.2644628099173554	-1
622	0.4	0.08648648648648649	0.15662650602409642	0.09585889570552146	0.11275964391691393	0.0975609756097561	0.48837209302325585	0.17563138615770413	0.6000000000000001	0.4186046511627906	0.3471074380165289	-1
623	0.45000000000000007	0.17297297297297298	0.2530120481927711	0.20552147239263804	0.1691394658753709	0.16027874564459932	0.4372093023255814	0.2080200501253131	0.15454545454545476	0.2325581395348837	0.14876033057851235	-1
624	0.17500000000000004	0.14054054054054055	0.18674698795180725	0.01687116564417178	0.11572700296735905	0.05226480836236934	0.11860465116279069	0.04665509928667788	0.4727272727272731	0.17441860465116277	0.6611570247933882	1
625	0.4	0.043243243243243246	0.16867469879518077	0.08742331288343558	0.142433234421365	0.05226480836236934	0.21627906976744188	0.16560632350106275	0.7090909090909094	0.25581395348837205	0.2644628099173554	-1
626	0.35	0.2594594594594595	0.13253012048192772	0.24693251533742328	0.10979228486646883	0.1254355400696864	0.286046511627907	0.2080200501253131	0.45454545454545503	0.5232558139534884	0.39669421487603307	-1
627	0.32500000000000007	0.12972972972972974	0.1927710843373494	0.03834355828220859	0.0949554896142433	0.05574912891986063	0.26976744186046514	0.08270676691729406	0.645454545454546	0.2325581395348837	0.6611570247933882	-1
628	0.4	0.22702702702702704	0.1987951807228916	0.004601226993865032	0.0949554896142433	0.0627177700348432	0.2488372093023256	0.06497011760169613	0.44545454545454577	0.3255813953488372	0.5619834710743801	-1
629	0.375	0.2594594594594595	0.20481927710843376	0.08282208588957055	0.12166172106824924	0.010452961672473867	0.27674418604651163	0.1578947368421062	0.42727272727272725	0.20930232558139533	0.18181818181818166	-1
630	0.275	0.1945945945945946	0.1987951807228916	0.05751533742331287	0.0919881305637982	0.04529616724738676	0.16279069767441862	0.04299209562367423	0.5181818181818185	0.3255813953488372	0.7768595041322313	-1
631	0.3125	0.12972972972972974	0.18072289156626506	0.08128834355828221	0.07418397626112759	0.11498257839721254	0.3302325581395349	0.1794871794871824	0.6818181818181821	0.20930232558139533	0.0826446280991735	-1
632	0.4	0.08648648648648649	0.18072289156626506	0.03067484662576687	0.10089020771513352	0.11149825783972125	0.18604651162790697	0.06477732793522506	0.1454545454545455	0.29069767441860456	0.5289256198347105	-1
633	0.32500000000000007	0.0972972972972973	0.16265060240963858	0.14263803680981596	0.11275964391691393	0.08362369337979095	0.21162790697674416	0.17061885482938166	0.5636363636363635	0.3255813953488372	0.31404958677685957	-1
634	0.5125000000000001	0.41081081081081083	0.24096385542168677	0.14570552147239263	0.47181008902077154	0.059233449477351915	0.4046511627906977	0.20647773279352322	0.3090909090909091	0.46511627906976744	0.24793388429752072	-1
635	0.3375	0.10810810810810811	0.1987951807228916	0.012269938650306747	0.05934718100890206	0.11498257839721254	0.29767441860465116	0.0776942355889716	0.581818181818182	0.441860465116279	0.5785123966942147	1
636	0.35	0.5405405405405406	0.18072289156626506	0.06901840490797545	0.142433234421365	0.0975609756097561	0.2627906976744186	0.15018315018314965	0.4727272727272731	0.18604651162790697	0.165289256198347	-1
637	0.25	0.21621621621621628	0.20481927710843376	0.024539877300613498	0.08308605341246292	0.07665505226480837	0.2674418604651163	0.053017158280319165	0.581818181818182	0.12790697674418605	0.7933884297520659	1
638	0.48750000000000004	0.22702702702702704	0.2891566265060241	0.02607361963190184	0.11869436201780414	0.11846689895470383	0.39069767441860465	0.11548101021785229	0.40909090909090917	0.48837209302325574	0.4297520661157024	-1
639	0.275	0.12972972972972974	0.15060240963855423	0.02147239263803681	0.0949554896142433	0.0975609756097561	0.19767441860465118	0.07075380759590999	0.5	0.3953488372093023	0.5123966942148759	-1
640	0.4125	0.4864864864864865	0.14457831325301204	0.0030674846625766885	0.05934718100890206	0.09407665505226481	0.17674418604651165	0.11355311355311315	0.40000000000000036	0.11627906976744184	0.18181818181818166	-1
641	0.4125	0.3027027027027027	0.22289156626506026	0.06441717791411042	0.029673590504451033	0.1289198606271777	0.24186046511627907	0.0626566416040113	0.3272727272727276	0.31395348837209297	0.7768595041322313	1
642	0.1875	0.23783783783783785	0.12048192771084339	0.007668711656441719	0.20178041543026703	0.16027874564459932	0.3627906976744186	0.14054366685945752	0.5272727272727273	0.372093023255814	0.11570247933884281	-1
643	0.38750000000000007	0.21621621621621628	0.22289156626506026	0.1303680981595092	0.08308605341246292	0.04878048780487805	0.15348837209302324	0.1482552535184105	0.2999999999999998	0.372093023255814	0.5123966942148759	-1
644	0.45000000000000007	0.0972972972972973	0.1746987951807229	0.012269938650306747	0.11275964391691393	0.07317073170731707	0.2255813953488372	0.13090418353576183	0.7272727272727275	0.49999999999999994	0.39669421487603307	-1
645	0.4125	0.05405405405405406	0.24096385542168677	0.00920245398773006	0.11275964391691393	0.18118466898954705	0.28837209302325584	0.11740890688259142	0.5272727272727273	0.8720930232558137	0.2975206611570249	1
646	0.30000000000000004	0.21621621621621628	0.13253012048192772	0.10276073619631901	0.0949554896142433	0.08362369337979095	0.3418604651162791	0.16560632350106275	0.6545454545454548	0.48837209302325574	0.2975206611570249	1
647	0.32500000000000007	0.21621621621621628	0.1746987951807229	0.015337423312883437	0.12759643916913946	0.11149825783972125	0.27209302325581397	0.11162521688837401	0.6909090909090909	0.3953488372093023	0.4132231404958677	1
648	0.475	0.34594594594594597	0.16265060240963858	0.00920245398773006	0.13056379821958455	0.07317073170731707	0.4255813953488372	0.08733371891266728	0.45454545454545503	0.18604651162790697	0.5950413223140494	-1
649	0.45000000000000007	0.12972972972972974	0.21686746987951808	0.00920245398773006	0.086053412462908	0.14634146341463414	0.23488372093023258	0.10584152689416015	0.581818181818182	0.13953488372093026	0.31404958677685957	-1
650	0.3125	0.15135135135135136	0.1987951807228916	0.01687116564417178	0.0949554896142433	0.2264808362369338	0.3581395348837209	0.10969732022363843	0.5454545454545454	0.3953488372093023	0.39669421487603307	-1
651	0.4375	0.34594594594594597	0.16867469879518077	0.09049079754601226	0.08308605341246292	0.08362369337979095	0.20232558139534884	0.08424908424908395	0.40000000000000036	0.4186046511627906	0.7603305785123966	1
652	0.65	0.32432432432432434	0.31927710843373497	0.023006134969325156	0.27596439169139464	0.059233449477351915	0.15348837209302324	0.05590900327742432	0.19090909090909092	0.4069767441860464	0.8099173553719006	-1
653	0.375	0.1945945945945946	0.13253012048192772	0.06441717791411042	0.0949554896142433	0.37630662020905925	0.4372093023255814	0.1399652978600372	0.5181818181818185	0.5232558139534884	0.4297520661157024	-1
654	0.45000000000000007	0.15135135135135136	0.1987951807228916	0.02147239263803681	0.10682492581602374	0.10104529616724739	0.21162790697674416	0.11548101021785229	0.6363636363636367	0.3837209302325581	0.5619834710743801	-1
655	0.5	0.23783783783783785	0.22289156626506026	0.010736196319018405	0.12462908011869434	0.04878048780487805	0.2	0.1347599768652401	0.5454545454545454	0.46511627906976744	0.3305785123966942	-1
656	0.5	0.1837837837837838	0.22289156626506026	0.006134969325153375	0.10089020771513352	0.027874564459930314	0.16279069767441862	0.08039329091960568	0.3272727272727276	0.18604651162790697	0.5619834710743801	-1
657	0.4625	0.3675675675675676	0.27108433734939763	0.1303680981595092	0.05934718100890206	0.0627177700348432	0.2674418604651163	0.1713900134952766	0.36363636363636376	0.16279069767441856	0.3471074380165289	-1
658	0.32500000000000007	0.07567567567567568	0.21686746987951808	0.018404907975460124	0.07418397626112759	0.14285714285714285	0.32558139534883723	0.0981299402352036	0.6363636363636367	0.5465116279069766	0.4958677685950412	1
659	0.2875	0.32432432432432434	0.2530120481927711	0.06748466257668712	0.020771513353115726	0.10104529616724739	0.23953488372093024	0.05706574127626851	0.3909090909090911	0.1046511627906977	0.7272727272727273	1
660	0.5875	0.0972972972972973	0.29518072289156627	0.12576687116564417	0.11572700296735905	0.07317073170731707	0.22790697674418608	0.14632735685367493	0.1454545454545455	0.13953488372093026	0.4132231404958677	-1
661	0.38750000000000007	0.15135135135135136	0.1927710843373494	0.07975460122699386	0.0949554896142433	0.0627177700348432	0.2534883720930233	0.1127819548872182	0.40909090909090917	0.3837209302325581	0.5289256198347105	-1
662	0.35	0.14054054054054055	0.29518072289156627	0.2691717791411043	0.09792284866468842	0.13588850174216027	0.34418604651162793	0.24272219009061047	0.5090909090909093	0.19767441860465118	0.11570247933884281	-1
663	0.38750000000000007	0.16216216216216217	0.22891566265060243	0.11809815950920247	0.11275964391691393	0.156794425087108	0.35348837209302325	0.15982263350684178	0.5636363636363635	0.3488372093023256	0.4132231404958677	1
664	0.4125	0.22702702702702704	0.16867469879518077	0.1334355828220859	0.11572700296735905	0.1672473867595819	0.3046511627906977	0.15018315018314965	0.3727272727272726	0.31395348837209297	0.3801652892561984	-1
665	0.2875	0.1837837837837838	0.2891566265060241	0.23312883435582823	0.12759643916913946	0.08013937282229966	0.19534883720930235	0.20647773279352322	0.31818181818181834	0.26744186046511625	0.1983471074380163	-1
666	0.36250000000000004	0.14054054054054055	0.21686746987951808	0.12193251533742333	0.03264094955489613	0.0627177700348432	0.17674418604651165	0.08386350491613825	0.42727272727272725	0.0	0.8925619834710743	1
667	0.36250000000000004	0.032432432432432434	0.20481927710843376	0.12576687116564417	0.10089020771513352	0.13588850174216027	0.23953488372093024	0.17524580682475488	0.6363636363636367	0.20930232558139533	0.2148760330578514	1
668	0.22499999999999998	0.13513513513513514	0.0963855421686747	0.18328220858895705	0.12462908011869434	0.10104529616724739	0.2441860465116279	0.16444958550221855	0.6181818181818182	0.18604651162790697	0.4628099173553719	-1
669	0.7125	0.14054054054054055	0.28313253012048195	0.010736196319018405	0.08902077151335311	0.06620209059233449	0.2627906976744186	0.16946211683053747	0.16363636363636358	0.48837209302325574	0.24793388429752072	-1
670	0.32500000000000007	0.14054054054054055	0.20481927710843376	0.2369631901840491	0.0919881305637982	0.18815331010452963	0.30697674418604654	0.1864276074802369	0.3545454545454545	0.18604651162790697	0.4297520661157024	-1
671	0.45000000000000007	0.3567567567567568	0.3975903614457832	0.15644171779141106	0.12462908011869434	0.2613240418118467	0.42790697674418604	0.20223636013109925	0.2999999999999998	0.27906976744186046	0.11570247933884281	-1
672	0.30000000000000004	0.2594594594594595	0.1927710843373494	0.024539877300613498	0.08011869436201781	0.04529616724738676	0.13953488372093026	0.05378831694621056	0.40000000000000036	0.30232558139534876	0.7768595041322313	-1
673	0.22499999999999998	0.11891891891891893	0.2349397590361446	0.007668711656441719	0.10089020771513352	0.05226480836236934	0.1325581395348837	0.09041835357625061	0.46363636363636385	0.3604651162790698	0.3801652892561984	-1
674	0.21250000000000002	0.10810810810810811	0.13253012048192772	0.07515337423312883	0.08308605341246292	0.027874564459930314	0.17674418604651165	0.08579140158087384	0.6727272727272728	0.25581395348837205	0.6942148760330575	-1
675	0.5750000000000001	0.16216216216216217	0.29518072289156627	0.11042944785276074	0.0771513353115727	0.06968641114982578	0.19767441860465118	0.12319259687680884	0.290909090909091	0.13953488372093026	0.6611570247933882	-1
676	0.42500000000000004	0.14054054054054055	0.1987951807228916	0.03680981595092024	0.08011869436201781	0.11498257839721254	0.2837209302325581	0.10969732022363843	0.4818181818181819	0.20930232558139533	0.4958677685950412	-1
677	0.375	0.08648648648648649	0.21686746987951808	0.010736196319018405	0.07418397626112759	0.10452961672473868	0.20465116279069767	0.06689801426643527	0.27272727272727293	0.4186046511627906	0.5454545454545454	-1
678	0.4625	0.24324324324324326	0.24096385542168677	0.28067484662576686	0.14836795252225518	0.14634146341463414	0.37209302325581395	0.24850588008482788	0.2454545454545456	0.27906976744186046	0.165289256198347	-1
679	0.48750000000000004	0.20540540540540542	0.20481927710843376	0.018404907975460124	0.05637982195845695	0.08362369337979095	0.3674418604651163	0.07692307692307665	0.2454545454545456	0.30232558139534876	0.6776859504132229	1
680	0.45000000000000007	0.1837837837837838	0.22289156626506026	0.03067484662576687	0.12166172106824924	0.07665505226480837	0.2837209302325581	0.08232118758434481	0.290909090909091	0.3604651162790698	0.5289256198347105	-1
681	0.4125	0.23783783783783785	0.21686746987951808	0.09509202453987729	0.13649851632047477	0.1480836236933798	0.5209302325581395	0.1945247734721427	0.7000000000000006	0.48837209302325574	0.36363636363636354	-1
682	0.4125	0.0972972972972973	0.24096385542168677	0.21395705521472394	0.11275964391691393	0.156794425087108	0.33953488372093027	0.23790244842876263	0.5636363636363635	0.6511627906976745	0.18181818181818166	-1
683	0.5750000000000001	0.08648648648648649	0.1987951807228916	0.013803680981595092	0.07121661721068248	0.04878048780487805	0.20465116279069767	0.13283208020050452	0.3818181818181823	0.2325581395348837	0.28099173553719003	-1
684	0.4375	0.07027027027027027	0.1987951807228916	0.007668711656441719	0.09792284866468842	0.041811846689895474	0.12558139534883722	0.05802968960863808	0.3454545454545457	0.17441860465116277	0.6280991735537191	1
685	0.5625000000000001	0.0648648648648649	0.20481927710843376	0.007668711656441719	0.09792284866468842	0.01742160278745645	0.08604651162790698	0.1212647002120697	0.6818181818181821	0.20930232558139533	0.36363636363636354	-1
686	0.35	0.1945945945945946	0.16265060240963858	0.013803680981595092	0.0919881305637982	0.059233449477351915	0.24186046511627907	0.11258916522074358	0.581818181818182	0.46511627906976744	0.4132231404958677	-1
687	0.32500000000000007	0.16216216216216217	0.1987951807228916	0.00843558282208589	0.10385756676557864	0.047038327526132406	0.48255813953488375	0.09427414690572533	0.5545454545454547	0.25581395348837205	0.4958677685950412	-1
688	0.5625000000000001	0.10810810810810811	0.18072289156626506	0.007668711656441719	0.07121661721068248	0.0627177700348432	0.10930232558139534	0.07673028725660203	0.27272727272727293	0.3372093023255814	0.4958677685950412	-1
689	0.2875	0.2594594594594595	0.14457831325301204	0.013803680981595092	0.08011869436201781	0.1254355400696864	0.2651162790697675	0.05186042028147497	0.5181818181818185	0.2325581395348837	0.7272727272727273	1
690	0.45000000000000007	0.10810810810810811	0.18072289156626506	0.15030674846625766	0.10682492581602374	0.14634146341463414	0.3813953488372093	0.18295739348371143	0.3545454545454545	0.4069767441860464	0.28099173553719003	-1
691	0.35	0.3567567567567568	0.16265060240963858	0.1549079754601227	0.2997032640949555	0.0627177700348432	0.21627906976744188	0.18527086948139626	0.3272727272727276	0.22093023255813948	0.165289256198347	-1
692	0.375	0.14054054054054055	0.33132530120481934	0.21472392638036808	0.13056379821958455	0.11149825783972125	0.34651162790697676	0.2109118951224218	0.19090909090909092	0.25581395348837205	0.1983471074380163	-1
693	0.475	0.21621621621621628	0.2349397590361446	0.019938650306748466	0.12759643916913946	0.07317073170731707	0.24651162790697673	0.1347599768652401	0.4818181818181819	0.20930232558139533	0.39669421487603307	-1
694	0.3125	0.2594594594594595	0.10240963855421688	0.2630368098159509	0.15133531157270028	0.17073170731707318	0.4186046511627907	0.2323115481010234	0.3727272727272726	0.30232558139534876	0.1322314049586777	-1
695	0.4625	0.22702702702702704	0.15662650602409642	0.22009202453987728	0.17210682492581603	0.156794425087108	0.39069767441860465	0.21727395411605954	0.290909090909091	0.31395348837209297	0.1983471074380163	-1
696	0.2875	0.2702702702702703	0.1927710843373494	0.11042944785276074	0.12759643916913946	0.17421602787456447	0.40232558139534885	0.18237902448428756	0.6090909090909093	0.49999999999999994	0.24793388429752072	-1
697	0.375	0.16216216216216217	0.24096385542168677	0.015337423312883437	0.11275964391691393	0.010452961672473867	0.286046511627907	0.11355311355311315	0.46363636363636385	0.5581395348837208	0.5619834710743801	-1
698	0.32500000000000007	0.23783783783783785	0.30722891566265065	0.07515337423312883	0.11572700296735905	0.20905923344947736	0.37674418604651166	0.13668787352997924	0.3272727272727276	0.26744186046511625	0.18181818181818166	-1
699	0.5499999999999999	0.1945945945945946	0.1987951807228916	0.03067484662576687	0.13056379821958455	0.0313588850174216	0.1418604651162791	0.13321765953345022	0.15454545454545476	0.31395348837209297	0.24793388429752072	-1
700	0.32500000000000007	0.1837837837837838	0.3433734939759036	0.006134969325153375	0.1572700296735905	0.06620209059233449	0.26046511627906976	0.10160015423173263	0.25454545454545485	0.20930232558139533	0.24793388429752072	-1
701	0.38750000000000007	0.21621621621621628	0.18072289156626506	0.015337423312883437	0.11275964391691393	0.15331010452961671	0.2837209302325581	0.09041835357625061	0.5727272727272732	0.18604651162790697	0.5123966942148759	1
702	0.1875	0.2594594594594595	0.07228915662650602	0.09202453987730061	0.10089020771513352	0.06968641114982578	0.3046511627906977	0.1270483902062871	0.581818181818182	0.441860465116279	0.39669421487603307	-1
703	0.275	0.20540540540540542	0.24096385542168677	0.01687116564417178	0.03560830860534124	0.05574912891986063	0.16744186046511628	0.03836514362830101	0.4727272727272731	0.8488372093023253	0.8484848484848431	-1
704	0.375	0.16216216216216217	0.2530120481927711	0.10429447852760737	0.10385756676557864	0.18815331010452963	0.4162790697674419	0.16753422016579833	0.45454545454545503	0.30232558139534876	0.2148760330578514	-1
705	0.525	0.15135135135135136	0.2530120481927711	0.21472392638036808	0.10385756676557864	0.14982578397212543	0.3558139534883721	0.2542895700790453	0.44545454545454577	0.5465116279069766	0.09917355371900816	1
706	0.6	0.16216216216216217	0.2771084337349398	0.006134969325153375	0.13353115727002968	0.024390243902439025	0.14418604651162792	0.1347599768652401	0.20909090909090944	0.31395348837209297	0.18181818181818166	-1
707	0.35	0.043243243243243246	0.15060240963855423	0.012269938650306747	0.08902077151335311	0.06620209059233449	0.2813953488372093	0.0776942355889716	0.4363636363636365	0.26744186046511625	0.5289256198347105	1
708	0.3375	0.17297297297297298	0.16867469879518077	0.007668711656441719	0.07418397626112759	0.08362369337979095	0.1697674418604651	0.04183535762483004	0.4818181818181819	0.12790697674418605	0.7107438016528926	-1
709	0.35	0.34594594594594597	0.2771084337349398	0.08588957055214724	0.13946587537091984	0.13937282229965156	0.5372093023255814	0.18681318681318615	0.7090909090909094	0.441860465116279	0.31404958677685957	-1
710	0.32500000000000007	0.17297297297297298	0.15060240963855423	0.3006134969325153	0.2195845697329377	0.11498257839721254	0.3418604651162791	0.24387892808945466	0.40909090909090917	0.3255813953488372	0.18181818181818166	-1
711	0.2875	0.20540540540540542	0.1987951807228916	0.024539877300613498	0.03560830860534124	0.08362369337979095	0.2488372093023256	0.02872566030460888	0.36363636363636376	0.09302325581395349	0.743801652892562	-1
712	0.38750000000000007	0.1837837837837838	0.16265060240963858	0.12960122699386503	0.08902077151335311	0.12195121951219512	0.2744186046511628	0.12512049354154797	0.5	0.13953488372093026	0.5454545454545454	1
713	0.42500000000000004	0.10810810810810811	0.18674698795180725	0.007668711656441719	0.10682492581602374	0.0627177700348432	0.14651162790697675	0.10391363022942102	0.5454545454545454	0.20930232558139533	0.4628099173553719	1
714	0.35	0.0972972972972973	0.21084337349397592	0.03067484662576687	0.06231454005934717	0.10801393728222997	0.15813953488372096	0.08386350491613825	0.45454545454545503	0.5813953488372092	0.5454545454545454	-1
715	0.48750000000000004	0.17297297297297298	0.18674698795180725	0.010736196319018405	0.11275964391691393	0.10801393728222997	0.22325581395348837	0.11355311355311315	0.45454545454545503	0.3837209302325581	0.4628099173553719	-1
716	0.35	0.16216216216216217	0.1927710843373494	0.004601226993865032	0.0949554896142433	0.08013937282229966	0.16046511627906979	0.10584152689416015	0.6090909090909093	0.372093023255814	0.36363636363636354	1
717	0.32500000000000007	0.21621621621621628	0.26506024096385544	0.09969325153374232	0.11572700296735905	0.1637630662020906	0.3930232558139535	0.15750915750915695	0.3909090909090911	0.30232558139534876	0.1983471074380163	-1
718	0.275	0.2702702702702703	0.12048192771084339	0.018404907975460124	0.06528189910979228	0.1637630662020906	0.34651162790697676	0.0923462502409862	0.6272727272727274	0.3604651162790698	0.4958677685950412	-1
719	0.4125	0.2594594594594595	0.1746987951807229	0.052147239263803685	0.086053412462908	0.10801393728222997	0.37209302325581395	0.14497782918835256	0.5	0.48837209302325574	0.36363636363636354	-1
720	0.4	0.14054054054054055	0.20481927710843376	0.12116564417177914	0.07121661721068248	0.10104529616724739	0.5651162790697674	0.1578947368421062	0.45454545454545503	0.3953488372093023	0.4132231404958677	-1
721	0.30000000000000004	0.1837837837837838	0.12650602409638556	0.22929447852760737	0.08902077151335311	0.09059233449477352	0.34651162790697676	0.21380374011953052	0.6909090909090909	0.48837209302325574	0.2644628099173554	-1
722	0.5125000000000001	0.14054054054054055	0.24096385542168677	0.00920245398773006	0.08902077151335311	0.1254355400696864	0.2255813953488372	0.09427414690572533	0.44545454545454577	0.372093023255814	0.4628099173553719	-1
723	0.4	0.4864864864864865	0.25903614457831325	0.08435582822085888	0.05934718100890206	0.013937282229965159	0.15348837209302324	0.07846539425486654	0.3272727272727276	0.3255813953488372	0.743801652892562	1
724	0.6250000000000001	0.16216216216216217	0.44578313253012053	0.03987730061349694	0.09792284866468842	0.04529616724738676	0.26976744186046514	0.1212647002120697	0.27272727272727293	0.3372093023255814	0.5289256198347105	-1
725	0.32500000000000007	0.21621621621621628	0.1385542168674699	0.08282208588957055	0.12462908011869434	0.1672473867595819	0.35348837209302325	0.13283208020050452	0.3909090909090911	0.3488372093023256	0.36363636363636354	-1
726	0.20000000000000007	0.4540540540540541	0.07831325301204821	0.06748466257668712	0.05637982195845695	0.0348432055749129	0.2255813953488372	0.07094659726238461	0.6909090909090909	0.7674418604651161	0.909090909090909	1
727	0.3375	0.11891891891891893	0.1927710843373494	0.012269938650306747	0.0919881305637982	0.10104529616724739	0.2837209302325581	0.0981299402352036	0.581818181818182	0.372093023255814	0.4628099173553719	1
728	0.6375000000000001	0.14054054054054055	0.22289156626506026	0.00920245398773006	0.05637982195845695	0.0627177700348432	0.19302325581395346	0.10275689223057682	0.4363636363636365	0.17441860465116277	0.5785123966942147	-1
729	0.375	0.2702702702702703	0.26506024096385544	0.09815950920245399	0.12166172106824924	0.09407665505226481	0.3372093023255814	0.16175053017158447	0.3818181818181823	0.2325581395348837	0.24793388429752072	-1
730	0.4625	0.1945945945945946	0.15662650602409642	0.272239263803681	0.22255192878338279	0.10801393728222997	0.3	0.26971274339695483	0.40909090909090917	0.19767441860465118	0.1322314049586777	-1
731	0.26250000000000007	0.11891891891891893	0.22289156626506026	0.0030674846625766885	0.05341246290801187	0.00348432055749129	0.02558139534883721	0.049932523616735836	0.3363636363636364	0.1046511627906977	0.4628099173553719	-1
732	0.4125	0.14054054054054055	0.1987951807228916	0.00920245398773006	0.08902077151335311	0.11149825783972125	0.20232558139534884	0.0773086562560259	0.3545454545454545	0.6162790697674418	0.5289256198347105	-1
733	0.3125	0.20540540540540542	0.29518072289156627	0.00920245398773006	0.1602373887240356	0.11498257839721254	0.19069767441860463	0.07692307692307665	0.6000000000000001	0.2325581395348837	0.6942148760330575	-1
734	0.30000000000000004	0.32432432432432434	0.10843373493975904	0.10429447852760737	0.2551928783382789	0.09059233449477352	0.43023255813953487	0.20474262579525515	0.7363636363636363	0.569767441860465	0.1983471074380163	-1
735	0.4375	0.1945945945945946	0.1927710843373494	0.00920245398773006	0.0949554896142433	0.09407665505226481	0.19534883720930235	0.05147484094852217	0.31818181818181834	0.26744186046511625	0.6611570247933882	-1
736	0.38750000000000007	0.15135135135135136	0.2349397590361446	0.08282208588957055	0.0771513353115727	0.14634146341463414	0.3046511627906977	0.07942934258723611	0.3545454545454545	0.12790697674418605	0.743801652892562	-1
737	0.3125	0.20540540540540542	0.22289156626506026	0.11196319018404909	0.11275964391691393	0.1951219512195122	0.47674418604651164	0.16020821283979458	0.42727272727272725	0.30232558139534876	0.24793388429752072	-1
738	0.36250000000000004	0.0648648648648649	0.2771084337349398	0.015337423312883437	0.08011869436201781	0.04529616724738676	0.19069767441860463	0.1066126855600551	0.5909090909090913	0.31395348837209297	0.47933884297520657	-1
739	0.32500000000000007	0.2702702702702703	0.14457831325301204	0.015337423312883437	0.13353115727002968	0.08013937282229966	0.2488372093023256	0.13861577019471838	0.581818181818182	0.3255813953488372	0.2148760330578514	-1
740	0.32500000000000007	0.1945945945945946	0.13253012048192772	0.06901840490797545	0.08308605341246292	0.07317073170731707	0.2813953488372093	0.14054366685945752	0.5181818181818185	0.11627906976744184	0.3471074380165289	-1
741	0.15000000000000002	0.17297297297297298	0.12650602409638556	0.024539877300613498	0.08902077151335311	0.10104529616724739	0.20930232558139533	0.07460960092539182	0.8818181818181823	0.46511627906976744	0.611570247933884	-1
742	0.3375	0.41081081081081083	0.24698795180722893	0.24846625766871167	0.22255192878338279	0.1986062717770035	0.4930232558139535	0.23501060343165747	0.41818181818181843	0.4186046511627906	0.165289256198347	-1
743	0.36250000000000004	0.24864864864864866	0.04819277108433735	0.010736196319018405	0.086053412462908	0.1951219512195122	0.3186046511627907	0.0981299402352036	0.41818181818181843	0.27906976744186046	0.3305785123966942	-1
744	0.375	0.11891891891891893	0.42771084337349397	0.25920245398773006	0.09792284866468842	0.06620209059233449	0.24186046511627907	0.2068633121264689	0.11818181818181817	0.3255813953488372	0.24793388429752072	-1
745	0.4	0.17297297297297298	0.18072289156626506	0.05521472392638037	0.0919881305637982	0.13588850174216027	0.472093023255814	0.10776942355889929	0.5090909090909093	0.31395348837209297	0.6280991735537191	-1
746	0.6875000000000001	0.24864864864864866	0.29518072289156627	0.010736196319018405	0.09792284866468842	0.11149825783972125	0.3186046511627907	0.1482552535184105	0.3545454545454545	0.27906976744186046	0.2975206611570249	-1
747	0.4625	0.20540540540540542	0.4759036144578314	0.174079754601227	0.0919881305637982	0.17073170731707318	0.34651162790697676	0.21746674378253417	0.23636363636363633	0.25581395348837205	0.11570247933884281	-1
748	0.3375	0.3027027027027027	0.18674698795180725	0.1986196319018405	0.13056379821958455	0.0627177700348432	0.23953488372093024	0.16059379217274028	0.4363636363636365	0.3953488372093023	0.4958677685950412	-1
749	0.36250000000000004	0.032432432432432434	0.20481927710843376	0.12576687116564417	0.10089020771513352	0.13588850174216027	0.23953488372093024	0.17524580682475488	0.6363636363636367	0.20930232558139533	0.2148760330578514	1
750	0.23750000000000004	0.1837837837837838	0.16265060240963858	0.16717791411042945	0.0919881305637982	0.07665505226480837	0.2558139534883721	0.13495276653171473	0.5545454545454547	0.1046511627906977	0.4628099173553719	-1
751	0.4375	0.15135135135135136	0.24096385542168677	0.2170245398773006	0.09792284866468842	0.1480836236933798	0.2779069767441861	0.2446500867553496	0.581818181818182	0.22093023255813948	0.18181818181818166	1
752	0.30000000000000004	0.1945945945945946	0.1746987951807229	0.02147239263803681	0.08011869436201781	0.04878048780487805	0.17906976744186048	0.07133217659533742	0.5545454545454547	0.45348837209302323	0.6280991735537191	-1
753	0.5625000000000001	0.1945945945945946	0.24698795180722893	0.13190184049079753	0.09792284866468842	0.13588850174216027	0.35348837209302325	0.14054366685945752	0.3454545454545457	0.18604651162790697	0.6611570247933882	1
754	0.45000000000000007	0.2918918918918919	0.12048192771084339	0.2039877300613497	0.13353115727002968	0.21254355400696864	0.5093023255813953	0.22691343743975168	0.3545454545454545	0.3255813953488372	0.14876033057851235	-1
755	0.275	0.2702702702702703	0.12048192771084339	0.018404907975460124	0.06528189910979228	0.1637630662020906	0.34651162790697676	0.0923462502409862	0.6272727272727274	0.3604651162790698	0.4958677685950412	-1
756	0.5375	0.12972972972972974	0.18072289156626506	0.010736196319018405	0.08011869436201781	0.01742160278745645	0.09069767441860464	0.10237131289763113	0.2454545454545456	0.5930232558139534	0.3801652892561984	-1
757	0.4	0.2594594594594595	0.1746987951807229	0.10736196319018404	0.04747774480712165	0.11498257839721254	0.2651162790697675	0.08694813957972158	0.3909090909090911	0.49999999999999994	0.7933884297520659	1
758	0.30000000000000004	0.1891891891891892	0.14457831325301204	0.01687116564417178	0.08902077151335311	0.47560975609756095	0.6093023255813953	0.1428571428571459	0.7363636363636363	0.3604651162790698	0.2644628099173554	-1
759	0.32500000000000007	0.07027027027027027	0.29518072289156627	0.0736196319018405	0.11572700296735905	0.18118466898954705	0.3581395348837209	0.1443994601889358	0.7636363636363641	0.25581395348837205	0.4628099173553719	-1
760	0.23750000000000004	0.1891891891891892	0.391566265060241	0.00920245398773006	0.20771513353115725	0.05226480836236934	0.29534883720930233	0.11490264121843197	0.4363636363636365	0.2325581395348837	0.23140495867768607	-1
761	0.26250000000000007	0.1945945945945946	0.1746987951807229	0.0736196319018405	0.10979228486646883	0.11149825783972125	0.24651162790697673	0.09890109890109855	0.4727272727272731	0.22093023255813948	0.5619834710743801	-1
762	0.4	0.07567567567567568	0.18072289156626506	0.19478527607361965	0.11869436201780414	0.15331010452961671	0.2558139534883721	0.19144013880855937	0.4363636363636365	0.16279069767441856	0.24793388429752072	1
763	0.375	0.1945945945945946	0.14457831325301204	0.11042944785276074	0.12759643916913946	0.18118466898954705	0.4744186046511628	0.17331791016001574	0.3727272727272726	0.29069767441860456	0.14876033057851235	-1
764	0.38750000000000007	0.12972972972972974	0.21686746987951808	0.013803680981595092	0.06528189910979228	0.1254355400696864	0.3186046511627907	0.11548101021785229	0.5727272727272732	0.3953488372093023	0.4958677685950412	-1
765	0.42500000000000004	0.16216216216216217	0.22891566265060243	0.21012269938650308	0.14540059347181006	0.18466898954703834	0.42790697674418604	0.2080200501253131	0.3363636363636364	0.25581395348837205	0.165289256198347	-1
766	0.45000000000000007	0.20540540540540542	0.15662650602409642	0.17177914110429449	0.13056379821958455	0.18466898954703834	0.3790697674418605	0.1904761904761898	0.3545454545454545	0.441860465116279	0.2975206611570249	-1
767	0.375	0.14054054054054055	0.15662650602409642	0.17024539877300612	0.086053412462908	0.20557491289198607	0.3302325581395349	0.15654520917678738	0.27272727272727293	0.3953488372093023	0.4132231404958677	1
768	0.2875	0.3027027027027027	0.15662650602409642	0.11579754601226994	0.0771513353115727	0.041811846689895474	0.1813953488372093	0.06169269327164173	0.3090909090909091	0.05813953488372098	0.8264462809917352	1
769	0.3375	0.10810810810810811	0.20481927710843376	0.015337423312883437	0.0919881305637982	0.14285714285714285	0.3209302325581395	0.07885097358781579	0.5454545454545454	0.4302325581395348	0.5785123966942147	1
770	0.3375	0.3783783783783784	0.10843373493975904	0.19248466257668712	0.06824925816023739	0.08013937282229966	0.2813953488372093	0.16464237516869318	0.46363636363636385	0.3372093023255814	0.44628099173553704	-1
771	0.38750000000000007	0.23783783783783785	0.12650602409638556	0.23159509202453987	0.13946587537091984	0.1637630662020906	0.34651162790697676	0.21515326778484933	0.3545454545454545	0.30232558139534876	0.165289256198347	-1
772	0.30000000000000004	0.17297297297297298	0.13253012048192772	0.11196319018404909	0.13056379821958455	0.14982578397212543	0.3232558139534884	0.16078658183921135	0.46363636363636385	0.3488372093023256	0.2148760330578514	-1
773	0.38750000000000007	0.2594594594594595	0.0963855421686747	0.012269938650306747	0.12462908011869434	0.04529616724738676	0.2	0.13283208020050452	0.45454545454545503	0.18604651162790697	0.24793388429752072	-1
774	0.3375	0.0648648648648649	0.1927710843373494	0.03220858895705522	0.08308605341246292	0.05574912891986063	0.18372093023255814	0.10198573356468188	0.6181818181818182	0.6046511627906976	0.5785123966942147	1
775	0.3125	0.16216216216216217	0.18072289156626506	0.018404907975460124	0.07121661721068248	0.04878048780487805	0.1883720930232558	0.06728359359938452	0.5090909090909093	0.20930232558139533	0.6280991735537191	-1
776	0.5499999999999999	0.572972972972973	0.27108433734939763	0.0736196319018405	0.06231454005934717	0.04529616724738676	0.25116279069767444	0.15982263350684178	0.3818181818181823	0.13953488372093026	0.2644628099173554	-1
777	0.4375	0.1945945945945946	0.31927710843373497	0.18558282208588955	0.11275964391691393	0.2038327526132404	0.35930232558139535	0.21765953344900524	0.3090909090909091	0.26744186046511625	0.18181818181818166	-1
778	0.4125	0.12972972972972974	0.16265060240963858	0.1380368098159509	0.08308605341246292	0.059233449477351915	0.22093023255813954	0.14131482552535246	0.290909090909091	0.17441860465116277	0.4132231404958677	1
779	0.3125	0.2702702702702703	0.12048192771084339	0.2653374233128834	0.1691394658753709	0.11846689895470383	0.3511627906976744	0.2311548101021792	0.3818181818181823	0.3372093023255814	0.1322314049586777	-1
780	0.36250000000000004	0.34594594594594597	0.13253012048192772	0.12576687116564417	0.12759643916913946	0.07665505226480837	0.23953488372093024	0.16676306149990694	0.45454545454545503	0.26744186046511625	0.23140495867768607	-1
781	0.5875	0.08648648648648649	0.1987951807228916	0.006134969325153375	0.19881305637982194	0.05226480836236934	0.10930232558139534	0.09620204357046447	0.3818181818181823	0.27906976744186046	0.4297520661157024	-1
782	0.38750000000000007	0.14054054054054055	0.29518072289156627	0.012269938650306747	0.0949554896142433	0.04529616724738676	0.3581395348837209	0.10776942355889929	0.4818181818181819	0.47674418604651153	0.4958677685950412	-1
783	0.4	0.07567567567567568	0.16867469879518077	0.21625766871165641	0.12462908011869434	0.09407665505226481	0.3232558139534884	0.20840562945826235	0.21818181818181825	0.19767441860465118	0.165289256198347	1
784	0.30000000000000004	0.10810810810810811	0.18072289156626506	0.006134969325153375	0.06528189910979228	0.07317073170731707	0.14651162790697675	0.061885482938116354	0.46363636363636385	0.3488372093023256	0.5454545454545454	-1
785	0.375	0.23783783783783785	0.1987951807228916	0.18711656441717792	0.0949554896142433	0.20209059233449478	0.3674418604651163	0.1827646038172368	0.3454545454545457	0.3953488372093023	0.2975206611570249	-1
786	0.3375	0.10810810810810811	0.15662650602409642	0.012269938650306747	0.0949554896142433	0.13240418118466898	0.3046511627906977	0.1347599768652401	0.5636363636363635	0.5813953488372092	0.24793388429752072	-1
787	0.525	0.0972972972972973	0.1746987951807229	0.02760736196319018	0.05934718100890206	0.17421602787456447	0.2534883720930233	0.04491999228841337	0.28181818181818175	0.12790697674418605	0.8099173553719006	-1
788	0.2875	0.07567567567567568	0.1746987951807229	0.08588957055214724	0.10979228486646883	0.1289198606271777	0.32790697674418606	0.146520146520146	0.8000000000000003	0.25581395348837205	0.4297520661157024	-1
789	0.23750000000000004	0.043243243243243246	0.15662650602409642	0.07515337423312883	0.07418397626112759	0.06620209059233449	0.2069767441860465	0.11818006554848637	0.3363636363636364	0.4069767441860464	0.31404958677685957	-1
790	0.36250000000000004	0.17297297297297298	0.15662650602409642	0.18404907975460122	0.13056379821958455	0.14634146341463414	0.4	0.2103335261230015	0.6363636363636367	0.2325581395348837	0.28099173553719003	-1
791	0.4125	0.2594594594594595	0.14457831325301204	0.19171779141104295	0.12166172106824924	0.17421602787456447	0.45116279069767445	0.20994794679005224	0.3454545454545457	0.31395348837209297	0.1322314049586777	-1
792	0.275	0.22702702702702704	0.16265060240963858	0.02607361963190184	0.10385756676557864	0.0627177700348432	0.2488372093023256	0.04607673028725756	0.5363636363636366	0.22093023255813948	0.7768595041322313	1
793	0.32500000000000007	0.3675675675675676	0.11445783132530121	0.1334355828220859	0.10089020771513352	0.09059233449477352	0.313953488372093	0.1391941391941387	0.46363636363636385	0.3604651162790698	0.4925619834710744	-1
794	0.11250000000000004	0.2756756756756757	0.08433734939759038	0.010736196319018405	0.08011869436201781	0.23344947735191637	0.3674418604651163	0.09658762290341372	0.6818181818181821	0.27906976744186046	0.4132231404958677	-1
795	0.30000000000000004	0.16216216216216217	0.21686746987951808	0.254601226993865	0.08902077151335311	0.12195121951219512	0.27906976744186046	0.23809523809523725	0.46363636363636385	0.2441860465116279	0.1322314049586777	-1
796	0.3375	0.24864864864864866	0.08433734939759038	0.1058282208588957	0.10385756676557864	0.11149825783972125	0.286046511627907	0.16175053017158447	0.45454545454545503	0.3255813953488372	0.24793388429752072	-1
797	0.6625	0.20540540540540542	0.1927710843373494	0.007668711656441719	0.06528189910979228	0.04529616724738676	0.32790697674418606	0.12512049354154797	0.28181818181818175	0.22093023255813948	0.4297520661157024	-1
798	0.275	0.17297297297297298	0.20481927710843376	0.006134969325153375	0.08011869436201781	0.17421602787456447	0.4046511627906977	0.07441681125891719	0.6545454545454548	0.25581395348837205	0.5702479338842974	-1
799	0.525	0.1945945945945946	0.16867469879518077	0.06441717791411042	0.12166172106824924	0.11149825783972125	0.32558139534883723	0.1399652978600372	0.3727272727272726	0.3255813953488372	0.3305785123966942	-1
800	0.35	0.24864864864864866	0.04216867469879519	0.013803680981595092	0.07121661721068248	0.18466898954703834	0.3116279069767442	0.09581646423751522	0.40000000000000036	0.2325581395348837	0.3305785123966942	-1
801	0.30000000000000004	0.1945945945945946	0.1927710843373494	0.2254601226993865	0.06528189910979228	0.21602787456445993	0.4069767441860465	0.21669558511663567	0.5363636363636366	0.45348837209302323	0.23140495867768607	-1
802	0.30000000000000004	0.1837837837837838	0.2349397590361446	0.010736196319018405	0.12462908011869434	0.13937282229965156	0.29069767441860467	0.06728359359938452	0.46363636363636385	0.20930232558139533	0.5123966942148759	-1
803	0.3375	0.22702702702702704	0.18072289156626506	0.13113496932515337	0.12462908011869434	0.08013937282229966	0.3627906976744186	0.12107191054559507	0.4727272727272731	0.3953488372093023	0.5537190082644627	-1
804	0.30000000000000004	0.6270270270270271	0.2891566265060241	0.00920245398773006	0.05934718100890206	0.09407665505226481	0.1511627906976744	0.04029304029304015	0.5545454545454547	0.19767441860465118	0.7933884297520659	1
805	0.375	0.15135135135135136	0.1746987951807229	0.12730061349693253	0.10979228486646883	0.2787456445993031	0.41395348837209306	0.16175053017158447	0.5272727272727273	0.25581395348837205	0.3801652892561984	-1
806	0.3125	0.23783783783783785	0.20481927710843376	0.015337423312883437	0.11869436201780414	0.041811846689895474	0.2837209302325581	0.13283208020050452	0.5272727272727273	0.31395348837209297	0.24793388429752072	-1
807	0.3125	0.14054054054054055	0.16867469879518077	0.013803680981595092	0.12462908011869434	0.15331010452961671	0.30697674418604654	0.10969732022363843	0.46363636363636385	0.2325581395348837	0.3471074380165289	-1
808	0.275	0.21621621621621628	0.31325301204819284	0.08588957055214724	0.05637982195845695	0.12195121951219512	0.2186046511627907	0.08675534991324341	0.5090909090909093	0.3372093023255814	0.6280991735537191	1
809	0.4375	0.17297297297297298	0.1746987951807229	0.00920245398773006	0.08308605341246292	0.12195121951219512	0.20232558139534884	0.10584152689416015	0.42727272727272725	0.5581395348837208	0.3471074380165289	-1
810	0.23750000000000004	0.14054054054054055	0.15060240963855423	0.007668711656441719	0.0771513353115727	0.08362369337979095	0.16511627906976745	0.05957200694042797	0.5363636363636366	0.3488372093023256	0.5619834710743801	-1
811	0.5375	0.12972972972972974	0.29518072289156627	0.17177914110429449	0.11572700296735905	0.15331010452961671	0.4697674418604651	0.18681318681318615	0.3363636363636364	0.27906976744186046	0.3305785123966942	1
812	0.4625	0.32432432432432434	0.1746987951807229	0.06595092024539878	0.03560830860534124	0.1254355400696864	0.23953488372093024	0.06072874493927216	0.3272727272727276	0.30232558139534876	0.8264462809917352	1
813	0.4125	0.12972972972972974	0.16265060240963858	0.1380368098159509	0.08308605341246292	0.059233449477351915	0.22093023255813954	0.14131482552535246	0.290909090909091	0.17441860465116277	0.4132231404958677	1
814	0.3125	0.11891891891891893	0.1927710843373494	0.03374233128834356	0.10979228486646883	0.05574912891986063	0.16279069767441862	0.06400616926932656	0.18181818181818166	0.29069767441860456	0.5041322314049588	-1
815	0.23750000000000004	0.0648648648648649	0.18072289156626506	0.0736196319018405	0.10682492581602374	0.08362369337979095	0.22093023255813954	0.14613456718719675	0.5454545454545454	0.26744186046511625	0.2148760330578514	-1
816	0.6124999999999999	0.2810810810810811	0.2771084337349398	0.20245398773006135	0.13649851632047477	0.22996515679442509	0.4372093023255814	0.2253711201079618	0.581818181818182	0.17441860465116277	0.24793388429752072	-1
817	0.42500000000000004	0.2702702702702703	0.20481927710843376	0.02147239263803681	0.10385756676557864	0.20557491289198607	0.3744186046511628	0.04549836128783724	0.4818181818181819	0.3604651162790698	0.8760330578512396	1
818	0.475	0.16216216216216217	0.20481927710843376	0.015337423312883437	0.10089020771513352	0.07665505226480837	0.27674418604651163	0.11451706188548272	0.36363636363636376	0.5581395348837208	0.39669421487603307	-1
819	0.2875	0.0972972972972973	0.2530120481927711	0.2223926380368098	0.07121661721068248	0.09059233449477352	0.2651162790697675	0.1875843454790811	0.1363636363636367	0.29069767441860456	0.24793388429752072	-1
820	0.38750000000000007	0.14054054054054055	0.48795180722891573	0.007668711656441719	0.37982195845697325	0.17421602787456447	0.2627906976744186	0.11740890688259142	0.28181818181818175	0.19767441860465118	0.1983471074380163	-1
821	0.3125	0.24324324324324326	0.13253012048192772	0.2361963190184049	0.15430267062314537	0.08362369337979095	0.3046511627906977	0.21457489878542546	0.3272727272727276	0.3255813953488372	0.18181818181818166	-1
822	0.4625	0.2918918918918919	0.16867469879518077	0.1380368098159509	0.12462908011869434	0.08362369337979095	0.3418604651162791	0.1887410834779253	0.36363636363636376	0.3604651162790698	0.1983471074380163	-1
823	0.4	0.2702702702702703	0.16867469879518077	0.07822085889570553	0.07121661721068248	0.1289198606271777	0.45116279069767445	0.08964719491035567	0.40909090909090917	0.48837209302325574	0.743801652892562	-1
824	0.38750000000000007	0.11891891891891893	0.1987951807228916	0.015337423312883437	0.10089020771513352	0.21254355400696864	0.3232558139534884	0.10391363022942102	0.6545454545454548	0.3488372093023256	0.4628099173553719	-1
825	0.5375	0.043243243243243246	0.22891566265060243	0.004601226993865032	0.07418397626112759	0.11846689895470383	0.17674418604651165	0.06072874493927216	0.07272727272727275	0.3837209302325581	0.6611570247933882	-1
826	0.3125	0.2702702702702703	0.12048192771084339	0.07975460122699386	0.0919881305637982	0.07665505226480837	0.3116279069767442	0.1376518218623488	0.3909090909090911	0.47674418604651153	0.31404958677685957	-1
827	0.26250000000000007	0.16216216216216217	0.14457831325301204	0.015337423312883437	0.08308605341246292	0.10452961672473868	0.2441860465116279	0.07036822826296785	0.44545454545454577	0.3372093023255814	0.5619834710743801	-1
828	0.3375	0.3027027027027027	0.21686746987951808	0.09355828220858896	0.5222551928783382	0.17247386759581881	0.32790697674418606	0.15750915750915695	0.40909090909090917	0.2325581395348837	0.2148760330578514	-1
829	0.25	0.20540540540540542	0.12048192771084339	0.10276073619631901	0.0919881305637982	0.13937282229965156	0.313953488372093	0.14092924619240677	0.3909090909090911	0.30232558139534876	0.2975206611570249	-1
830	0.3375	0.24864864864864866	0.3674698795180723	0.19018404907975459	0.13056379821958455	0.10104529616724739	0.2627906976744186	0.1922112974744543	0.3363636363636364	0.3255813953488372	0.2148760330578514	-1
831	0.20000000000000007	0.22702702702702704	0.22891566265060243	0.00920245398773006	0.05934718100890206	0.10104529616724739	0.2837209302325581	0.03547329863119231	0.5090909090909093	0.16279069767441856	0.7272727272727273	-1
832	0.4125	0.24864864864864866	0.30120481927710846	0.21319018404907975	0.14836795252225518	0.013937282229965159	0.3209302325581395	0.21573163678426965	0.20000000000000018	0.25581395348837205	0.18181818181818166	-1
833	0.4625	0.24324324324324326	0.22891566265060243	0.012269938650306747	0.11275964391691393	0.0975609756097561	0.19767441860465118	0.08617698091382309	0.45454545454545503	0.3488372093023256	0.5785123966942147	1
834	0.525	0.23783783783783785	0.16867469879518077	0.07822085889570553	0.10385756676557864	0.10104529616724739	0.2651162790697675	0.1482552535184105	0.40000000000000036	0.3372093023255814	0.36363636363636354	-1
835	0.32500000000000007	0.17297297297297298	0.1746987951807229	0.006134969325153375	0.086053412462908	0.05574912891986063	0.26046511627906976	0.06728359359938452	0.5272727272727273	0.2325581395348837	0.5785123966942147	-1
836	0.36250000000000004	0.2918918918918919	0.1927710843373494	0.12883435582822086	0.06824925816023739	0.09407665505226481	0.23953488372093024	0.09196067090803695	0.3727272727272726	0.49999999999999994	0.8099173553719006	1
837	0.42500000000000004	0.15135135135135136	0.16867469879518077	0.10122699386503067	0.15133531157270028	0.13588850174216027	0.2837209302325581	0.12319259687680884	0.3272727272727276	0.4302325581395348	0.5454545454545454	-1
838	0.25	0.2594594594594595	0.16867469879518077	0.0567484662576687	0.06824925816023739	0.15331010452961671	0.2441860465116279	0.04530557162136262	0.40000000000000036	0.4069767441860464	0.8264462809917352	1
839	0.35	0.1945945945945946	0.18674698795180725	0.06441717791411042	0.38278931750741846	0.13588850174216027	0.3674418604651163	0.15403894351262792	0.4363636363636365	0.18604651162790697	0.2148760330578514	-1
840	0.23750000000000004	0.1783783783783784	0.1987951807228916	0.007668711656441719	0.11869436201780414	0.09059233449477352	0.32558139534883723	0.10776942355889929	0.3727272727272726	0.2325581395348837	0.2148760330578514	-1
841	0.3375	0.22702702702702704	0.31325301204819284	0.11196319018404909	0.11869436201780414	0.11498257839721254	0.4232558139534884	0.16194331983805554	0.40000000000000036	0.3372093023255814	0.24793388429752072	-1
842	0.16249999999999998	0.2702702702702703	0.13253012048192772	0.015337423312883437	0.05341246290801187	0.05574912891986063	0.18372093023255814	0.04222093695777929	0.7181818181818183	0.18604651162790697	0.743801652892562	1
843	0.475	0.43243243243243246	0.1987951807228916	0.09815950920245399	0.044510385756676554	0.041811846689895474	0.27906976744186046	0.09041835357625061	0.4818181818181819	0.26744186046511625	0.743801652892562	1
844	0.375	0.24864864864864866	0.05421686746987952	0.012269938650306747	0.0919881305637982	0.18815331010452963	0.313953488372093	0.0981299402352036	0.42727272727272725	0.27906976744186046	0.3305785123966942	-1
845	0.36250000000000004	0.10810810810810811	0.22289156626506026	0.010736196319018405	0.05341246290801187	0.13937282229965156	0.2674418604651163	0.0439560439560438	0.4727272727272731	0.17441860465116277	0.7933884297520659	1
846	0.475	0.20540540540540542	0.20481927710843376	0.06748466257668712	0.0919881305637982	0.05574912891986063	0.10697674418604651	0.07191054559475418	0.3090909090909091	0.30232558139534876	0.7272727272727273	-1
847	0.4	0.20540540540540542	0.2891566265060241	0.08435582822085888	0.09792284866468842	0.20209059233449478	0.4046511627906977	0.16483516483516425	0.4363636363636365	0.3255813953488372	0.23140495867768607	-1
848	0.375	0.14054054054054055	0.2530120481927711	0.00920245398773006	0.10682492581602374	0.07665505226480837	0.26976744186046514	0.10082899556583769	0.3363636363636364	0.7558139534883719	0.47933884297520657	-1
849	0.38750000000000007	0.11891891891891893	0.29518072289156627	0.09202453987730061	0.08011869436201781	0.1637630662020906	0.37674418604651166	0.11740890688259142	0.4363636363636365	0.05813953488372098	0.5785123966942147	-1
850	0.375	0.6756756756756757	0.15060240963855423	0.03987730061349694	0.11572700296735905	0.027874564459930314	0.10930232558139534	0.1713900134952766	0.581818181818182	0.3488372093023256	0.24793388429752072	-1
851	0.525	0.1837837837837838	0.07831325301204821	0.254601226993865	0.08011869436201781	0.1637630662020906	0.48604651162790696	0.24079429342587488	0.21818181818181825	0.27906976744186046	0.28099173553719003	-1
852	0.275	0.15135135135135136	0.16867469879518077	0.007668711656441719	0.07418397626112759	0.156794425087108	0.18604651162790697	0.02911123963755813	0.45454545454545503	0.18604651162790697	0.7603305785123966	-1
853	0.42500000000000004	0.08648648648648649	0.15662650602409642	0.09969325153374232	0.13353115727002968	0.13588850174216027	0.49767441860465117	0.18295739348371143	0.6000000000000001	0.3837209302325581	0.3471074380165289	-1
854	0.4625	0.2594594594594595	0.15662650602409642	0.018404907975460124	0.09792284866468842	0.038327526132404185	0.286046511627907	0.1289762868710227	0.31818181818181834	0.18604651162790697	0.24793388429752072	-1
855	0.4375	0.1837837837837838	0.2349397590361446	0.08895705521472393	0.07418397626112759	0.020905923344947737	0.17209302325581394	0.13668787352997924	0.41818181818181843	0.27906976744186046	0.5785123966942147	-1
856	0.36250000000000004	0.15135135135135136	0.13253012048192772	0.00920245398773006	0.086053412462908	0.010452961672473867	0.2651162790697675	0.07460960092539182	0.3454545454545457	0.17441860465116277	0.5289256198347105	-1
857	0.4	0.0972972972972973	0.21686746987951808	0.08895705521472393	0.13649851632047477	0.13937282229965156	0.2627906976744186	0.11702332754964218	0.3545454545454545	0.3255813953488372	0.4958677685950412	1
858	0.375	0.14054054054054055	0.16265060240963858	0.023006134969325156	0.06231454005934717	0.08362369337979095	0.3	0.055716213610949694	0.40000000000000036	0.45348837209302323	0.7603305785123966	1
859	0.45000000000000007	0.11891891891891893	0.18674698795180725	0.21319018404907975	0.10682492581602374	0.1289198606271777	0.4255813953488372	0.22151532677848706	0.3454545454545457	0.3255813953488372	0.1983471074380163	-1
860	0.32500000000000007	0.0648648648648649	0.18674698795180725	0.00920245398773006	0.07418397626112759	0.17770034843205576	0.29767441860465116	0.07191054559475418	0.6000000000000001	0.1511627906976744	0.5785123966942147	1
861	0.30000000000000004	0.32432432432432434	0.2530120481927711	0.02914110429447853	0.086053412462908	0.11149825783972125	0.2488372093023256	0.08116444958550417	0.581818181818182	0.4302325581395348	0.5950413223140494	1
862	0.5	0.20540540540540542	0.21084337349397592	0.00920245398773006	0.12166172106824924	0.11846689895470383	0.3023255813953489	0.08232118758434481	0.3363636363636364	0.26744186046511625	0.5289256198347105	-1
863	0.375	0.2810810810810811	0.21686746987951808	0.12730061349693253	0.05934718100890206	0.14634146341463414	0.2744186046511628	0.11702332754964218	0.5090909090909093	0.1511627906976744	0.6528925619834709	1
864	0.38750000000000007	0.34594594594594597	0.22289156626506026	0.12730061349693253	0.13056379821958455	0.11846689895470383	0.3209302325581395	0.1713900134952766	0.40000000000000036	0.3255813953488372	0.2148760330578514	-1
865	0.22499999999999998	0.44324324324324327	0.07831325301204821	0.0598159509202454	0.08902077151335311	0.05226480836236934	0.24651162790697673	0.06921149026412365	0.6363636363636367	0.7906976744186045	0.9421487603305783	1
866	0.36250000000000004	0.43243243243243246	0.29518072289156627	0.035276073619631906	0.06231454005934717	0.09059233449477352	0.26046511627906976	0.04144977829188434	0.3727272727272726	0.20930232558139533	0.8264462809917352	-1
867	0.38750000000000007	0.07567567567567568	0.1746987951807229	0.02607361963190184	0.07121661721068248	0.041811846689895474	0.16744186046511628	0.08116444958550417	0.3454545454545457	0.4186046511627906	0.5289256198347105	1
868	0.45000000000000007	0.08648648648648649	0.1987951807228916	0.00920245398773006	0.09792284866468842	0.156794425087108	0.25813953488372093	0.09388856757277964	0.290909090909091	0.5348837209302326	0.4132231404958677	1
869	0.5625000000000001	0.20540540540540542	0.2349397590361446	0.02760736196319018	0.14540059347181006	0.04878048780487805	0.2255813953488372	0.16175053017158447	0.5090909090909093	0.4302325581395348	0.3801652892561984	-1
870	0.4	0.12972972972972974	0.20481927710843376	0.023006134969325156	0.11869436201780414	0.0348432055749129	0.2930232558139535	0.0981299402352036	0.4818181818181819	0.27906976744186046	0.5950413223140494	1
871	0.4	0.12972972972972974	0.22891566265060243	0.11503067484662576	0.12166172106824924	0.13937282229965156	0.3790697674418605	0.1684981684981679	0.5272727272727273	0.372093023255814	0.2975206611570249	-1
872	0.48750000000000004	0.22702702702702704	0.1746987951807229	0.06441717791411042	0.15133531157270028	0.08710801393728224	0.33953488372093027	0.16599190283400844	0.7000000000000006	0.4302325581395348	0.3801652892561984	-1
873	0.2875	0.3891891891891892	0.16867469879518077	0.055981595092024536	0.06824925816023739	0.14285714285714285	0.2837209302325581	0.08656256024677234	0.49090909090909074	0.29069767441860456	0.5399449035812722	1
874	0.42500000000000004	0.08648648648648649	0.29518072289156627	0.010736196319018405	0.08308605341246292	0.08710801393728224	0.2186046511627907	0.10198573356468188	0.46363636363636385	0.4069767441860464	0.4297520661157024	-1
875	0.5375	0.17297297297297298	0.1927710843373494	0.151840490797546	0.06231454005934717	0.11149825783972125	0.22093023255813954	0.13418160786581979	0.3545454545454545	0.2325581395348837	0.6280991735537191	-1
876	0.38750000000000007	0.3891891891891892	0.2530120481927711	0.12116564417177914	0.11572700296735905	0.027874564459930314	0.3186046511627907	0.19838056680161742	0.5454545454545454	0.27906976744186046	0.24793388429752072	-1
877	0.26250000000000007	0.11891891891891893	0.15662650602409642	0.10429447852760737	0.07418397626112759	0.10801393728222997	0.2627906976744186	0.1521110468478888	0.7000000000000006	0.2325581395348837	0.3471074380165289	-1
878	0.30000000000000004	0.1945945945945946	0.11445783132530121	0.04294478527607362	0.11869436201780414	0.156794425087108	0.37674418604651166	0.10198573356468188	0.3818181818181823	0.2441860465116279	0.39669421487603307	-1
879	0.3125	0.23783783783783785	0.5481927710843374	0.1165644171779141	0.07418397626112759	0.1672473867595819	0.43953488372093025	0.13167534220165678	0.6090909090909093	0.31395348837209297	0.611570247933884	-1
880	0.48750000000000004	0.33513513513513515	0.20481927710843376	0.1441717791411043	0.13946587537091984	0.11498257839721254	0.39069767441860465	0.19838056680161742	0.49090909090909074	0.441860465116279	0.36363636363636354	-1
881	0.3375	0.22702702702702704	0.2530120481927711	0.15337423312883436	0.09792284866468842	0.2229965156794425	0.44651162790697674	0.18565644881434196	0.4727272727272731	0.3604651162790698	0.24793388429752072	-1
882	0.3375	0.2594594594594595	0.20481927710843376	0.07822085889570553	0.10385756676557864	0.08710801393728224	0.1883720930232558	0.091189512242142	0.5090909090909093	0.441860465116279	0.6611570247933882	1
883	0.5750000000000001	0.0972972972972973	0.18674698795180725	0.09355828220858896	0.086053412462908	0.09407665505226481	0.2837209302325581	0.14247156352419665	0.3454545454545457	0.11627906976744184	0.4297520661157024	1
884	0.20000000000000007	0.07567567567567568	0.1927710843373494	0.02914110429447853	0.08308605341246292	0.027874564459930314	0.09534883720930233	0.03219587430113435	0.290909090909091	0.4186046511627906	0.7603305785123966	-1
885	0.30000000000000004	0.15135135135135136	0.29518072289156627	0.08282208588957055	0.05934718100890206	0.10104529616724739	0.2744186046511628	0.10969732022363843	0.6272727272727274	0.16279069767441856	0.5454545454545454	1
886	0.38750000000000007	0.41081081081081083	0.12048192771084339	0.004601226993865032	0.13353115727002968	0.010452961672473867	0.26976744186046514	0.09427414690572533	0.3454545454545457	0.2325581395348837	0.39669421487603307	-1
887	0.7000000000000001	0.08648648648648649	0.1385542168674699	0.015337423312883437	0.09792284866468842	0.041811846689895474	0.1325581395348837	0.13668787352997924	0.31818181818181834	0.11627906976744184	0.24793388429752072	-1
888	0.475	0.3027027027027027	0.2891566265060241	0.19785276073619631	0.086053412462908	0.14634146341463414	0.24651162790697673	0.21380374011953052	0.290909090909091	0.30232558139534876	0.1983471074380163	-1
889	0.48750000000000004	0.21621621621621628	0.1746987951807229	0.09662576687116564	0.0949554896142433	0.09407665505226481	0.3558139534883721	0.15596684017736706	0.6545454545454548	0.441860465116279	0.4132231404958677	-1
890	0.38750000000000007	0.21621621621621628	0.22289156626506026	0.1303680981595092	0.08308605341246292	0.04878048780487805	0.15348837209302324	0.1482552535184105	0.2999999999999998	0.372093023255814	0.5123966942148759	-1
891	0.21250000000000002	0.11891891891891893	0.16265060240963858	0.004601226993865032	0.0919881305637982	0.17421602787456447	0.21627906976744188	0.06072874493927216	0.7090909090909094	0.19767441860465118	0.5289256198347105	-1
892	0.375	0.17297297297297298	0.1746987951807229	0.02147239263803681	0.10385756676557864	0.04529616724738676	0.2	0.10044341623289199	0.46363636363636385	0.48837209302325574	0.39669421487603307	1
893	0.36250000000000004	0.43243243243243246	0.1927710843373494	0.012269938650306747	0.03560830860534124	0.06968641114982578	0.25813953488372093	0.03450935029882274	0.3909090909090911	0.3604651162790698	0.7768595041322313	1
894	0.475	0.10810810810810811	0.21686746987951808	0.02760736196319018	0.11869436201780414	0.1254355400696864	0.2627906976744186	0.1713900134952766	0.8000000000000003	0.27906976744186046	0.3801652892561984	-1
895	0.32500000000000007	0.043243243243243246	0.29518072289156627	0.08895705521472393	0.09792284866468842	0.1637630662020906	0.3511627906976744	0.14247156352419665	0.5636363636363635	0.25581395348837205	0.39669421487603307	-1
896	0.36250000000000004	0.17297297297297298	0.1927710843373494	0.12883435582822086	0.041543026706231445	0.0627177700348432	0.23023255813953492	0.1062271062271094	0.5636363636363635	0.1511627906976744	0.7603305785123966	-1
897	0.38750000000000007	0.23783783783783785	0.18072289156626506	0.010736196319018405	0.13056379821958455	0.07665505226480837	0.40930232558139534	0.12531328320801904	0.5181818181818185	0.372093023255814	0.31404958677685957	-1
898	0.6749999999999999	0.20540540540540542	0.20481927710843376	0.151840490797546	0.10089020771513352	0.1637630662020906	0.5069767441860464	0.19838056680161742	0.290909090909091	0.22093023255813948	0.39669421487603307	-1
899	0.3125	0.0972972972972973	0.1927710843373494	0.05521472392638037	0.0919881305637982	0.12195121951219512	0.2488372093023256	0.0908039329091963	0.4727272727272731	0.2441860465116279	0.5454545454545454	-1
900	0.3375	0.15135135135135136	0.11445783132530121	0.007668711656441719	0.1632047477744807	0.11846689895470383	0.42093023255813955	0.11297474455369283	0.2999999999999998	0.3255813953488372	0.24793388429752072	-1
901	0.525	0.12972972972972974	0.21686746987951808	0.00920245398773006	0.06824925816023739	0.06620209059233449	0.15813953488372096	0.09620204357046447	0.3272727272727276	0.17441860465116277	0.39669421487603307	-1
902	0.45000000000000007	0.17297297297297298	0.18674698795180725	0.1196319018404908	0.10682492581602374	0.17421602787456447	0.40232558139534885	0.17717370348949402	0.3363636363636364	0.11627906976744184	0.1322314049586777	-1
903	0.4625	0.3675675675675676	0.12048192771084339	0.012269938650306747	0.15133531157270028	0.04529616724738676	0.3674418604651163	0.14054366685945752	0.3090909090909091	0.20930232558139533	0.23140495867768607	-1
904	0.32500000000000007	0.15135135135135136	0.1927710843373494	0.10122699386503067	0.05637982195845695	0.04529616724738676	0.1697674418604651	0.11355311355311315	0.3727272727272726	0.3837209302325581	0.47933884297520657	1
905	0.5125000000000001	0.10810810810810811	0.22289156626506026	0.00920245398773006	0.0919881305637982	0.04878048780487805	0.1511627906976744	0.09427414690572533	0.41818181818181843	0.47674418604651153	0.4628099173553719	-1
906	0.4	0.33513513513513515	0.14457831325301204	0.006134969325153375	0.11572700296735905	0.020905923344947737	0.2534883720930233	0.10005783689994274	0.25454545454545485	0.1046511627906977	0.3471074380165289	-1
907	0.375	0.1837837837837838	0.20481927710843376	0.06288343558282208	0.06528189910979228	0.11149825783972125	0.28837209302325584	0.10776942355889929	0.44545454545454577	0.18604651162790697	0.4297520661157024	-1
908	0.36250000000000004	0.17297297297297298	0.21686746987951808	0.1196319018404908	0.09792284866468842	0.13937282229965156	0.2627906976744186	0.1469057258530917	0.5636363636363635	0.3488372093023256	0.47933884297520657	-1
909	0.375	0.11891891891891893	0.21686746987951808	0.019938650306748466	0.0771513353115727	0.0975609756097561	0.2	0.08849045691151147	0.3909090909090911	0.372093023255814	0.4628099173553719	1
910	0.32500000000000007	0.15135135135135136	0.29518072289156627	0.1058282208588957	0.13353115727002968	0.13937282229965156	0.32790697674418606	0.1482552535184105	0.5	0.3488372093023256	0.3471074380165289	-1
911	0.375	0.6054054054054054	0.04819277108433735	0.13957055214723926	0.1572700296735905	0.08362369337979095	0.30697674418604654	0.1945247734721427	0.5909090909090913	0.27906976744186046	0.14876033057851235	-1
912	0.3125	0.15135135135135136	0.16867469879518077	0.02760736196319018	0.09792284866468842	0.1254355400696864	0.21395348837209305	0.055330634278004	0.3818181818181823	0.17441860465116277	0.5950413223140494	1
913	0.475	0.17297297297297298	0.26506024096385544	0.04907975460122699	0.08308605341246292	0.1637630662020906	0.31627906976744186	0.07692307692307665	0.3090909090909091	0.17441860465116277	0.5950413223140494	-1
914	0.38750000000000007	0.32432432432432434	0.1746987951807229	0.20015337423312884	0.11572700296735905	0.17421602787456447	0.4162790697674419	0.2068633121264689	0.25454545454545485	0.441860465116279	0.24793388429752072	-1
915	0.09999999999999998	0.3945945945945946	0.0	0.012269938650306747	0.13056379821958455	0.0313588850174216	0.39069767441860465	0.13784461152882344	0.9727272727272731	0.3837209302325581	0.36363636363636354	-1
916	0.125	0.6162162162162163	0.07228915662650602	0.007668711656441719	0.011869436201780412	0.006968641114982578	0.0	0.10314247156352607	0.5454545454545454	0.16279069767441856	0.909090909090909	-1
917	0.22499999999999998	0.2810810810810811	0.18072289156626506	0.09662576687116564	0.086053412462908	0.07317073170731707	0.18372093023255814	0.1069982648930008	0.4818181818181819	0.31395348837209297	0.5123966942148759	-1
918	0.5875	0.15135135135135136	0.20481927710843376	0.0015337423312883434	0.0919881305637982	0.010452961672473867	0.03488372093023256	0.09041835357625061	0.290909090909091	0.17441860465116277	0.4132231404958677	-1
919	0.38750000000000007	0.2918918918918919	0.2349397590361446	0.02760736196319018	0.11572700296735905	0.08013937282229966	0.3418604651162791	0.08135723925197524	0.4363636363636365	0.372093023255814	0.5123966942148759	1
920	0.35	0.08648648648648649	0.15060240963855423	0.14110429447852763	0.11869436201780414	0.20034843205574912	0.29534883720930233	0.1521110468478888	0.40000000000000036	0.18604651162790697	0.3305785123966942	-1
921	0.525	0.1945945945945946	0.16867469879518077	0.1165644171779141	0.086053412462908	0.24390243902439024	0.44651162790697674	0.16483516483516425	0.36363636363636376	0.3953488372093023	0.3305785123966942	-1
922	0.4	0.14054054054054055	0.16867469879518077	0.12269938650306747	0.10682492581602374	0.12195121951219512	0.4906976744186046	0.15982263350684178	0.4818181818181819	0.372093023255814	0.39669421487603307	-1
923	0.35	0.2810810810810811	0.16265060240963858	0.08588957055214724	0.14836795252225518	0.07317073170731707	0.2930232558139535	0.16560632350106275	0.5272727272727273	0.31395348837209297	0.3471074380165289	-1
924	0.5125000000000001	0.10810810810810811	0.1987951807228916	0.00920245398773006	0.07121661721068248	0.0627177700348432	0.14418604651162792	0.0981299402352036	0.36363636363636376	0.18604651162790697	0.4132231404958677	1
925	0.4	0.05405405405405406	0.18072289156626506	0.06748466257668712	0.13946587537091984	0.10104529616724739	0.26046511627906976	0.14247156352419665	0.6818181818181821	0.2325581395348837	0.4132231404958677	-1
926	0.4625	0.1945945945945946	0.18072289156626506	0.061349693251533735	0.05341246290801187	0.09407665505226481	0.19069767441860463	0.07210333526122881	0.3909090909090911	0.18604651162790697	0.6611570247933882	1
927	0.32500000000000007	0.04864864864864865	0.21686746987951808	0.012269938650306747	0.10385756676557864	0.06968641114982578	0.13488372093023254	0.058415268941583776	0.3909090909090911	0.3255813953488372	0.611570247933884	1
928	0.5499999999999999	0.15135135135135136	0.29518072289156627	0.1380368098159509	0.08308605341246292	0.17770034843205576	0.33488372093023255	0.15403894351262792	0.27272727272727293	0.12790697674418605	0.4297520661157024	-1
929	0.4125	0.0648648648648649	0.1987951807228916	0.006134969325153375	0.2818991097922849	0.0627177700348432	0.10232558139534885	0.0667052245999642	0.42727272727272725	0.48837209302325574	0.5785123966942147	-1
930	0.32500000000000007	0.1945945945945946	0.29518072289156627	0.08895705521472393	0.08308605341246292	0.12195121951219512	0.3511627906976744	0.15982263350684178	0.6000000000000001	0.3604651162790698	0.28099173553719003	-1
931	0.4125	0.3891891891891892	0.3734939759036145	0.17177914110429449	0.10385756676557864	0.17421602787456447	0.3302325581395349	0.2003084634663601	0.36363636363636376	0.27906976744186046	0.11570247933884281	-1
932	0.375	0.15135135135135136	0.14457831325301204	0.06595092024539878	0.2462908011869436	0.0975609756097561	0.2627906976744186	0.15403894351262792	0.28181818181818175	0.27906976744186046	0.09917355371900816	-1
933	0.2875	0.2702702702702703	0.1927710843373494	0.11042944785276074	0.12759643916913946	0.17421602787456447	0.40232558139534885	0.18237902448428756	0.6090909090909093	0.49999999999999994	0.24793388429752072	-1
934	0.45000000000000007	0.21621621621621628	0.21686746987951808	0.21472392638036808	0.11572700296735905	0.11498257839721254	0.3511627906976744	0.18681318681318615	0.3818181818181823	0.3953488372093023	0.4297520661157024	-1
935	0.42500000000000004	0.24864864864864866	0.24698795180722893	0.12269938650306747	0.13056379821958455	0.04529616724738676	0.18372093023255814	0.20223636013109925	0.5181818181818185	0.48837209302325574	0.31404958677685957	-1
936	0.30000000000000004	0.2702702702702703	0.24698795180722893	0.24846625766871167	0.08308605341246292	0.1951219512195122	0.3790697674418605	0.22575669944091104	0.4818181818181819	0.4069767441860464	0.23140495867768607	-1
937	0.4125	0.1945945945945946	0.20481927710843376	0.2116564417177914	0.17210682492581603	0.11498257839721254	0.4162790697674419	0.22151532677848706	0.31818181818181834	0.3604651162790698	0.18181818181818166	1
938	0.32500000000000007	0.15135135135135136	0.20481927710843376	0.012269938650306747	0.041543026706231445	0.18815331010452963	0.2441860465116279	0.04761904761904745	0.41818181818181843	0.5581395348837208	0.611570247933884	-1
939	0.4125	0.12972972972972974	0.22289156626506026	0.013803680981595092	0.11869436201780414	0.09059233449477352	0.27674418604651163	0.0992866782340478	0.3909090909090911	0.3488372093023256	0.4628099173553719	-1
940	0.45000000000000007	0.17297297297297298	0.2530120481927711	0.20552147239263804	0.1691394658753709	0.16027874564459932	0.4372093023255814	0.2080200501253131	0.15454545454545476	0.2325581395348837	0.14876033057851235	-1
941	0.2875	0.21621621621621628	0.18072289156626506	0.10966257668711656	0.06528189910979228	0.10801393728222997	0.3	0.1127819548872182	0.45454545454545503	0.27906976744186046	0.4958677685950412	-1
942	0.2875	0.3567567567567568	0.12048192771084339	0.18404907975460122	0.06824925816023739	0.18118466898954705	0.2930232558139535	0.15519568151147212	0.17272727272727284	0.2441860465116279	0.4297520661157024	-1
943	0.45000000000000007	0.15135135135135136	0.16867469879518077	0.12883435582822086	0.10979228486646883	0.06968641114982578	0.25813953488372093	0.14594177752072213	0.3454545454545457	0.3837209302325581	0.4628099173553719	-1
944	0.3125	0.2810810810810811	0.1987951807228916	0.061349693251533735	0.07418397626112759	0.059233449477351915	0.16279069767441862	0.08849045691151147	0.6000000000000001	0.4186046511627906	0.6611570247933882	1
945	0.4	0.23783783783783785	0.22891566265060243	0.21932515337423314	0.06824925816023739	0.20209059233449478	0.3976744186046512	0.21573163678426965	0.41818181818181843	0.45348837209302323	0.2148760330578514	1
946	0.4625	0.34594594594594597	0.6024096385542169	0.2898773006134969	0.0949554896142433	0.10801393728222997	0.3209302325581395	0.20416425679583838	0.4727272727272731	0.18604651162790697	0.6611570247933882	-1
947	0.5625000000000001	0.12972972972972974	0.21084337349397592	0.004601226993865032	0.12166172106824924	0.0348432055749129	0.14883720930232558	0.09427414690572533	0.3727272727272726	0.18604651162790697	0.4132231404958677	-1
948	0.15000000000000002	0.17297297297297298	0.11445783132530121	0.06748466257668712	0.10089020771513352	0.05226480836236934	0.21162790697674416	0.14015808752650827	0.8636363636363638	0.4069767441860464	0.3305785123966942	-1
949	0.4	0.23783783783783785	0.16867469879518077	0.024539877300613498	0.09792284866468842	0.06620209059233449	0.3883720930232558	0.08771929824561298	0.4363636363636365	0.4069767441860464	0.5619834710743801	-1
950	0.2875	0.21621621621621628	0.16265060240963858	0.06288343558282208	0.06231454005934717	0.18815331010452963	0.3023255813953489	0.06381337960285549	0.40000000000000036	0.2325581395348837	0.743801652892562	1
951	0.32500000000000007	0.23783783783783785	0.22891566265060243	0.11042944785276074	0.10979228486646883	0.11498257839721254	0.4232558139534884	0.16175053017158447	0.3454545454545457	0.17441860465116277	0.165289256198347	-1
952	0.375	0.16216216216216217	0.1746987951807229	0.22699386503067484	0.18991097922848663	0.18815331010452963	0.3790697674418605	0.21765953344900524	0.3090909090909091	0.22093023255813948	0.11570247933884281	-1
953	0.42500000000000004	0.34594594594594597	0.22891566265060243	0.024539877300613498	0.06231454005934717	0.13240418118466898	0.23023255813953492	0.07017543859649322	0.5	0.27906976744186046	0.7603305785123966	-1
954	0.5125000000000001	0.2702702702702703	0.16867469879518077	0.47546012269938653	0.13056379821958455	0.11498257839721254	0.386046511627907	0.4470792365529199	0.3909090909090911	0.18604651162790697	0.1322314049586777	-1
955	0.6749999999999999	0.2594594594594595	0.2530120481927711	0.010736196319018405	0.10979228486646883	0.041811846689895474	0.40930232558139534	0.15018315018314965	0.3272727272727276	0.30232558139534876	0.2644628099173554	-1
956	0.38750000000000007	0.11891891891891893	0.21084337349397592	0.09662576687116564	0.10682492581602374	0.17073170731707318	0.2674418604651163	0.11933680354733056	0.3454545454545457	0.25581395348837205	0.44628099173553704	1
957	0.32500000000000007	0.1945945945945946	0.2530120481927711	0.13957055214723926	0.10385756676557864	0.0975609756097561	0.3023255813953489	0.17524580682475488	0.41818181818181843	0.29069767441860456	0.18181818181818166	-1
958	0.4375	0.23783783783783785	0.15060240963855423	0.02914110429447853	0.10682492581602374	0.10452961672473868	0.26046511627906976	0.11914401388085594	0.41818181818181843	0.372093023255814	0.3801652892561984	-1
959	0.25	0.572972972972973	0.006024096385542169	0.1196319018404908	0.0949554896142433	0.10104529616724739	0.2186046511627907	0.07306728359359838	0.49090909090909074	0.5813953488372092	0.9999999999999998	1
960	0.4	0.21621621621621628	0.16867469879518077	0.012269938650306747	0.08902077151335311	0.0348432055749129	0.1697674418604651	0.08906882591092824	0.41818181818181843	0.49999999999999994	0.5123966942148759	-1
961	0.4125	0.0972972972972973	0.22891566265060243	0.10429447852760737	0.12759643916913946	0.1637630662020906	0.4	0.16753422016579833	0.5727272727272732	0.3488372093023256	0.2644628099173554	-1
962	0.5	0.12972972972972974	0.16867469879518077	0.14723926380368096	0.13353115727002968	0.26480836236933797	0.40930232558139534	0.19066898014266442	0.3818181818181823	0.27906976744186046	0.3305785123966942	-1
963	0.25	0.3675675675675676	0.18072289156626506	0.024539877300613498	0.0771513353115727	0.08362369337979095	0.27674418604651163	0.03643724696356543	0.5454545454545454	0.29069767441860456	0.8099173553719006	-1
964	0.45000000000000007	0.17297297297297298	0.13253012048192772	0.1549079754601227	0.09792284866468842	0.08362369337979095	0.16511627906976745	0.15982263350684178	0.12727272727272698	0.16279069767441856	0.28099173553719003	-1
965	0.30000000000000004	0.15135135135135136	0.12048192771084339	0.3098159509202454	0.0771513353115727	0.1951219512195122	0.4046511627906977	0.2527472527472554	0.3545454545454545	0.3604651162790698	0.165289256198347	-1
966	0.3375	0.0	0.1987951807228916	0.019938650306748466	0.05637982195845695	0.07317073170731707	0.19302325581395346	0.07499518025833751	0.5636363636363635	0.5581395348837208	0.6611570247933882	1
967	0.275	0.2702702702702703	0.10843373493975904	0.03680981595092024	0.08011869436201781	0.010452961672473867	0.17441860465116277	0.07981492192018536	0.5090909090909093	0.20930232558139533	0.5785123966942147	-1
968	0.42500000000000004	0.1837837837837838	0.11445783132530121	0.11349693251533742	0.10385756676557864	0.17073170731707318	0.37674418604651166	0.1791016001542296	0.40000000000000036	0.25581395348837205	0.1983471074380163	-1
969	0.42500000000000004	0.07567567567567568	0.2349397590361446	0.018404907975460124	0.10089020771513352	0.06620209059233449	0.34651162790697676	0.1482552535184105	0.7272727272727275	0.29069767441860456	0.3305785123966942	-1
970	0.475	0.2702702702702703	0.21686746987951808	0.023006134969325156	0.07418397626112759	0.08362369337979095	0.37674418604651166	0.14054366685945752	0.6363636363636367	0.30232558139534876	0.4132231404958677	-1
971	0.35	0.17297297297297298	0.16265060240963858	0.14877300613496933	0.11275964391691393	0.18118466898954705	0.48604651162790696	0.19876614613457022	0.290909090909091	0.26744186046511625	0.1322314049586777	-1
972	0.5625000000000001	0.0648648648648649	0.27108433734939763	0.013803680981595092	0.08902077151335311	0.05574912891986063	0.20465116279069767	0.09716599190283404	0.27272727272727293	0.3953488372093023	0.4958677685950412	-1
973	0.3125	0.20540540540540542	0.15060240963855423	0.07975460122699386	0.086053412462908	0.17421602787456447	0.3372093023255814	0.1521110468478888	0.5090909090909093	0.18604651162790697	0.23140495867768607	-1
974	0.3125	0.16216216216216217	0.1987951807228916	0.09662576687116564	0.12759643916913946	0.07317073170731707	0.25116279069767444	0.1289762868710227	0.46363636363636385	0.27906976744186046	0.39669421487603307	-1
975	0.3125	0.08648648648648649	0.24096385542168677	0.015337423312883437	0.07121661721068248	0.1986062717770035	0.3209302325581395	0.08270676691729406	0.6545454545454548	0.3604651162790698	0.5619834710743801	-1
976	0.5	0.1837837837837838	0.24698795180722893	0.04754601226993865	0.09792284866468842	0.12195121951219512	0.3232558139534884	0.15982263350684178	0.581818181818182	0.26744186046511625	0.3305785123966942	-1
977	0.275	0.31351351351351353	0.1927710843373494	0.006134969325153375	0.13056379821958455	0.10104529616724739	0.4848837209302325	0.10198573356468188	0.5181818181818185	0.5813953488372092	0.2975206611570249	-1
978	0.375	0.1837837837837838	0.16265060240963858	0.1549079754601227	0.19881305637982194	0.156794425087108	0.33488372093023255	0.18488529014845057	0.2999999999999998	0.18604651162790697	0.165289256198347	-1
979	0.7500000000000001	0.08648648648648649	0.2771084337349398	0.018404907975460124	0.10979228486646883	0.07317073170731707	0.27906976744186046	0.16888374783111715	0.290909090909091	0.5232558139534884	0.2644628099173554	-1
980	0.375	0.14054054054054055	0.22289156626506026	0.09815950920245399	0.086053412462908	0.08710801393728224	0.2255813953488372	0.09543088490456952	0.23636363636363633	0.6976744186046511	0.5785123966942147	-1
981	0.4375	0.11891891891891893	0.15060240963855423	0.012269938650306747	0.12462908011869434	0.13588850174216027	0.2255813953488372	0.12936186620397194	0.7363636363636363	0.5116279069767442	0.4132231404958677	1
982	0.25	0.23783783783783785	0.22891566265060243	0.06595092024539878	0.08902077151335311	0.06968641114982578	0.17674418604651165	0.04858299595141702	0.46363636363636385	0.4186046511627906	0.8429752066115699	1
983	0.5625000000000001	0.12972972972972974	0.44578313253012053	0.05904907975460123	0.10385756676557864	0.10801393728222997	0.27906976744186046	0.10198573356468188	0.4818181818181819	0.2325581395348837	0.6942148760330575	-1
984	0.32500000000000007	0.24864864864864866	0.15662650602409642	0.19325153374233128	0.10979228486646883	0.1916376306620209	0.4534883720930233	0.2003084634663601	0.40909090909090917	0.22093023255813948	0.2644628099173554	-1
985	0.475	0.43243243243243246	0.18674698795180725	0.13496932515337423	0.10979228486646883	0.013937282229965159	0.42790697674418604	0.1933680354732985	0.31818181818181834	0.45348837209302323	0.23140495867768607	-1
986	0.42500000000000004	0.11891891891891893	0.18674698795180725	0.08742331288343558	0.07418397626112759	0.05226480836236934	0.21627906976744188	0.11451706188548272	0.3909090909090911	0.3488372093023256	0.5619834710743801	1
987	0.36250000000000004	0.2702702702702703	0.20481927710843376	0.1058282208588957	0.08011869436201781	0.1289198606271777	0.2651162790697675	0.07942934258723611	0.2454545454545456	0.11627906976744184	0.7272727272727273	1
988	0.21250000000000002	0.14054054054054055	0.15060240963855423	0.00920245398773006	0.0919881305637982	0.05574912891986063	0.1511627906976744	0.05687295160979389	0.5363636363636366	0.3953488372093023	0.5454545454545454	-1
989	0.5750000000000001	0.15135135135135136	0.18072289156626506	0.010736196319018405	0.086053412462908	0.14982578397212543	0.26046511627906976	0.09003277424329781	0.3727272727272726	0.372093023255814	0.4628099173553719	1
990	0.525	0.3027027027027027	0.25903614457831325	0.14570552147239263	0.13056379821958455	0.09407665505226481	0.31627906976744186	0.21380374011953052	0.6181818181818182	0.27906976744186046	0.24793388429752072	-1
991	0.5125000000000001	0.20540540540540542	0.16265060240963858	0.01687116564417178	0.07418397626112759	0.08013937282229966	0.26046511627906976	0.07268170426064913	0.22727272727272751	0.3372093023255814	0.6446280991735538	-1
992	0.33125000000000004	0.0648648648648649	0.2530120481927711	0.00920245398773006	0.12166172106824924	0.17073170731707318	0.27674418604651163	0.07807981492192084	0.5	0.5465116279069766	0.5123966942148759	1
993	0.36250000000000004	0.11891891891891893	0.1927710843373494	0.04754601226993865	0.0949554896142433	0.08362369337979095	0.15348837209302324	0.08906882591092824	0.16363636363636358	0.4069767441860464	0.4132231404958677	1
994	0.3125	0.2594594594594595	0.1927710843373494	0.013803680981595092	0.08308605341246292	0.0348432055749129	0.15348837209302324	0.05436668594563443	0.5272727272727273	0.27906976744186046	0.7107438016528926	-1
995	0.35	0.08648648648648649	0.21084337349397592	0.018404907975460124	0.09792284866468842	0.08362369337979095	0.22093023255813954	0.04839020628494595	0.42727272727272725	0.6162790697674418	0.7272727272727273	1
996	0.45000000000000007	0.4	0.1927710843373494	0.09969325153374232	0.10385756676557864	0.05226480836236934	0.2488372093023256	0.17524580682475488	0.5454545454545454	0.22093023255813948	0.39669421487603307	-1
997	0.42500000000000004	0.17297297297297298	0.18072289156626506	0.015337423312883437	0.11572700296735905	0.08710801393728224	0.2813953488372093	0.11933680354733056	0.4818181818181819	0.26744186046511625	0.4132231404958677	-1
998	0.4	0.22702702702702704	0.32530120481927716	0.1549079754601227	0.10979228486646883	0.1986062717770035	0.5209302325581395	0.18295739348371143	0.2999999999999998	0.45348837209302323	0.24793388429752072	-1
999	0.2875	0.15135135135135136	0.24096385542168677	0.0191717791411043	0.06528189910979228	0.08013937282229966	0.23488372093023258	0.04916136495083734	0.28181818181818175	0.09302325581395349	0.6280991735537191	1
1000	0.48750000000000004	0.20540540540540542	0.29518072289156627	0.04907975460122699	0.08308605341246292	0.15331010452961671	0.3	0.07807981492192084	0.290909090909091	0.18604651162790697	0.5950413223140494	-1
1001	0.375	0.1837837837837838	0.16265060240963858	0.1549079754601227	0.19881305637982194	0.156794425087108	0.33488372093023255	0.18488529014845057	0.2999999999999998	0.18604651162790697	0.165289256198347	-1
1002	0.4125	0.3027027027027027	0.14457831325301204	0.018404907975460124	0.04747774480712165	0.10452961672473868	0.21395348837209305	0.061499903605167106	0.5636363636363635	0.4302325581395348	0.7933884297520659	-1
1003	0.6	0.20540540540540542	0.2771084337349398	0.08435582822085888	0.06824925816023739	0.038327526132404185	0.07209302325581395	0.11355311355311315	0.15454545454545476	0.13953488372093026	0.47933884297520657	-1
1004	0.36250000000000004	0.2810810810810811	0.18674698795180725	0.24233128834355827	0.12462908011869434	0.0627177700348432	0.31627906976744186	0.2165027954501646	0.3090909090909091	0.372093023255814	0.18181818181818166	-1
1005	0.21250000000000002	0.2594594594594595	0.07831325301204821	0.010736196319018405	0.08308605341246292	0.14982578397212543	0.33953488372093027	0.091189512242142	0.49090909090909074	0.18604651162790697	0.44628099173553704	-1
1006	0.36250000000000004	0.032432432432432434	0.15662650602409642	0.2177914110429448	0.13056379821958455	0.14634146341463414	0.19767441860465118	0.18604202814729476	0.4363636363636365	0.1511627906976744	0.2975206611570249	-1
1007	0.35	0.15135135135135136	0.3493975903614458	0.007668711656441719	0.3679525222551929	0.17421602787456447	0.2930232558139535	0.11740890688259142	0.3454545454545457	0.09302325581395349	0.18181818181818166	-1
1008	0.375	0.17297297297297298	0.1746987951807229	0.13650306748466257	0.09792284866468842	0.18815331010452963	0.3418604651162791	0.16869095816464252	0.3545454545454545	0.3372093023255814	0.3471074380165289	-1
1009	0.375	0.23783783783783785	0.1385542168674699	0.061349693251533735	0.15430267062314537	0.16898954703832753	0.5313953488372093	0.16753422016579833	0.5454545454545454	0.441860465116279	0.24793388429752072	-1
1010	0.17500000000000004	0.5621621621621622	0.04216867469879519	0.09815950920245399	0.10385756676557864	0.10801393728222997	0.3186046511627907	0.14054366685945752	0.5545454545454547	0.4186046511627906	0.28099173553719003	-1
1011	0.38750000000000007	0.20540540540540542	0.29518072289156627	0.35122699386503065	0.142433234421365	0.1986062717770035	0.5232558139534883	0.2947754000385565	0.23636363636363633	0.29069767441860456	0.09917355371900816	-1
1012	0.23750000000000004	0.34594594594594597	0.21084337349397592	0.06901840490797545	0.05044510385756676	0.05226480836236934	0.23953488372093024	0.06574127626759463	0.41818181818181843	0.5232558139534884	0.7272727272727273	-1
1013	0.22499999999999998	0.20540540540540542	0.22289156626506026	0.004601226993865032	0.04747774480712165	0.0313588850174216	0.09069767441860464	0.025833815307500174	0.5181818181818185	0.12790697674418605	0.8429752066115699	-1
1014	0.38750000000000007	0.32432432432432434	0.15060240963855423	0.14110429447852763	0.0919881305637982	0.09059233449477352	0.42093023255813955	0.19259687680740356	0.5090909090909093	0.45348837209302323	0.1983471074380163	-1
1015	0.25	0.22702702702702704	0.030120481927710847	0.0030674846625766885	0.086053412462908	0.0313588850174216	0.046511627906976744	0.10198573356468188	0.581818181818182	0.1511627906976744	0.1983471074380163	-1
1016	0.15000000000000002	0.2702702702702703	0.0963855421686747	0.013803680981595092	0.11869436201780414	0.027874564459930314	0.20232558139534884	0.08849045691151147	0.6909090909090909	0.25581395348837205	0.44628099173553704	-1
1017	0.42500000000000004	0.5783783783783784	0.06024096385542169	0.012269938650306747	0.17507418397626112	0.08013937282229966	0.33488372093023255	0.15191825718141416	0.4363636363636365	0.30232558139534876	0.28099173553719003	-1
1018	0.35	0.20540540540540542	0.1987951807228916	0.012269938650306747	0.09792284866468842	0.07665505226480837	0.40232558139534885	0.09716599190283404	0.5181818181818185	0.27906976744186046	0.44628099173553704	-1
1019	0.45000000000000007	0.11891891891891893	0.18072289156626506	0.18711656441717792	0.13056379821958455	0.16202090592334495	0.5093023255813953	0.22151532677848706	0.3818181818181823	0.31395348837209297	0.18181818181818166	1
1020	0.475	0.2594594594594595	0.21686746987951808	0.015337423312883437	0.0919881305637982	0.10452961672473868	0.3372093023255814	0.11355311355311315	0.46363636363636385	0.3488372093023256	0.5454545454545454	-1
1021	0.4	0.12972972972972974	0.20481927710843376	0.07822085889570553	0.0771513353115727	0.10452961672473868	0.1697674418604651	0.10969732022363843	0.42727272727272725	0.27906976744186046	0.5785123966942147	-1
1022	0.36250000000000004	0.12972972972972974	0.14457831325301204	0.09049079754601226	0.10385756676557864	0.09059233449477352	0.20930232558139533	0.12280701754385959	0.36363636363636376	0.12790697674418605	0.36363636363636354	-1
1023	0.20000000000000007	0.24864864864864866	0.28313253012048195	0.03680981595092024	0.13056379821958455	0.15331010452961671	0.3116279069767442	0.11548101021785229	0.5181818181818185	0.627906976744186	0.3305785123966942	-1
1024	0.35	0.16216216216216217	0.1927710843373494	0.013803680981595092	0.0949554896142433	0.020905923344947737	0.14418604651162792	0.04588394062078294	0.45454545454545503	0.19767441860465118	0.7768595041322313	-1
1025	0.22499999999999998	0.23243243243243245	0.12048192771084339	0.024539877300613498	0.11869436201780414	0.05574912891986063	0.28837209302325584	0.12859070753807345	0.44545454545454577	0.5348837209302326	0.3305785123966942	-1
1026	0.45000000000000007	0.12972972972972974	0.22289156626506026	0.25076687116564417	0.11572700296735905	0.14285714285714285	0.4186046511627907	0.23886639676113575	0.28181818181818175	0.2325581395348837	0.1983471074380163	-1
1027	0.375	0.15135135135135136	0.1927710843373494	0.08128834355828221	0.13353115727002968	0.13240418118466898	0.3302325581395349	0.1289762868710227	0.4363636363636365	0.4069767441860464	0.4628099173553719	-1
1028	0.4625	0.1945945945945946	0.18674698795180725	0.015337423312883437	0.06824925816023739	0.11846689895470383	0.23023255813953492	0.06419895893580119	0.22727272727272751	0.2441860465116279	0.6446280991735538	-1
1029	0.38750000000000007	0.1837837837837838	0.15662650602409642	0.0705521472392638	0.044510385756676554	0.11846689895470383	0.29069767441860467	0.1482552535184105	0.40000000000000036	0.5813953488372092	0.44628099173553704	1
1030	0.32500000000000007	0.31351351351351353	0.07228915662650602	0.08128834355828221	0.13946587537091984	0.013937282229965159	0.1883720930232558	0.1590514748409504	0.3090909090909091	0.27906976744186046	0.06611570247933884	-1
1031	0.23750000000000004	0.15135135135135136	0.13253012048192772	0.2461656441717791	0.10385756676557864	0.1289198606271777	0.23255813953488375	0.2205513784461175	0.4727272727272731	0.30232558139534876	0.165289256198347	-1
1032	0.375	0.10810810810810811	0.16867469879518077	0.007668711656441719	0.05341246290801187	0.10452961672473868	0.2372093023255814	0.07287449392712375	0.3909090909090911	0.26744186046511625	0.4958677685950412	1
1033	0.42500000000000004	0.17297297297297298	0.24096385542168677	0.2645705521472393	0.11869436201780414	0.1672473867595819	0.4069767441860465	0.24850588008482788	0.5636363636363635	0.2325581395348837	0.2644628099173554	-1
1034	0.4	0.2918918918918919	0.18072289156626506	0.09049079754601226	0.05637982195845695	0.08710801393728224	0.17906976744186048	0.12512049354154797	0.6181818181818182	0.2325581395348837	0.5619834710743801	1
1035	0.5499999999999999	0.23783783783783785	0.26506024096385544	0.18098159509202455	0.10089020771513352	0.17421602787456447	0.33488372093023255	0.1428571428571459	0.290909090909091	0.12790697674418605	0.6611570247933882	-1
1036	0.4375	0.12972972972972974	0.22289156626506026	0.00920245398773006	0.08308605341246292	0.16027874564459932	0.2534883720930233	0.09427414690572533	0.5454545454545454	0.31395348837209297	0.47933884297520657	-1
1037	0.32500000000000007	0.07567567567567568	0.24096385542168677	0.013803680981595092	0.09792284866468842	0.07317073170731707	0.17906976744186048	0.05031810294968153	0.3545454545454545	0.27906976744186046	0.6942148760330575	1
1038	0.4125	0.05405405405405406	0.22891566265060243	0.018404907975460124	0.10979228486646883	0.041811846689895474	0.24186046511627907	0.10391363022942102	0.5454545454545454	0.7906976744186045	0.611570247933884	-1
1039	0.36250000000000004	0.11891891891891893	0.1385542168674699	0.08588957055214724	0.11275964391691393	0.11846689895470383	0.2488372093023256	0.14247156352419665	0.5636363636363635	0.2441860465116279	0.2644628099173554	-1
1040	0.375	0.1945945945945946	0.2771084337349398	0.11809815950920247	0.08308605341246292	0.1637630662020906	0.3790697674418605	0.17158280316175123	0.40909090909090917	0.29069767441860456	0.2148760330578514	-1
1041	0.30000000000000004	0.1837837837837838	0.32530120481927716	0.09815950920245399	0.10979228486646883	0.1951219512195122	0.386046511627907	0.1432427221900916	0.42727272727272725	0.5581395348837208	0.39669421487603307	-1
1042	0.275	0.5783783783783784	0.024096385542168676	0.0030674846625766885	0.06824925816023739	0.020905923344947737	0.09302325581395349	0.0626566416040113	0.3818181818181823	0.20930232558139533	0.4958677685950412	-1
1043	0.45000000000000007	0.2918918918918919	0.14457831325301204	0.08282208588957055	0.09792284866468842	0.09059233449477352	0.2627906976744186	0.1143242722190081	0.3818181818181823	0.25581395348837205	0.5454545454545454	-1
1044	0.475	0.0972972972972973	0.21686746987951808	0.0598159509202454	0.09792284866468842	0.08362369337979095	0.21395348837209305	0.13803740119529806	0.3363636363636364	0.29069767441860456	0.24793388429752072	-1
1045	0.42500000000000004	0.08648648648648649	0.1927710843373494	0.0030674846625766885	0.0919881305637982	0.1672473867595819	0.25813953488372093	0.0981299402352036	0.5	0.12790697674418605	0.3305785123966942	-1
1046	0.30000000000000004	0.1837837837837838	0.22891566265060243	0.11196319018404909	0.10682492581602374	0.18118466898954705	0.4604651162790698	0.16599190283400844	0.40909090909090917	0.27906976744186046	0.18181818181818166	-1
1047	0.4625	0.17297297297297298	0.29518072289156627	0.13496932515337423	0.11572700296735905	0.1672473867595819	0.3232558139534884	0.17524580682475488	0.40909090909090917	0.4302325581395348	0.4132231404958677	1
1048	0.4125	0.3783783783783784	0.3674698795180723	0.17177914110429449	0.10682492581602374	0.18118466898954705	0.3372093023255814	0.19838056680161742	0.3545454545454545	0.26744186046511625	0.11570247933884281	-1
1049	0.5499999999999999	0.20540540540540542	0.2349397590361446	0.11042944785276074	0.08902077151335311	0.1637630662020906	0.4604651162790698	0.20223636013109925	0.5363636363636366	0.3372093023255814	0.24793388429752072	-1
1050	0.375	0.11891891891891893	0.24096385542168677	0.14187116564417177	0.13649851632047477	0.13588850174216027	0.21627906976744188	0.15828031617505545	0.23636363636363633	0.3953488372093023	0.4132231404958677	-1
1051	0.475	0.24864864864864866	0.14457831325301204	0.018404907975460124	0.08308605341246292	0.1289198606271777	0.32558139534883723	0.08077887025255492	0.2999999999999998	0.25581395348837205	0.6280991735537191	1
1052	0.5625000000000001	0.0648648648648649	0.21686746987951808	0.12576687116564417	0.05044510385756676	0.038327526132404185	0.11627906976744186	0.1636784268363236	0.3727272727272726	0.1511627906976744	0.5041322314049588	-1
1053	0.36250000000000004	0.14054054054054055	0.2891566265060241	0.2177914110429448	0.12166172106824924	0.10104529616724739	0.43023255813953487	0.23732407942934586	0.20909090909090944	0.6162790697674418	0.1322314049586777	-1
1054	0.45000000000000007	0.17297297297297298	0.1746987951807229	0.14570552147239263	0.12166172106824924	0.06620209059233449	0.22093023255813954	0.17524580682475488	0.3727272727272726	0.1511627906976744	0.24793388429752072	-1
1055	0.36250000000000004	0.1945945945945946	0.1746987951807229	0.10889570552147239	0.086053412462908	0.13240418118466898	0.3930232558139535	0.1480624638519359	0.46363636363636385	0.3953488372093023	0.39669421487603307	-1
1056	0.48750000000000004	0.21081081081081082	0.18072289156626506	0.006134969325153375	0.08902077151335311	0.059233449477351915	0.1511627906976744	0.09427414690572533	0.26363636363636367	0.3953488372093023	0.44628099173553704	-1
1057	0.26250000000000007	0.31351351351351353	0.08433734939759038	0.08742331288343558	0.08011869436201781	0.11149825783972125	0.4069767441860465	0.14054366685945752	0.40909090909090917	0.47674418604651153	0.2975206611570249	-1
1058	0.375	0.05405405405405406	0.2349397590361446	0.012269938650306747	0.07418397626112759	0.059233449477351915	0.21395348837209305	0.07904376325429041	0.46363636363636385	0.441860465116279	0.5454545454545454	1
1059	0.5750000000000001	0.20540540540540542	0.18072289156626506	0.024539877300613498	0.08308605341246292	0.11846689895470383	0.27674418604651163	0.07210333526122881	0.15454545454545476	0.09302325581395349	0.5730027548209418	-1
1060	0.38750000000000007	0.5783783783783784	0.2530120481927711	0.17484662576687116	0.17210682492581603	0.07665505226480837	0.2813953488372093	0.19587430113746152	0.42727272727272725	0.13953488372093026	0.2148760330578514	-1
1061	0.4375	0.15135135135135136	0.22289156626506026	0.21012269938650308	0.1602373887240356	0.16027874564459932	0.42093023255813955	0.20609215346057397	0.15454545454545476	0.18604651162790697	0.165289256198347	-1
1062	0.30000000000000004	0.15135135135135136	0.16867469879518077	0.024539877300613498	0.0919881305637982	0.07665505226480837	0.2674418604651163	0.08849045691151147	0.42727272727272725	0.30232558139534876	0.4132231404958677	-1
1063	0.23750000000000004	0.16216216216216217	0.15060240963855423	0.11273006134969325	0.09792284866468842	0.04878048780487805	0.22790697674418608	0.14941199151725826	0.6545454545454548	0.45348837209302323	0.3801652892561984	-1
1064	0.375	0.3891891891891892	0.12048192771084339	0.2361963190184049	0.1661721068249258	0.20557491289198607	0.40930232558139534	0.22614227877385673	0.3727272727272726	0.26744186046511625	0.09917355371900816	-1
1065	0.5375	0.0972972972972973	0.26506024096385544	0.20705521472392638	0.13056379821958455	0.14285714285714285	0.313953488372093	0.26007326007325915	0.5090909090909093	0.6162790697674418	0.1322314049586777	1
1066	0.45000000000000007	0.08648648648648649	0.18072289156626506	0.20092024539877298	0.13946587537091984	0.10801393728222997	0.3674418604651163	0.21476768845190009	0.16363636363636358	0.25581395348837205	0.11570247933884281	1
1067	0.475	0.20540540540540542	0.1746987951807229	0.02914110429447853	0.14836795252225518	0.12195121951219512	0.2441860465116279	0.11895122421438131	0.3363636363636364	0.17441860465116277	0.2975206611570249	-1
1068	0.4375	0.11891891891891893	0.16265060240963858	0.2039877300613497	0.142433234421365	0.14982578397212543	0.3372093023255814	0.21129747445537106	0.20000000000000018	0.22093023255813948	0.1322314049586777	1
1069	0.16249999999999998	0.2702702702702703	0.16265060240963858	0.09355828220858896	0.03857566765578635	0.14634146341463414	0.27674418604651163	0.09832272990167823	0.581818181818182	0.19767441860465118	0.4958677685950412	1
1070	0.38750000000000007	0.21621621621621628	0.24698795180722893	0.012269938650306747	0.020771513353115726	0.013937282229965159	0.10465116279069768	0.03181029496819221	0.40000000000000036	0.20930232558139533	0.8925619834710743	-1
1071	0.5750000000000001	0.24864864864864866	0.18674698795180725	0.005368098159509203	0.03560830860534124	0.17421602787456447	0.3209302325581395	0.063042220936957	0.19090909090909092	0.11627906976744184	0.5785123966942147	-1
1072	0.7500000000000001	0.3027027027027027	0.27108433734939763	0.015337423312883437	0.09792284866468842	0.0313588850174216	0.2651162790697675	0.14054366685945752	0.19090909090909092	0.27906976744186046	0.4628099173553719	-1
1073	0.2875	0.1945945945945946	0.15060240963855423	0.035276073619631906	0.11275964391691393	0.9999999999999999	1.0	0.11625216888374723	0.6545454545454548	0.48837209302325574	0.4132231404958677	-1
1074	0.4	0.43243243243243246	0.07228915662650602	0.0598159509202454	0.12166172106824924	0.07317073170731707	0.17674418604651165	0.13244650086755172	0.12727272727272698	0.1511627906976744	0.165289256198347	-1
1075	0.35	0.32432432432432434	0.21686746987951808	0.13190184049079753	0.15430267062314537	0.13937282229965156	0.4744186046511628	0.20223636013109925	0.5363636363636366	0.3953488372093023	0.23140495867768607	-1
1076	0.35	0.17297297297297298	0.22891566265060243	0.18634969325153375	0.07418397626112759	0.020905923344947737	0.14883720930232558	0.13013302486987044	0.3454545454545457	0.4069767441860464	0.8099173553719006	-1
1077	0.36250000000000004	0.0972972972972973	0.2530120481927711	0.15030674846625766	0.086053412462908	0.289198606271777	0.4	0.17678812415654477	0.290909090909091	0.25581395348837205	0.14876033057851235	-1
1078	0.25	0.22702702702702704	0.16265060240963858	0.015337423312883437	0.1572700296735905	0.05226480836236934	0.3023255813953489	0.08232118758434481	0.46363636363636385	0.1511627906976744	0.5123966942148759	-1
1079	0.5125000000000001	0.1945945945945946	0.24698795180722893	0.22315950920245398	0.0919881305637982	0.1254355400696864	0.47906976744186053	0.20223636013109925	0.21818181818181825	0.441860465116279	0.3305785123966942	-1
1080	0.38750000000000007	0.1837837837837838	0.20481927710843376	0.010736196319018405	0.0771513353115727	0.08710801393728224	0.16744186046511628	0.06439174860227581	0.41818181818181843	0.25581395348837205	0.6942148760330575	-1
1081	0.2875	0.04864864864864865	0.15060240963855423	0.04141104294478527	0.0919881305637982	0.027874564459930314	0.13720930232558137	0.1212647002120697	0.7454545454545456	0.4302325581395348	0.3471074380165289	-1
1082	0.3375	0.12972972972972974	0.21084337349397592	0.05061349693251534	0.0919881305637982	0.08710801393728224	0.3023255813953489	0.07538075959129031	0.23636363636363633	0.3604651162790698	0.6280991735537191	-1
1083	0.4375	0.17297297297297298	0.2349397590361446	0.26610429447852757	0.142433234421365	0.14982578397212543	0.3232558139534884	0.24657798342008874	0.44545454545454577	0.16279069767441856	0.09917355371900816	-1
1084	0.4125	0.21621621621621628	0.15662650602409642	0.019938650306748466	0.11869436201780414	0.0348432055749129	0.17674418604651165	0.1212647002120697	0.3909090909090911	0.18604651162790697	0.23140495867768607	-1
1085	0.275	0.23783783783783785	0.1987951807228916	0.023006134969325156	0.09792284866468842	0.10104529616724739	0.27209302325581397	0.04877578561789164	0.5454545454545454	0.2325581395348837	0.743801652892562	-1
1086	0.42500000000000004	0.1945945945945946	0.26506024096385544	0.09969325153374232	0.05341246290801187	0.08013937282229966	0.26976744186046514	0.11355311355311315	0.27272727272727293	0.13953488372093026	0.5123966942148759	1
1087	0.20000000000000007	0.4864864864864865	0.0963855421686747	0.03220858895705522	0.08011869436201781	0.11149825783972125	0.2744186046511628	0.027954501638713936	0.4363636363636365	0.3604651162790698	0.8595041322314045	1
1088	0.35	0.1945945945945946	0.12650602409638556	0.035276073619631906	0.05044510385756676	0.16027874564459932	0.26976744186046514	0.07287449392712375	0.45454545454545503	0.18604651162790697	0.5454545454545454	1
1089	0.25	0.1945945945945946	0.14457831325301204	0.13190184049079753	0.10385756676557864	0.18466898954703834	0.3302325581395349	0.17331791016001574	0.5363636363636366	0.18604651162790697	0.23140495867768607	-1
1090	0.17500000000000004	0.2810810810810811	0.22289156626506026	0.08588957055214724	0.06528189910979228	0.13937282229965156	0.286046511627907	0.07036822826296785	0.4818181818181819	0.22093023255813948	0.743801652892562	-1
1091	0.35	0.33513513513513515	0.13253012048192772	0.052147239263803685	0.086053412462908	0.05226480836236934	0.20465116279069767	0.05918642760747872	0.4818181818181819	0.3604651162790698	0.8264462809917352	1
1092	0.5875	0.21621621621621628	0.20481927710843376	0.20245398773006135	0.0949554896142433	0.10452961672473868	0.3511627906976744	0.21187584345479138	0.3727272727272726	0.20930232558139533	0.31404958677685957	-1
1093	0.3375	0.43243243243243246	0.012048192771084338	0.004601226993865032	0.10089020771513352	0.10452961672473868	0.2069767441860465	0.0992866782340478	0.3818181818181823	0.29069767441860456	0.2975206611570249	-1
1094	0.3375	0.372972972972973	0.24096385542168677	0.19171779141104295	0.086053412462908	0.1986062717770035	0.5372093023255814	0.2080200501253131	0.46363636363636385	0.4069767441860464	0.165289256198347	-1
1095	0.35	0.3567567567567568	0.0963855421686747	0.012269938650306747	0.08308605341246292	0.09059233449477352	0.3488372093023256	0.0879120879120876	0.20909090909090944	0.26744186046511625	0.4297520661157024	-1
1096	0.475	0.6378378378378379	0.08433734939759038	0.013803680981595092	0.19287833827893178	0.08013937282229966	0.3674418604651163	0.1270483902062871	0.2999999999999998	0.3372093023255814	0.2148760330578514	-1
1097	0.6250000000000001	0.11891891891891893	0.18072289156626506	0.06748466257668712	0.05637982195845695	0.11149825783972125	0.2558139534883721	0.10237131289763113	0.20000000000000018	0.29069767441860456	0.5289256198347105	-1
1098	0.2875	0.20540540540540542	0.25903614457831325	0.1058282208588957	0.11869436201780414	0.21951219512195122	0.541860465116279	0.16560632350106275	0.36363636363636376	0.29069767441860456	0.165289256198347	-1
1099	0.4125	0.07567567567567568	0.20481927710843376	0.006134969325153375	0.07121661721068248	0.08710801393728224	0.14651162790697675	0.05070368228263078	0.4727272727272731	0.22093023255813948	0.6942148760330575	-1
1100	0.275	0.0648648648648649	0.22289156626506026	0.00920245398773006	0.06824925816023739	0.21254355400696864	0.3209302325581395	0.09138230190861663	0.5454545454545454	0.25581395348837205	0.5289256198347105	-1
1101	0.5375	0.1837837837837838	0.20481927710843376	0.14570552147239263	0.12166172106824924	0.0975609756097561	0.25813953488372093	0.19529593213803764	0.40909090909090917	0.31395348837209297	0.3471074380165289	-1
1102	0.4375	0.14054054054054055	0.1746987951807229	0.015337423312883437	0.07418397626112759	0.09407665505226481	0.25116279069767444	0.08849045691151147	0.5272727272727273	0.3255813953488372	0.4958677685950412	1
1103	0.2875	0.08648648648648649	0.16265060240963858	0.18404907975460122	0.1632047477744807	0.21254355400696864	0.35348837209302325	0.23693850009639306	0.8545454545454549	0.2441860465116279	0.14876033057851235	-1
1104	0.36250000000000004	0.42162162162162165	0.20481927710843376	0.12730061349693253	0.10089020771513352	0.10104529616724739	0.37674418604651166	0.1791016001542296	0.45454545454545503	0.441860465116279	0.1983471074380163	-1
1105	0.3125	0.43243243243243246	0.024096385542168676	0.007668711656441719	0.10979228486646883	0.0975609756097561	0.2069767441860465	0.10969732022363843	0.4727272727272731	0.16279069767441856	0.2644628099173554	-1
1106	0.38750000000000007	0.4972972972972973	0.1927710843373494	0.19325153374233128	0.12166172106824924	0.17770034843205576	0.5255813953488372	0.19645267013688184	0.4363636363636365	0.3255813953488372	0.2644628099173554	-1
1107	0.4375	0.17297297297297298	0.25903614457831325	0.02147239263803681	0.03560830860534124	0.0627177700348432	0.13720930232558137	0.055716213610949694	0.3272727272727276	0.3953488372093023	0.6942148760330575	-1
1108	0.36250000000000004	0.3567567567567568	0.20481927710843376	0.13190184049079753	0.11869436201780414	0.09407665505226481	0.32558139534883723	0.18681318681318615	0.45454545454545503	0.3372093023255814	0.18181818181818166	-1
1109	0.22499999999999998	0.1945945945945946	0.10843373493975904	0.012269938650306747	0.07418397626112759	0.05574912891986063	0.29069767441860467	0.08926161557740286	0.5454545454545454	0.1511627906976744	0.36363636363636354	-1
1110	0.42500000000000004	0.20540540540540542	0.16265060240963858	0.02760736196319018	0.11572700296735905	0.0975609756097561	0.3232558139534884	0.12512049354154797	0.3454545454545457	0.3372093023255814	0.1983471074380163	-1
1111	0.4375	0.1837837837837838	0.21686746987951808	0.19171779141104295	0.12166172106824924	0.11498257839721254	0.4418604651162791	0.22151532677848706	0.290909090909091	0.27906976744186046	0.14876033057851235	1
1112	0.36250000000000004	0.23783783783783785	0.30120481927710846	0.1763803680981595	0.10682492581602374	0.1254355400696864	0.27209302325581397	0.19838056680161742	0.290909090909091	0.3604651162790698	0.14876033057851235	-1
1113	0.17500000000000004	0.12972972972972974	0.16265060240963858	0.03987730061349694	0.11275964391691393	0.04878048780487805	0.19302325581395346	0.10102178523231231	0.6545454545454548	0.3604651162790698	0.3471074380165289	1
1114	0.35	0.7567567567567568	0.30120481927710846	0.013803680981595092	0.10682492581602374	0.0975609756097561	0.286046511627907	0.07576633892423246	0.4818181818181819	0.30232558139534876	0.611570247933884	-1
1115	0.4125	0.12972972972972974	0.18674698795180725	0.09585889570552146	0.13056379821958455	0.10452961672473868	0.46744186046511627	0.16888374783111715	0.5363636363636366	0.4302325581395348	0.39669421487603307	-1
1116	0.20000000000000007	0.15135135135135136	0.21084337349397592	0.09049079754601226	0.05934718100890206	0.08362369337979095	0.17906976744186048	0.07345286292654762	0.5181818181818185	0.25581395348837205	0.743801652892562	1
1117	0.5625000000000001	0.3675675675675676	0.3734939759036145	0.2860429447852761	0.0919881305637982	0.13588850174216027	0.37674418604651166	0.25236167341430615	0.23636363636363633	0.5232558139534884	0.28099173553719003	-1
1118	0.35	0.24864864864864866	0.29518072289156627	0.10889570552147239	0.12166172106824924	0.17421602787456447	0.48837209302325585	0.1791016001542296	0.36363636363636376	0.26744186046511625	0.1322314049586777	-1
1119	0.4	0.572972972972973	0.15662650602409642	0.01687116564417178	0.12462908011869434	0.08013937282229966	0.3511627906976744	0.1443994601889358	0.581818181818182	0.441860465116279	0.4297520661157024	-1
1120	0.5	0.14054054054054055	0.16265060240963858	0.00920245398773006	0.12462908011869434	0.0627177700348432	0.18372093023255814	0.12512049354154797	0.3090909090909091	0.27906976744186046	0.18181818181818166	-1
1121	0.525	0.2810810810810811	0.29518072289156627	0.12883435582822086	0.07121661721068248	0.1289198606271777	0.3953488372093023	0.12512049354154797	0.3727272727272726	0.18604651162790697	0.7107438016528926	1
1122	0.3375	0.2918918918918919	0.22891566265060243	0.10429447852760737	0.08011869436201781	0.0627177700348432	0.4325581395348837	0.1929824561403528	0.6818181818181821	0.30232558139534876	0.18181818181818166	-1
1123	0.38750000000000007	0.15135135135135136	0.22289156626506026	0.22085889570552147	0.13056379821958455	0.1986062717770035	0.39069767441860465	0.23308270676691834	0.5909090909090913	0.6976744186046511	0.24793388429752072	1
1124	0.35	0.16216216216216217	0.12048192771084339	0.16564417177914112	0.10385756676557864	0.14982578397212543	0.2813953488372093	0.17216117216117155	0.21818181818181825	0.3372093023255814	0.28099173553719003	-1
1125	0.48750000000000004	0.17297297297297298	0.1746987951807229	0.2254601226993865	0.10385756676557864	0.1289198606271777	0.42790697674418604	0.21380374011953052	0.3090909090909091	0.29069767441860456	0.2644628099173554	1
1126	0.26250000000000007	0.21621621621621628	0.08433734939759038	0.12269938650306747	0.06824925816023739	0.0975609756097561	0.30697674418604654	0.16020821283979458	0.5090909090909093	0.25581395348837205	0.24793388429752072	-1
1127	0.475	0.10810810810810811	0.16867469879518077	0.09969325153374232	0.0949554896142433	0.09407665505226481	0.23255813953488375	0.18141507615192154	0.4363636363636365	0.2325581395348837	0.1983471074380163	-1
1128	0.3125	0.2594594594594595	0.1927710843373494	0.013803680981595092	0.06231454005934717	0.07665505226480837	0.21162790697674416	0.04087140929246047	0.44545454545454577	0.2325581395348837	0.8264462809917352	-1
1129	0.30000000000000004	0.6270270270270271	0.2891566265060241	0.00920245398773006	0.05934718100890206	0.09407665505226481	0.1511627906976744	0.04029304029304015	0.5545454545454547	0.19767441860465118	0.7933884297520659	1
1130	0.38750000000000007	0.0972972972972973	0.18072289156626506	0.02147239263803681	0.11275964391691393	0.038327526132404185	0.2488372093023256	0.08502024291498245	0.40000000000000036	0.3372093023255814	0.5950413223140494	-1
1131	0.5375	0.41081081081081083	0.18674698795180725	0.01687116564417178	0.12759643916913946	0.1672473867595819	0.40232558139534885	0.10005783689994274	0.28181818181818175	0.2325581395348837	0.5289256198347105	-1
1132	0.29375000000000007	0.14054054054054055	0.22289156626506026	0.03987730061349694	0.03560830860534124	0.0627177700348432	0.16279069767441862	0.07036822826296785	0.6090909090909093	0.29069767441860456	0.6611570247933882	-1
1133	0.275	0.021621621621621623	0.14457831325301204	0.007668711656441719	0.0949554896142433	0.04529616724738676	0.12790697674418605	0.10776942355889929	0.8090909090909091	0.45348837209302323	0.3801652892561984	1
1134	0.35	0.34594594594594597	0.18072289156626506	0.07208588957055215	0.086053412462908	0.0627177700348432	0.2674418604651163	0.09504530557162028	0.581818181818182	0.5930232558139534	0.7603305785123966	-1
1135	0.375	0.1945945945945946	0.15662650602409642	0.02147239263803681	0.029673590504451033	0.07491289198606271	0.14418604651162792	0.06362058993638087	0.40000000000000036	0.29069767441860456	0.6280991735537191	-1
1136	0.4625	0.21621621621621628	0.1987951807228916	0.10889570552147239	0.11572700296735905	0.13937282229965156	0.3953488372093023	0.19838056680161742	0.5909090909090913	0.4302325581395348	0.3471074380165289	-1
1137	0.375	0.33513513513513515	0.20481927710843376	0.10429447852760737	0.03264094955489613	0.1254355400696864	0.286046511627907	0.09658762290341372	0.41818181818181843	0.25581395348837205	0.6611570247933882	1
1138	0.4125	0.21621621621621628	0.16867469879518077	0.12116564417177914	0.06231454005934717	0.08013937282229966	0.42093023255813955	0.12087912087912045	0.40000000000000036	0.27906976744186046	0.6942148760330575	1
1139	0.45000000000000007	0.08648648648648649	0.16265060240963858	0.22852760736196318	0.12166172106824924	0.08013937282229966	0.29069767441860467	0.21765953344900524	0.16363636363636358	0.2441860465116279	0.11570247933884281	1
1140	0.35	0.2702702702702703	0.24096385542168677	0.03144171779141104	0.0949554896142433	0.11498257839721254	0.17674418604651165	0.039521881627145206	0.3545454545454545	0.19767441860465118	0.8760330578512396	1
1141	0.35	0.3027027027027027	0.14457831325301204	0.004601226993865032	0.086053412462908	0.04529616724738676	0.14418604651162792	0.06844033159822516	0.46363636363636385	0.19767441860465118	0.4958677685950412	-1
1142	0.35	0.005405405405405406	0.1987951807228916	0.012269938650306747	0.08011869436201781	0.05226480836236934	0.23023255813953492	0.11470985155195734	0.5	0.45348837209302323	0.24793388429752072	-1
1143	0.4125	0.1837837837837838	0.29518072289156627	0.03680981595092024	0.06231454005934717	0.0975609756097561	0.2	0.061499903605167106	0.3727272727272726	0.19767441860465118	0.7107438016528926	1
1144	0.35	0.22702702702702704	0.18674698795180725	0.05061349693251534	0.05341246290801187	0.1289198606271777	0.2	0.062463851937536674	0.4727272727272731	0.441860465116279	0.7603305785123966	1
1145	0.5375	0.3783783783783784	0.2530120481927711	0.09202453987730061	0.07121661721068248	0.11846689895470383	0.3046511627906977	0.09041835357625061	0.23636363636363633	0.19767441860465118	0.8760330578512396	1
1146	0.4625	0.16216216216216217	0.1927710843373494	0.13190184049079753	0.086053412462908	0.18118466898954705	0.42093023255813955	0.18295739348371143	0.290909090909091	0.3953488372093023	0.28099173553719003	-1
1147	0.4375	0.2594594594594595	0.20481927710843376	0.09202453987730061	0.06824925816023739	0.07665505226480837	0.2372093023255814	0.15307499518025836	0.45454545454545503	0.27906976744186046	0.2975206611570249	-1
1148	0.48750000000000004	0.20540540540540542	0.3674698795180723	0.17484662576687116	0.10979228486646883	0.21602787456445993	0.3930232558139535	0.21380374011953052	0.31818181818181834	0.27906976744186046	0.14876033057851235	-1
1149	0.45000000000000007	0.23783783783783785	0.1927710843373494	0.01687116564417178	0.06231454005934717	0.07317073170731707	0.2744186046511628	0.11162521688837401	0.40909090909090917	0.5116279069767442	0.47933884297520657	-1
1150	0.375	0.11891891891891893	0.3493975903614458	0.2085889570552147	0.086053412462908	0.17073170731707318	0.3581395348837209	0.2003084634663601	0.36363636363636376	0.30232558139534876	0.2644628099173554	-1
1151	0.5	0.44324324324324327	0.29518072289156627	0.09815950920245399	0.10089020771513352	0.09407665505226481	0.3232558139534884	0.15596684017736706	0.44545454545454577	0.12790697674418605	0.3305785123966942	-1
1152	0.23750000000000004	0.07567567567567568	0.16867469879518077	0.04754601226993865	0.10682492581602374	0.1916376306620209	0.32790697674418606	0.08077887025255492	0.45454545454545503	0.05813953488372098	0.5289256198347105	-1
1153	0.45000000000000007	0.14054054054054055	0.48192771084337355	0.17944785276073622	0.086053412462908	0.2613240418118467	0.40232558139534885	0.20570657412762472	0.20909090909090944	0.30232558139534876	0.165289256198347	-1
1154	0.45000000000000007	0.08648648648648649	0.18072289156626506	0.20092024539877298	0.13946587537091984	0.10801393728222997	0.3674418604651163	0.21476768845190009	0.16363636363636358	0.25581395348837205	0.11570247933884281	1
1155	0.5750000000000001	0.22702702702702704	0.1746987951807229	0.006901840490797548	0.06824925816023739	0.006968641114982578	0.10465116279069768	0.07113938692886279	0.17272727272727284	0.11627906976744184	0.5619834710743801	-1
1156	0.32500000000000007	0.2702702702702703	0.16867469879518077	0.007668711656441719	0.086053412462908	0.0975609756097561	0.23255813953488375	0.08849045691151147	0.36363636363636376	0.2325581395348837	0.4132231404958677	-1
1157	0.35	0.21621621621621628	0.20481927710843376	0.0030674846625766885	0.08308605341246292	0.13937282229965156	0.2534883720930233	0.032581453634087154	0.28181818181818175	0.17441860465116277	0.743801652892562	-1
1158	0.4125	0.1945945945945946	0.11445783132530121	0.1165644171779141	0.12462908011869434	0.17770034843205576	0.4116279069767442	0.1713900134952766	0.40000000000000036	0.3488372093023256	0.28099173553719003	-1
1159	0.30000000000000004	0.12972972972972974	0.15662650602409642	0.01687116564417178	0.24925816023738875	0.13240418118466898	0.3511627906976744	0.10198573356468188	0.6545454545454548	0.5116279069767442	0.4958677685950412	-1
1160	0.4	0.16216216216216217	0.1987951807228916	0.07975460122699386	0.0919881305637982	0.08013937282229966	0.2930232558139535	0.1521110468478888	0.42727272727272725	0.4186046511627906	0.24793388429752072	-1
1161	0.25	0.11891891891891893	0.1987951807228916	0.05521472392638037	0.086053412462908	0.1637630662020906	0.286046511627907	0.07634470792365633	0.40000000000000036	0.2325581395348837	0.5454545454545454	1
1162	0.36250000000000004	0.2810810810810811	0.25903614457831325	0.015337423312883437	0.0949554896142433	0.09407665505226481	0.24186046511627907	0.058415268941583776	0.46363636363636385	0.25581395348837205	0.7603305785123966	-1
1163	0.525	0.15135135135135136	0.16867469879518077	0.20552147239263804	0.13056379821958455	0.28222996515679444	0.4348837209302326	0.21187584345479138	0.3818181818181823	0.26744186046511625	0.2975206611570249	-1
1164	0.3125	0.1945945945945946	0.1746987951807229	0.024539877300613498	0.10089020771513352	0.11498257839721254	0.38372093023255816	0.09041835357625061	0.6000000000000001	0.2441860465116279	0.5950413223140494	-1
1165	0.525	0.12972972972972974	0.18072289156626506	0.11503067484662576	0.08308605341246292	0.13937282229965156	0.27906976744186046	0.12878349720454807	0.3454545454545457	0.5232558139534884	0.6280991735537191	-1
1166	0.38750000000000007	0.32432432432432434	0.16867469879518077	0.11809815950920247	0.1572700296735905	0.06968641114982578	0.3627906976744186	0.15326778484673298	0.40000000000000036	0.5813953488372092	0.4297520661157024	-1
1167	0.3125	0.1837837837837838	0.31927710843373497	0.018404907975460124	0.03560830860534124	0.13588850174216027	0.21162790697674416	0.04251012145748945	0.42727272727272725	0.1046511627906977	0.8264462809917352	-1
1168	0.375	0.20540540540540542	0.2530120481927711	0.10276073619631901	0.13353115727002968	0.1951219512195122	0.4418604651162791	0.1629072681704251	0.36363636363636376	0.31395348837209297	0.23140495867768607	-1
1169	0.4	0.41081081081081083	0.12048192771084339	0.24693251533742328	0.10979228486646883	0.1672473867595819	0.4046511627906977	0.2288413341044908	0.3272727272727276	0.3953488372093023	0.23140495867768607	-1
1170	0.3125	0.3567567567567568	0.18072289156626506	0.03987730061349694	0.06231454005934717	0.1637630662020906	0.3581395348837209	0.10776942355889929	0.7363636363636363	0.6627906976744187	0.611570247933884	1
1171	0.38750000000000007	0.1837837837837838	0.21084337349397592	0.13190184049079753	0.07418397626112759	0.13937282229965156	0.32558139534883723	0.14632735685367493	0.44545454545454577	0.16279069767441856	0.5785123966942147	-1
1172	0.16249999999999998	0.22702702702702704	0.16867469879518077	0.11809815950920247	0.05044510385756676	0.08710801393728224	0.2255813953488372	0.11509543088490304	0.581818181818182	0.17441860465116277	0.4958677685950412	-1
1173	0.35	0.5837837837837838	0.12048192771084339	0.1242331288343558	0.10979228486646883	0.27526132404181186	0.49767441860465117	0.17235396182764617	0.40909090909090917	0.25581395348837205	0.2148760330578514	-1
1174	0.4	0.3891891891891892	0.14457831325301204	0.1763803680981595	0.13946587537091984	0.22996515679442509	0.46511627906976744	0.19413919413919345	0.2999999999999998	0.3255813953488372	0.24793388429752072	-1
1175	0.375	0.14054054054054055	0.18674698795180725	0.035276073619631906	0.10979228486646883	0.13240418118466898	0.25813953488372093	0.08077887025255492	0.31818181818181834	0.49999999999999994	0.47933884297520657	1
1176	0.375	0.10810810810810811	0.21084337349397592	0.0736196319018405	0.13353115727002968	0.17770034843205576	0.30930232558139537	0.11104684788895369	0.3454545454545457	0.372093023255814	0.4958677685950412	1
1177	0.375	0.15135135135135136	0.21084337349397592	0.25920245398773006	0.08902077151335311	0.1254355400696864	0.3325581395348837	0.23693850009639306	0.4727272727272731	0.2325581395348837	0.165289256198347	-1
1178	0.36250000000000004	0.11891891891891893	0.2349397590361446	0.006134969325153375	0.06824925816023739	0.041811846689895474	0.1418604651162791	0.03875072296125026	0.5363636363636366	0.18604651162790697	0.8264462809917352	1
1179	0.5125000000000001	0.23783783783783785	0.16265060240963858	0.12116564417177914	0.08011869436201781	0.0627177700348432	0.2372093023255814	0.13090418353576183	0.21818181818181825	0.27906976744186046	0.611570247933884	-1
1180	0.375	0.22702702702702704	0.0963855421686747	0.012269938650306747	0.086053412462908	0.41986062717770034	0.5220930232558139	0.0981299402352036	0.3909090909090911	0.29069767441860456	0.3305785123966942	-1
1181	0.32500000000000007	0.20540540540540542	0.29518072289156627	0.10276073619631901	0.10979228486646883	0.17770034843205576	0.4558139534883721	0.1636784268363236	0.4727272727272731	0.2441860465116279	0.1983471074380163	-1
1182	0.42500000000000004	0.10810810810810811	0.27108433734939763	0.05828220858895705	0.10979228486646883	0.1916376306620209	0.3627906976744186	0.13861577019471838	0.3727272727272726	0.46511627906976744	0.5289256198347105	-1
1183	0.375	0.10810810810810811	0.16867469879518077	0.14110429447852763	0.08902077151335311	0.09407665505226481	0.23953488372093024	0.13398881819934516	0.3545454545454545	0.26744186046511625	0.47933884297520657	1
1184	0.30000000000000004	0.3567567567567568	0.13253012048192772	0.019938650306748466	0.041543026706231445	0.010452961672473867	0.10697674418604651	0.04183535762483004	0.290909090909091	0.6627906976744187	0.8264462809917352	1
1185	0.4375	0.34594594594594597	0.15662650602409642	0.07438650306748466	0.020771513353115726	0.08362369337979095	0.18604651162790697	0.046269519953732186	0.1090909090909089	0.372093023255814	0.8595041322314045	1
1186	0.42500000000000004	0.16216216216216217	0.11445783132530121	0.20092024539877298	0.12759643916913946	0.156794425087108	0.4348837209302326	0.22247927511085663	0.36363636363636376	0.3604651162790698	0.165289256198347	-1
1187	0.375	0.1837837837837838	0.14457831325301204	0.06058282208588957	0.13056379821958455	0.13588850174216027	0.46744186046511627	0.16175053017158447	0.5909090909090913	0.5232558139534884	0.24793388429752072	-1
1188	0.3375	0.22702702702702704	0.1927710843373494	0.03680981595092024	0.08011869436201781	0.1254355400696864	0.19302325581395346	0.06728359359938452	0.40000000000000036	0.4302325581395348	0.6611570247933882	-1
1189	0.42500000000000004	0.31351351351351353	0.09036144578313253	0.02147239263803681	0.05934718100890206	0.08710801393728224	0.17906976744186048	0.061499903605167106	0.5272727272727273	0.4302325581395348	0.7603305785123966	1
1190	0.35	0.17297297297297298	0.18072289156626506	0.16411042944785276	0.05044510385756676	0.0313588850174216	0.15581395348837207	0.12916907653750087	0.3727272727272726	0.3837209302325581	0.7933884297520659	1
1191	0.375	0.16216216216216217	0.2349397590361446	0.23773006134969327	0.13056379821958455	0.24041811846689895	0.42790697674418604	0.2253711201079618	0.41818181818181843	0.48837209302325574	0.36363636363636354	-1
1192	0.32500000000000007	0.021621621621621623	0.21084337349397592	0.06595092024539878	0.11572700296735905	0.10104529616724739	0.21627906976744188	0.14632735685367493	0.645454545454546	0.6627906976744187	0.28099173553719003	-1
1193	0.26250000000000007	0.17297297297297298	0.07228915662650602	0.012269938650306747	0.0771513353115727	0.20209059233449478	0.5511627906976744	0.12473491420859872	0.5636363636363635	0.25581395348837205	0.2644628099173554	-1
1194	0.32500000000000007	0.16216216216216217	0.22289156626506026	0.11196319018404909	0.12166172106824924	0.20209059233449478	0.32558139534883723	0.1497975708502004	0.12727272727272698	0.31395348837209297	0.2148760330578514	-1
1195	0.35	0.2810810810810811	0.10843373493975904	0.08895705521472393	0.21661721068249254	0.156794425087108	0.5348837209302325	0.19259687680740356	0.6363636363636367	0.30232558139534876	0.1983471074380163	-1
1196	0.475	0.23783783783783785	0.24096385542168677	0.024539877300613498	0.13353115727002968	0.09407665505226481	0.38372093023255816	0.14150761519182353	0.42727272727272725	0.3604651162790698	0.2975206611570249	-1
1197	0.30000000000000004	0.1837837837837838	0.22891566265060243	0.11196319018404909	0.10682492581602374	0.18118466898954705	0.4604651162790698	0.16599190283400844	0.40909090909090917	0.27906976744186046	0.18181818181818166	-1
1198	0.6749999999999999	0.21621621621621628	0.2771084337349398	0.03987730061349694	0.14540059347181006	0.1289198606271777	0.286046511627907	0.1713900134952766	0.3818181818181823	0.4186046511627906	0.24793388429752072	-1
1199	0.20000000000000007	0.31891891891891894	0.24096385542168677	0.04141104294478527	0.13353115727002968	0.09407665505226481	0.3186046511627907	0.14864083285135976	0.6363636363636367	0.3488372093023256	0.18181818181818166	-1
1200	0.45000000000000007	0.3027027027027027	0.1987951807228916	0.012269938650306747	0.04747774480712165	0.08710801393728224	0.10465116279069768	0.0846346635820332	0.44545454545454577	0.12790697674418605	0.5289256198347105	-1
1201	0.4	0.12972972972972974	0.21084337349397592	0.12576687116564417	0.08308605341246292	0.10104529616724739	0.21627906976744188	0.13051860420281258	0.3727272727272726	0.31395348837209297	0.4958677685950412	-1
1202	0.4125	0.2918918918918919	0.14457831325301204	0.22699386503067484	0.13649851632047477	0.15331010452961671	0.4372093023255814	0.2253711201079618	0.36363636363636376	0.31395348837209297	0.1322314049586777	-1
1203	0.4	0.2702702702702703	0.1927710843373494	0.00920245398773006	0.13056379821958455	0.1254355400696864	0.29767441860465116	0.06728359359938452	0.3727272727272726	0.06976744186046513	0.5289256198347105	-1
1204	0.3375	0.2918918918918919	0.18674698795180725	0.14723926380368096	0.17804154302670624	0.1951219512195122	0.37209302325581395	0.18912666281087454	0.41818181818181843	0.31395348837209297	0.23140495867768607	-1
1205	0.4	0.0972972972972973	0.22289156626506026	0.013803680981595092	0.05637982195845695	0.08362369337979095	0.1511627906976744	0.0981299402352036	0.5272727272727273	0.27906976744186046	0.4628099173553719	1
1206	0.375	0.23783783783783785	0.14457831325301204	0.09202453987730061	0.33827893175074186	0.11498257839721254	0.24651162790697673	0.1578947368421062	0.31818181818181834	0.30232558139534876	0.23140495867768607	-1
1207	0.35	0.1945945945945946	0.16265060240963858	0.17177914110429449	0.11572700296735905	0.09059233449477352	0.2372093023255814	0.1725467514941208	0.1363636363636367	0.31395348837209297	0.28099173553719003	-1
1208	0.6250000000000001	0.16216216216216217	0.21084337349397592	0.1549079754601227	0.0919881305637982	0.08362369337979095	0.40232558139534885	0.21765953344900524	0.19090909090909092	0.31395348837209297	0.18181818181818166	-1
1209	0.4625	0.2702702702702703	0.22891566265060243	0.1242331288343558	0.34718100890207715	0.1637630662020906	0.43953488372093025	0.19278966647387819	0.23636363636363633	0.4069767441860464	0.23140495867768607	-1
1210	0.1875	0.3027027027027027	0.16265060240963858	0.08742331288343558	0.05637982195845695	0.13240418118466898	0.2837209302325581	0.0915750915750948	0.5909090909090913	0.20930232558139533	0.5950413223140494	-1
1211	0.3375	0.20540540540540542	0.15662650602409642	0.1165644171779141	0.09792284866468842	0.06620209059233449	0.286046511627907	0.173703489492965	0.645454545454546	0.48837209302325574	0.2975206611570249	-1
1212	0.65	0.22702702702702704	0.20481927710843376	0.1763803680981595	0.06231454005934717	0.11149825783972125	0.3883720930232558	0.19182571814150862	0.3727272727272726	0.29069767441860456	0.4297520661157024	-1
1213	0.15000000000000002	0.0972972972972973	0.33734939759036153	0.013803680981595092	0.05044510385756676	0.07665505226480837	0.2441860465116279	0.06728359359938452	0.6909090909090909	0.19767441860465118	0.4628099173553719	1
1214	0.4125	0.10810810810810811	0.15662650602409642	0.010736196319018405	0.0949554896142433	0.0627177700348432	0.1418604651162791	0.10584152689416015	0.290909090909091	0.6046511627906976	0.31404958677685957	-1
1215	0.45000000000000007	0.24864864864864866	0.2891566265060241	0.2085889570552147	0.09792284866468842	0.20905923344947736	0.45116279069767445	0.21573163678426965	0.3090909090909091	0.4302325581395348	0.23140495867768607	-1
1216	0.4625	0.6756756756756757	0.06024096385542169	0.19018404907975459	0.10385756676557864	0.14634146341463414	0.4744186046511628	0.1985733564680956	0.3454545454545457	0.3255813953488372	0.18181818181818166	-1
1217	0.32500000000000007	0.6594594594594594	0.05421686746987952	0.10736196319018404	0.10385756676557864	0.11149825783972125	0.3116279069767442	0.1482552535184105	0.49090909090909074	0.18604651162790697	0.3471074380165289	-1
1218	0.475	0.1837837837837838	0.7409638554216867	0.061349693251533735	0.0771513353115727	0.17073170731707318	0.6604651162790697	0.05918642760747872	0.28181818181818175	0.2441860465116279	0.8429752066115699	-1
1219	0.375	0.08648648648648649	0.1746987951807229	0.15030674846625766	0.10979228486646883	0.1986062717770035	0.30930232558139537	0.1555812608444178	0.4363636363636365	0.20930232558139533	0.4628099173553719	-1
1220	0.35	0.0972972972972973	0.22891566265060243	0.013803680981595092	0.06824925816023739	0.09059233449477352	0.2372093023255814	0.08270676691729406	0.4818181818181819	0.3837209302325581	0.5619834710743801	1
1221	0.26250000000000007	0.15135135135135136	0.1746987951807229	0.05521472392638037	0.08308605341246292	0.23344947735191637	0.3116279069767442	0.09697320223635941	0.3727272727272726	0.6046511627906976	0.4628099173553719	1
1222	0.32500000000000007	0.24864864864864866	0.2349397590361446	0.1058282208588957	0.0919881305637982	0.1916376306620209	0.472093023255814	0.1472913051860445	0.5454545454545454	0.2441860465116279	0.3305785123966942	-1
1223	0.45000000000000007	0.10810810810810811	0.21686746987951808	0.19171779141104295	0.13946587537091984	0.24390243902439024	0.3558139534883721	0.24850588008482788	0.6363636363636367	0.1511627906976744	0.18181818181818166	-1
1224	0.25	0.17297297297297298	0.15662650602409642	0.14493865030674846	0.08902077151335311	0.21254355400696864	0.35348837209302325	0.12801233853865668	0.5545454545454547	0.3255813953488372	0.5289256198347105	-1
1225	0.35	0.15135135135135136	0.31927710843373497	0.2223926380368098	0.12759643916913946	0.06968641114982578	0.2930232558139535	0.22151532677848706	0.20000000000000018	0.1511627906976744	0.23140495867768607	-1
1226	0.42500000000000004	0.2594594594594595	0.18072289156626506	0.11733128834355827	0.03264094955489613	0.041811846689895474	0.2186046511627907	0.12550607287449367	0.2454545454545456	0.25581395348837205	0.5619834710743801	-1
1227	0.23750000000000004	0.2702702702702703	0.09036144578313253	0.019938650306748466	0.12166172106824924	0.0627177700348432	0.19302325581395346	0.1212647002120697	0.6000000000000001	0.46511627906976744	0.31404958677685957	-1
1228	0.2875	0.15135135135135136	0.30120481927710846	0.09202453987730061	0.10682492581602374	0.0975609756097561	0.26046511627906976	0.13572392519760967	0.45454545454545503	0.31395348837209297	0.31404958677685957	-1
1229	0.36250000000000004	0.1945945945945946	0.29518072289156627	0.11503067484662576	0.12759643916913946	0.16027874564459932	0.4348837209302326	0.1632928475033708	0.42727272727272725	0.30232558139534876	0.24793388429752072	-1
1230	0.3375	0.2594594594594595	0.1385542168674699	0.12116564417177914	0.12462908011869434	0.0627177700348432	0.29767441860465116	0.13861577019471838	0.28181818181818175	0.2325581395348837	0.44628099173553704	-1
1231	0.275	0.21621621621621628	0.15060240963855423	0.018404907975460124	0.09792284866468842	0.020905923344947737	0.22790697674418608	0.11162521688837401	0.3272727272727276	0.3837209302325581	0.165289256198347	-1
1232	0.32500000000000007	0.4540540540540541	0.0963855421686747	0.18865030674846625	0.09792284866468842	0.08362369337979095	0.29767441860465116	0.19838056680161742	0.5090909090909093	0.12790697674418605	0.165289256198347	-1
1233	0.5499999999999999	0.20540540540540542	0.25903614457831325	0.015337423312883437	0.0771513353115727	0.10104529616724739	0.2744186046511628	0.08656256024677234	0.3454545454545457	0.3255813953488372	0.7107438016528926	-1
1234	0.32500000000000007	0.17297297297297298	0.1385542168674699	0.10276073619631901	0.17804154302670624	0.10104529616724739	0.3418604651162791	0.17524580682475488	0.4818181818181819	0.3604651162790698	0.18181818181818166	-1
1235	0.2875	0.2594594594594595	0.15060240963855423	0.01687116564417178	0.07418397626112759	0.12195121951219512	0.2930232558139535	0.09427414690572533	0.6818181818181821	0.3255813953488372	0.4628099173553719	1
1236	0.3125	0.24864864864864866	0.18072289156626506	0.1441717791411043	0.10979228486646883	0.1637630662020906	0.4697674418604651	0.17524580682475488	0.9272727272727277	0.3837209302325581	0.6446280991735538	-1
1237	0.42500000000000004	0.1837837837837838	0.16867469879518077	0.2116564417177914	0.13649851632047477	0.18466898954703834	0.4534883720930233	0.22151532677848706	0.36363636363636376	0.18604651162790697	0.165289256198347	1
1238	0.48750000000000004	0.23783783783783785	0.2530120481927711	0.21012269938650308	0.10682492581602374	0.14982578397212543	0.472093023255814	0.2311548101021792	0.41818181818181843	0.47674418604651153	0.1983471074380163	-1
1239	0.17500000000000004	0.24864864864864866	0.21686746987951808	0.06901840490797545	0.06528189910979228	0.15331010452961671	0.313953488372093	0.049932523616735836	0.3818181818181823	0.1046511627906977	0.7272727272727273	1
1240	0.4625	0.11891891891891893	0.20481927710843376	0.03067484662576687	0.08308605341246292	0.10801393728222997	0.2674418604651163	0.10005783689994274	0.3454545454545457	0.31395348837209297	0.5123966942148759	1
1241	0.32500000000000007	0.20540540540540542	0.11445783132530121	0.019938650306748466	0.22551928783382788	0.06620209059233449	0.4325581395348837	0.15519568151147212	0.7000000000000006	0.48837209302325574	0.24793388429752072	-1
1242	0.42500000000000004	0.17297297297297298	0.14457831325301204	0.01687116564417178	0.10682492581602374	0.05574912891986063	0.3511627906976744	0.09350298823983039	0.4818181818181819	0.3604651162790698	0.5289256198347105	-1
1243	0.25	0.3027027027027027	0.22891566265060243	0.004601226993865032	0.08308605341246292	0.00348432055749129	0.1511627906976744	0.06342780026990624	0.5090909090909093	0.13953488372093026	0.5619834710743801	-1
1244	0.5625000000000001	0.33513513513513515	0.42168674698795183	0.15337423312883436	0.10682492581602374	0.10801393728222997	0.3697674418604651	0.20223636013109925	0.3363636363636364	0.4069767441860464	0.23140495867768607	-1
1245	0.5125000000000001	0.15135135135135136	0.22891566265060243	0.11349693251533742	0.10089020771513352	0.15331010452961671	0.3302325581395349	0.1212647002120697	0.36363636363636376	0.11627906976744184	0.5785123966942147	1
1246	0.5125000000000001	0.08648648648648649	0.18072289156626506	0.10429447852760737	0.12166172106824924	0.1951219512195122	0.3302325581395349	0.173703489492965	0.36363636363636376	0.17441860465116277	0.24793388429752072	-1
1247	0.45000000000000007	0.6054054054054054	0.28313253012048195	0.20782208588957055	0.47181008902077154	0.13937282229965156	0.4069767441860465	0.21765953344900524	0.16363636363636358	0.31395348837209297	0.2148760330578514	-1
1248	0.36250000000000004	0.032432432432432434	0.15662650602409642	0.2177914110429448	0.13056379821958455	0.14634146341463414	0.19767441860465118	0.18604202814729476	0.4363636363636365	0.1511627906976744	0.2975206611570249	-1
1249	0.375	0.20540540540540542	0.13253012048192772	0.2638036809815951	0.07418397626112759	0.04878048780487805	0.24651162790697673	0.22729901677270092	0.31818181818181834	0.3604651162790698	0.1983471074380163	-1
1250	0.35	0.20540540540540542	0.18674698795180725	0.07208588957055215	0.37982195845697325	0.11498257839721254	0.3558139534883721	0.15403894351262792	0.4363636363636365	0.18604651162790697	0.2148760330578514	-1
1251	0.375	0.20540540540540542	0.18072289156626506	0.19018404907975459	0.11275964391691393	0.23344947735191637	0.3488372093023256	0.191632928475034	0.40000000000000036	0.3255813953488372	0.2644628099173554	-1
1252	0.36250000000000004	0.12972972972972974	0.2530120481927711	0.20552147239263804	0.086053412462908	0.28222996515679444	0.3488372093023256	0.2234432234432262	0.40000000000000036	0.3255813953488372	0.23140495867768607	-1
1253	0.42500000000000004	0.3783783783783784	0.14457831325301204	0.09355828220858896	0.14540059347181006	0.13240418118466898	0.3558139534883721	0.1521110468478888	0.4363636363636365	0.22093023255813948	0.31404958677685957	-1
1254	0.5750000000000001	0.2594594594594595	0.21084337349397592	0.17024539877300612	0.05934718100890206	0.00348432055749129	0.08372093023255814	0.1403508771929829	0.27272727272727293	0.13953488372093026	0.6280991735537191	-1
1255	0.26250000000000007	0.22702702702702704	0.1927710843373494	0.012269938650306747	0.03857566765578635	0.05226480836236934	0.08604651162790698	0.05378831694621056	0.5727272727272732	0.1511627906976744	0.5785123966942147	-1
1256	0.36250000000000004	0.17297297297297298	0.18674698795180725	0.02607361963190184	0.10385756676557864	0.12195121951219512	0.23953488372093024	0.05822247927510915	0.5181818181818185	0.27906976744186046	0.8099173553719006	-1
1257	0.275	0.3567567567567568	0.1385542168674699	0.007668711656441719	0.1691394658753709	0.06968641114982578	0.3209302325581395	0.1069982648930008	0.5272727272727273	0.29069767441860456	0.269972451790633	-1
1258	0.4125	0.3783783783783784	0.18072289156626506	0.09202453987730061	0.04747774480712165	0.04529616724738676	0.29767441860465116	0.08000771158665998	0.41818181818181843	0.27906976744186046	0.7603305785123966	-1
1259	0.30000000000000004	0.4864864864864865	0.012048192771084338	0.004601226993865032	0.0771513353115727	0.013937282229965159	0.16511627906976745	0.10082899556583769	0.4727272727272731	0.1511627906976744	0.24793388429752072	-1
1260	0.5125000000000001	0.12972972972972974	0.29518072289156627	0.015337423312883437	0.13056379821958455	0.04529616724738676	0.3116279069767442	0.11355311355311315	0.40000000000000036	0.29069767441860456	0.4132231404958677	-1
1261	0.375	0.22702702702702704	0.30120481927710846	0.19478527607361965	0.13056379821958455	0.16027874564459932	0.42790697674418604	0.19838056680161742	0.3363636363636364	0.26744186046511625	0.23140495867768607	-1
1262	0.5499999999999999	0.3027027027027027	0.1746987951807229	0.10736196319018404	0.0771513353115727	0.12195121951219512	0.26046511627906976	0.13090418353576183	0.40000000000000036	0.13953488372093026	0.6611570247933882	-1
1263	0.525	0.21621621621621628	0.2530120481927711	0.09969325153374232	0.10682492581602374	0.13588850174216027	0.3697674418604651	0.16946211683053747	0.40909090909090917	0.2441860465116279	0.4297520661157024	-1
1264	0.5499999999999999	0.16216216216216217	0.29518072289156627	0.004601226993865032	0.142433234421365	0.04529616724738676	0.14651162790697675	0.10969732022363843	0.31818181818181834	0.18604651162790697	0.39669421487603307	-1
1265	0.22499999999999998	0.22702702702702704	0.030120481927710847	0.0030674846625766885	0.086053412462908	0.0313588850174216	0.046511627906976744	0.10198573356468188	0.581818181818182	0.1511627906976744	0.1983471074380163	-1
1266	0.48750000000000004	0.33513513513513515	0.29518072289156627	0.10889570552147239	0.08011869436201781	0.0313588850174216	0.23255813953488375	0.18295739348371143	0.5545454545454547	0.627906976744186	0.3305785123966942	-1
1267	0.45000000000000007	0.22702702702702704	0.18674698795180725	0.01687116564417178	0.0771513353115727	0.07317073170731707	0.23255813953488375	0.10584152689416015	0.31818181818181834	0.18604651162790697	0.47933884297520657	-1
1268	0.45000000000000007	0.08648648648648649	0.16265060240963858	0.22852760736196318	0.12166172106824924	0.08013937282229966	0.29069767441860467	0.21765953344900524	0.16363636363636358	0.2441860465116279	0.11570247933884281	1
1269	0.32500000000000007	0.2594594594594595	0.21084337349397592	0.06441717791411042	0.06231454005934717	0.11149825783972125	0.21162790697674416	0.07885097358781579	0.581818181818182	0.441860465116279	0.743801652892562	1
1270	0.5625000000000001	0.2702702702702703	0.25903614457831325	0.13190184049079753	0.10979228486646883	0.06968641114982578	0.26976744186046514	0.21380374011953052	0.6000000000000001	0.29069767441860456	0.2148760330578514	-1
1271	0.38750000000000007	0.16216216216216217	0.1927710843373494	0.24233128834355827	0.10682492581602374	0.20905923344947736	0.3325581395348837	0.1945247734721427	0.45454545454545503	0.2325581395348837	0.4132231404958677	-1
1272	0.30000000000000004	0.14054054054054055	0.14457831325301204	0.00920245398773006	0.12462908011869434	0.10104529616724739	0.19767441860465118	0.0626566416040113	0.4727272727272731	0.4069767441860464	0.5454545454545454	-1
1273	0.5	0.23783783783783785	0.1746987951807229	0.24923312883435583	0.13353115727002968	0.07317073170731707	0.29069767441860467	0.2446500867553496	0.40000000000000036	0.18604651162790697	0.165289256198347	-1
1274	0.375	0.07567567567567568	0.18072289156626506	0.07208588957055215	0.12166172106824924	0.13240418118466898	0.27209302325581397	0.13668787352997924	0.6181818181818182	0.19767441860465118	0.28099173553719003	-1
1275	0.4125	0.2594594594594595	0.20481927710843376	0.21319018404907975	0.08902077151335311	0.15331010452961671	0.32558139534883723	0.1521110468478888	0.6000000000000001	0.3255813953488372	0.743801652892562	1
1276	0.42500000000000004	0.14054054054054055	0.22289156626506026	0.015337423312883437	0.11869436201780414	0.07317073170731707	0.19534883720930235	0.10198573356468188	0.40000000000000036	0.30232558139534876	0.47933884297520657	1
1277	0.48750000000000004	0.32432432432432434	0.24096385542168677	0.02147239263803681	0.086053412462908	0.09059233449477352	0.3302325581395349	0.06728359359938452	0.41818181818181843	0.11627906976744184	0.8099173553719006	-1
1278	0.26250000000000007	0.15135135135135136	0.27108433734939763	0.3374233128834356	0.3293768545994065	0.18466898954703834	0.26046511627906976	0.1783304414883382	0.3454545454545457	0.1511627906976744	0.7933884297520659	-1
1279	0.25	0.2918918918918919	0.1746987951807229	0.03987730061349694	0.07418397626112759	0.13588850174216027	0.32790697674418606	0.07885097358781579	0.5727272727272732	0.4186046511627906	0.6005509641873223	1
1280	0.65	0.20540540540540542	0.21084337349397592	0.06595092024539878	0.05637982195845695	0.08710801393728224	0.19767441860465118	0.11740890688259142	0.290909090909091	0.20930232558139533	0.5454545454545454	-1
1281	0.4125	0.2918918918918919	0.16265060240963858	0.03834355828220859	0.07418397626112759	0.09059233449477352	0.28837209302325584	0.049932523616735836	0.49090909090909074	0.18604651162790697	0.8429752066115699	1
1282	0.45000000000000007	0.14054054054054055	0.16265060240963858	0.00920245398773006	0.0949554896142433	0.08710801393728224	0.2069767441860465	0.10776942355889929	0.42727272727272725	0.12790697674418605	0.2975206611570249	-1
1283	0.38750000000000007	0.10810810810810811	0.21686746987951808	0.010736196319018405	0.08011869436201781	0.13240418118466898	0.2488372093023256	0.1212647002120697	0.5	0.8488372093023253	0.24793388429752072	1
1284	0.4	0.2810810810810811	0.18072289156626506	0.018404907975460124	0.10682492581602374	0.14634146341463414	0.30697674418604654	0.08270676691729406	0.2454545454545456	0.26744186046511625	0.4628099173553719	-1
1285	0.30000000000000004	0.1837837837837838	0.15060240963855423	0.012269938650306747	0.06231454005934717	0.11498257839721254	0.22093023255813954	0.07885097358781579	0.5272727272727273	0.25581395348837205	0.5123966942148759	1
1286	0.3125	0.11891891891891893	0.16867469879518077	0.018404907975460124	0.03857566765578635	0.09059233449477352	0.34418604651162793	0.06921149026412365	0.4363636363636365	0.48837209302325574	0.5619834710743801	-1
1287	0.6124999999999999	0.15135135135135136	0.2530120481927711	0.02607361963190184	0.13056379821958455	0.08710801393728224	0.24186046511627907	0.13283208020050452	0.2454545454545456	0.2441860465116279	0.3305785123966942	-1
1288	0.2875	0.0972972972972973	0.2530120481927711	0.2223926380368098	0.07121661721068248	0.09059233449477352	0.2651162790697675	0.1875843454790811	0.1363636363636367	0.29069767441860456	0.24793388429752072	-1
1289	0.15000000000000002	0.40540540540540543	0.10843373493975904	0.019938650306748466	0.08011869436201781	0.10801393728222997	0.22325581395348837	0.00674763832658698	0.44545454545454577	0.7093023255813953	0.9917355371900827	1
1290	0.4375	0.10810810810810811	0.391566265060241	0.012269938650306747	0.10979228486646883	0.09059233449477352	0.3418604651162791	0.1443994601889358	0.5545454545454547	0.46511627906976744	0.23140495867768607	-1
1291	0.42500000000000004	0.08648648648648649	0.1746987951807229	0.006134969325153375	0.06528189910979228	0.13240418118466898	0.2627906976744186	0.04761904761904745	0.36363636363636376	0.20930232558139533	0.6776859504132229	1
1292	0.4375	0.20540540540540542	0.2349397590361446	0.09355828220858896	0.1632047477744807	0.09059233449477352	0.41395348837209306	0.16753422016579833	0.5181818181818185	0.09302325581395349	0.28099173553719003	-1
1293	0.26250000000000007	0.1945945945945946	0.14457831325301204	0.02760736196319018	0.10979228486646883	0.08710801393728224	0.2837209302325581	0.10082899556583769	0.8272727272727276	0.5930232558139534	0.5454545454545454	-1
1294	0.375	0.1945945945945946	0.13253012048192772	0.10889570552147239	0.11275964391691393	0.1916376306620209	0.46511627906976744	0.16946211683053747	0.3454545454545457	0.29069767441860456	0.165289256198347	-1
1295	0.3375	0.2594594594594595	0.27108433734939763	0.10889570552147239	0.03857566765578635	0.10104529616724739	0.20232558139534884	0.08155002891844987	0.4363636363636365	0.5581395348837208	0.7768595041322313	1
1296	0.32500000000000007	0.16216216216216217	0.21084337349397592	0.061349693251533735	0.08902077151335311	0.14285714285714285	0.3186046511627907	0.09735878156930866	0.41818181818181843	0.20930232558139533	0.4958677685950412	1
1297	0.275	0.17297297297297298	0.24698795180722893	0.010736196319018405	0.08011869436201781	0.13937282229965156	0.25116279069767444	0.05918642760747872	0.290909090909091	0.48837209302325574	0.6198347107438016	-1
1298	0.375	0.1837837837837838	0.22289156626506026	0.03834355828220859	0.05044510385756676	0.09407665505226481	0.19302325581395346	0.062463851937536674	0.3818181818181823	0.26744186046511625	0.6942148760330575	-1
1299	0.5499999999999999	0.15135135135135136	0.18072289156626506	0.018404907975460124	0.11275964391691393	0.156794425087108	0.4069767441860465	0.11933680354733056	0.3727272727272726	0.3255813953488372	0.36363636363636354	-1
1300	0.4125	0.16216216216216217	0.18072289156626506	0.03067484662576687	0.07418397626112759	0.20905923344947736	0.3209302325581395	0.07904376325429041	0.28181818181818175	0.3953488372093023	0.5454545454545454	1
1301	0.5375	0.12972972972972974	0.16867469879518077	0.004601226993865032	0.041543026706231445	0.1637630662020906	0.17906976744186048	0.06766917293233377	0.18181818181818166	0.16279069767441856	0.5123966942148759	-1
1302	0.4375	0.6216216216216217	0.12048192771084339	0.14723926380368096	0.1839762611275964	0.09059233449477352	0.4697674418604651	0.19259687680740356	0.21818181818181825	0.4186046511627906	0.1983471074380163	-1
1303	0.375	0.33513513513513515	0.20481927710843376	0.10429447852760737	0.03264094955489613	0.1254355400696864	0.286046511627907	0.09658762290341372	0.41818181818181843	0.25581395348837205	0.6611570247933882	1
1304	0.35	0.3027027027027027	0.31325301204819284	0.14570552147239263	0.12166172106824924	0.09407665505226481	0.3023255813953489	0.17678812415654477	0.31818181818181834	0.20930232558139533	0.23140495867768607	-1
1305	0.5	0.08648648648648649	0.24698795180722893	0.01687116564417178	0.05044510385756676	0.09407665505226481	0.3023255813953489	0.07499518025833751	0.27272727272727293	0.6511627906976745	0.743801652892562	-1
1306	0.23750000000000004	0.21621621621621628	0.16867469879518077	0.024539877300613498	0.029673590504451033	0.04529616724738676	0.12790697674418605	0.05957200694042797	0.3090909090909091	0.3488372093023256	0.5289256198347105	-1
1307	0.23750000000000004	0.24864864864864866	0.16867469879518077	0.05368098159509202	0.06231454005934717	0.06968641114982578	0.17674418604651165	0.06766917293233377	0.5363636363636366	0.18604651162790697	0.611570247933884	1
1308	0.45000000000000007	0.32432432432432434	0.20481927710843376	0.11809815950920247	0.12759643916913946	0.14634146341463414	0.3674418604651163	0.1765953344900737	0.3545454545454545	0.3488372093023256	0.1983471074380163	-1
1309	0.35	0.6054054054054054	0.16867469879518077	0.05828220858895705	0.06824925816023739	0.059233449477351915	0.15813953488372096	0.0626566416040113	0.3545454545454545	0.46511627906976744	0.8099173553719006	-1
1310	0.42500000000000004	0.12972972972972974	0.18072289156626506	0.02147239263803681	0.08902077151335311	0.14285714285714285	0.41395348837209306	0.07692307692307665	0.5272727272727273	0.22093023255813948	0.6611570247933882	-1
1311	0.32500000000000007	0.07567567567567568	0.1746987951807229	0.018404907975460124	0.10385756676557864	0.06620209059233449	0.2441860465116279	0.08771929824561298	0.3454545454545457	0.18604651162790697	0.36363636363636354	-1
1312	0.32500000000000007	0.427027027027027	0.03614457831325301	0.006134969325153375	0.06231454005934717	0.024390243902439025	0.2813953488372093	0.06342780026990624	0.22727272727272751	0.08139534883720928	0.4628099173553719	-1
1313	0.26250000000000007	0.1945945945945946	0.24096385542168677	0.010736196319018405	0.11275964391691393	0.0348432055749129	0.3	0.14247156352419665	0.663636363636364	0.3604651162790698	0.39669421487603307	-1
1314	0.3125	0.1837837837837838	0.1385542168674699	0.21932515337423314	0.08902077151335311	0.156794425087108	0.30697674418604654	0.191632928475034	0.3818181818181823	0.1511627906976744	0.28099173553719003	-1
1315	0.375	0.31351351351351353	0.30722891566265065	0.17177914110429449	0.10385756676557864	0.20905923344947736	0.3558139534883721	0.20223636013109925	0.42727272727272725	0.25581395348837205	0.1322314049586777	-1
1316	0.375	0.10810810810810811	0.22289156626506026	0.015337423312883437	0.13649851632047477	0.156794425087108	0.33488372093023255	0.1212647002120697	0.3272727272727276	0.26744186046511625	0.18181818181818166	-1
1317	0.45000000000000007	0.2918918918918919	0.18674698795180725	0.26610429447852757	0.1572700296735905	0.13937282229965156	0.4116279069767442	0.25236167341430615	0.5	0.48837209302325574	0.18181818181818166	-1
1318	0.4125	0.22702702702702704	0.18072289156626506	0.2361963190184049	0.08011869436201781	0.1951219512195122	0.4441860465116279	0.2396375554270307	0.5272727272727273	0.5232558139534884	0.165289256198347	-1
1319	0.36250000000000004	0.1945945945945946	0.30722891566265065	0.11349693251533742	0.1572700296735905	0.1672473867595819	0.42790697674418604	0.16078658183921135	0.3727272727272726	0.3255813953488372	0.2644628099173554	-1
1320	0.30000000000000004	0.23783783783783785	0.1987951807228916	0.04447852760736197	0.08308605341246292	0.12195121951219512	0.3372093023255814	0.05320994794679024	0.41818181818181843	0.17441860465116277	0.7272727272727273	-1
1321	0.4	0.5081081081081081	0.030120481927710847	0.11349693251533742	0.08011869436201781	0.059233449477351915	0.3581395348837209	0.10757663389242467	0.49090909090909074	0.27906976744186046	0.6942148760330575	-1
1322	0.36250000000000004	0.16216216216216217	0.15060240963855423	0.015337423312883437	0.08011869436201781	0.09059233449477352	0.30930232558139537	0.10507036822826166	0.5272727272727273	0.372093023255814	0.3801652892561984	-1
1323	0.4125	0.24864864864864866	0.28313253012048195	0.19938650306748465	0.13946587537091984	0.18118466898954705	0.4348837209302326	0.20609215346057397	0.3454545454545457	0.31395348837209297	0.2148760330578514	-1
1324	0.48750000000000004	0.21621621621621628	0.21084337349397592	0.2254601226993865	0.13946587537091984	0.10104529616724739	0.2488372093023256	0.2446500867553496	0.5	0.3255813953488372	0.2644628099173554	-1
1325	0.42500000000000004	0.2810810810810811	0.18072289156626506	0.1196319018404908	0.12462908011869434	0.13240418118466898	0.36511627906976746	0.20146520146520075	0.6909090909090909	0.46511627906976744	0.28099173553719003	-1
1326	0.35	0.10810810810810811	0.15662650602409642	0.2561349693251534	0.12462908011869434	0.05226480836236934	0.3232558139534884	0.21765953344900524	0.25454545454545485	0.2441860465116279	0.23140495867768607	-1
1327	0.32500000000000007	0.22702702702702704	0.18072289156626506	0.09049079754601226	0.5934718100890207	0.20905923344947736	0.33953488372093027	0.14786967418546126	0.3454545454545457	0.20930232558139533	0.23140495867768607	-1
1328	0.475	0.3945945945945946	0.26506024096385544	0.21319018404907975	0.10682492581602374	0.22996515679442509	0.4697674418604651	0.22151532677848706	0.6909090909090909	0.16279069767441856	0.3305785123966942	-1
1329	0.4125	0.1945945945945946	0.20481927710843376	0.2116564417177914	0.17210682492581603	0.11498257839721254	0.4162790697674419	0.22151532677848706	0.31818181818181834	0.3604651162790698	0.18181818181818166	1
1330	0.5499999999999999	0.14054054054054055	0.2891566265060241	0.012269938650306747	0.0949554896142433	0.0313588850174216	0.2069767441860465	0.16753422016579833	0.40909090909090917	0.4069767441860464	0.31404958677685957	-1
1331	0.32500000000000007	0.22702702702702704	0.26506024096385544	0.046012269938650305	0.5578635014836794	0.25435540069686413	0.40232558139534885	0.13668787352997924	0.26363636363636367	0.18604651162790697	0.18181818181818166	-1
1332	0.42500000000000004	0.2810810810810811	0.20481927710843376	0.18404907975460122	0.11572700296735905	0.01742160278745645	0.07209302325581395	0.13668787352997924	0.42727272727272725	0.20930232558139533	0.611570247933884	-1
1333	0.35	0.17297297297297298	0.1746987951807229	0.02147239263803681	0.041543026706231445	0.059233449477351915	0.17674418604651165	0.055716213610949694	0.4818181818181819	0.26744186046511625	0.743801652892562	-1
1334	0.3375	0.2594594594594595	0.07228915662650602	0.16717791411042945	0.07121661721068248	0.11498257839721254	0.3604651162790698	0.19838056680161742	0.45454545454545503	0.11627906976744184	0.165289256198347	-1
1335	0.3125	0.4486486486486486	0.13253012048192772	0.018404907975460124	0.10979228486646883	0.10104529616724739	0.3023255813953489	0.11162521688837401	0.6090909090909093	0.372093023255814	0.39669421487603307	-1
1336	0.35	0.5027027027027028	0.024096385542168676	0.02914110429447853	0.06528189910979228	0.16027874564459932	0.23488372093023258	0.06728359359938452	0.3818181818181823	0.11627906976744184	0.6446280991735538	-1
1337	0.32500000000000007	0.2810810810810811	0.26506024096385544	0.1165644171779141	0.10089020771513352	0.18118466898954705	0.4441860465116279	0.16194331983805554	0.41818181818181843	0.30232558139534876	0.24793388429752072	-1
1338	0.32500000000000007	0.2594594594594595	0.30120481927710846	0.1549079754601227	0.11275964391691393	0.1916376306620209	0.4558139534883721	0.18681318681318615	0.3272727272727276	0.441860465116279	0.23140495867768607	-1
1339	0.35	0.22702702702702704	0.2349397590361446	0.09432515337423313	0.06528189910979228	0.06968641114982578	0.20465116279069767	0.08077887025255492	0.3909090909090911	0.6744186046511627	0.8099173553719006	1
1340	0.22499999999999998	0.15135135135135136	0.1927710843373494	0.00920245398773006	0.044510385756676554	0.09407665505226481	0.20232558139534884	0.02159244264507265	0.4363636363636365	0.27906976744186046	0.8347107438016528	1
1341	0.36250000000000004	0.24864864864864866	0.18674698795180725	0.06595092024539878	0.06528189910979228	0.0627177700348432	0.32790697674418606	0.10584152689416015	0.581818181818182	0.6976744186046511	0.6611570247933882	1
1342	0.3125	0.20540540540540542	0.1746987951807229	0.17791411042944782	0.10385756676557864	0.1986062717770035	0.4325581395348837	0.20647773279352322	0.3818181818181823	0.20930232558139533	0.1322314049586777	-1
1343	0.4375	0.17297297297297298	0.24698795180722893	0.19938650306748465	0.12166172106824924	0.13588850174216027	0.39069767441860465	0.2253711201079618	0.5909090909090913	0.2441860465116279	0.28099173553719003	-1
1344	0.3375	0.21621621621621628	0.20481927710843376	0.061349693251533735	0.13353115727002968	0.06968641114982578	0.27906976744186046	0.09292461924041007	0.4363636363636365	0.27906976744186046	0.6611570247933882	1
1345	0.5125000000000001	0.12972972972972974	0.2349397590361446	0.006134969325153375	0.0949554896142433	0.12195121951219512	0.33488372093023255	0.07364565259302225	0.3272727272727276	0.2441860465116279	0.6446280991735538	-1
1346	0.45000000000000007	0.12972972972972974	0.25903614457831325	0.11042944785276074	0.10682492581602374	0.08710801393728224	0.3325581395348837	0.1791016001542296	0.42727272727272725	0.3837209302325581	0.165289256198347	1
1347	0.4	0.0972972972972973	0.44578313253012053	0.18711656441717792	0.10682492581602374	0.07665505226480837	0.26976744186046514	0.13668787352997924	0.49090909090909074	0.18604651162790697	0.6942148760330575	1
1348	0.4125	0.3675675675675676	0.12048192771084339	0.03374233128834356	0.086053412462908	0.09059233449477352	0.23023255813953492	0.049546944283783034	0.46363636363636385	0.29069767441860456	0.8925619834710743	-1
1349	0.3375	0.23783783783783785	0.2349397590361446	0.11042944785276074	0.086053412462908	0.20557491289198607	0.48604651162790696	0.16946211683053747	0.42727272727272725	0.3255813953488372	0.23140495867768607	-1
1350	0.4125	0.2810810810810811	0.12048192771084339	0.08435582822085888	0.1602373887240356	0.156794425087108	0.3581395348837209	0.1443994601889358	0.40909090909090917	0.2325581395348837	0.3305785123966942	-1
1351	0.22499999999999998	0.07567567567567568	0.18674698795180725	0.07208588957055215	0.086053412462908	0.020905923344947737	0.16046511627906979	0.10005783689994274	0.5272727272727273	0.19767441860465118	0.4132231404958677	-1
1352	0.5625000000000001	0.10810810810810811	0.18072289156626506	0.007668711656441719	0.07121661721068248	0.0627177700348432	0.10930232558139534	0.07673028725660203	0.27272727272727293	0.3372093023255814	0.4958677685950412	-1
1353	0.4375	0.12972972972972974	0.26506024096385544	0.012269938650306747	0.10682492581602374	0.06620209059233449	0.20465116279069767	0.10198573356468188	0.3909090909090911	0.27906976744186046	0.3305785123966942	1
1354	0.5625000000000001	0.07567567567567568	0.2349397590361446	0.010736196319018405	0.13649851632047477	0.10452961672473868	0.31627906976744186	0.11355311355311315	0.3272727272727276	0.19767441860465118	0.4132231404958677	-1
1355	0.375	0.11891891891891893	0.42771084337349397	0.25920245398773006	0.09792284866468842	0.06620209059233449	0.24186046511627907	0.2068633121264689	0.11818181818181817	0.3255813953488372	0.24793388429752072	-1
1356	0.3125	0.33513513513513515	0.14457831325301204	0.09662576687116564	0.17804154302670624	0.024390243902439025	0.2488372093023256	0.13668787352997924	0.3909090909090911	0.1511627906976744	0.36363636363636354	-1
1357	0.4125	0.3891891891891892	0.3734939759036145	0.17177914110429449	0.10385756676557864	0.17421602787456447	0.3302325581395349	0.2003084634663601	0.36363636363636376	0.27906976744186046	0.11570247933884281	-1
1358	0.38750000000000007	0.2810810810810811	0.21686746987951808	0.012269938650306747	0.06824925816023739	0.038327526132404185	0.313953488372093	0.09697320223635941	0.31818181818181834	0.3488372093023256	0.2975206611570249	-1
1359	0.4125	0.2810810810810811	0.5180722891566265	0.012269938650306747	0.4896142433234421	0.11846689895470383	0.2069767441860465	0.11123963755542476	0.18181818181818166	0.3255813953488372	0.2148760330578514	-1
1360	0.36250000000000004	0.16216216216216217	0.1987951807228916	0.018404907975460124	0.08011869436201781	0.07317073170731707	0.2	0.10391363022942102	0.5454545454545454	0.20930232558139533	0.4628099173553719	-1
1361	0.5125000000000001	0.0972972972972973	0.1927710843373494	0.015337423312883437	0.13056379821958455	0.156794425087108	0.32558139534883723	0.1482552535184105	0.5181818181818185	0.627906976744186	0.2644628099173554	-1
1362	0.32500000000000007	0.22702702702702704	0.12048192771084339	0.23006134969325154	0.0919881305637982	0.0627177700348432	0.30697674418604654	0.17524580682475488	0.3454545454545457	0.372093023255814	0.4297520661157024	-1
1363	0.38750000000000007	0.34594594594594597	0.10240963855421688	0.18865030674846625	0.07121661721068248	0.1986062717770035	0.40930232558139534	0.20107962213225505	0.3272727272727276	0.31395348837209297	0.23140495867768607	-1
1364	0.38750000000000007	0.21621621621621628	0.22289156626506026	0.1303680981595092	0.08308605341246292	0.04878048780487805	0.15348837209302324	0.1482552535184105	0.2999999999999998	0.372093023255814	0.5123966942148759	-1
1365	0.38750000000000007	0.08648648648648649	0.22289156626506026	0.018404907975460124	0.07418397626112759	0.11846689895470383	0.19767441860465118	0.04646230962020681	0.19090909090909092	0.4302325581395348	0.6611570247933882	-1
1366	0.36250000000000004	0.08648648648648649	0.21686746987951808	0.02147239263803681	0.10682492581602374	0.07665505226480837	0.2813953488372093	0.11046847888952982	0.5272727272727273	0.4302325581395348	0.4132231404958677	-1
1367	0.3375	0.0	0.1987951807228916	0.019938650306748466	0.05637982195845695	0.07317073170731707	0.19302325581395346	0.07499518025833751	0.5636363636363635	0.5581395348837208	0.6611570247933882	1
1368	0.4	0.22702702702702704	0.22289156626506026	0.015337423312883437	0.0771513353115727	0.11149825783972125	0.26976744186046514	0.06689801426643527	0.49090909090909074	0.29069767441860456	0.7107438016528926	-1
1369	0.375	0.2702702702702703	0.18674698795180725	0.10429447852760737	0.10682492581602374	0.11149825783972125	0.30930232558139537	0.0992866782340478	0.3090909090909091	0.3837209302325581	0.6942148760330575	-1
1370	0.4	0.11891891891891893	0.1385542168674699	0.07822085889570553	0.33827893175074186	0.08710801393728224	0.2186046511627907	0.15982263350684178	0.290909090909091	0.372093023255814	0.23140495867768607	-1
1371	0.3375	0.31351351351351353	0.18072289156626506	0.024539877300613498	0.07121661721068248	0.1289198606271777	0.2255813953488372	0.03528050896471768	0.45454545454545503	0.3604651162790698	0.909090909090909	1
1372	0.6	0.08648648648648649	0.22891566265060243	0.04294478527607362	0.0919881305637982	0.13588850174216027	0.30930232558139537	0.11740890688259142	0.20909090909090944	0.19767441860465118	0.36363636363636354	-1
1373	0.475	0.11891891891891893	0.22891566265060243	0.15337423312883436	0.15133531157270028	0.16027874564459932	0.3813953488372093	0.17524580682475488	0.3727272727272726	0.18604651162790697	0.4132231404958677	-1
1374	0.3125	0.2918918918918919	0.18072289156626506	0.07822085889570553	0.0771513353115727	0.020905923344947737	0.20232558139534884	0.10776942355889929	0.5	0.22093023255813948	0.4958677685950412	1
1375	0.45000000000000007	0.12972972972972974	0.1746987951807229	0.01687116564417178	0.11275964391691393	0.04878048780487805	0.20930232558139533	0.1025641025641022	0.5090909090909093	0.26744186046511625	0.4297520661157024	-1
1376	0.4375	0.11891891891891893	0.29518072289156627	0.22929447852760737	0.14540059347181006	0.1672473867595819	0.28837209302325584	0.2446500867553496	0.6363636363636367	0.16279069767441856	0.18181818181818166	1
1377	0.35	0.17297297297297298	0.21084337349397592	0.10889570552147239	0.06528189910979228	0.11846689895470383	0.29069767441860467	0.1289762868710227	0.42727272727272725	0.17441860465116277	0.4132231404958677	-1
1378	0.22499999999999998	0.2918918918918919	0.08433734939759038	0.06748466257668712	0.10979228486646883	0.16027874564459932	0.4372093023255814	0.1270483902062871	0.5272727272727273	0.569767441860465	0.3801652892561984	-1
1379	0.7500000000000001	0.9189189189189191	0.27108433734939763	0.12269938650306747	0.12759643916913946	0.11149825783972125	0.4116279069767442	0.23693850009639306	0.36363636363636376	0.4302325581395348	0.36363636363636354	-1
1380	0.5499999999999999	0.1945945945945946	0.29518072289156627	0.0705521472392638	0.0919881305637982	0.059233449477351915	0.20930232558139533	0.1347599768652401	0.36363636363636376	0.13953488372093026	0.3471074380165289	-1
1381	0.525	0.2594594594594595	0.21686746987951808	0.061349693251533735	0.09792284866468842	0.18815331010452963	0.39069767441860465	0.10969732022363843	0.5181818181818185	0.29069767441860456	0.6611570247933882	-1
1382	0.375	0.20540540540540542	0.16867469879518077	0.11042944785276074	0.086053412462908	0.08362369337979095	0.18372093023255814	0.0846346635820332	0.4727272727272731	0.13953488372093026	0.743801652892562	-1
1383	0.35	0.12972972972972974	0.08433734939759038	0.05828220858895705	0.5192878338278931	0.11498257839721254	0.3674418604651163	0.13206092153460602	0.19090909090909092	0.26744186046511625	0.23140495867768607	-1
1384	0.4375	0.21621621621621628	0.21686746987951808	0.18558282208588955	0.0919881305637982	0.1254355400696864	0.3023255813953489	0.20994794679005224	0.5272727272727273	0.6627906976744187	0.2644628099173554	-1
1385	0.30000000000000004	0.1837837837837838	0.26506024096385544	0.23312883435582823	0.142433234421365	0.1289198606271777	0.36511627906976746	0.2107191054559472	0.3818181818181823	0.3372093023255814	0.1983471074380163	-1
1386	0.4375	0.21621621621621628	0.25903614457831325	0.01687116564417178	0.21068249258160235	0.06620209059233449	0.2627906976744186	0.06535569693464538	0.42727272727272725	0.2325581395348837	0.7933884297520659	-1
1387	0.32500000000000007	0.08648648648648649	0.26506024096385544	0.00920245398773006	0.12462908011869434	0.1289198606271777	0.26046511627906976	0.06689801426643527	0.3545454545454545	0.6162790697674418	0.5454545454545454	1
1388	0.3125	0.0972972972972973	0.1927710843373494	0.006134969325153375	0.0919881305637982	0.1289198606271777	0.25116279069767444	0.03373819163293135	0.5363636363636366	0.20930232558139533	0.8429752066115699	1
1389	0.5750000000000001	0.3027027027027027	0.21686746987951808	0.16104294478527606	0.06824925816023739	0.06620209059233449	0.2837209302325581	0.1160593792172726	0.20909090909090944	0.19767441860465118	0.8264462809917352	-1
1390	0.3125	0.2594594594594595	0.15662650602409642	0.17944785276073622	0.10385756676557864	0.07665505226480837	0.4534883720930233	0.17351069982649037	0.3545454545454545	0.4186046511627906	0.31404958677685957	-1
1391	0.125	0.15675675675675677	0.22891566265060243	0.00920245398773006	0.19287833827893178	0.156794425087108	0.27906976744186046	0.08116444958550417	0.5363636363636366	0.20930232558139533	0.3801652892561984	-1
1392	0.36250000000000004	0.1837837837837838	0.1385542168674699	0.10122699386503067	0.086053412462908	0.20557491289198607	0.48837209302325585	0.15596684017736706	0.3818181818181823	0.1511627906976744	0.24793388429752072	-1
1393	0.42500000000000004	0.11891891891891893	0.18674698795180725	0.012269938650306747	0.10979228486646883	0.12195121951219512	0.29069767441860467	0.13090418353576183	0.5636363636363635	0.4069767441860464	0.36363636363636354	1
1394	0.2875	0.1837837837837838	0.29518072289156627	0.10736196319018404	0.12759643916913946	0.2264808362369338	0.5023255813953488	0.1636784268363236	0.40000000000000036	0.29069767441860456	0.14876033057851235	-1
1395	0.07500000000000007	0.2594594594594595	0.2349397590361446	0.0567484662576687	0.06231454005934717	0.10104529616724739	0.27209302325581397	0.03720840562945682	0.6727272727272728	0.16279069767441856	0.7933884297520659	1
1396	0.35	0.5189189189189191	0.09036144578313253	0.1441717791411043	0.08308605341246292	0.1254355400696864	0.3418604651162791	0.1794871794871824	0.5090909090909093	0.3488372093023256	0.23140495867768607	-1
1397	0.23750000000000004	0.15135135135135136	0.16867469879518077	0.010736196319018405	0.05341246290801187	0.08362369337979095	0.21162790697674416	0.04569115095430831	0.5727272727272732	0.18604651162790697	0.743801652892562	1
1398	0.4	0.2810810810810811	0.2349397590361446	0.09662576687116564	0.1691394658753709	0.14285714285714285	0.35348837209302325	0.16387121650279468	0.3545454545454545	0.3604651162790698	0.24793388429752072	-1
1399	0.32500000000000007	0.24864864864864866	0.22891566265060243	0.035276073619631906	0.086053412462908	0.059233449477351915	0.21395348837209305	0.07885097358781579	0.40909090909090917	0.1511627906976744	0.4958677685950412	1
1400	0.4375	0.11891891891891893	0.15060240963855423	0.012269938650306747	0.12462908011869434	0.13588850174216027	0.2255813953488372	0.12936186620397194	0.7363636363636363	0.5116279069767442	0.4132231404958677	1
1401	0.2875	0.2810810810810811	0.18674698795180725	0.17484662576687116	0.13056379821958455	0.15331010452961671	0.5302325581395348	0.20416425679583838	0.40000000000000036	0.30232558139534876	0.09917355371900816	-1
1402	0.725	0.16216216216216217	0.24096385542168677	0.013803680981595092	0.10385756676557864	0.059233449477351915	0.29069767441860467	0.1270483902062871	0.21818181818181825	0.31395348837209297	0.47933884297520657	-1
1403	0.35	0.23783783783783785	0.18072289156626506	0.06441717791411042	0.47774480712166173	0.20209059233449478	0.3627906976744186	0.1443994601889358	0.41818181818181843	0.29069767441860456	0.23140495867768607	-1
1404	0.42500000000000004	0.23783783783783785	0.18072289156626506	0.1242331288343558	0.03857566765578635	0.041811846689895474	0.23488372093023258	0.16676306149990694	0.3545454545454545	0.45348837209302323	0.4297520661157024	-1
1405	0.5125000000000001	0.08648648648648649	0.3855421686746988	0.25153374233128833	0.12166172106824924	0.23344947735191637	0.46511627906976744	0.2562174667437809	0.3909090909090911	0.3372093023255814	0.2148760330578514	1
1406	0.4625	0.24864864864864866	0.30722891566265065	0.2177914110429448	0.08902077151335311	0.20905923344947736	0.45116279069767445	0.21380374011953052	0.3090909090909091	0.441860465116279	0.24793388429752072	-1
1407	0.21250000000000002	0.0972972972972973	0.1385542168674699	0.035276073619631906	0.08902077151335311	0.027874564459930314	0.22790697674418608	0.1025641025641022	0.5090909090909093	0.3255813953488372	0.3305785123966942	-1
1408	0.5875	0.08648648648648649	0.21084337349397592	0.015337423312883437	0.08902077151335311	0.07665505226480837	0.3186046511627907	0.12319259687680884	0.21818181818181825	0.16279069767441856	0.3305785123966942	-1
1409	0.4125	0.14054054054054055	0.16867469879518077	0.03220858895705522	0.07418397626112759	0.07317073170731707	0.23488372093023258	0.13379602853287054	0.5727272727272732	0.48837209302325574	0.36363636363636354	-1
1410	0.475	0.24864864864864866	0.29518072289156627	0.05138036809815952	0.10385756676557864	0.08710801393728224	0.2813953488372093	0.07885097358781579	0.3272727272727276	0.5232558139534884	0.7933884297520659	1
1411	0.5750000000000001	0.12972972972972974	0.18674698795180725	0.03374233128834356	0.13353115727002968	0.04878048780487805	0.18372093023255814	0.1359167148640843	0.21818181818181825	0.26744186046511625	0.24793388429752072	-1
1412	0.38750000000000007	0.14054054054054055	0.16867469879518077	0.02760736196319018	0.13946587537091984	0.1637630662020906	0.34651162790697676	0.14054366685945752	0.27272727272727293	0.29069767441860456	0.1322314049586777	1
1413	0.1875	0.16216216216216217	0.33734939759036153	0.004601226993865032	0.0949554896142433	0.15331010452961671	0.3046511627906977	0.07865818392134116	0.40000000000000036	0.46511627906976744	0.28099173553719003	-1
1414	0.525	0.2810810810810811	0.15060240963855423	0.08895705521472393	0.0771513353115727	0.1254355400696864	0.21627906976744188	0.08424908424908395	0.17272727272727284	0.011627906976744207	0.6942148760330575	-1
1415	0.22499999999999998	0.1945945945945946	0.0	0.14723926380368096	0.086053412462908	0.038327526132404185	0.23488372093023258	0.11644495855022186	0.6545454545454548	0.27906976744186046	0.7272727272727273	-1
1416	0.5499999999999999	0.22702702702702704	0.1987951807228916	0.1303680981595092	0.08011869436201781	0.09059233449477352	0.25116279069767444	0.1578947368421062	0.21818181818181825	0.20930232558139533	0.47933884297520657	1
1417	0.4375	0.2810810810810811	0.2349397590361446	0.0705521472392638	0.0919881305637982	0.14982578397212543	0.3558139534883721	0.10391363022942102	0.5272727272727273	0.29069767441860456	0.7272727272727273	-1
1418	0.3125	0.2810810810810811	0.21686746987951808	0.06595092024539878	0.0771513353115727	0.10104529616724739	0.4069767441860465	0.1443994601889358	0.3909090909090911	0.31395348837209297	0.28099173553719003	-1
1419	0.36250000000000004	0.05405405405405406	0.27108433734939763	0.05521472392638037	0.10089020771513352	0.17421602787456447	0.2813953488372093	0.08694813957972158	0.3090909090909091	0.372093023255814	0.5454545454545454	-1
1420	0.4375	0.07567567567567568	0.24096385542168677	0.02147239263803681	0.12166172106824924	0.07665505226480837	0.19069767441860463	0.11740890688259142	0.3818181818181823	0.26744186046511625	0.4132231404958677	-1
1421	0.36250000000000004	0.3675675675675676	0.2349397590361446	0.1763803680981595	0.0919881305637982	0.20557491289198607	0.5534883720930233	0.20879120879120805	0.5363636363636366	0.4186046511627906	0.28099173553719003	-1
1422	0.4	0.16216216216216217	0.2530120481927711	0.06901840490797545	0.09792284866468842	0.12195121951219512	0.3116279069767442	0.1555812608444178	0.7090909090909094	0.4302325581395348	0.36363636363636354	-1
1423	0.4	0.15135135135135136	0.1746987951807229	0.12730061349693253	0.12166172106824924	0.07665505226480837	0.18604651162790697	0.1629072681704251	0.5181818181818185	0.27906976744186046	0.2975206611570249	-1
1424	0.3125	0.23783783783783785	0.11445783132530121	0.10889570552147239	0.11869436201780414	0.156794425087108	0.4046511627906977	0.15481010217852287	0.45454545454545503	0.30232558139534876	0.24793388429752072	-1
1425	0.4375	0.16216216216216217	0.24698795180722893	0.21472392638036808	0.11572700296735905	0.24738675958188155	0.4953488372093023	0.22209369577790383	0.40000000000000036	0.569767441860465	0.23140495867768607	-1
1426	0.475	0.20540540540540542	0.1927710843373494	0.00920245398773006	0.10089020771513352	0.07317073170731707	0.14418604651162792	0.10121457489878694	0.3090909090909091	0.5348837209302326	0.4132231404958677	-1
1427	0.20000000000000007	0.4	0.16265060240963858	0.08895705521472393	0.07121661721068248	0.0627177700348432	0.21395348837209305	0.04491999228841337	0.45454545454545503	0.05813953488372098	0.8925619834710743	1
1428	0.2875	0.20540540540540542	0.18674698795180725	0.013803680981595092	0.0771513353115727	0.05226480836236934	0.1697674418604651	0.07036822826296785	0.5454545454545454	0.25581395348837205	0.5123966942148759	1
1429	0.3125	0.16216216216216217	0.29518072289156627	0.09969325153374232	0.12166172106824924	0.2264808362369338	0.46511627906976744	0.15403894351262792	0.46363636363636385	0.13953488372093026	0.24793388429752072	-1
1430	0.5875	0.14054054054054055	0.15662650602409642	0.1326687116564417	0.07418397626112759	0.24738675958188155	0.30697674418604654	0.14247156352419665	0.2999999999999998	0.17441860465116277	0.5619834710743801	-1
1431	0.375	0.1837837837837838	0.16867469879518077	0.06748466257668712	0.0771513353115727	0.13937282229965156	0.26976744186046514	0.06497011760169613	0.36363636363636376	0.18604651162790697	0.7603305785123966	1
1432	0.375	0.0972972972972973	0.10240963855421688	0.06901840490797545	0.11869436201780414	0.08362369337979095	0.16744186046511628	0.11355311355311315	0.25454545454545485	0.18604651162790697	0.2975206611570249	-1
1433	0.4	0.23783783783783785	0.30722891566265065	0.19938650306748465	0.12166172106824924	0.13240418118466898	0.3674418604651163	0.20223636013109925	0.31818181818181834	0.3488372093023256	0.2644628099173554	1
1434	0.5125000000000001	0.4648648648648649	0.21686746987951808	0.08588957055214724	0.12462908011869434	0.0975609756097561	0.3790697674418605	0.21765953344900524	0.3363636363636364	0.3604651162790698	0.28099173553719003	-1
1435	0.475	0.0972972972972973	0.16265060240963858	0.061349693251533735	0.12166172106824924	0.07317073170731707	0.20465116279069767	0.1370734528629285	0.3272727272727276	0.29069767441860456	0.24793388429752072	-1
1436	0.5125000000000001	0.08648648648648649	0.18072289156626506	0.06441717791411042	0.08308605341246292	0.12195121951219512	0.3744186046511628	0.18488529014845057	0.6818181818181821	0.25581395348837205	0.165289256198347	-1
1437	0.22499999999999998	0.2594594594594595	0.1987951807228916	0.10429447852760737	0.08308605341246292	0.08013937282229966	0.19767441860465118	0.10738384422594649	0.4818181818181819	0.31395348837209297	0.5123966942148759	-1
1438	0.375	0.0648648648648649	0.21084337349397592	0.013803680981595092	0.11275964391691393	0.13240418118466898	0.2488372093023256	0.07711586658955127	0.31818181818181834	0.5813953488372092	0.5123966942148759	-1
1439	0.38750000000000007	0.32432432432432434	0.15060240963855423	0.14110429447852763	0.0919881305637982	0.09059233449477352	0.42093023255813955	0.19259687680740356	0.5090909090909093	0.45348837209302323	0.1983471074380163	-1
1440	0.3125	0.2810810810810811	0.31325301204819284	0.08742331288343558	0.11275964391691393	0.21254355400696864	0.40930232558139534	0.1484480431848887	0.41818181818181843	0.25581395348837205	0.2644628099173554	-1
1441	0.375	0.10810810810810811	0.16867469879518077	0.14110429447852763	0.08902077151335311	0.09407665505226481	0.23953488372093024	0.13398881819934516	0.3545454545454545	0.26744186046511625	0.47933884297520657	1
1442	0.5375	0.20540540540540542	0.1987951807228916	0.010736196319018405	0.10682492581602374	0.08362369337979095	0.20930232558139533	0.06844033159822516	0.23636363636363633	0.25581395348837205	0.7272727272727273	-1
1443	0.4625	0.10810810810810811	0.22289156626506026	0.08588957055214724	0.12166172106824924	0.06620209059233449	0.29767441860465116	0.16097937150568953	0.4363636363636365	0.3837209302325581	0.4132231404958677	-1
1444	0.22499999999999998	0.23243243243243245	0.15662650602409642	0.007668711656441719	0.0771513353115727	0.13240418118466898	0.21395348837209305	0.08540582224792814	0.6818181818181821	0.3953488372093023	0.4297520661157024	-1
1445	0.2875	0.21621621621621628	0.1385542168674699	0.05521472392638037	0.086053412462908	0.038327526132404185	0.19767441860465118	0.03605166763061618	0.22727272727272751	0.5581395348837208	0.8429752066115699	-1
1446	0.45000000000000007	0.1837837837837838	0.21686746987951808	0.19325153374233128	0.17210682492581603	0.17770034843205576	0.39069767441860465	0.20223636013109925	0.26363636363636367	0.30232558139534876	0.165289256198347	-1
1447	0.25	0.23783783783783785	0.1385542168674699	0.013803680981595092	0.07418397626112759	0.12195121951219512	0.25813953488372093	0.03084634663582264	0.21818181818181825	0.13953488372093026	0.6776859504132229	-1
1448	0.5	0.23783783783783785	0.21686746987951808	0.061349693251533735	0.044510385756676554	0.0627177700348432	0.4372093023255814	0.09851551956815285	0.3090909090909091	0.5116279069767442	0.6446280991735538	-1
1449	0.32500000000000007	0.3567567567567568	0.14457831325301204	0.20552147239263804	0.11572700296735905	0.07665505226480837	0.23953488372093024	0.21380374011953052	0.6545454545454548	0.3604651162790698	0.2975206611570249	-1
1450	0.35	0.12972972972972974	0.22891566265060243	0.11196319018404909	0.12759643916913946	0.0975609756097561	0.313953488372093	0.14632735685367493	0.5454545454545454	0.3953488372093023	0.4958677685950412	1
1451	0.5	0.3783783783783784	0.29518072289156627	0.19018404907975459	0.07121661721068248	0.12195121951219512	0.34418604651162793	0.16175053017158447	0.3818181818181823	0.1511627906976744	0.5454545454545454	-1
1452	0.475	0.2810810810810811	0.2349397590361446	0.10736196319018404	0.0919881305637982	0.14982578397212543	0.47674418604651164	0.1810294968189723	0.3545454545454545	0.3604651162790698	0.1983471074380163	-1
1453	0.4125	0.23783783783783785	0.29518072289156627	0.015337423312883437	0.10682492581602374	0.10104529616724739	0.20930232558139533	0.13668787352997924	0.6181818181818182	0.4302325581395348	0.36363636363636354	-1
1454	0.2875	0.17297297297297298	0.15662650602409642	0.01687116564417178	0.07121661721068248	0.20557491289198607	0.28837209302325584	0.061499903605167106	0.42727272727272725	0.6860465116279069	0.6446280991735538	1
1455	0.32500000000000007	0.21621621621621628	0.13253012048192772	0.18711656441717792	0.08902077151335311	0.17073170731707318	0.32558139534883723	0.15885868517447577	0.46363636363636385	0.2441860465116279	0.44628099173553704	-1
1456	0.21250000000000002	0.08648648648648649	0.13253012048192772	0.0598159509202454	0.06231454005934717	0.0975609756097561	0.21395348837209305	0.1289762868710227	0.4727272727272731	0.16279069767441856	0.23140495867768607	-1
1457	0.3125	0.1945945945945946	0.29518072289156627	0.013803680981595092	0.12759643916913946	0.11149825783972125	0.28837209302325584	0.10198573356468188	0.2454545454545456	0.45348837209302323	0.2975206611570249	-1
1458	0.30000000000000004	0.3027027027027027	0.13253012048192772	0.07131901840490797	0.086053412462908	0.14634146341463414	0.313953488372093	0.091189512242142	0.45454545454545503	0.20930232558139533	0.5289256198347105	-1
1459	0.4	0.1837837837837838	0.1987951807228916	0.023006134969325156	0.03560830860534124	0.05226480836236934	0.15348837209302324	0.05976479660690259	0.49090909090909074	0.26744186046511625	0.7107438016528926	-1
1460	0.25	0.32972972972972975	0.15060240963855423	0.04754601226993865	0.06528189910979228	0.1254355400696864	0.26046511627906976	0.08039329091960568	0.4363636363636365	0.47674418604651153	0.5289256198347105	-1
1461	0.375	0.08648648648648649	0.24096385542168677	0.02607361963190184	0.08308605341246292	0.05574912891986063	0.21395348837209305	0.10005783689994274	0.7000000000000006	0.2325581395348837	0.5619834710743801	1
1462	0.42500000000000004	0.14054054054054055	0.1746987951807229	0.03834355828220859	0.10385756676557864	0.1289198606271777	0.26046511627906976	0.08328513591671438	0.25454545454545485	0.441860465116279	0.5454545454545454	-1
1463	0.25	0.05405405405405406	0.15662650602409642	0.06901840490797545	0.08902077151335311	0.059233449477351915	0.21627906976744188	0.14786967418546126	0.581818181818182	0.29069767441860456	0.2148760330578514	-1
1464	0.45000000000000007	0.11891891891891893	0.18072289156626506	0.012269938650306747	0.142433234421365	0.10801393728222997	0.29069767441860467	0.11355311355311315	0.36363636363636376	0.3255813953488372	0.2644628099173554	-1
1465	0.36250000000000004	0.14054054054054055	0.22289156626506026	0.02914110429447853	0.07418397626112759	0.11498257839721254	0.18372093023255814	0.08077887025255492	0.4818181818181819	0.3255813953488372	0.4958677685950412	1
1466	0.35	0.16216216216216217	0.12048192771084339	0.16564417177914112	0.10385756676557864	0.14982578397212543	0.2813953488372093	0.17216117216117155	0.21818181818181825	0.3372093023255814	0.28099173553719003	-1
1467	0.4375	0.20540540540540542	0.22289156626506026	0.13957055214723926	0.09792284866468842	0.11846689895470383	0.27906976744186046	0.2080200501253131	0.6909090909090909	0.6162790697674418	0.31404958677685957	-1
1468	0.2875	0.12972972972972974	0.10240963855421688	0.015337423312883437	0.11572700296735905	0.15331010452961671	0.27674418604651163	0.07499518025833751	0.5272727272727273	0.2441860465116279	0.5619834710743801	-1
1469	0.26250000000000007	0.3837837837837838	0.0963855421686747	0.08895705521472393	0.06528189910979228	0.06620209059233449	0.28837209302325584	0.08482745324850782	0.4727272727272731	0.27906976744186046	0.6942148760330575	-1
1470	0.26250000000000007	0.2702702702702703	0.1927710843373494	0.11503067484662576	0.086053412462908	0.024390243902439025	0.05581395348837209	0.07692307692307665	0.45454545454545503	0.16279069767441856	0.7768595041322313	1
1471	0.48750000000000004	0.21621621621621628	0.21084337349397592	0.2254601226993865	0.13946587537091984	0.10104529616724739	0.2488372093023256	0.2446500867553496	0.5	0.3255813953488372	0.2644628099173554	-1
1472	0.3375	0.21621621621621628	0.15662650602409642	0.12576687116564417	0.0919881305637982	0.14634146341463414	0.3	0.1636784268363236	0.5454545454545454	0.17441860465116277	0.36363636363636354	-1
1473	0.38750000000000007	0.12972972972972974	0.22289156626506026	0.08588957055214724	0.05341246290801187	0.07665505226480837	0.20232558139534884	0.09427414690572533	0.6000000000000001	0.31395348837209297	0.6942148760330575	1
1474	0.475	0.05405405405405406	0.20481927710843376	0.1334355828220859	0.1572700296735905	0.13240418118466898	0.26976744186046514	0.18295739348371143	0.44545454545454577	0.19767441860465118	0.2644628099173554	-1
1475	0.36250000000000004	0.2702702702702703	0.21686746987951808	0.09202453987730061	0.09792284866468842	0.11149825783972125	0.24651162790697673	0.07942934258723611	0.22727272727272751	0.1046511627906977	0.6942148760330575	1
1476	0.2875	0.21621621621621628	0.1927710843373494	0.02914110429447853	0.09792284866468842	0.07317073170731707	0.4848837209302325	0.12319259687680884	0.5	0.441860465116279	0.2975206611570249	-1
1477	0.275	0.20540540540540542	0.16867469879518077	0.06441717791411042	0.1602373887240356	0.10104529616724739	0.4441860465116279	0.1791016001542296	0.8818181818181823	0.569767441860465	0.3305785123966942	-1
1478	0.25	0.21621621621621628	0.18072289156626506	0.05061349693251534	0.05044510385756676	0.11846689895470383	0.22093023255813954	0.04858299595141702	0.49090909090909074	0.4186046511627906	0.7851239669421488	-1
1479	0.275	0.0972972972972973	0.29518072289156627	0.006134969325153375	0.07418397626112759	0.08362369337979095	0.22325581395348837	0.09427414690572533	0.44545454545454577	0.2325581395348837	0.2975206611570249	-1
1480	0.32500000000000007	0.24864864864864866	0.16867469879518077	0.013803680981595092	0.08308605341246292	0.0348432055749129	0.2534883720930233	0.0923462502409862	0.5454545454545454	0.3372093023255814	0.39669421487603307	1
1481	0.35	0.3675675675675676	0.07831325301204821	0.18711656441717792	0.10385756676557864	0.08362369337979095	0.34418604651162793	0.20454983612878408	0.4727272727272731	0.29069767441860456	0.165289256198347	-1
1482	0.42500000000000004	0.14054054054054055	0.21084337349397592	0.21319018404907975	0.11572700296735905	0.11498257839721254	0.39069767441860465	0.21380374011953052	0.2999999999999998	0.29069767441860456	0.14876033057851235	-1
1483	0.21250000000000002	0.22702702702702704	0.18072289156626506	0.007668711656441719	0.03857566765578635	0.0627177700348432	0.23255813953488375	0.030460767302873393	0.5636363636363635	0.18604651162790697	0.7933884297520659	1
1484	0.2875	0.5081081081081081	0.09036144578313253	0.14110429447852763	0.06528189910979228	0.059233449477351915	0.2674418604651163	0.16560632350106275	0.581818181818182	0.29069767441860456	0.36363636363636354	-1
1485	0.475	0.28648648648648645	0.15662650602409642	0.019938650306748466	0.10089020771513352	0.04529616724738676	0.28837209302325584	0.12512049354154797	0.3272727272727276	0.18604651162790697	0.24793388429752072	-1
1486	0.36250000000000004	0.3567567567567568	0.14457831325301204	0.0736196319018405	0.0771513353115727	0.10801393728222997	0.2441860465116279	0.05764411027568883	0.36363636363636376	0.25581395348837205	0.8088154269972396	1
1487	0.5625000000000001	0.15135135135135136	0.22891566265060243	0.2177914110429448	0.13353115727002968	0.10452961672473868	0.26976744186046514	0.25236167341430615	0.45454545454545503	0.3255813953488372	0.28099173553719003	-1
1488	0.525	0.05405405405405406	0.15060240963855423	0.007668711656441719	0.07121661721068248	0.04529616724738676	0.17674418604651165	0.06419895893580119	0.23636363636363633	0.19767441860465118	0.5289256198347105	1
1489	0.17500000000000004	0.17297297297297298	0.09036144578313253	0.09969325153374232	0.10089020771513352	0.10452961672473868	0.28837209302325584	0.12859070753807345	0.4727272727272731	0.30232558139534876	0.31404958677685957	-1
1490	0.26250000000000007	0.12972972972972974	0.24096385542168677	0.010736196319018405	0.11275964391691393	0.07317073170731707	0.19069767441860463	0.10044341623289199	0.4363636363636365	0.26744186046511625	0.3305785123966942	-1
1491	0.25	0.24864864864864866	0.1927710843373494	0.0598159509202454	0.044510385756676554	0.09059233449477352	0.19534883720930235	0.03759398496240607	0.4818181818181819	0.3488372093023256	0.9421487603305783	1
1492	0.36250000000000004	0.24864864864864866	0.18072289156626506	0.02760736196319018	0.086053412462908	0.0975609756097561	0.1697674418604651	0.030075187969927697	0.3363636363636364	0.16279069767441856	0.7933884297520659	1
1493	0.1875	0.1945945945945946	0.1385542168674699	0.06978527607361963	0.07418397626112759	0.16027874564459932	0.3488372093023256	0.15596684017736706	1.0	0.3372093023255814	0.4132231404958677	1
1494	0.3375	0.15135135135135136	0.1927710843373494	0.024539877300613498	0.05637982195845695	0.11846689895470383	0.19069767441860463	0.07036822826296785	0.5	0.4302325581395348	0.6446280991735538	1
1495	0.3125	0.3783783783783784	0.1927710843373494	0.12576687116564417	0.09792284866468842	0.05574912891986063	0.22325581395348837	0.08887603624445717	0.5090909090909093	0.12790697674418605	0.8099173553719006	1
1496	0.4375	0.2594594594594595	0.21084337349397592	0.012269938650306747	0.12166172106824924	0.020905923344947737	0.3558139534883721	0.10275689223057682	0.4727272727272731	0.2325581395348837	0.44628099173553704	-1
1497	0.22499999999999998	0.10810810810810811	0.1746987951807229	0.02607361963190184	0.0919881305637982	0.010452961672473867	0.08604651162790698	0.08000771158665998	0.31818181818181834	0.26744186046511625	0.3471074380165289	-1
1498	0.25	0.2594594594594595	0.18674698795180725	0.03220858895705522	0.11869436201780414	0.08013937282229966	0.3325581395348837	0.06863312126469978	0.6545454545454548	0.5930232558139534	0.6942148760330575	1
1499	0.30000000000000004	0.12972972972972974	0.16867469879518077	0.007668711656441719	0.08902077151335311	0.07665505226480837	0.15813953488372096	0.05378831694621056	0.581818181818182	0.29069767441860456	0.6776859504132229	-1
1500	0.42500000000000004	0.0972972972972973	0.20481927710843376	0.08895705521472393	0.09792284866468842	0.04878048780487805	0.23488372093023258	0.10931174089068563	0.2454545454545456	0.20930232558139533	0.4628099173553719	-1
1501	0.6	0.2810810810810811	0.21686746987951808	0.012269938650306747	0.10682492581602374	0.0313588850174216	0.2534883720930233	0.1629072681704251	0.40909090909090917	0.29069767441860456	0.23140495867768607	-1
1502	0.36250000000000004	0.23783783783783785	0.26506024096385544	0.27837423312883436	0.142433234421365	0.21951219512195122	0.49767441860465117	0.2400231347599764	0.3545454545454545	0.3604651162790698	0.18181818181818166	-1
1503	0.32500000000000007	0.0972972972972973	0.1927710843373494	0.02760736196319018	0.11572700296735905	0.13588850174216027	0.4418604651162791	0.1289762868710227	0.7090909090909094	0.3255813953488372	0.28099173553719003	-1
1504	0.48750000000000004	0.1945945945945946	0.30722891566265065	0.03067484662576687	0.10682492581602374	0.08362369337979095	0.34651162790697676	0.08000771158665998	0.25454545454545485	0.3255813953488372	0.5289256198347105	-1
1505	0.4375	0.21621621621621628	0.32530120481927716	0.18865030674846625	0.11869436201780414	0.20905923344947736	0.3302325581395349	0.21765953344900524	0.3090909090909091	0.26744186046511625	0.18181818181818166	-1
1506	0.275	0.20540540540540542	0.15662650602409642	0.010736196319018405	0.086053412462908	0.10452961672473868	0.29767441860465116	0.07981492192018536	0.6727272727272728	0.2441860465116279	0.5123966942148759	-1
1507	0.6749999999999999	0.2810810810810811	0.16265060240963858	0.00920245398773006	0.05044510385756676	0.05226480836236934	0.14651162790697675	0.09620204357046447	0.3272727272727276	0.19767441860465118	0.4628099173553719	-1
1508	0.3125	0.3567567567567568	0.1987951807228916	0.06288343558282208	0.041543026706231445	0.09059233449477352	0.23255813953488375	0.07499518025833751	0.5272727272727273	0.18604651162790697	0.743801652892562	1
1509	0.1875	0.23783783783783785	0.0963855421686747	0.05521472392638037	0.05934718100890206	0.12195121951219512	0.20930232558139533	0.06535569693464538	0.5272727272727273	0.16279069767441856	0.6280991735537191	1
1510	0.275	0.20540540540540542	0.16265060240963858	0.015337423312883437	0.10979228486646883	0.10452961672473868	0.23953488372093024	0.10198573356468188	0.6272727272727274	0.3372093023255814	0.4132231404958677	1
1511	0.275	0.23783783783783785	0.26506024096385544	0.013803680981595092	0.10979228486646883	0.04529616724738676	0.4	0.14343551185656622	0.7090909090909094	0.3488372093023256	0.39669421487603307	-1
1512	0.35	0.2594594594594595	0.20481927710843376	0.10889570552147239	0.10385756676557864	0.21254355400696864	0.4697674418604651	0.15712357817621125	0.45454545454545503	0.30232558139534876	0.28099173553719003	-1
1513	0.4	0.16216216216216217	0.2530120481927711	0.26763803680981596	0.12166172106824924	0.11498257839721254	0.3116279069767442	0.24657798342008874	0.45454545454545503	0.2325581395348837	0.1322314049586777	-1
1514	0.25	0.12972972972972974	0.16265060240963858	0.012269938650306747	0.06528189910979228	0.0348432055749129	0.15581395348837207	0.06535569693464538	0.4818181818181819	0.16279069767441856	0.47933884297520657	1
1515	0.5	0.14054054054054055	0.20481927710843376	0.17331288343558282	0.08902077151335311	0.18466898954703834	0.3023255813953489	0.16946211683053747	0.27272727272727293	0.1046511627906977	0.3801652892561984	-1
1516	0.375	0.20540540540540542	0.18072289156626506	0.19018404907975459	0.11275964391691393	0.23344947735191637	0.3488372093023256	0.191632928475034	0.40000000000000036	0.3255813953488372	0.2644628099173554	-1
1517	0.4125	0.20540540540540542	0.14457831325301204	0.18404907975460122	0.10385756676557864	0.16027874564459932	0.25116279069767444	0.1956815114709869	0.290909090909091	0.3953488372093023	0.3305785123966942	1
1518	0.5375	0.21621621621621628	0.24096385542168677	0.09662576687116564	0.12166172106824924	0.0975609756097561	0.20232558139534884	0.15403894351262792	0.49090909090909074	0.25581395348837205	0.3471074380165289	-1
1519	0.35	0.1837837837837838	0.20481927710843376	0.03680981595092024	0.13353115727002968	0.06968641114982578	0.3046511627906977	0.12087912087912045	0.49090909090909074	0.29069767441860456	0.39669421487603307	-1
1520	0.5	0.9567567567567568	0.3614457831325301	1.0	0.19287833827893178	0.020905923344947737	0.3488372093023256	1.0	0.6090909090909093	0.5465116279069766	0.611570247933884	-1
1521	0.22499999999999998	0.11351351351351352	0.11445783132530121	0.09969325153374232	0.11572700296735905	0.11846689895470383	0.23255813953488375	0.14015808752650827	0.49090909090909074	0.22093023255813948	0.24793388429752072	-1
1522	0.4375	0.12972972972972974	0.2349397590361446	0.02607361963190184	0.11572700296735905	0.07665505226480837	0.17906976744186048	0.06419895893580119	0.20000000000000018	0.1511627906976744	0.6611570247933882	-1
1523	0.4	0.05405405405405406	0.22289156626506026	0.18788343558282208	0.09792284866468842	0.11846689895470383	0.22093023255813954	0.1677270098322765	0.2999999999999998	0.3837209302325581	0.44628099173553704	-1
1524	0.375	0.12972972972972974	0.355421686746988	0.004601226993865032	0.4094955489614243	0.1254355400696864	0.2837209302325581	0.11355311355311315	0.2999999999999998	0.18604651162790697	0.18181818181818166	-1
1525	0.3375	0.21621621621621628	0.22891566265060243	0.11042944785276074	0.06528189910979228	0.18118466898954705	0.47906976744186053	0.08540582224792814	0.28181818181818175	0.2325581395348837	0.8429752066115699	-1
1526	0.38750000000000007	0.34594594594594597	0.25903614457831325	0.08588957055214724	0.1661721068249258	0.13937282229965156	0.39069767441860465	0.16213610950453372	0.3545454545454545	0.3604651162790698	0.23140495867768607	-1
1527	0.3375	0.32432432432432434	0.20481927710843376	0.04294478527607362	0.08011869436201781	0.11149825783972125	0.4418604651162791	0.1270483902062871	0.3818181818181823	0.627906976744186	0.3305785123966942	-1
1528	0.23750000000000004	0.10810810810810811	0.15662650602409642	0.024539877300613498	0.041543026706231445	0.06620209059233449	0.19767441860465118	0.04222093695777929	0.31818181818181834	0.372093023255814	0.7107438016528926	-1
1529	0.15000000000000002	0.23783783783783785	0.1987951807228916	0.04754601226993865	0.06231454005934717	0.18118466898954705	0.3790697674418605	0.030653556969348017	0.581818181818182	0.09302325581395349	0.8264462809917352	1
1530	0.30000000000000004	0.16216216216216217	0.21084337349397592	0.0015337423312883434	0.12462908011869434	0.07665505226480837	0.23488372093023258	0.08656256024677234	0.5909090909090913	0.2441860465116279	0.4958677685950412	-1
1531	0.30000000000000004	0.33513513513513515	0.14457831325301204	0.06441717791411042	0.08308605341246292	0.14982578397212543	0.29767441860465116	0.08926161557740286	0.46363636363636385	0.2441860465116279	0.5289256198347105	1
1532	0.275	0.12972972972972974	0.42771084337349397	0.015337423312883437	0.41839762611275966	0.027874564459930314	0.10232558139534885	0.10776942355889929	0.36363636363636376	0.29069767441860456	0.2975206611570249	-1
1533	0.45000000000000007	0.23783783783783785	0.13253012048192772	0.07131901840490797	0.13056379821958455	0.10801393728222997	0.3953488372093023	0.10584152689416015	0.3727272727272726	0.26744186046511625	0.5950413223140494	-1
1534	0.3375	0.2702702702702703	0.43373493975903615	0.007668711656441719	0.15430267062314537	0.01742160278745645	0.32790697674418606	0.11355311355311315	0.3363636363636364	0.4069767441860464	0.24793388429752072	-1
1535	0.4	0.0648648648648649	0.16867469879518077	0.010736196319018405	0.05044510385756676	0.027874564459930314	0.10697674418604651	0.12357817620975808	0.6727272727272728	0.26744186046511625	0.31404958677685957	-1
1536	0.3125	0.14054054054054055	0.3493975903614458	0.1441717791411043	0.21364985163204747	0.11149825783972125	0.26976744186046514	0.17524580682475488	0.20909090909090944	0.27906976744186046	0.14876033057851235	-1
1537	0.4	0.15135135135135136	0.15662650602409642	0.13190184049079753	0.05341246290801187	0.12195121951219512	0.26046511627906976	0.0996722575669935	0.3090909090909091	0.13953488372093026	0.743801652892562	1
1538	0.275	0.24864864864864866	0.22891566265060243	0.06441717791411042	0.0919881305637982	0.13588850174216027	0.21162790697674416	0.049546944283783034	0.4727272727272731	0.3953488372093023	0.8429752066115699	-1
1539	0.4	0.3027027027027027	0.21084337349397592	0.02914110429447853	0.11572700296735905	0.2264808362369338	0.3511627906976744	0.08386350491613825	0.2999999999999998	0.3953488372093023	0.5123966942148759	-1
1540	0.7000000000000001	0.17297297297297298	0.1746987951807229	0.12116564417177914	0.08308605341246292	0.4250871080139373	0.4604651162790698	0.1318681318681314	0.16363636363636358	0.18604651162790697	0.4958677685950412	-1
1541	0.35	0.14054054054054055	0.1746987951807229	0.07285276073619631	0.05934718100890206	0.14285714285714285	0.22325581395348837	0.0773086562560259	0.19090909090909092	0.2441860465116279	0.5785123966942147	1
1542	0.4375	0.4648648648648649	0.15662650602409642	0.04141104294478527	0.2403560830860534	0.01742160278745645	0.29069767441860467	0.14054366685945752	0.26363636363636367	0.3488372093023256	0.1322314049586777	-1
1543	0.475	0.1945945945945946	0.1927710843373494	0.010736196319018405	0.11572700296735905	0.07317073170731707	0.15348837209302324	0.061499903605167106	0.21818181818181825	0.27906976744186046	0.6611570247933882	-1
1544	0.36250000000000004	0.08648648648648649	0.22289156626506026	0.010736196319018405	0.08011869436201781	0.14982578397212543	0.2674418604651163	0.04877578561789164	0.42727272727272725	0.3372093023255814	0.7272727272727273	1
1545	0.475	0.0972972972972973	0.2771084337349398	0.004601226993865032	0.08011869436201781	0.21254355400696864	0.3186046511627907	0.08000771158665998	0.27272727272727293	0.22093023255813948	0.44628099173553704	-1
1546	0.35	0.1945945945945946	0.31325301204819284	0.1165644171779141	0.11275964391691393	0.17421602787456447	0.42093023255813955	0.16001542317331996	0.40000000000000036	0.29069767441860456	0.24793388429752072	-1
1547	0.32500000000000007	0.33513513513513515	0.12650602409638556	0.00920245398773006	0.0949554896142433	0.11498257839721254	0.2930232558139535	0.09909388856757317	0.3909090909090911	0.27906976744186046	0.36363636363636354	-1
1548	0.5625000000000001	0.16216216216216217	0.25903614457831325	0.03987730061349694	0.0771513353115727	0.041811846689895474	0.21162790697674416	0.10969732022363843	0.3909090909090911	0.16279069767441856	0.5785123966942147	-1
1549	0.5499999999999999	0.1837837837837838	0.2771084337349398	0.04831288343558282	0.12166172106824924	0.041811846689895474	0.21395348837209305	0.156737998843262	0.5090909090909093	0.4186046511627906	0.28099173553719003	-1
1550	0.36250000000000004	0.1945945945945946	0.29518072289156627	0.11809815950920247	0.11275964391691393	0.18118466898954705	0.42093023255813955	0.15982263350684178	0.46363636363636385	0.20930232558139533	0.3801652892561984	-1
1551	0.30000000000000004	0.3027027027027027	0.27108433734939763	0.15030674846625766	0.15133531157270028	0.06968641114982578	0.4046511627906977	0.19278966647387819	0.5363636363636366	0.3953488372093023	0.2975206611570249	-1
1552	0.5875	0.17297297297297298	0.2349397590361446	0.15030674846625766	0.10385756676557864	0.0627177700348432	0.30697674418604654	0.19838056680161742	0.4363636363636365	0.3604651162790698	0.3305785123966942	-1
1553	0.48750000000000004	0.23783783783783785	0.2530120481927711	0.21012269938650308	0.10682492581602374	0.14982578397212543	0.472093023255814	0.2311548101021792	0.41818181818181843	0.47674418604651153	0.1983471074380163	-1
1554	0.4	0.21621621621621628	0.1987951807228916	0.21472392638036808	0.10089020771513352	0.156794425087108	0.3674418604651163	0.23693850009639306	0.5636363636363635	0.5232558139534884	0.1322314049586777	-1
1555	0.4	0.12972972972972974	0.29518072289156627	0.08128834355828221	0.086053412462908	0.1289198606271777	0.2744186046511628	0.1289762868710227	0.44545454545454577	0.30232558139534876	0.4628099173553719	-1
1556	0.5125000000000001	0.10810810810810811	0.29518072289156627	0.0705521472392638	0.12462908011869434	0.11846689895470383	0.3418604651162791	0.1578947368421062	0.41818181818181843	0.30232558139534876	0.4297520661157024	-1
1557	0.375	0.3567567567567568	0.18072289156626506	0.12576687116564417	0.10682492581602374	0.09059233449477352	0.2813953488372093	0.1578947368421062	0.36363636363636376	0.4302325581395348	0.31404958677685957	-1
1558	0.4375	0.10810810810810811	0.18674698795180725	0.2561349693251534	0.13649851632047477	0.10452961672473868	0.4348837209302326	0.25236167341430615	0.3727272727272726	0.27906976744186046	0.165289256198347	-1
1559	0.32500000000000007	0.07567567567567568	0.18674698795180725	0.007668711656441719	0.10385756676557864	0.08013937282229966	0.2	0.11740890688259142	0.7454545454545456	0.3372093023255814	0.3801652892561984	-1
1560	0.30000000000000004	0.2594594594594595	0.27108433734939763	0.035276073619631906	0.05934718100890206	0.12195121951219512	0.19534883720930235	0.055330634278004	0.4818181818181819	0.441860465116279	0.7272727272727273	-1
1561	0.42500000000000004	0.20540540540540542	0.44578313253012053	0.18251533742331288	0.08308605341246292	0.156794425087108	0.33953488372093027	0.21187584345479138	0.290909090909091	0.25581395348837205	0.11570247933884281	-1
1562	0.38750000000000007	0.0972972972972973	0.15060240963855423	0.015337423312883437	0.11275964391691393	0.11149825783972125	0.2837209302325581	0.08270676691729406	0.40000000000000036	0.30232558139534876	0.5619834710743801	-1
1563	0.5	0.23783783783783785	0.44578313253012053	0.018404907975460124	0.07121661721068248	0.10801393728222997	0.33953488372093027	0.07499518025833751	0.5181818181818185	0.3488372093023256	0.7933884297520659	-1
1564	0.475	0.43243243243243246	0.16867469879518077	0.15030674846625766	0.11869436201780414	0.1916376306620209	0.4534883720930233	0.19992288413341086	0.4727272727272731	0.26744186046511625	0.2148760330578514	-1
1565	0.36250000000000004	0.14054054054054055	0.20481927710843376	0.013803680981595092	0.0771513353115727	0.14982578397212543	0.2627906976744186	0.04588394062078294	0.4727272727272731	0.16279069767441856	0.7603305785123966	1
1566	0.42500000000000004	0.34594594594594597	0.14457831325301204	0.12116564417177914	0.13649851632047477	0.14982578397212543	0.32790697674418606	0.17640254482359907	0.4363636363636365	0.3488372093023256	0.1983471074380163	-1
1567	0.36250000000000004	0.4972972972972973	0.16265060240963858	0.09969325153374232	0.11869436201780414	0.020905923344947737	0.39069767441860465	0.15249662618083804	0.40000000000000036	0.18604651162790697	0.23140495867768607	-1
1568	0.475	0.32432432432432434	0.16867469879518077	0.05521472392638037	0.05934718100890206	0.01742160278745645	0.2372093023255814	0.06728359359938452	0.25454545454545485	0.22093023255813948	0.7603305785123966	-1
1569	0.20000000000000007	0.20540540540540542	0.13253012048192772	0.061349693251533735	0.03857566765578635	0.09407665505226481	0.2255813953488372	0.034316560632348114	0.5545454545454547	0.372093023255814	0.9586776859504134	-1
1570	0.21250000000000002	0.16216216216216217	0.11445783132530121	0.024539877300613498	0.10385756676557864	0.1289198606271777	0.3511627906976744	0.09600925390398984	0.42727272727272725	0.2441860465116279	0.39669421487603307	-1
1571	0.3125	0.14054054054054055	0.18674698795180725	0.00920245398773006	0.10089020771513352	0.0975609756097561	0.2488372093023256	0.08617698091382309	0.7000000000000006	0.5348837209302326	0.4958677685950412	-1
1572	0.2875	0.02702702702702703	0.18674698795180725	0.010736196319018405	0.08308605341246292	0.18466898954703834	0.313953488372093	0.07885097358781579	0.6272727272727274	0.22093023255813948	0.5123966942148759	1
1573	0.3375	0.21621621621621628	0.20481927710843376	0.14263803680981596	0.086053412462908	0.0975609756097561	0.286046511627907	0.15982263350684178	0.3545454545454545	0.25581395348837205	0.2975206611570249	-1
1574	0.38750000000000007	0.12972972972972974	0.16867469879518077	0.00920245398773006	0.11572700296735905	0.11846689895470383	0.34651162790697676	0.12512049354154797	0.42727272727272725	0.2441860465116279	0.18181818181818166	-1
1575	0.4625	0.10810810810810811	0.2349397590361446	0.019938650306748466	0.13353115727002968	0.07317073170731707	0.1883720930232558	0.1347599768652401	0.5	0.26744186046511625	0.3801652892561984	-1
1576	0.65	0.24864864864864866	0.2891566265060241	0.09202453987730061	0.10089020771513352	0.0313588850174216	0.14651162790697675	0.1289762868710227	0.16363636363636358	0.18604651162790697	0.5950413223140494	-1
1577	0.375	0.21621621621621628	0.1746987951807229	0.17331288343558282	0.12759643916913946	0.17073170731707318	0.3232558139534884	0.16059379217274028	0.27272727272727293	0.4186046511627906	0.39669421487603307	-1
1578	0.4	0.22702702702702704	0.1987951807228916	0.004601226993865032	0.0949554896142433	0.0627177700348432	0.2488372093023256	0.06497011760169613	0.44545454545454577	0.3255813953488372	0.5619834710743801	-1
1579	0.30000000000000004	0.23783783783783785	0.10240963855421688	0.03374233128834356	0.0919881305637982	0.07665505226480837	0.2674418604651163	0.13090418353576183	0.26363636363636367	0.27906976744186046	0.165289256198347	-1
1580	0.32500000000000007	0.2918918918918919	0.12048192771084339	0.07822085889570553	0.07418397626112759	0.05574912891986063	0.2488372093023256	0.14054366685945752	0.5545454545454547	0.2441860465116279	0.3471074380165289	-1
1581	0.4	0.043243243243243246	0.1746987951807229	0.14877300613496933	0.08902077151335311	0.13588850174216027	0.20465116279069767	0.16444958550221855	0.42727272727272725	0.18604651162790697	0.2975206611570249	1
1582	0.32500000000000007	0.17297297297297298	0.15662650602409642	0.1165644171779141	0.13353115727002968	0.156794425087108	0.4	0.1594370541738961	0.36363636363636376	0.3255813953488372	0.24793388429752072	-1
1583	0.3375	0.1837837837837838	0.1927710843373494	0.14263803680981596	0.10682492581602374	0.13588850174216027	0.2744186046511628	0.1783304414883382	0.41818181818181843	0.3488372093023256	0.2644628099173554	-1
1584	0.5125000000000001	0.3891891891891892	0.15662650602409642	0.05904907975460123	0.07121661721068248	0.07317073170731707	0.20930232558139533	0.07827260458839547	0.40909090909090917	0.3488372093023256	0.7768595041322313	-1
1585	0.38750000000000007	0.2810810810810811	0.44578313253012053	0.1625766871165644	0.17804154302670624	0.14634146341463414	0.32558139534883723	0.18681318681318615	0.25454545454545485	0.6860465116279069	0.1983471074380163	-1
1586	0.5499999999999999	0.16216216216216217	0.24096385542168677	0.1058282208588957	0.11869436201780414	0.0348432055749129	0.15348837209302324	0.18295739348371143	0.3090909090909091	0.7209302325581395	0.28099173553719003	-1
1587	0.3375	0.2702702702702703	0.16867469879518077	0.08435582822085888	0.026706231454005937	0.13588850174216027	0.21627906976744188	0.07923655292076504	0.4727272727272731	0.11627906976744184	0.6942148760330575	-1
1588	0.4625	0.10810810810810811	0.27108433734939763	0.061349693251533735	0.0949554896142433	0.2264808362369338	0.34418604651162793	0.10776942355889929	0.26363636363636367	0.18604651162790697	0.4297520661157024	-1
1589	0.1875	0.14054054054054055	0.1746987951807229	0.0015337423312883434	0.05637982195845695	0.0313588850174216	0.13023255813953488	0.09716599190283404	0.5272727272727273	0.20930232558139533	0.2975206611570249	-1
1590	0.35	0.22702702702702704	0.1746987951807229	0.018404907975460124	0.08011869436201781	0.1254355400696864	0.21395348837209305	0.020821283979177707	0.3272727272727276	0.2325581395348837	0.9421487603305783	1
1591	0.4625	0.20540540540540542	0.18674698795180725	0.07975460122699386	0.142433234421365	0.44947735191637633	0.7046511627906976	0.1443994601889358	0.41818181818181843	0.4302325581395348	0.4132231404958677	-1
1592	0.42500000000000004	0.3027027027027027	0.21686746987951808	0.07822085889570553	0.086053412462908	0.08362369337979095	0.20465116279069767	0.08270676691729406	0.19090909090909092	0.4302325581395348	0.743801652892562	1
1593	0.375	0.16216216216216217	0.1927710843373494	0.12269938650306747	0.10979228486646883	0.156794425087108	0.34651162790697676	0.1428571428571459	0.3272727272727276	0.3488372093023256	0.4132231404958677	-1
1594	0.375	0.17297297297297298	0.18674698795180725	0.2714723926380368	0.10979228486646883	0.13240418118466898	0.30697674418604654	0.24850588008482788	0.5272727272727273	0.22093023255813948	0.11570247933884281	-1
1595	0.36250000000000004	0.2810810810810811	0.18072289156626506	0.12116564417177914	0.14836795252225518	0.07665505226480837	0.3302325581395349	0.1742818584923853	0.6727272727272728	0.48837209302325574	0.4958677685950412	1
1596	0.42500000000000004	0.16216216216216217	0.22891566265060243	0.21012269938650308	0.14540059347181006	0.18466898954703834	0.42790697674418604	0.2080200501253131	0.3363636363636364	0.25581395348837205	0.165289256198347	-1
1597	0.5125000000000001	0.41081081081081083	0.1927710843373494	0.05368098159509202	0.07121661721068248	0.13240418118466898	0.29767441860465116	0.07885097358781579	0.41818181818181843	0.25581395348837205	0.7933884297520659	1
1598	0.4375	0.34594594594594597	0.14457831325301204	0.09355828220858896	0.14540059347181006	0.13588850174216027	0.3627906976744186	0.1521110468478888	0.4363636363636365	0.22093023255813948	0.31404958677685957	-1
1599	0.4625	0.15135135135135136	0.1987951807228916	0.09355828220858896	0.08011869436201781	0.14982578397212543	0.29767441860465116	0.13090418353576183	0.4363636363636365	0.5348837209302326	0.5619834710743801	-1
1600	0.375	0.23783783783783785	0.1987951807228916	0.18711656441717792	0.0949554896142433	0.20209059233449478	0.3674418604651163	0.1827646038172368	0.3454545454545457	0.3953488372093023	0.2975206611570249	-1
1601	0.42500000000000004	0.12972972972972974	0.3674698795180723	0.23926380368098157	0.10089020771513352	0.041811846689895474	0.21627906976744188	0.2234432234432262	0.3090909090909091	0.16279069767441856	0.1983471074380163	-1
1602	0.3125	0.14054054054054055	0.24096385542168677	0.01687116564417178	0.06528189910979228	0.16027874564459932	0.28837209302325584	0.08849045691151147	0.6363636363636367	0.31395348837209297	0.5785123966942147	-1
1603	0.42500000000000004	0.12972972972972974	0.22891566265060243	0.006134969325153375	0.08308605341246292	0.06620209059233449	0.14883720930232558	0.09041835357625061	0.44545454545454577	0.17441860465116277	0.4958677685950412	-1
1604	0.23750000000000004	0.14054054054054055	0.15060240963855423	0.007668711656441719	0.0771513353115727	0.08362369337979095	0.16511627906976745	0.05957200694042797	0.5363636363636366	0.3488372093023256	0.5619834710743801	-1
1605	0.375	0.4648648648648649	0.18072289156626506	0.05521472392638037	0.1691394658753709	0.1254355400696864	0.3604651162790698	0.14247156352419665	0.4363636363636365	0.2325581395348837	0.18181818181818166	-1
1606	0.5	0.2594594594594595	0.1987951807228916	0.15030674846625766	0.06528189910979228	0.156794425087108	0.42790697674418604	0.18912666281087454	0.31818181818181834	0.4186046511627906	0.2644628099173554	-1
1607	0.35	0.4	0.25903614457831325	0.10122699386503067	0.1632047477744807	0.10104529616724739	0.40930232558139534	0.15982263350684178	0.36363636363636376	0.25581395348837205	0.23140495867768607	-1
1608	0.32500000000000007	0.22702702702702704	0.10843373493975904	0.22085889570552147	0.0919881305637982	0.06620209059233449	0.24651162790697673	0.19760940813572603	0.3818181818181823	0.3255813953488372	0.1983471074380163	-1
1609	0.5	0.1837837837837838	0.22289156626506026	0.006134969325153375	0.10089020771513352	0.027874564459930314	0.16279069767441862	0.08039329091960568	0.3272727272727276	0.18604651162790697	0.5619834710743801	-1
1610	0.26250000000000007	0.2918918918918919	0.28313253012048195	0.024539877300613498	0.2997032640949555	0.041811846689895474	0.29767441860465116	0.11740890688259142	0.3363636363636364	0.3255813953488372	0.18181818181818166	-1
1611	0.4	0.3027027027027027	0.1927710843373494	0.151840490797546	0.10682492581602374	0.11498257839721254	0.29069767441860467	0.12319259687680884	0.3363636363636364	0.12790697674418605	0.5950413223140494	1
1612	0.36250000000000004	0.20540540540540542	0.1987951807228916	0.046012269938650305	0.07418397626112759	0.024390243902439025	0.0813953488372093	0.083477925583189	0.3272727272727276	0.20930232558139533	0.4132231404958677	-1
1613	0.25	0.3027027027027027	0.30120481927710846	0.006134969325153375	0.35014836795252224	0.21254355400696864	0.39069767441860465	0.09658762290341372	0.3454545454545457	0.26744186046511625	0.28099173553719003	-1
1614	0.45000000000000007	0.2810810810810811	0.16867469879518077	0.1763803680981595	0.11869436201780414	0.10104529616724739	0.3232558139534884	0.18623481781376583	0.45454545454545503	0.31395348837209297	0.3801652892561984	-1
1615	0.15000000000000002	0.3891891891891892	0.024096385542168676	0.27607361963190186	0.08902077151335311	0.1254355400696864	0.2744186046511628	0.21958743011374793	0.5909090909090913	0.4069767441860464	0.36363636363636354	-1
1616	0.30000000000000004	0.2918918918918919	0.024096385542168676	0.00920245398773006	0.15133531157270028	0.07317073170731707	0.22790697674418608	0.1212647002120697	0.49090909090909074	0.372093023255814	0.1983471074380163	-1
1617	0.32500000000000007	0.32432432432432434	0.11445783132530121	0.0598159509202454	0.086053412462908	0.11846689895470383	0.2534883720930233	0.08482745324850782	0.31818181818181834	0.2325581395348837	0.5289256198347105	-1
1618	0.4375	0.2810810810810811	0.18072289156626506	0.010736196319018405	0.142433234421365	0.08013937282229966	0.3790697674418605	0.1482552535184105	0.49090909090909074	0.3372093023255814	0.18181818181818166	-1
1619	0.42500000000000004	0.14054054054054055	0.6024096385542169	0.007668711656441719	0.43026706231454004	0.15331010452961671	0.24186046511627907	0.11548101021785229	0.20909090909090944	0.2441860465116279	0.1983471074380163	-1
1620	0.5375	0.043243243243243246	0.29518072289156627	0.00920245398773006	0.09792284866468842	0.14285714285714285	0.3488372093023256	0.1212647002120697	0.3727272727272726	0.30232558139534876	0.28099173553719003	-1
1621	0.21250000000000002	0.5837837837837838	0.1987951807228916	0.01687116564417178	0.08308605341246292	0.07665505226480837	0.25116279069767444	0.009061114324271813	0.3909090909090911	0.19767441860465118	0.9173553719008265	-1
1622	0.125	0.05405405405405406	0.1927710843373494	0.00920245398773006	0.09792284866468842	0.13240418118466898	0.20465116279069767	0.05186042028147497	0.6363636363636367	0.48837209302325574	0.6280991735537191	1
1623	0.30000000000000004	0.3891891891891892	0.10843373493975904	0.10889570552147239	0.25816023738872407	0.09059233449477352	0.46511627906976744	0.20435704646230946	0.7636363636363641	0.5813953488372092	0.1983471074380163	-1
1624	0.275	0.2918918918918919	0.2771084337349398	0.004601226993865032	0.07121661721068248	0.024390243902439025	0.12790697674418605	0.04299209562367423	0.4727272727272731	0.1511627906976744	0.6776859504132229	-1
1625	0.4125	0.31351351351351353	0.4036144578313254	0.151840490797546	0.10682492581602374	0.1637630662020906	0.3372093023255814	0.2003084634663601	0.40000000000000036	0.25581395348837205	0.11570247933884281	-1
1626	0.4	0.24864864864864866	0.21084337349397592	0.015337423312883437	0.1602373887240356	0.038327526132404185	0.2534883720930233	0.091189512242142	0.45454545454545503	0.3255813953488372	0.44628099173553704	-1
1627	0.30000000000000004	0.2918918918918919	0.12048192771084339	0.2684049079754601	0.17804154302670624	0.10801393728222997	0.34418604651162793	0.23076923076922995	0.3909090909090911	0.3255813953488372	0.1322314049586777	-1
1628	0.475	0.22162162162162163	0.1927710843373494	0.21472392638036808	0.1602373887240356	0.10452961672473868	0.4441860465116279	0.20994794679005224	0.25454545454545485	0.26744186046511625	0.1983471074380163	-1
1629	0.35	0.08648648648648649	0.18072289156626506	0.015337423312883437	0.07418397626112759	0.04529616724738676	0.15813953488372096	0.09427414690572533	0.6000000000000001	0.25581395348837205	0.5289256198347105	-1
1630	0.36250000000000004	0.32432432432432434	0.15662650602409642	0.13726993865030676	0.08011869436201781	0.11498257839721254	0.1883720930232558	0.0923462502409862	0.23636363636363633	0.17441860465116277	0.7272727272727273	-1
1631	0.21250000000000002	0.0648648648648649	0.16265060240963858	0.061349693251533735	0.05934718100890206	0.06968641114982578	0.2186046511627907	0.15018315018314965	0.5636363636363635	0.25581395348837205	0.165289256198347	-1
1632	0.35	0.2594594594594595	0.21686746987951808	0.11349693251533742	0.11275964391691393	0.1916376306620209	0.3674418604651163	0.15018315018314965	0.3909090909090911	0.27906976744186046	0.2644628099173554	-1
1633	0.38750000000000007	0.1837837837837838	0.21084337349397592	0.010736196319018405	0.08902077151335311	0.09407665505226481	0.42093023255813955	0.07113938692886279	0.3727272727272726	0.3488372093023256	0.4958677685950412	-1
1634	0.4375	0.21621621621621628	0.21084337349397592	0.015337423312883437	0.13353115727002968	0.10104529616724739	0.3209302325581395	0.09003277424329781	0.41818181818181843	0.29069767441860456	0.44628099173553704	-1
1635	0.38750000000000007	0.34594594594594597	0.10240963855421688	0.18865030674846625	0.07121661721068248	0.1986062717770035	0.40930232558139534	0.20107962213225505	0.3272727272727276	0.31395348837209297	0.23140495867768607	-1
1636	0.5	0.08648648648648649	0.24698795180722893	0.01687116564417178	0.05044510385756676	0.09407665505226481	0.3023255813953489	0.07499518025833751	0.27272727272727293	0.6511627906976745	0.743801652892562	-1
1637	0.5375	0.12972972972972974	0.18072289156626506	0.010736196319018405	0.08011869436201781	0.01742160278745645	0.09069767441860464	0.10237131289763113	0.2454545454545456	0.5930232558139534	0.3801652892561984	-1
1638	0.4375	0.1837837837837838	0.15662650602409642	0.10122699386503067	0.11572700296735905	0.17421602787456447	0.45813953488372094	0.16888374783111715	0.36363636363636376	0.17441860465116277	0.1983471074380163	-1
1639	0.525	0.10810810810810811	0.22289156626506026	0.010736196319018405	0.0919881305637982	0.04529616724738676	0.2	0.07885097358781579	0.3090909090909091	0.45348837209302323	0.6776859504132229	-1
1640	0.32500000000000007	0.24864864864864866	0.18674698795180725	0.18865030674846625	0.10682492581602374	0.18466898954703834	0.3511627906976744	0.16097937150568953	0.27272727272727293	0.4302325581395348	0.36363636363636354	-1
1641	0.36250000000000004	0.31351351351351353	0.15060240963855423	0.02914110429447853	0.05637982195845695	0.07665505226480837	0.17209302325581394	0.07306728359359838	0.3818181818181823	0.16279069767441856	0.611570247933884	-1
1642	0.2875	0.21621621621621628	0.0963855421686747	0.010736196319018405	0.15133531157270028	0.11846689895470383	0.26976744186046514	0.12377096587622916	0.3727272727272726	0.27906976744186046	0.11570247933884281	-1
1643	0.20000000000000007	0.2702702702702703	0.18674698795180725	0.052147239263803685	0.06231454005934717	0.08710801393728224	0.22790697674418608	0.06169269327164173	0.5272727272727273	0.2441860465116279	0.6942148760330575	1
1644	0.17500000000000004	0.22162162162162163	0.1746987951807229	0.06978527607361963	0.0771513353115727	0.21602787456445993	0.29767441860465116	0.04607673028725756	0.42727272727272725	0.13953488372093026	0.7272727272727273	1
1645	0.15000000000000002	0.572972972972973	0.07228915662650602	0.010736196319018405	0.0	0.21951219512195122	0.20930232558139533	0.005590900327742787	0.49090909090909074	0.17441860465116277	0.909090909090909	-1
1646	0.375	0.20540540540540542	0.22289156626506026	0.1165644171779141	0.13649851632047477	0.17421602787456447	0.4232558139534884	0.16869095816464252	0.3545454545454545	0.3488372093023256	0.24793388429752072	-1
1647	0.5125000000000001	0.12972972972972974	0.20481927710843376	0.00920245398773006	0.0919881305637982	0.09407665505226481	0.25116279069767444	0.11740890688259142	0.3818181818181823	0.22093023255813948	0.4297520661157024	-1
1648	0.38750000000000007	0.15135135135135136	0.1927710843373494	0.1334355828220859	0.0919881305637982	0.06968641114982578	0.23255813953488375	0.16753422016579833	0.5636363636363635	0.372093023255814	0.44628099173553704	1
1649	0.2875	0.0972972972972973	0.16867469879518077	0.02914110429447853	0.05637982195845695	0.06968641114982578	0.20465116279069767	0.06959706959706935	0.40000000000000036	0.17441860465116277	0.5123966942148759	1
1650	0.5	0.10810810810810811	0.2771084337349398	0.18404907975460122	0.09792284866468842	0.13588850174216027	0.30930232558139537	0.24850588008482788	0.4727272727272731	0.627906976744186	0.0826446280991735	1
1651	0.5375	0.11891891891891893	0.3493975903614458	0.2461656441717791	0.11869436201780414	0.16027874564459932	0.3976744186046512	0.26007326007325915	0.4363636363636365	0.46511627906976744	0.18181818181818166	-1
1652	0.525	0.15135135135135136	0.1927710843373494	0.15030674846625766	0.10089020771513352	0.21254355400696864	0.4441860465116279	0.19066898014266442	0.3545454545454545	0.3604651162790698	0.24793388429752072	-1
1653	0.475	0.3027027027027027	0.29518072289156627	0.16411042944785276	0.10979228486646883	0.2961672473867596	0.4906976744186046	0.21765953344900524	0.26363636363636367	0.2441860465116279	0.1983471074380163	-1
1654	0.35	0.1837837837837838	0.14457831325301204	0.01687116564417178	0.11572700296735905	0.08362369337979095	0.2651162790697675	0.13668787352997924	0.5909090909090913	0.441860465116279	0.3471074380165289	-1
1655	0.475	0.24864864864864866	0.1385542168674699	0.18558282208588955	0.13353115727002968	0.0627177700348432	0.3	0.21688837478311385	0.40000000000000036	0.3255813953488372	0.28099173553719003	-1
1656	0.30000000000000004	0.20540540540540542	0.15662650602409642	0.1763803680981595	0.10979228486646883	0.14285714285714285	0.27209302325581397	0.15403894351262792	0.40000000000000036	0.17441860465116277	0.4628099173553719	-1
1657	0.36250000000000004	0.17297297297297298	0.21686746987951808	0.1196319018404908	0.09792284866468842	0.13937282229965156	0.2627906976744186	0.1469057258530917	0.5636363636363635	0.3488372093023256	0.47933884297520657	-1
1658	0.30000000000000004	0.1837837837837838	0.32530120481927716	0.09815950920245399	0.10979228486646883	0.1951219512195122	0.386046511627907	0.1432427221900916	0.42727272727272725	0.5581395348837208	0.39669421487603307	-1
1659	0.36250000000000004	0.20540540540540542	0.07228915662650602	0.010736196319018405	0.0949554896142433	0.20905923344947736	0.29767441860465116	0.09620204357046447	0.44545454545454577	0.2325581395348837	0.3305785123966942	-1
1660	0.5875	0.14054054054054055	0.15662650602409642	0.1326687116564417	0.07418397626112759	0.24738675958188155	0.30697674418604654	0.14247156352419665	0.2999999999999998	0.17441860465116277	0.5619834710743801	-1
1661	0.42500000000000004	0.5459459459459459	0.12048192771084339	0.15030674846625766	0.22848664688427298	0.05226480836236934	0.19534883720930235	0.18700597647966433	0.3727272727272726	0.20930232558139533	0.23140495867768607	-1
1662	0.30000000000000004	0.17297297297297298	0.21084337349397592	0.00920245398773006	0.086053412462908	0.06968641114982578	0.36511627906976746	0.07885097358781579	0.3454545454545457	0.30232558139534876	0.4297520661157024	-1
1663	0.4	0.23783783783783785	0.16265060240963858	0.013803680981595092	0.19881305637982194	0.07665505226480837	0.313953488372093	0.12203585887796464	0.3454545454545457	0.3488372093023256	0.3471074380165289	-1
1664	0.42500000000000004	0.15135135135135136	0.29518072289156627	0.006134969325153375	0.10682492581602374	0.11149825783972125	0.3023255813953489	0.055716213610949694	0.2999999999999998	0.13953488372093026	0.7768595041322313	-1
1665	0.26250000000000007	0.4972972972972973	0.0	0.0030674846625766885	0.06824925816023739	0.0348432055749129	0.16744186046511628	0.11085405822248262	0.4818181818181819	0.16279069767441856	0.1322314049586777	-1
1666	0.38750000000000007	0.2594594594594595	0.15662650602409642	0.02607361963190184	0.06231454005934717	0.0313588850174216	0.21627906976744188	0.0761519182571817	0.3090909090909091	0.2325581395348837	0.5123966942148759	-1
1667	0.35	0.33513513513513515	0.2349397590361446	0.17331288343558282	0.142433234421365	0.17073170731707318	0.4906976744186046	0.219780219780219	0.49090909090909074	0.3372093023255814	0.14876033057851235	-1
1668	0.275	0.11891891891891893	0.15662650602409642	0.012269938650306747	0.08902077151335311	0.0975609756097561	0.2186046511627907	0.055330634278004	0.5454545454545454	0.22093023255813948	0.7272727272727273	-1
1669	0.5	0.0972972972972973	0.30120481927710846	0.010736196319018405	0.10682492581602374	0.11498257839721254	0.3023255813953489	0.06342780026990624	0.40000000000000036	0.20930232558139533	0.6611570247933882	-1
1670	0.42500000000000004	0.34594594594594597	0.29518072289156627	0.007668711656441719	0.11572700296735905	0.0313588850174216	0.29767441860465116	0.11162521688837401	0.26363636363636367	0.2325581395348837	0.2148760330578514	-1
1671	0.32500000000000007	0.17297297297297298	0.1746987951807229	0.16564417177914112	0.12462908011869434	0.10452961672473868	0.3627906976744186	0.18681318681318615	0.5363636363636366	0.26744186046511625	0.24793388429752072	-1
1672	0.42500000000000004	0.2918918918918919	0.20481927710843376	0.18098159509202455	0.12462908011869434	0.013937282229965159	0.0627906976744186	0.14054366685945752	0.3727272727272726	0.19767441860465118	0.5785123966942147	-1
1673	0.38750000000000007	0.11891891891891893	0.1987951807228916	0.015337423312883437	0.10089020771513352	0.21254355400696864	0.3232558139534884	0.10391363022942102	0.6545454545454548	0.3488372093023256	0.4628099173553719	-1
1674	0.375	0.21621621621621628	0.25903614457831325	0.10736196319018404	0.06231454005934717	0.0975609756097561	0.23255813953488375	0.08733371891266728	0.3272727272727276	0.4302325581395348	0.743801652892562	1
1675	0.45000000000000007	0.11891891891891893	0.29518072289156627	0.1334355828220859	0.06231454005934717	0.08362369337979095	0.2837209302325581	0.13283208020050452	0.2454545454545456	0.11627906976744184	0.4958677685950412	1
1676	0.2875	0.22702702702702704	0.16265060240963858	0.01687116564417178	0.044510385756676554	0.038327526132404185	0.15348837209302324	0.04222093695777929	0.44545454545454577	0.3372093023255814	0.7603305785123966	1
1677	0.2875	0.2810810810810811	0.12650602409638556	0.06748466257668712	0.09792284866468842	0.05226480836236934	0.286046511627907	0.12762675920570388	0.27272727272727293	0.3604651162790698	0.23140495867768607	-1
1678	0.22499999999999998	0.2918918918918919	0.24096385542168677	0.08742331288343558	0.03857566765578635	0.07317073170731707	0.3813953488372093	0.0981299402352036	0.7454545454545456	0.3255813953488372	0.5950413223140494	1
1679	0.275	0.2702702702702703	0.15662650602409642	0.06901840490797545	0.12462908011869434	0.04878048780487805	0.2534883720930233	0.1359167148640843	0.3909090909090911	0.22093023255813948	0.1983471074380163	-1
1680	0.25	0.12972972972972974	0.0963855421686747	0.012269938650306747	0.09792284866468842	0.14634146341463414	0.2069767441860465	0.03875072296125026	0.46363636363636385	0.17441860465116277	0.6942148760330575	-1
1681	0.125	0.2810810810810811	0.0	0.09049079754601226	0.05637982195845695	0.10801393728222997	0.3558139534883721	0.13090418353576183	0.581818181818182	0.45348837209302323	0.31404958677685957	-1
1682	0.36250000000000004	0.21621621621621628	0.20481927710843376	0.12730061349693253	0.11572700296735905	0.10452961672473868	0.23488372093023258	0.14343551185656622	0.4818181818181819	0.372093023255814	0.4958677685950412	1
1683	0.23750000000000004	0.2702702702702703	0.1927710843373494	0.012269938650306747	0.10089020771513352	0.09059233449477352	0.19302325581395346	0.049932523616735836	0.5363636363636366	0.3255813953488372	0.7107438016528926	-1
1684	0.2875	0.15135135135135136	0.24096385542168677	0.0191717791411043	0.06528189910979228	0.08013937282229966	0.23488372093023258	0.04916136495083734	0.28181818181818175	0.09302325581395349	0.6280991735537191	1
1685	0.42500000000000004	0.17297297297297298	0.18072289156626506	0.00920245398773006	0.08308605341246292	0.0313588850174216	0.19767441860465118	0.03913630229419596	0.21818181818181825	0.16279069767441856	0.743801652892562	-1
1686	0.4125	0.22702702702702704	0.20481927710843376	0.11042944785276074	0.08011869436201781	0.1637630662020906	0.2744186046511628	0.13225371120108065	0.44545454545454577	0.20930232558139533	0.44628099173553704	-1
1687	0.2875	0.2594594594594595	0.22289156626506026	0.018404907975460124	0.12462908011869434	0.038327526132404185	0.4418604651162791	0.14247156352419665	0.7000000000000006	0.25581395348837205	0.4132231404958677	-1
1688	0.38750000000000007	0.11891891891891893	0.1927710843373494	0.11196319018404909	0.09792284866468842	0.0975609756097561	0.27906976744186046	0.1436283015230373	0.6181818181818182	0.19767441860465118	0.4132231404958677	-1
1689	0.36250000000000004	0.1837837837837838	0.07831325301204821	0.00920245398773006	0.0949554896142433	0.27526132404181186	0.3813953488372093	0.09427414690572533	0.3818181818181823	0.2325581395348837	0.2975206611570249	-1
1690	0.35	0.1945945945945946	0.15060240963855423	0.1687116564417178	0.10682492581602374	0.14982578397212543	0.39069767441860465	0.1889338731443999	0.5545454545454547	0.2441860465116279	0.2975206611570249	-1
1691	0.525	0.23783783783783785	0.29518072289156627	0.13496932515337423	0.10979228486646883	0.156794425087108	0.41395348837209306	0.1791016001542296	0.3818181818181823	0.30232558139534876	0.3305785123966942	-1
1692	0.22499999999999998	0.043243243243243246	0.1987951807228916	0.035276073619631906	0.10385756676557864	0.06620209059233449	0.14651162790697675	0.035666088297670484	0.40909090909090917	0.11627906976744184	0.8099173553719006	1
1693	0.3375	0.3027027027027027	0.29518072289156627	0.035276073619631906	0.06231454005934717	0.04878048780487805	0.19534883720930235	0.05957200694042797	0.3454545454545457	0.31395348837209297	0.6776859504132229	1
1694	0.5375	0.34594594594594597	0.1927710843373494	0.11196319018404909	0.06528189910979228	0.07317073170731707	0.25116279069767444	0.08964719491035567	0.2999999999999998	0.27906976744186046	0.8760330578512396	1
1695	0.475	0.2918918918918919	0.2771084337349398	0.21625766871165641	0.11275964391691393	0.10801393728222997	0.32790697674418606	0.19240408714092894	0.28181818181818175	0.3604651162790698	0.3801652892561984	-1
1696	0.4	0.08648648648648649	0.15060240963855423	0.21012269938650308	0.10385756676557864	0.08710801393728224	0.3232558139534884	0.20994794679005224	0.17272727272727284	0.27906976744186046	0.1983471074380163	-1
1697	0.32500000000000007	0.1945945945945946	0.12650602409638556	0.1165644171779141	0.12166172106824924	0.17073170731707318	0.4	0.16020821283979458	0.46363636363636385	0.30232558139534876	0.24793388429752072	-1
1698	0.36250000000000004	0.3891891891891892	0.13253012048192772	0.0567484662576687	0.06824925816023739	0.059233449477351915	0.2069767441860465	0.0586080586080584	0.49090909090909074	0.3604651162790698	0.7933884297520659	1
1699	0.475	0.43243243243243246	0.22289156626506026	0.00920245398773006	0.07418397626112759	0.010452961672473867	0.10930232558139534	0.10507036822826166	0.2999999999999998	0.372093023255814	0.39669421487603307	-1
1700	0.3125	0.14054054054054055	0.1746987951807229	0.17024539877300612	0.11572700296735905	0.1637630662020906	0.3186046511627907	0.14864083285135976	0.45454545454545503	0.18604651162790697	0.4628099173553719	-1
1701	0.17500000000000004	0.32432432432432434	0.15662650602409642	0.10889570552147239	0.13056379821958455	0.0627177700348432	0.21627906976744188	0.10391363022942102	0.5	0.26744186046511625	0.6942148760330575	-1
1702	0.3125	0.12972972972972974	0.24096385542168677	0.013803680981595092	0.08308605341246292	0.11498257839721254	0.2255813953488372	0.08849045691151147	0.6727272727272728	0.3255813953488372	0.5619834710743801	-1
1703	0.3375	0.22702702702702704	0.15060240963855423	0.02914110429447853	0.3946587537091988	0.020905923344947737	0.23488372093023258	0.10776942355889929	0.25454545454545485	0.25581395348837205	0.31404958677685957	-1
1704	0.5375	0.17297297297297298	0.15662650602409642	0.15950920245398773	0.10089020771513352	0.13588850174216027	0.46744186046511627	0.18604202814729476	0.3545454545454545	0.31395348837209297	0.3305785123966942	-1
1705	0.4125	0.4	0.14457831325301204	0.03220858895705522	0.0919881305637982	0.07665505226480837	0.17906976744186048	0.02911123963755813	0.20000000000000018	0.18604651162790697	0.8925619834710743	1
1706	0.30000000000000004	0.17297297297297298	0.16265060240963858	0.24846625766871167	0.0919881305637982	0.16027874564459932	0.27674418604651163	0.1889338731443999	0.46363636363636385	0.18604651162790697	0.4132231404958677	-1
1707	0.375	0.1945945945945946	0.33734939759036153	0.17331288343558282	0.10089020771513352	0.21602787456445993	0.5023255813953488	0.19066898014266442	0.27272727272727293	0.47674418604651153	0.2148760330578514	-1
1708	0.4	0.5297297297297298	0.06024096385542169	0.11809815950920247	0.2522255192878338	0.07317073170731707	0.41395348837209306	0.1945247734721427	0.6181818181818182	0.29069767441860456	0.1983471074380163	-1
1709	0.4375	0.2594594594594595	0.1385542168674699	0.20092024539877298	0.12166172106824924	0.1637630662020906	0.4348837209302326	0.21958743011374793	0.4363636363636365	0.27906976744186046	0.11570247933884281	-1
1710	0.45000000000000007	0.08648648648648649	0.29518072289156627	0.00920245398773006	0.13649851632047477	0.05574912891986063	0.32558139534883723	0.08849045691151147	0.46363636363636385	0.29069767441860456	0.5289256198347105	-1
1711	0.275	0.11891891891891893	0.1746987951807229	0.007668711656441719	0.11275964391691393	0.2264808362369338	0.3302325581395349	0.08656256024677234	0.7454545454545456	0.4302325581395348	0.5123966942148759	1
1712	0.5	0.1945945945945946	0.26506024096385544	0.010736196319018405	0.08308605341246292	0.14285714285714285	0.2837209302325581	0.14054366685945752	0.41818181818181843	0.49999999999999994	0.3305785123966942	-1
1713	0.38750000000000007	0.17297297297297298	0.2349397590361446	0.010736196319018405	0.1602373887240356	0.05574912891986063	0.2930232558139535	0.10969732022363843	0.5363636363636366	0.30232558139534876	0.39669421487603307	1
1714	0.5875	0.11891891891891893	0.29518072289156627	0.04447852760736197	0.10385756676557864	0.09407665505226481	0.2488372093023256	0.1289762868710227	0.3818181818181823	0.3372093023255814	0.3471074380165289	-1
1715	0.4	0.2594594594594595	0.18674698795180725	0.08895705521472393	0.06528189910979228	0.1254355400696864	0.2441860465116279	0.10102178523231231	0.6000000000000001	0.4186046511627906	0.6942148760330575	1
1716	0.5499999999999999	0.10810810810810811	0.18674698795180725	0.17177914110429449	0.08902077151335311	0.3275261324041812	0.555813953488372	0.20223636013109925	0.31818181818181834	0.3488372093023256	0.24793388429752072	-1
1717	0.32500000000000007	0.2702702702702703	0.18072289156626506	0.10122699386503067	0.0949554896142433	0.13937282229965156	0.3674418604651163	0.11952959321380519	0.45454545454545503	0.31395348837209297	0.5123966942148759	-1
1718	0.4125	0.10810810810810811	0.21686746987951808	0.012269938650306747	0.10089020771513352	0.10104529616724739	0.17906976744186048	0.05186042028147497	0.49090909090909074	0.17441860465116277	0.7768595041322313	1
1719	0.4125	0.23783783783783785	0.21686746987951808	0.09509202453987729	0.13649851632047477	0.1480836236933798	0.5209302325581395	0.1945247734721427	0.7000000000000006	0.48837209302325574	0.36363636363636354	-1
1720	0.375	0.20540540540540542	0.18072289156626506	0.19018404907975459	0.11275964391691393	0.23344947735191637	0.3488372093023256	0.191632928475034	0.40000000000000036	0.3255813953488372	0.2644628099173554	-1
1721	0.36250000000000004	0.2810810810810811	0.15662650602409642	0.019938650306748466	0.086053412462908	0.1951219512195122	0.29767441860465116	0.04222093695777929	0.25454545454545485	0.29069767441860456	0.6942148760330575	1
1722	0.3125	0.31351351351351353	0.16867469879518077	0.08742331288343558	0.07418397626112759	0.14982578397212543	0.3302325581395349	0.09620204357046447	0.5181818181818185	0.27906976744186046	0.5950413223140494	1
1723	0.26250000000000007	0.2810810810810811	0.18674698795180725	0.02147239263803681	0.06231454005934717	0.1254355400696864	0.30697674418604654	0.03489492963177199	0.6181818181818182	0.22093023255813948	0.8099173553719006	1
1724	0.45000000000000007	0.1837837837837838	0.29518072289156627	0.007668711656441719	0.09792284866468842	0.11498257839721254	0.33953488372093027	0.08849045691151147	0.3727272727272726	0.3837209302325581	0.5454545454545454	-1
1725	0.38750000000000007	0.22702702702702704	0.15060240963855423	0.17791411042944782	0.0919881305637982	0.09407665505226481	0.2930232558139535	0.16213610950453372	0.2999999999999998	0.49999999999999994	0.39669421487603307	-1
1726	0.4625	0.20540540540540542	0.18674698795180725	0.26226993865030673	0.12462908011869434	0.10801393728222997	0.3790697674418605	0.2292269134374436	0.3363636363636364	0.48837209302325574	0.36363636363636354	-1
1727	0.4375	0.16216216216216217	0.16265060240963858	0.03067484662576687	0.0771513353115727	0.1289198606271777	0.2558139534883721	0.08232118758434481	0.290909090909091	0.4302325581395348	0.5454545454545454	1
1728	0.275	0.2918918918918919	0.30722891566265065	0.00920245398773006	0.05934718100890206	0.027874564459930314	0.21395348837209305	0.061499903605167106	0.6727272727272728	0.2325581395348837	0.6446280991735538	-1
1729	0.375	0.23783783783783785	0.16265060240963858	0.1687116564417178	0.05637982195845695	0.06968641114982578	0.20232558139534884	0.11625216888374723	0.21818181818181825	0.18604651162790697	0.611570247933884	-1
1730	0.3375	0.2702702702702703	0.16867469879518077	0.08435582822085888	0.026706231454005937	0.13588850174216027	0.21627906976744188	0.07923655292076504	0.4727272727272731	0.11627906976744184	0.6942148760330575	-1
1731	0.475	0.23783783783783785	0.13253012048192772	0.14723926380368096	0.11869436201780414	0.1916376306620209	0.42093023255813955	0.18295739348371143	0.3272727272727276	0.20930232558139533	0.2148760330578514	-1
1732	0.275	0.08648648648648649	0.18072289156626506	0.09355828220858896	0.10089020771513352	0.14285714285714285	0.3325581395348837	0.15403894351262792	0.8272727272727276	0.27906976744186046	0.4297520661157024	-1
1733	0.4	0.21621621621621628	0.2349397590361446	0.1242331288343558	0.12462908011869434	0.10452961672473868	0.3046511627906977	0.17331791016001574	0.6000000000000001	0.3604651162790698	0.4132231404958677	-1
1734	0.30000000000000004	0.12972972972972974	0.18674698795180725	0.006134969325153375	0.06528189910979228	0.06968641114982578	0.14651162790697675	0.062463851937536674	0.4727272727272731	0.3488372093023256	0.5454545454545454	-1
1735	0.36250000000000004	0.2918918918918919	0.2891566265060241	0.12576687116564417	0.13946587537091984	0.11498257839721254	0.36511627906976746	0.17678812415654477	0.290909090909091	0.29069767441860456	0.23140495867768607	-1
1736	0.6124999999999999	0.24864864864864866	0.43975903614457834	0.21088957055214724	0.10385756676557864	0.08710801393728224	0.42093023255813955	0.25101214574898734	0.21818181818181825	0.7674418604651161	0.11570247933884281	-1
1737	0.275	0.12972972972972974	0.1987951807228916	0.007668711656441719	0.08902077151335311	0.14982578397212543	0.26976744186046514	0.06554848660112	0.5363636363636366	0.26744186046511625	0.5950413223140494	1
1738	0.35	0.22162162162162163	0.29518072289156627	0.16564417177914112	0.0771513353115727	0.1916376306620209	0.29534883720930233	0.19683824946983108	0.3272727272727276	0.372093023255814	0.14876033057851235	-1
1739	0.32500000000000007	0.2810810810810811	0.12048192771084339	0.21932515337423314	0.15133531157270028	0.12195121951219512	0.35348837209302325	0.21573163678426965	0.3727272727272726	0.26744186046511625	0.165289256198347	-1
1740	0.38750000000000007	0.34594594594594597	0.13253012048192772	0.08205521472392638	0.21364985163204747	0.2578397212543554	0.6813953488372092	0.191632928475034	0.6181818181818182	0.4069767441860464	0.23140495867768607	-1
1741	0.38750000000000007	0.3567567567567568	0.1987951807228916	0.14570552147239263	0.10089020771513352	0.09059233449477352	0.3302325581395349	0.18681318681318615	0.4363636363636365	0.3488372093023256	0.23140495867768607	-1
1742	0.45000000000000007	0.23783783783783785	0.29518072289156627	0.1165644171779141	0.13649851632047477	0.1637630662020906	0.41395348837209306	0.19838056680161742	0.7272727272727275	0.4186046511627906	0.28099173553719003	-1
1743	0.42500000000000004	0.0972972972972973	0.22289156626506026	0.09662576687116564	0.14836795252225518	0.156794425087108	0.2744186046511628	0.11779448621554067	0.3272727272727276	0.27906976744186046	0.4958677685950412	1
1744	0.275	0.12972972972972974	0.15662650602409642	0.21625766871165641	0.10682492581602374	0.17770034843205576	0.2674418604651163	0.21698476961634938	0.2454545454545456	0.5465116279069766	0.23140495867768607	-1
1745	0.30000000000000004	0.5081081081081081	0.27108433734939763	0.17484662576687116	0.11869436201780414	0.08710801393728224	0.40930232558139534	0.19838056680161742	0.40909090909090917	0.3255813953488372	0.2148760330578514	-1
1746	0.4625	0.21621621621621628	0.20481927710843376	0.05521472392638037	0.05637982195845695	0.11846689895470383	0.24651162790697673	0.07499518025833751	0.2454545454545456	0.22093023255813948	0.7107438016528926	1
1747	0.375	0.17297297297297298	0.24096385542168677	0.018404907975460124	0.11275964391691393	0.11149825783972125	0.22093023255813954	0.055716213610949694	0.3727272727272726	0.31395348837209297	0.7933884297520659	1
1748	0.3125	0.0972972972972973	0.1927710843373494	0.05521472392638037	0.0919881305637982	0.12195121951219512	0.2488372093023256	0.0908039329091963	0.4727272727272731	0.2441860465116279	0.5454545454545454	-1
1749	0.4	0.42162162162162165	0.04216867469879519	0.007668711656441719	0.0771513353115727	0.05226480836236934	0.32790697674418606	0.07499518025833751	0.27272727272727293	0.13953488372093026	0.4132231404958677	-1
1750	0.45000000000000007	0.22702702702702704	0.2891566265060241	0.18711656441717792	0.08308605341246292	0.2073170731707317	0.4	0.21149026412184213	0.27272727272727293	0.13953488372093026	0.1322314049586777	-1
1751	0.36250000000000004	0.16216216216216217	0.10240963855421688	0.010736196319018405	0.15430267062314537	0.041811846689895474	0.20930232558139533	0.10391363022942102	0.31818181818181834	0.3837209302325581	0.24793388429752072	-1
1752	0.475	0.12972972972972974	0.18072289156626506	0.2085889570552147	0.13946587537091984	0.17770034843205576	0.47093023255813954	0.2292269134374436	0.3818181818181823	0.27906976744186046	0.14876033057851235	1
1753	0.30000000000000004	0.08648648648648649	0.1927710843373494	0.007668711656441719	0.08011869436201781	0.2508710801393728	0.4046511627906977	0.07422402159244257	0.45454545454545503	0.22093023255813948	0.4958677685950412	-1
1754	0.3375	0.0972972972972973	0.32530120481927716	0.12116564417177914	0.21661721068249254	0.21602787456445993	0.3558139534883721	0.16946211683053747	0.15454545454545476	0.19767441860465118	0.1322314049586777	-1
1755	0.36250000000000004	0.4540540540540541	0.21686746987951808	0.16717791411042945	0.25816023738872407	0.05574912891986063	0.19069767441860463	0.1794871794871824	0.3545454545454545	0.31395348837209297	0.2644628099173554	-1
1756	0.42500000000000004	0.16216216216216217	0.2349397590361446	0.013803680981595092	0.13056379821958455	0.08362369337979095	0.22325581395348837	0.08771929824561298	0.41818181818181843	0.29069767441860456	0.5123966942148759	-1
1757	0.2875	0.17297297297297298	0.16265060240963858	0.16717791411042945	0.12166172106824924	0.17073170731707318	0.286046511627907	0.14748409485251912	0.45454545454545503	0.17441860465116277	0.4628099173553719	-1
1758	0.42500000000000004	0.12972972972972974	0.18674698795180725	0.1441717791411043	0.13353115727002968	0.1637630662020906	0.3604651162790698	0.19066898014266442	0.6181818181818182	0.2325581395348837	0.31404958677685957	-1
1759	0.4375	0.33513513513513515	0.22289156626506026	0.007668711656441719	0.10089020771513352	0.11846689895470383	0.23953488372093024	0.07499518025833751	0.6090909090909093	0.30232558139534876	0.7768595041322313	1
1760	0.36250000000000004	0.02702702702702703	0.1927710843373494	0.18098159509202455	0.12462908011869434	0.11149825783972125	0.22325581395348837	0.20994794679005224	0.7454545454545456	0.26744186046511625	0.1983471074380163	-1
1761	0.4	0.07567567567567568	0.22891566265060243	0.2254601226993865	0.10682492581602374	0.18118466898954705	0.2558139534883721	0.2003084634663601	0.41818181818181843	0.2325581395348837	0.2975206611570249	-1
1762	0.32500000000000007	0.2702702702702703	0.18674698795180725	0.07515337423312883	0.11572700296735905	0.13937282229965156	0.3790697674418605	0.15403894351262792	0.42727272727272725	0.5116279069767442	0.2148760330578514	-1
1763	0.13750000000000007	0.2702702702702703	0.18674698795180725	0.00920245398773006	0.020771513353115726	0.1289198606271777	0.32558139534883723	0.0003855793329456958	0.5545454545454547	0.4302325581395348	0.9917355371900827	1
1764	0.32500000000000007	0.1837837837837838	0.24698795180722893	0.12269938650306747	0.09792284866468842	0.1916376306620209	0.3790697674418605	0.1810294968189723	0.25454545454545485	0.25581395348837205	0.18181818181818166	-1
1765	0.2875	0.5621621621621622	0.07228915662650602	0.018404907975460124	0.12166172106824924	0.0313588850174216	0.15348837209302324	0.10738384422594649	0.6363636363636367	0.30232558139534876	0.39669421487603307	-1
1766	0.30000000000000004	0.2810810810810811	0.18072289156626506	0.16104294478527606	0.11275964391691393	0.09059233449477352	0.527906976744186	0.21187584345479138	0.41818181818181843	0.31395348837209297	0.11570247933884281	-1
1767	0.17500000000000004	0.0972972972972973	0.16265060240963858	0.0015337423312883434	0.06231454005934717	0.0313588850174216	0.13488372093023254	0.09774436090225436	0.5272727272727273	0.22093023255813948	0.2975206611570249	-1
1768	0.475	0.1945945945945946	0.28313253012048195	0.015337423312883437	0.17507418397626112	0.010452961672473867	0.10465116279069768	0.14054366685945752	0.3454545454545457	0.26744186046511625	0.2644628099173554	-1
1769	0.275	0.5135135135135136	0.15662650602409642	0.0598159509202454	0.13056379821958455	0.05226480836236934	0.26976744186046514	0.13861577019471838	0.4727272727272731	0.27906976744186046	0.18181818181818166	-1
1770	0.375	0.2594594594594595	0.12650602409638556	0.024539877300613498	0.10385756676557864	0.04529616724738676	0.13488372093023254	0.11740890688259142	0.40909090909090917	0.19767441860465118	0.23140495867768607	-1
1771	0.16249999999999998	0.22702702702702704	0.16867469879518077	0.11809815950920247	0.05044510385756676	0.08710801393728224	0.2255813953488372	0.11509543088490304	0.581818181818182	0.17441860465116277	0.4958677685950412	-1
1772	0.3125	0.2702702702702703	0.12048192771084339	0.2653374233128834	0.1691394658753709	0.11846689895470383	0.3511627906976744	0.2311548101021792	0.3818181818181823	0.3372093023255814	0.1322314049586777	-1
1773	0.45000000000000007	0.23783783783783785	0.29518072289156627	0.1165644171779141	0.13649851632047477	0.1637630662020906	0.41395348837209306	0.19838056680161742	0.7272727272727275	0.4186046511627906	0.28099173553719003	-1
1774	0.36250000000000004	0.17297297297297298	0.18072289156626506	0.04984662576687117	0.09792284866468842	0.3588850174216028	0.3930232558139535	0.09215346057451157	0.290909090909091	0.4302325581395348	0.5454545454545454	1
1775	0.36250000000000004	0.0972972972972973	0.16265060240963858	0.012269938650306747	0.06824925816023739	0.1289198606271777	0.3232558139534884	0.10468478889531596	0.6181818181818182	0.3488372093023256	0.4132231404958677	-1
1776	0.45000000000000007	0.14054054054054055	0.16265060240963858	0.10276073619631901	0.06528189910979228	0.13588850174216027	0.3116279069767442	0.11740890688259142	0.3909090909090911	0.18604651162790697	0.6280991735537191	1
1777	0.5875	0.1837837837837838	0.16265060240963858	0.06288343558282208	0.06528189910979228	0.10104529616724739	0.19069767441860463	0.0981299402352036	0.26363636363636367	0.12790697674418605	0.6611570247933882	-1
1778	0.4375	0.1837837837837838	0.21686746987951808	0.19171779141104295	0.12166172106824924	0.11498257839721254	0.4418604651162791	0.22151532677848706	0.290909090909091	0.27906976744186046	0.14876033057851235	1
1779	0.35	0.32432432432432434	0.21686746987951808	0.13190184049079753	0.15430267062314537	0.13937282229965156	0.4744186046511628	0.20223636013109925	0.5363636363636366	0.3953488372093023	0.23140495867768607	-1
1780	0.32500000000000007	0.21621621621621628	0.16867469879518077	0.03680981595092024	0.0919881305637982	0.059233449477351915	0.20465116279069767	0.09735878156930866	0.4818181818181819	0.29069767441860456	0.5123966942148759	-1
1781	0.4625	0.2702702702702703	0.2349397590361446	0.18098159509202455	0.1661721068249258	0.09407665505226481	0.2534883720930233	0.19838056680161742	0.40000000000000036	0.19767441860465118	0.23140495867768607	-1
1782	0.48750000000000004	0.16216216216216217	0.18674698795180725	0.1549079754601227	0.086053412462908	0.1986062717770035	0.40930232558139534	0.1887410834779253	0.36363636363636376	0.3837209302325581	0.24793388429752072	-1
1783	0.275	0.08648648648648649	0.22289156626506026	0.013803680981595092	0.04747774480712165	0.14285714285714285	0.2488372093023256	0.10969732022363843	0.6727272727272728	0.3372093023255814	0.28099173553719003	-1
1784	0.4	0.14054054054054055	0.16867469879518077	0.12269938650306747	0.10682492581602374	0.12195121951219512	0.4906976744186046	0.15982263350684178	0.4818181818181819	0.372093023255814	0.39669421487603307	-1
1785	0.30000000000000004	0.3027027027027027	0.08433734939759038	0.12730061349693253	0.08011869436201781	0.1254355400696864	0.3372093023255814	0.17563138615770413	0.5	0.3255813953488372	0.23140495867768607	-1
1786	0.35	0.17297297297297298	0.13253012048192772	0.17944785276073622	0.12462908011869434	0.11498257839721254	0.31627906976744186	0.18604202814729476	0.3454545454545457	0.5232558139534884	0.23140495867768607	-1
1787	0.38750000000000007	0.1945945945945946	0.16265060240963858	0.05521472392638037	0.06528189910979228	0.0627177700348432	0.16279069767441862	0.07287449392712375	0.36363636363636376	0.19767441860465118	0.5785123966942147	-1
1788	0.275	0.0972972972972973	0.1746987951807229	0.13957055214723926	0.10385756676557864	0.10801393728222997	0.20465116279069767	0.1590514748409504	0.36363636363636376	0.16279069767441856	0.1983471074380163	-1
1789	0.38750000000000007	0.0648648648648649	0.1746987951807229	0.14263803680981596	0.13946587537091984	0.0975609756097561	0.1883720930232558	0.15442452284557717	0.42727272727272725	0.12790697674418605	0.31404958677685957	-1
1790	0.4625	0.0972972972972973	0.26506024096385544	0.16411042944785276	0.10979228486646883	0.21951219512195122	0.31627906976744186	0.19066898014266442	0.40909090909090917	0.26744186046511625	0.3305785123966942	-1
1791	0.4375	0.14054054054054055	0.1746987951807229	0.015337423312883437	0.07418397626112759	0.09407665505226481	0.25116279069767444	0.08849045691151147	0.5272727272727273	0.3255813953488372	0.4958677685950412	1
1792	0.36250000000000004	0.1945945945945946	0.15662650602409642	0.052147239263803685	0.20771513353115725	0.11672473867595819	0.47906976744186053	0.1636784268363236	0.5363636363636366	0.5348837209302326	0.24793388429752072	-1
1793	0.23750000000000004	0.21621621621621628	0.21686746987951808	0.018404907975460124	0.0949554896142433	0.1254355400696864	0.18604651162790697	0.056101792943902495	0.5	0.8837209302325579	0.6446280991735538	1
1794	0.25	0.0972972972972973	0.20481927710843376	0.018404907975460124	0.10682492581602374	0.3275261324041812	0.37209302325581395	0.062463851937536674	0.6000000000000001	0.7906976744186045	0.6280991735537191	1
1795	0.23750000000000004	0.1945945945945946	0.14457831325301204	0.2638036809815951	0.14836795252225518	0.07317073170731707	0.2651162790697675	0.20474262579525515	0.5272727272727273	0.3255813953488372	0.3471074380165289	-1
1796	0.45000000000000007	0.08648648648648649	0.16265060240963858	0.22852760736196318	0.12166172106824924	0.08013937282229966	0.29069767441860467	0.21765953344900524	0.16363636363636358	0.2441860465116279	0.11570247933884281	1
1797	0.5625000000000001	0.44324324324324327	0.1385542168674699	0.09279141104294479	0.07418397626112759	0.013937282229965159	0.34418604651162793	0.12203585887796464	0.2999999999999998	0.30232558139534876	0.5289256198347105	-1
1798	0.4	0.07567567567567568	0.16867469879518077	0.21625766871165641	0.12462908011869434	0.09407665505226481	0.3232558139534884	0.20840562945826235	0.21818181818181825	0.19767441860465118	0.165289256198347	1
1799	0.4125	0.3783783783783784	0.15060240963855423	0.03374233128834356	0.08011869436201781	0.14285714285714285	0.2837209302325581	0.050896471949105404	0.44545454545454577	0.29069767441860456	0.8925619834710743	-1
1800	0.23750000000000004	0.15135135135135136	0.12048192771084339	0.2361963190184049	0.10385756676557864	0.13588850174216027	0.23953488372093024	0.22190090611143276	0.45454545454545503	0.27906976744186046	0.14876033057851235	-1
1801	0.45000000000000007	0.16216216216216217	0.15060240963855423	0.012269938650306747	0.11869436201780414	0.14285714285714285	0.3046511627906977	0.1212647002120697	0.6363636363636367	0.372093023255814	0.36363636363636354	1
1802	0.4375	0.2810810810810811	0.12650602409638556	0.03987730061349694	0.12166172106824924	0.041811846689895474	0.2930232558139535	0.12512049354154797	0.4818181818181819	0.25581395348837205	0.36363636363636354	-1
1803	0.5125000000000001	0.1837837837837838	0.20481927710843376	0.16564417177914112	0.0919881305637982	0.17770034843205576	0.44651162790697674	0.1922112974744543	0.3545454545454545	0.4069767441860464	0.2644628099173554	-1
1804	0.22499999999999998	0.2810810810810811	0.06024096385542169	0.010736196319018405	0.06528189910979228	0.0627177700348432	0.13488372093023254	0.06728359359938452	0.581818181818182	0.3372093023255814	0.5289256198347105	1
1805	0.525	0.15135135135135136	0.2530120481927711	0.21472392638036808	0.10385756676557864	0.14982578397212543	0.3558139534883721	0.2542895700790453	0.44545454545454577	0.5465116279069766	0.09917355371900816	1
1806	0.16249999999999998	0.1837837837837838	0.21686746987951808	0.010736196319018405	0.0771513353115727	0.13240418118466898	0.15813953488372096	0.03836514362830101	0.46363636363636385	0.48837209302325574	0.6776859504132229	1
1807	0.32500000000000007	0.10810810810810811	0.1927710843373494	0.1380368098159509	0.12759643916913946	0.07665505226480837	0.18604651162790697	0.17717370348949402	0.5727272727272732	0.31395348837209297	0.23140495867768607	-1
1808	0.275	0.2594594594594595	0.1987951807228916	0.14263803680981596	0.06824925816023739	0.06968641114982578	0.18604651162790697	0.1054559475612109	0.3454545454545457	0.2441860465116279	0.6776859504132229	1
1809	0.3125	0.1945945945945946	0.15060240963855423	0.0705521472392638	0.10979228486646883	0.0313588850174216	0.286046511627907	0.09465972623867458	0.22727272727272751	0.5348837209302326	0.4958677685950412	-1
1810	0.4125	0.3027027027027027	0.12048192771084339	0.015337423312883437	0.7774480712166172	0.07665505226480837	0.3023255813953489	0.12434933487564948	0.3545454545454545	0.47674418604651153	0.2975206611570249	-1
1811	0.36250000000000004	0.1837837837837838	0.44578313253012053	0.2883435582822086	0.13353115727002968	0.14634146341463414	0.3697674418604651	0.2562174667437809	0.7181818181818183	0.26744186046511625	0.2975206611570249	-1
1812	0.30000000000000004	0.23783783783783785	0.18072289156626506	0.02914110429447853	0.0949554896142433	0.09407665505226481	0.16744186046511628	0.06824754193175409	0.5363636363636366	0.45348837209302323	0.6280991735537191	1
1813	0.3125	0.12972972972972974	0.14457831325301204	0.01687116564417178	0.12759643916913946	0.11846689895470383	0.29069767441860467	0.1278195488721785	0.9818181818181819	0.5116279069767442	0.4628099173553719	-1
1814	0.32500000000000007	0.427027027027027	0.03614457831325301	0.006134969325153375	0.06231454005934717	0.024390243902439025	0.2813953488372093	0.06342780026990624	0.22727272727272751	0.08139534883720928	0.4628099173553719	-1
1815	0.4	0.14054054054054055	0.20481927710843376	0.11349693251533742	0.142433234421365	0.059233449477351915	0.21162790697674416	0.15982263350684178	0.2454545454545456	0.4302325581395348	0.23140495867768607	-1
1816	0.4375	0.15135135135135136	0.18674698795180725	0.02607361963190184	0.026706231454005937	0.14982578397212543	0.16279069767441862	0.04337767495662348	0.3090909090909091	0.13953488372093026	0.8099173553719006	1
1817	0.23750000000000004	0.1945945945945946	0.18072289156626506	0.018404907975460124	0.08902077151335311	0.0975609756097561	0.22093023255813954	0.054752265278580126	0.6909090909090909	0.3488372093023256	0.743801652892562	1
1818	0.25	0.2594594594594595	0.22891566265060243	0.06365030674846625	0.07121661721068248	0.07317073170731707	0.19534883720930235	0.07499518025833751	0.6363636363636367	0.2325581395348837	0.6280991735537191	1
1819	0.30000000000000004	0.14054054054054055	0.15662650602409642	0.19171779141104295	0.12166172106824924	0.1986062717770035	0.32558139534883723	0.20454983612878408	0.5363636363636366	0.27906976744186046	0.165289256198347	-1
1820	0.4125	0.16216216216216217	0.2349397590361446	0.20092024539877298	0.14540059347181006	0.08362369337979095	0.37674418604651166	0.20127241179872968	0.16363636363636358	0.27906976744186046	0.165289256198347	-1
1821	0.3375	0.2810810810810811	0.16867469879518077	0.018404907975460124	0.0949554896142433	0.14285714285714285	0.41395348837209306	0.10969732022363843	0.3727272727272726	0.17441860465116277	0.2644628099173554	-1
1822	0.30000000000000004	0.3891891891891892	0.10843373493975904	0.10889570552147239	0.25816023738872407	0.09059233449477352	0.46511627906976744	0.20435704646230946	0.7636363636363641	0.5813953488372092	0.1983471074380163	-1
1823	0.36250000000000004	0.2810810810810811	0.18674698795180725	0.24233128834355827	0.12462908011869434	0.0627177700348432	0.31627906976744186	0.2165027954501646	0.3090909090909091	0.372093023255814	0.18181818181818166	-1
1824	0.4125	0.2702702702702703	0.10843373493975904	0.08742331288343558	0.2522255192878338	0.08710801393728224	0.3627906976744186	0.14709851551956632	0.16363636363636358	0.31395348837209297	0.24793388429752072	-1
1825	0.25	0.5405405405405406	0.0	0.013803680981595092	0.03264094955489613	0.10801393728222997	0.2	0.0399074609600909	0.5181818181818185	0.18604651162790697	0.7272727272727273	-1
1826	0.42500000000000004	0.16216216216216217	0.2349397590361446	0.2085889570552147	0.14540059347181006	0.1637630662020906	0.4232558139534884	0.2080200501253131	0.23636363636363633	0.30232558139534876	0.165289256198347	1
1827	0.35	0.2918918918918919	0.20481927710843376	0.06595092024539878	0.06824925816023739	0.024390243902439025	0.2674418604651163	0.10449199922884134	0.5454545454545454	0.6860465116279069	0.6611570247933882	-1
1828	0.36250000000000004	0.07567567567567568	0.22891566265060243	0.01687116564417178	0.08308605341246292	0.0627177700348432	0.17209302325581394	0.06458453826875044	0.3363636363636364	0.3604651162790698	0.5619834710743801	-1
1829	0.4375	0.2594594594594595	0.15060240963855423	0.10122699386503067	0.13946587537091984	0.156794425087108	0.3953488372093023	0.17331791016001574	0.3272727272727276	0.29069767441860456	0.1322314049586777	-1
1830	0.3375	0.17297297297297298	0.2349397590361446	0.2561349693251534	0.12759643916913946	0.06968641114982578	0.26976744186046514	0.22691343743975168	0.3545454545454545	0.29069767441860456	0.1983471074380163	-1
1831	0.5375	0.15135135135135136	0.25903614457831325	0.013803680981595092	0.10385756676557864	0.09059233449477352	0.27674418604651163	0.1289762868710227	0.45454545454545503	0.26744186046511625	0.4958677685950412	-1
1832	0.38750000000000007	0.32432432432432434	0.1927710843373494	0.12116564417177914	0.10385756676557864	0.11846689895470383	0.3302325581395349	0.11740890688259142	0.6000000000000001	0.1511627906976744	0.6611570247933882	1
1833	0.5	0.1837837837837838	0.20481927710843376	0.20092024539877298	0.10385756676557864	0.2229965156794425	0.4046511627906977	0.24387892808945466	0.45454545454545503	0.6162790697674418	0.14876033057851235	-1
1834	0.475	0.24864864864864866	0.16265060240963858	0.12576687116564417	0.03560830860534124	0.1916376306620209	0.33953488372093027	0.14092924619240677	0.3272727272727276	0.18604651162790697	0.4958677685950412	1
1835	0.375	0.20540540540540542	0.14457831325301204	0.061349693251533735	0.26409495548961426	0.11846689895470383	0.27209302325581397	0.13514555619818935	0.3909090909090911	0.31395348837209297	0.2644628099173554	-1
1836	0.36250000000000004	0.3675675675675676	0.2771084337349398	0.13957055214723926	0.13353115727002968	0.2264808362369338	0.5209302325581395	0.21920185078079868	0.46363636363636385	0.3255813953488372	0.165289256198347	-1
1837	0.32500000000000007	0.2594594594594595	0.15060240963855423	0.06748466257668712	0.13649851632047477	0.09059233449477352	0.29767441860465116	0.0886832465779861	0.5	0.3255813953488372	0.7272727272727273	1
1838	0.65	0.5081081081081081	0.18072289156626506	0.11503067484662576	0.05044510385756676	0.041811846689895474	0.1418604651162791	0.11355311355311315	0.20000000000000018	0.16279069767441856	0.6280991735537191	-1
1839	0.42500000000000004	0.2594594594594595	0.28313253012048195	0.06901840490797545	0.10385756676557864	0.059233449477351915	0.12790697674418605	0.07499518025833751	0.28181818181818175	0.22093023255813948	0.7603305785123966	-1
1840	0.65	0.1783783783783784	0.22891566265060243	0.08128834355828221	0.10682492581602374	0.17421602787456447	0.34651162790697676	0.1521110468478888	0.19090909090909092	0.1511627906976744	0.36363636363636354	-1
1841	0.15000000000000002	0.2918918918918919	0.15060240963855423	0.11042944785276074	0.06528189910979228	0.07665505226480837	0.24651162790697673	0.1021785232311565	0.6090909090909093	0.20930232558139533	0.5454545454545454	-1
1842	0.30000000000000004	0.20540540540540542	0.1927710843373494	0.08742331288343558	0.11572700296735905	0.156794425087108	0.34651162790697676	0.11008289955658412	0.44545454545454577	0.441860465116279	0.4958677685950412	-1
1843	0.35	0.23783783783783785	0.15060240963855423	0.11349693251533742	0.08011869436201781	0.06620209059233449	0.2651162790697675	0.12550607287449367	0.3090909090909091	0.18604651162790697	0.4628099173553719	-1
1844	0.38750000000000007	0.4756756756756757	0.32530120481927716	0.11196319018404909	0.08011869436201781	0.07317073170731707	0.3697674418604651	0.10719105455947542	0.49090909090909074	0.29069767441860456	0.6942148760330575	-1
1845	0.475	0.14054054054054055	0.3614457831325301	0.023006134969325156	0.10979228486646883	0.156794425087108	0.3604651162790698	0.12512049354154797	0.2999999999999998	0.372093023255814	0.3471074380165289	1
1846	0.48750000000000004	0.2810810810810811	0.16265060240963858	0.12576687116564417	0.1602373887240356	0.1289198606271777	0.4046511627906977	0.1887410834779253	0.3363636363636364	0.47674418604651153	0.1983471074380163	-1
1847	0.375	0.0972972972972973	0.44578313253012053	0.02760736196319018	0.13056379821958455	0.20557491289198607	0.4	0.1578947368421062	0.8272727272727276	0.627906976744186	0.4132231404958677	-1
1848	0.5	0.17297297297297298	0.10843373493975904	0.09355828220858896	0.10979228486646883	0.10801393728222997	0.3488372093023256	0.17717370348949402	0.4363636363636365	0.3953488372093023	0.2975206611570249	-1
1849	0.5125000000000001	0.3567567567567568	0.22289156626506026	0.0598159509202454	0.06231454005934717	0.13240418118466898	0.24186046511627907	0.09427414690572533	0.40909090909090917	0.372093023255814	0.7272727272727273	1
1850	0.30000000000000004	0.11891891891891893	0.1746987951807229	0.0567484662576687	0.10682492581602374	0.10801393728222997	0.26976744186046514	0.18257181415075863	0.41818181818181843	0.2325581395348837	0.2148760330578514	-1
1851	0.30000000000000004	0.20540540540540542	0.28313253012048195	0.00920245398773006	0.4065281899109792	0.09059233449477352	0.22093023255813954	0.09890109890109855	0.46363636363636385	0.3372093023255814	0.3471074380165289	-1
1852	0.3125	0.21621621621621628	0.14457831325301204	0.12039877300613497	0.06528189910979228	0.10452961672473868	0.37674418604651166	0.16753422016579833	0.6090909090909093	0.4069767441860464	0.28099173553719003	1
1853	0.3375	0.10810810810810811	0.18674698795180725	0.01687116564417178	0.10385756676557864	0.0975609756097561	0.27209302325581397	0.10969732022363843	0.7000000000000006	0.3255813953488372	0.36363636363636354	1
1854	0.275	0.1945945945945946	0.2530120481927711	0.0705521472392638	0.05341246290801187	0.23693379790940766	0.39069767441860465	0.08270676691729406	0.6181818181818182	0.20930232558139533	0.7107438016528926	1
1855	0.32500000000000007	0.32432432432432434	0.15662650602409642	0.1165644171779141	0.10089020771513352	0.09059233449477352	0.20465116279069767	0.10082899556583769	0.2454545454545456	0.1046511627906977	0.5619834710743801	-1
1856	0.5625000000000001	0.12972972972972974	0.44578313253012053	0.05904907975460123	0.10385756676557864	0.10801393728222997	0.27906976744186046	0.10198573356468188	0.4818181818181819	0.2325581395348837	0.6942148760330575	-1
1857	0.48750000000000004	0.23783783783783785	0.2530120481927711	0.21012269938650308	0.10682492581602374	0.14982578397212543	0.472093023255814	0.2311548101021792	0.41818181818181843	0.47674418604651153	0.1983471074380163	-1
1858	0.3375	0.15135135135135136	0.1927710843373494	0.024539877300613498	0.05637982195845695	0.11846689895470383	0.19069767441860463	0.07036822826296785	0.5	0.4302325581395348	0.6446280991735538	1
1859	0.48750000000000004	0.2810810810810811	0.3493975903614458	0.16104294478527606	0.08902077151335311	0.13588850174216027	0.32790697674418606	0.20609215346057397	0.3090909090909091	0.31395348837209297	0.09917355371900816	-1
1860	0.5499999999999999	0.0972972972972973	0.1927710843373494	0.013803680981595092	0.12166172106824924	0.05226480836236934	0.21162790697674416	0.13283208020050452	0.3818181818181823	0.4186046511627906	0.24793388429752072	-1
1861	0.275	0.21621621621621628	0.16265060240963858	0.05368098159509202	0.10979228486646883	0.1672473867595819	0.3186046511627907	0.08000771158665998	0.5	0.3953488372093023	0.5950413223140494	-1
1862	0.125	0.14054054054054055	0.12650602409638556	0.14723926380368096	0.08308605341246292	0.05226480836236934	0.2372093023255814	0.11818006554848637	0.8545454545454549	0.30232558139534876	0.6942148760330575	1
1863	0.5	0.1945945945945946	0.29518072289156627	0.03987730061349694	0.05341246290801187	0.09059233449477352	0.17906976744186048	0.0923462502409862	0.28181818181818175	0.11627906976744184	0.5454545454545454	1
1864	0.5	0.2594594594594595	0.18674698795180725	0.01687116564417178	0.08011869436201781	0.15331010452961671	0.43023255813953487	0.11355311355311315	0.28181818181818175	0.30232558139534876	0.4132231404958677	-1
1865	0.4375	0.1837837837837838	0.24698795180722893	0.018404907975460124	0.08308605341246292	0.17421602787456447	0.3604651162790698	0.07692307692307665	0.5181818181818185	0.19767441860465118	0.6942148760330575	1
1866	0.5	0.20540540540540542	0.16867469879518077	0.018404907975460124	0.12166172106824924	0.06620209059233449	0.27209302325581397	0.1212647002120697	0.3909090909090911	0.25581395348837205	0.31404958677685957	-1
1867	0.42500000000000004	0.12972972972972974	0.16867469879518077	0.015337423312883437	0.05637982195845695	0.038327526132404185	0.3674418604651163	0.09485251590514565	0.40909090909090917	0.9767441860465116	0.5785123966942147	-1
1868	0.4	0.22702702702702704	0.29518072289156627	0.04907975460122699	0.11275964391691393	0.12195121951219512	0.2930232558139535	0.1289762868710227	0.20909090909090944	0.20930232558139533	0.23140495867768607	-1
1869	0.375	0.22702702702702704	0.13253012048192772	0.04294478527607362	0.0771513353115727	0.13240418118466898	0.26046511627906976	0.06034316560632291	0.3363636363636364	0.29069767441860456	0.7107438016528926	-1
1870	0.30000000000000004	0.22702702702702704	0.1746987951807229	0.07668711656441717	0.10979228486646883	0.11498257839721254	0.39069767441860465	0.1160593792172726	0.4818181818181819	0.3372093023255814	0.41873278236914024	-1
1871	0.36250000000000004	0.2918918918918919	0.1927710843373494	0.12883435582822086	0.06824925816023739	0.09407665505226481	0.23953488372093024	0.09196067090803695	0.3727272727272726	0.49999999999999994	0.8099173553719006	1
1872	0.45000000000000007	0.20540540540540542	0.16867469879518077	0.018404907975460124	0.0919881305637982	0.14982578397212543	0.25813953488372093	0.06400616926932656	0.27272727272727293	0.20930232558139533	0.6446280991735538	-1
1873	0.25	0.25405405405405407	0.11445783132530121	0.2883435582822086	0.06528189910979228	0.09059233449477352	0.22325581395348837	0.19144013880855937	0.22727272727272751	0.20930232558139533	0.4214876033057853	-1
1874	0.45000000000000007	0.12972972972972974	0.21084337349397592	0.08435582822085888	0.04747774480712165	0.027874564459930314	0.06976744186046512	0.10275689223057682	0.06363636363636349	0.3488372093023256	0.47933884297520657	-1
1875	0.32500000000000007	0.16216216216216217	0.21084337349397592	0.14877300613496933	0.09792284866468842	0.18118466898954705	0.3023255813953489	0.18488529014845057	0.46363636363636385	0.29069767441860456	0.1983471074380163	-1
1876	0.275	0.16216216216216217	0.20481927710843376	0.010736196319018405	0.04747774480712165	0.07317073170731707	0.23488372093023258	0.04819741661846777	0.581818181818182	0.17441860465116277	0.7768595041322313	-1
1877	0.32500000000000007	0.07567567567567568	0.1746987951807229	0.018404907975460124	0.10385756676557864	0.06620209059233449	0.2441860465116279	0.08771929824561298	0.3454545454545457	0.18604651162790697	0.36363636363636354	-1
1878	0.4125	0.1945945945945946	0.18674698795180725	0.024539877300613498	0.10385756676557864	0.09407665505226481	0.2744186046511628	0.1270483902062871	0.5636363636363635	0.48837209302325574	0.47933884297520657	1
1879	0.45000000000000007	0.0648648648648649	0.18072289156626506	0.010736196319018405	0.07121661721068248	0.08013937282229966	0.1883720930232558	0.10738384422594649	0.7363636363636363	0.19767441860465118	0.4297520661157024	-1
1880	0.375	0.2810810810810811	0.41566265060240964	0.010736196319018405	0.14540059347181006	0.0348432055749129	0.3744186046511628	0.11548101021785229	0.3090909090909091	0.29069767441860456	0.28099173553719003	-1
1881	0.26250000000000007	0.11891891891891893	0.12650602409638556	0.01687116564417178	0.10682492581602374	0.1916376306620209	0.29069767441860467	0.12145748987854432	0.5454545454545454	0.25581395348837205	0.24793388429752072	-1
1882	0.4	0.17297297297297298	0.30722891566265065	0.15950920245398773	0.05934718100890206	0.18466898954703834	0.5046511627906977	0.1810294968189723	0.28181818181818175	0.45348837209302323	0.24793388429752072	-1
1883	0.36250000000000004	0.16216216216216217	0.18674698795180725	0.023006134969325156	0.10979228486646883	0.0975609756097561	0.2	0.10584152689416015	0.5545454545454547	0.48837209302325574	0.44628099173553704	1
1884	0.42500000000000004	0.33513513513513515	0.3795180722891567	0.15950920245398773	0.10385756676557864	0.18466898954703834	0.33953488372093027	0.19838056680161742	0.3363636363636364	0.25581395348837205	0.11570247933884281	-1
1885	0.32500000000000007	0.23783783783783785	0.22891566265060243	0.11042944785276074	0.10979228486646883	0.11498257839721254	0.4232558139534884	0.16175053017158447	0.3454545454545457	0.17441860465116277	0.165289256198347	-1
1886	0.275	0.08648648648648649	0.18072289156626506	0.09355828220858896	0.10089020771513352	0.14285714285714285	0.3325581395348837	0.15403894351262792	0.8272727272727276	0.27906976744186046	0.4297520661157024	-1
1887	0.42500000000000004	0.31351351351351353	0.24096385542168677	0.1687116564417178	0.06824925816023739	0.11149825783972125	0.4744186046511628	0.17717370348949402	0.3454545454545457	0.3372093023255814	0.2975206611570249	-1
1888	0.42500000000000004	0.11891891891891893	0.16265060240963858	0.1625766871165644	0.15430267062314537	0.15331010452961671	0.3232558139534884	0.20454983612878408	0.2454545454545456	0.4302325581395348	0.2148760330578514	-1
1889	0.36250000000000004	0.3675675675675676	0.2349397590361446	0.1763803680981595	0.0919881305637982	0.20557491289198607	0.5534883720930233	0.20879120879120805	0.5363636363636366	0.4186046511627906	0.28099173553719003	-1
1890	0.22499999999999998	0.11891891891891893	0.2771084337349398	0.007668711656441719	0.06824925816023739	0.10801393728222997	0.2441860465116279	0.07306728359359838	0.581818181818182	0.3255813953488372	0.39669421487603307	-1
1891	0.7000000000000001	0.08648648648648649	0.18072289156626506	0.012269938650306747	0.09792284866468842	0.08362369337979095	0.386046511627907	0.15982263350684178	0.3909090909090911	0.27906976744186046	0.18181818181818166	-1
1892	0.475	0.14054054054054055	0.21084337349397592	0.00920245398773006	0.0949554896142433	0.01742160278745645	0.22325581395348837	0.08270676691729406	0.3090909090909091	0.26744186046511625	0.5454545454545454	-1
1893	0.45000000000000007	0.1837837837837838	0.29518072289156627	0.007668711656441719	0.09792284866468842	0.11498257839721254	0.33953488372093027	0.08849045691151147	0.3727272727272726	0.3837209302325581	0.5454545454545454	-1
1894	0.30000000000000004	0.3027027027027027	0.27108433734939763	0.15030674846625766	0.15133531157270028	0.06968641114982578	0.4046511627906977	0.19278966647387819	0.5363636363636366	0.3953488372093023	0.2975206611570249	-1
1895	0.45000000000000007	0.31351351351351353	0.21084337349397592	0.07822085889570553	0.15430267062314537	0.0348432055749129	0.19534883720930235	0.1810294968189723	0.6909090909090909	0.5465116279069766	0.44628099173553704	-1
1896	0.725	0.6216216216216217	0.12650602409638556	0.02147239263803681	0.08902077151335311	0.06620209059233449	0.2558139534883721	0.09196067090803695	0.25454545454545485	0.9069767441860463	0.7603305785123966	-1
1897	0.45000000000000007	0.08648648648648649	0.18072289156626506	0.012269938650306747	0.1632047477744807	0.11149825783972125	0.3627906976744186	0.08193560825139912	0.3545454545454545	0.2325581395348837	0.567493112947653	-1
1898	0.35	0.1945945945945946	0.12650602409638556	0.035276073619631906	0.05044510385756676	0.16027874564459932	0.26976744186046514	0.07287449392712375	0.45454545454545503	0.18604651162790697	0.5454545454545454	1
1899	0.21250000000000002	0.08648648648648649	0.15662650602409642	0.013803680981595092	0.06824925816023739	0.11498257839721254	0.20930232558139533	0.07036822826296785	0.645454545454546	0.6395348837209303	0.6611570247933882	-1
1900	0.3125	0.20540540540540542	0.10843373493975904	0.10889570552147239	0.11572700296735905	0.14982578397212543	0.40930232558139534	0.17524580682475488	0.46363636363636385	0.29069767441860456	0.165289256198347	-1
1901	0.3375	0.22702702702702704	0.18072289156626506	0.13113496932515337	0.12462908011869434	0.08013937282229966	0.3627906976744186	0.12107191054559507	0.4727272727272731	0.3953488372093023	0.5509641873278184	-1
1902	0.275	0.0972972972972973	0.1987951807228916	0.08282208588957055	0.08011869436201781	0.0975609756097561	0.23488372093023258	0.12550607287449367	0.5454545454545454	0.4186046511627906	0.35261707988980184	1
1903	0.36250000000000004	0.23783783783783785	0.1746987951807229	0.03374233128834356	0.04747774480712165	0.12195121951219512	0.2255813953488372	0.08636977058029771	0.5363636363636366	0.47674418604651153	0.5454545454545454	1
1904	0.275	0.08648648648648649	0.16265060240963858	0.17484662576687116	0.06231454005934717	0.1289198606271777	0.20465116279069767	0.13321765953345022	0.3909090909090911	0.13953488372093026	0.4628099173553719	-1
1905	0.38750000000000007	0.1837837837837838	0.14457831325301204	0.046012269938650305	0.142433234421365	0.038327526132404185	0.17441860465116277	0.13668787352997924	0.2454545454545456	0.30232558139534876	0.24793388429752072	-1
1906	0.3375	0.12972972972972974	0.18674698795180725	0.023006134969325156	0.07121661721068248	0.10452961672473868	0.19767441860465118	0.04482359745517783	0.21818181818181825	0.45348837209302323	0.6611570247933882	-1
1907	0.42500000000000004	0.1945945945945946	0.1927710843373494	0.15030674846625766	0.1572700296735905	0.07317073170731707	0.24186046511627907	0.18295739348371143	0.46363636363636385	0.31395348837209297	0.4132231404958677	-1
1908	0.4375	0.24864864864864866	0.15060240963855423	0.09279141104294479	0.06824925816023739	0.0975609756097561	0.29767441860465116	0.10275689223057682	0.16363636363636358	0.17441860465116277	0.5123966942148759	-1
1909	0.25	0.5135135135135136	0.15662650602409642	0.0598159509202454	0.13056379821958455	0.05226480836236934	0.26976744186046514	0.13861577019471838	0.4727272727272731	0.27906976744186046	0.18181818181818166	-1
1910	0.275	0.22702702702702704	0.24698795180722893	0.15644171779141106	0.11572700296735905	0.18466898954703834	0.3232558139534884	0.1270483902062871	0.3363636363636364	0.4302325581395348	0.49035812672176826	1
1911	0.35	0.3027027027027027	0.1746987951807229	0.015337423312883437	0.03560830860534124	0.07665505226480837	0.17441860465116277	0.04896857528436627	0.6272727272727274	0.45348837209302323	0.7272727272727273	1
1912	0.22499999999999998	0.44324324324324327	0.07831325301204821	0.0598159509202454	0.08902077151335311	0.05226480836236934	0.24651162790697673	0.06921149026412365	0.6363636363636367	0.7906976744186045	0.9421487603305783	1
1913	0.25	0.24864864864864866	0.1927710843373494	0.0598159509202454	0.044510385756676554	0.09059233449477352	0.19534883720930235	0.03759398496240607	0.4818181818181819	0.3488372093023256	0.9421487603305783	1
1914	0.475	0.34594594594594597	0.16265060240963858	0.0705521472392638	0.06231454005934717	0.10452961672473868	0.21162790697674416	0.08887603624445717	0.45454545454545503	0.46511627906976744	0.7107438016528926	1
1915	0.4375	0.2702702702702703	0.13253012048192772	0.012269938650306747	0.0949554896142433	0.13240418118466898	0.3883720930232558	0.11104684788895369	0.3818181818181823	0.30232558139534876	0.31404958677685957	-1
1916	0.30000000000000004	0.2972972972972973	0.21084337349397592	0.02147239263803681	0.10979228486646883	0.10104529616724739	0.19767441860465118	0.02139965297860158	0.3090909090909091	0.27906976744186046	0.9256198347107436	-1
1917	0.5499999999999999	0.24864864864864866	0.25903614457831325	0.09815950920245399	0.11275964391691393	0.05574912891986063	0.17906976744186048	0.17678812415654477	0.46363636363636385	0.48837209302325574	0.4297520661157024	-1
1918	0.5	0.07567567567567568	0.14457831325301204	0.10889570552147239	0.11275964391691393	0.06620209059233449	0.20465116279069767	0.15403894351262792	0.20000000000000018	0.1046511627906977	0.2644628099173554	-1
1919	0.35	0.4540540540540541	0.15662650602409642	0.16411042944785276	0.05934718100890206	0.10452961672473868	0.23255813953488375	0.1139386928860624	0.5	0.6511627906976745	0.8099173553719006	1
1920	0.35	0.17297297297297298	0.21084337349397592	0.10889570552147239	0.06528189910979228	0.11846689895470383	0.29069767441860467	0.1289762868710227	0.42727272727272725	0.17441860465116277	0.4132231404958677	-1
1921	0.35	0.14054054054054055	0.3614457831325301	0.007668711656441719	0.3738872403560831	0.20557491289198607	0.3116279069767442	0.10776942355889929	0.36363636363636376	0.19767441860465118	0.2148760330578514	1
1922	0.375	0.11891891891891893	0.1987951807228916	0.06595092024539878	0.11275964391691393	0.13937282229965156	0.27906976744186046	0.1102756892230552	0.36363636363636376	0.3953488372093023	0.4958677685950412	-1
1923	0.4125	0.07027027027027027	0.1987951807228916	0.061349693251533735	0.12166172106824924	0.10801393728222997	0.2813953488372093	0.13668787352997924	0.5090909090909093	0.20930232558139533	0.2644628099173554	-1
1924	0.4	0.3891891891891892	0.14457831325301204	0.1763803680981595	0.13946587537091984	0.22996515679442509	0.46511627906976744	0.19413919413919345	0.2999999999999998	0.3255813953488372	0.24793388429752072	-1
1925	0.42500000000000004	0.12972972972972974	0.3674698795180723	0.23926380368098157	0.10089020771513352	0.041811846689895474	0.21627906976744188	0.2234432234432262	0.3090909090909091	0.16279069767441856	0.1983471074380163	-1
1926	0.2875	0.6486486486486487	0.31325301204819284	0.012269938650306747	0.08308605341246292	0.10452961672473868	0.2627906976744186	0.05995758627337722	0.4727272727272731	0.26744186046511625	0.6611570247933882	-1
1927	0.475	0.24864864864864866	0.1746987951807229	0.151840490797546	0.0919881305637982	0.06620209059233449	0.313953488372093	0.18295739348371143	0.290909090909091	0.1511627906976744	0.23140495867768607	-1
1928	0.32500000000000007	0.15135135135135136	0.1927710843373494	0.06595092024539878	0.10979228486646883	0.1672473867595819	0.33953488372093027	0.11663774821669648	0.6000000000000001	0.3837209302325581	0.5289256198347105	-1
1929	0.3125	0.05405405405405406	0.2530120481927711	0.007668711656441719	0.10089020771513352	0.21254355400696864	0.31627906976744186	0.06844033159822516	0.3727272727272726	0.5813953488372092	0.5289256198347105	1
1930	0.32500000000000007	0.14054054054054055	0.16867469879518077	0.08128834355828221	0.11275964391691393	0.09407665505226481	0.21162790697674416	0.10931174089068563	0.3909090909090911	0.20930232558139533	0.4958677685950412	-1
1931	0.26250000000000007	0.10810810810810811	0.16867469879518077	0.006134969325153375	0.08308605341246292	0.07665505226480837	0.1813953488372093	0.07383844225949332	0.5181818181818185	0.3837209302325581	0.43801652892561993	1
1932	0.36250000000000004	0.24864864864864866	0.18072289156626506	0.023006134969325156	0.086053412462908	0.05574912891986063	0.27906976744186046	0.10969732022363843	0.581818181818182	0.47674418604651153	0.4297520661157024	-1
1933	0.38750000000000007	0.1837837837837838	0.28313253012048195	0.1196319018404908	0.09792284866468842	0.11846689895470383	0.33953488372093027	0.17216117216117155	0.3909090909090911	0.3837209302325581	0.23140495867768607	-1
1934	0.3125	0.20540540540540542	0.10843373493975904	0.10889570552147239	0.11572700296735905	0.14982578397212543	0.40930232558139534	0.17524580682475488	0.46363636363636385	0.29069767441860456	0.165289256198347	-1
1935	0.375	0.10810810810810811	0.16867469879518077	0.14110429447852763	0.08902077151335311	0.09407665505226481	0.23953488372093024	0.13398881819934516	0.3545454545454545	0.26744186046511625	0.47933884297520657	1
1936	0.25	0.3027027027027027	0.15662650602409642	0.04141104294478527	0.086053412462908	0.13240418118466898	0.3325581395348837	0.07692307692307665	0.5636363636363635	0.3837209302325581	0.5454545454545454	-1
1937	0.38750000000000007	0.11891891891891893	0.21084337349397592	0.19785276073619631	0.086053412462908	0.1637630662020906	0.25116279069767444	0.16097937150568953	0.25454545454545485	0.47674418604651153	0.44628099173553704	-1
1938	0.3375	0.21621621621621628	0.20481927710843376	0.046012269938650305	0.0919881305637982	0.09407665505226481	0.25813953488372093	0.07711586658955127	0.5090909090909093	0.30232558139534876	0.6776859504132229	1
1939	0.3375	0.05405405405405406	0.16265060240963858	0.03067484662576687	0.0771513353115727	0.10452961672473868	0.15348837209302324	0.08270676691729406	0.44545454545454577	0.627906976744186	0.5509641873278184	-1
1940	0.5375	0.1945945945945946	0.16265060240963858	0.0567484662576687	0.06231454005934717	0.14285714285714285	0.2627906976744186	0.09658762290341372	0.40000000000000036	0.12790697674418605	0.5289256198347105	-1
1941	0.3375	0.21621621621621628	0.1746987951807229	0.03220858895705522	0.086053412462908	0.08362369337979095	0.2255813953488372	0.07885097358781579	0.5454545454545454	0.22093023255813948	0.5950413223140494	1
1942	0.7374999999999999	0.0648648648648649	0.355421686746988	0.013803680981595092	0.11869436201780414	0.07317073170731707	0.30697674418604654	0.16753422016579833	0.23636363636363633	0.46511627906976744	0.24793388429752072	-1
1943	0.275	0.15135135135135136	0.16867469879518077	0.007668711656441719	0.07418397626112759	0.156794425087108	0.18604651162790697	0.02911123963755813	0.45454545454545503	0.18604651162790697	0.7603305785123966	-1
1944	0.4125	0.3027027027027027	0.24096385542168677	0.02070552147239264	0.07121661721068248	0.08362369337979095	0.25116279069767444	0.04299209562367423	0.4363636363636365	0.26744186046511625	0.909090909090909	1
1945	0.475	0.33513513513513515	0.1927710843373494	0.046012269938650305	0.0771513353115727	0.06968641114982578	0.19302325581395346	0.083477925583189	0.3272727272727276	0.441860465116279	0.743801652892562	1
1946	0.48750000000000004	0.3783783783783784	0.22289156626506026	0.1441717791411043	0.4747774480712165	0.06968641114982578	0.46511627906976744	0.20532099479468258	0.27272727272727293	0.48837209302325574	0.24793388429752072	-1
1947	0.3375	0.2702702702702703	0.18072289156626506	0.04907975460122699	0.08011869436201781	0.11149825783972125	0.1813953488372093	0.06111432427221786	0.4818181818181819	0.47674418604651153	0.743801652892562	1
1948	0.42500000000000004	0.16216216216216217	0.2349397590361446	0.2085889570552147	0.14540059347181006	0.1637630662020906	0.4232558139534884	0.2080200501253131	0.23636363636363633	0.30232558139534876	0.165289256198347	1
1949	0.48750000000000004	0.21621621621621628	0.14457831325301204	0.02760736196319018	0.10385756676557864	0.09407665505226481	0.3418604651162791	0.11586658955080154	0.5	0.3953488372093023	0.4297520661157024	-1
1950	0.30000000000000004	0.21621621621621628	0.16867469879518077	0.0567484662576687	0.05044510385756676	0.06968641114982578	0.22093023255813954	0.03643724696356543	0.23636363636363633	0.48837209302325574	0.8429752066115699	1
1951	0.38750000000000007	0.07567567567567568	0.16867469879518077	0.05828220858895705	0.05934718100890206	0.041811846689895474	0.2255813953488372	0.12261422787738852	0.4727272727272731	0.27906976744186046	0.39669421487603307	1
1952	0.475	0.33513513513513515	0.13253012048192772	0.03374233128834356	0.08011869436201781	0.059233449477351915	0.23953488372093024	0.10584152689416015	0.28181818181818175	0.08139534883720928	0.36363636363636354	-1
1953	0.5375	0.12972972972972974	0.21686746987951808	0.13957055214723926	0.10385756676557864	0.21254355400696864	0.35348837209302325	0.19066898014266442	0.3454545454545457	0.27906976744186046	0.3305785123966942	-1
1954	0.3375	0.32432432432432434	0.15662650602409642	0.0705521472392638	0.09792284866468842	0.10801393728222997	0.2372093023255814	0.06863312126469978	0.3090909090909091	0.3255813953488372	0.7107438016528926	1
1955	0.36250000000000004	0.08648648648648649	0.29518072289156627	0.02760736196319018	0.10979228486646883	0.1916376306620209	0.4116279069767442	0.15596684017736706	0.8181818181818183	0.6860465116279069	0.39669421487603307	-1
1956	0.38750000000000007	0.21621621621621628	0.16265060240963858	0.023006134969325156	0.08011869436201781	0.13937282229965156	0.25813953488372093	0.10584152689416015	0.6363636363636367	0.31395348837209297	0.4628099173553719	1
1957	0.38750000000000007	0.22702702702702704	0.1385542168674699	0.12269938650306747	0.13946587537091984	0.18815331010452963	0.47674418604651164	0.18488529014845057	0.40909090909090917	0.25581395348837205	0.1322314049586777	-1
1958	0.5499999999999999	0.21621621621621628	0.2530120481927711	0.018404907975460124	0.06528189910979228	0.0975609756097561	0.19302325581395346	0.08849045691151147	0.3363636363636364	0.19767441860465118	0.5619834710743801	-1
1959	0.5125000000000001	0.1891891891891892	0.15662650602409642	0.02147239263803681	0.05044510385756676	0.13240418118466898	0.4186046511627907	0.11740890688259142	0.290909090909091	0.19767441860465118	0.5289256198347105	-1
1960	0.375	0.043243243243243246	0.18674698795180725	0.0705521472392638	0.10682492581602374	0.09407665505226481	0.2558139534883721	0.13668787352997924	0.6272727272727274	0.27906976744186046	0.2975206611570249	1
1961	0.375	0.23783783783783785	0.16265060240963858	0.1687116564417178	0.05637982195845695	0.06968641114982578	0.20232558139534884	0.11625216888374723	0.21818181818181825	0.18604651162790697	0.611570247933884	-1
1962	0.23750000000000004	0.15135135135135136	0.13253012048192772	0.2461656441717791	0.10385756676557864	0.1289198606271777	0.23255813953488375	0.2205513784461175	0.4727272727272731	0.30232558139534876	0.165289256198347	-1
1963	0.20000000000000007	0.41081081081081083	0.09036144578313253	0.023006134969325156	0.05044510385756676	0.09407665505226481	0.27906976744186046	0.04665509928667788	0.6090909090909093	0.6395348837209303	0.8925619834710743	1
1964	0.4125	0.24864864864864866	0.10240963855421688	0.006134969325153375	0.09792284866468842	0.06620209059233449	0.3116279069767442	0.1143242722190081	0.3727272727272726	0.20930232558139533	0.2644628099173554	-1
1965	0.7000000000000001	0.1945945945945946	0.31927710843373497	0.00920245398773006	0.11275964391691393	0.08013937282229966	0.23023255813953492	0.09620204357046447	0.46363636363636385	0.06976744186046513	0.743801652892562	-1
1966	0.6375000000000001	0.05405405405405406	0.29518072289156627	0.006134969325153375	0.05637982195845695	0.013937282229965159	0.03255813953488372	0.10584152689416015	0.17272727272727284	0.11627906976744184	0.31404958677685957	-1
1967	0.32500000000000007	0.17297297297297298	0.16265060240963858	0.013803680981595092	0.0919881305637982	0.11498257839721254	0.22093023255813954	0.03913630229419596	0.3727272727272726	0.09302325581395349	0.7272727272727273	-1
1968	0.32500000000000007	0.10810810810810811	0.1927710843373494	0.1380368098159509	0.12759643916913946	0.07665505226480837	0.18604651162790697	0.17717370348949402	0.5727272727272732	0.31395348837209297	0.23140495867768607	-1
1969	0.375	0.11891891891891893	0.42771084337349397	0.25920245398773006	0.09792284866468842	0.06620209059233449	0.24186046511627907	0.2068633121264689	0.11818181818181817	0.3255813953488372	0.24793388429752072	-1
1970	0.7000000000000001	0.23783783783783785	0.1927710843373494	0.1549079754601227	0.05934718100890206	0.041811846689895474	0.23488372093023258	0.16753422016579833	0.11818181818181817	0.2325581395348837	0.4297520661157024	-1
1971	0.7999999999999999	0.3891891891891892	0.5301204819277109	0.08588957055214724	0.11869436201780414	0.0627177700348432	0.2651162790697675	0.18681318681318615	0.2454545454545456	0.3372093023255814	0.31404958677685957	-1
1972	0.475	0.15135135135135136	0.16867469879518077	0.17484662576687116	0.13946587537091984	0.22996515679442509	0.30930232558139537	0.21573163678426965	0.2454545454545456	0.09302325581395349	0.1983471074380163	-1
1973	0.20000000000000007	0.13513513513513514	0.0963855421686747	0.18328220858895705	0.12462908011869434	0.10104529616724739	0.2441860465116279	0.16444958550221855	0.6181818181818182	0.18604651162790697	0.4628099173553719	-1
1974	0.4125	0.2594594594594595	0.14457831325301204	0.19171779141104295	0.12166172106824924	0.17421602787456447	0.45116279069767445	0.20994794679005224	0.3454545454545457	0.31395348837209297	0.1322314049586777	-1
1975	0.26250000000000007	0.14054054054054055	0.1385542168674699	0.11196319018404909	0.07121661721068248	0.06968641114982578	0.27906976744186046	0.14054366685945752	0.6000000000000001	0.4302325581395348	0.47933884297520657	-1
1976	0.6	0.12972972972972974	0.2530120481927711	0.013803680981595092	0.0949554896142433	0.11498257839721254	0.2674418604651163	0.10391363022942102	0.3545454545454545	0.31395348837209297	0.5619834710743801	1
1977	0.5	0.34594594594594597	0.15662650602409642	0.13650306748466257	0.14836795252225518	0.10452961672473868	0.39069767441860465	0.16175053017158447	0.290909090909091	0.2441860465116279	0.47933884297520657	-1
1978	0.48750000000000004	0.3891891891891892	0.14457831325301204	0.1625766871165644	0.06528189910979228	0.13588850174216027	0.36511627906976746	0.1482552535184105	0.36363636363636376	0.2441860465116279	0.5454545454545454	1
1979	0.5375	0.2702702702702703	0.21686746987951808	0.10429447852760737	0.08308605341246292	0.11846689895470383	0.33953488372093027	0.16984769616348672	0.42727272727272725	0.372093023255814	0.4297520661157024	-1
1980	0.375	0.21621621621621628	0.26506024096385544	0.16717791411042945	0.0919881305637982	0.1951219512195122	0.4953488372093023	0.1887410834779253	0.45454545454545503	0.3953488372093023	0.24793388429752072	-1
1981	0.275	0.2594594594594595	0.18072289156626506	0.10276073619631901	0.4896142433234421	0.15331010452961671	0.34651162790697676	0.15577405051089244	0.41818181818181843	0.31395348837209297	0.23140495867768607	-1
1982	0.4125	0.3891891891891892	0.22289156626506026	0.03220858895705522	0.0949554896142433	0.11498257839721254	0.2744186046511628	0.0480046269519967	0.31818181818181834	0.2441860465116279	0.909090909090909	1
1983	0.5125000000000001	0.3027027027027027	0.31927710843373497	0.18865030674846625	0.11869436201780414	0.21254355400696864	0.3	0.20840562945826235	0.20000000000000018	0.26744186046511625	0.18181818181818166	-1
1984	0.4375	0.24864864864864866	0.41566265060240964	0.14723926380368096	0.0949554896142433	0.1951219512195122	0.3488372093023256	0.20416425679583838	0.3090909090909091	0.26744186046511625	0.09917355371900816	-1
1985	0.35	0.2594594594594595	0.24698795180722893	0.10122699386503067	0.11572700296735905	0.18466898954703834	0.39069767441860465	0.15924426450742502	0.4363636363636365	0.27906976744186046	0.23140495867768607	-1
1986	0.4	0.15135135135135136	0.16867469879518077	0.013803680981595092	0.08308605341246292	0.09407665505226481	0.2441860465116279	0.10776942355889929	0.3545454545454545	0.3837209302325581	0.4132231404958677	-1
1987	0.22499999999999998	0.10270270270270271	0.1746987951807229	0.0030674846625766885	0.10089020771513352	0.0627177700348432	0.1325581395348837	0.0773086562560259	0.5090909090909093	0.30232558139534876	0.31404958677685957	-1
1988	0.3125	0.31351351351351353	0.30722891566265065	0.08742331288343558	0.11572700296735905	0.11498257839721254	0.31627906976744186	0.13861577019471838	0.3454545454545457	0.9186046511627906	0.4132231404958677	-1
1989	0.4125	0.16216216216216217	0.2349397590361446	0.015337423312883437	0.06824925816023739	0.0348432055749129	0.12790697674418605	0.05186042028147497	0.4818181818181819	0.20930232558139533	0.7768595041322313	1
1990	0.4	0.23783783783783785	0.29518072289156627	0.06288343558282208	0.08011869436201781	0.05226480836236934	0.22093023255813954	0.08656256024677234	0.49090909090909074	0.5348837209302326	0.7272727272727273	1
1991	0.38750000000000007	0.20540540540540542	0.24698795180722893	0.01687116564417178	0.11275964391691393	0.013937282229965159	0.28837209302325584	0.11162521688837401	0.3909090909090911	0.5465116279069766	0.5619834710743801	-1
1992	0.23750000000000004	0.2594594594594595	0.22891566265060243	0.06365030674846625	0.07121661721068248	0.07317073170731707	0.19534883720930235	0.07499518025833751	0.6363636363636367	0.2325581395348837	0.6280991735537191	1
1993	0.38750000000000007	0.5189189189189191	0.15662650602409642	0.1579754601226994	0.15133531157270028	0.18466898954703834	0.4255813953488372	0.1887410834779253	0.44545454545454577	0.25581395348837205	0.23140495867768607	-1
1994	0.23750000000000004	0.2594594594594595	0.10843373493975904	0.012269938650306747	0.05934718100890206	0.08362369337979095	0.2186046511627907	0.06728359359938452	0.6545454545454548	0.17441860465116277	0.4958677685950412	-1
1995	0.4125	0.2594594594594595	0.24096385542168677	0.013803680981595092	0.07418397626112759	0.038327526132404185	0.17209302325581394	0.14054366685945752	0.6363636363636367	0.441860465116279	0.39669421487603307	-1
1996	0.5499999999999999	0.22702702702702704	0.29518072289156627	0.006134969325153375	0.10385756676557864	0.09407665505226481	0.25116279069767444	0.10969732022363843	0.4727272727272731	0.16279069767441856	0.47933884297520657	-1
1997	0.22499999999999998	0.1837837837837838	0.15662650602409642	0.046012269938650305	0.08308605341246292	0.05574912891986063	0.2441860465116279	0.06342780026990624	0.6363636363636367	0.3255813953488372	0.7603305785123966	-1
1998	0.525	0.572972972972973	0.22891566265060243	0.1763803680981595	0.8664688427299703	0.07665505226480837	0.48837209302325585	0.23501060343165747	0.20000000000000018	0.30232558139534876	0.1983471074380163	-1
1999	0.4	0.0648648648648649	0.24096385542168677	0.01687116564417178	0.0771513353115727	0.04878048780487805	0.17441860465116277	0.07692307692307665	0.42727272727272725	0.2325581395348837	0.6280991735537191	-1
2000	0.275	0.32432432432432434	0.15662650602409642	0.08282208588957055	0.07418397626112759	0.13937282229965156	0.28837209302325584	0.07885097358781579	0.6000000000000001	0.18604651162790697	0.7107438016528926	1
2001	0.6	0.24864864864864866	0.18072289156626506	0.004601226993865032	0.10682492581602374	0.04878048780487805	0.23023255813953492	0.10372084056294639	0.20909090909090944	0.19767441860465118	0.3471074380165289	-1
2002	0.26250000000000007	0.6216216216216217	0.0	0.07668711656441717	0.07121661721068248	0.020905923344947737	0.04883720930232559	0.12512049354154797	0.5454545454545454	0.3372093023255814	0.4132231404958677	-1
2003	0.125	0.1945945945945946	0.1385542168674699	0.15337423312883436	0.07418397626112759	0.07317073170731707	0.23488372093023258	0.10854058222479068	0.6727272727272728	0.06976744186046513	0.5785123966942147	1
2004	0.525	0.4	0.16867469879518077	0.15644171779141106	0.12462908011869434	0.08013937282229966	0.3418604651162791	0.16560632350106275	0.3090909090909091	0.29069767441860456	0.5619834710743801	1
2005	0.45000000000000007	0.10810810810810811	0.1746987951807229	0.012269938650306747	0.09792284866468842	0.11149825783972125	0.21162790697674416	0.12974744553691764	0.7454545454545456	0.441860465116279	0.4132231404958677	1
2006	0.375	0.16216216216216217	0.18674698795180725	0.03374233128834356	0.11275964391691393	0.13240418118466898	0.26046511627906976	0.08000771158665998	0.3090909090909091	0.48837209302325574	0.47933884297520657	1
2007	0.475	0.24864864864864866	0.16265060240963858	0.07975460122699386	0.08011869436201781	0.07317073170731707	0.23023255813953492	0.13263929053402634	0.5636363636363635	0.372093023255814	0.4958677685950412	-1
2008	0.36250000000000004	0.24864864864864866	0.10843373493975904	0.10889570552147239	0.10089020771513352	0.1916376306620209	0.4418604651162791	0.16483516483516425	0.40909090909090917	0.25581395348837205	0.23140495867768607	-1
2009	0.26250000000000007	0.2810810810810811	0.18072289156626506	0.04907975460122699	0.0771513353115727	0.1916376306620209	0.29069767441860467	0.058800848274533024	0.3363636363636364	0.13953488372093026	0.6611570247933882	-1
2010	0.3375	0.3783783783783784	0.16867469879518077	0.1633435582822086	0.06824925816023739	0.10104529616724739	0.17906976744186048	0.0981299402352036	0.27272727272727293	0.18604651162790697	0.7272727272727273	-1
2011	0.2875	0.2594594594594595	0.1987951807228916	0.1549079754601227	0.08011869436201781	0.08710801393728224	0.20465116279069767	0.15615962984384169	0.5636363636363635	0.3488372093023256	0.36363636363636354	-1
2012	0.48750000000000004	0.22702702702702704	0.2891566265060241	0.02607361963190184	0.11869436201780414	0.11846689895470383	0.39069767441860465	0.11548101021785229	0.40909090909090917	0.48837209302325574	0.4297520661157024	-1
2013	0.48750000000000004	0.2594594594594595	0.3674698795180723	0.17177914110429449	0.0949554896142433	0.2229965156794425	0.41395348837209306	0.20879120879120805	0.25454545454545485	0.372093023255814	0.2148760330578514	-1
2014	0.4	0.12972972972972974	0.44578313253012053	0.0030674846625766885	0.10385756676557864	0.059233449477351915	0.3558139534883721	0.11548101021785229	0.6727272727272728	0.3604651162790698	0.36363636363636354	-1
2015	0.30000000000000004	0.21621621621621628	0.24698795180722893	0.06748466257668712	0.10089020771513352	0.1672473867595819	0.41395348837209306	0.11702332754964218	0.46363636363636385	0.48837209302325574	0.4628099173553719	-1
2016	0.35	0.32432432432432434	0.1746987951807229	0.02760736196319018	0.3768545994065282	0.04529616724738676	0.19302325581395346	0.12049354154617475	0.41818181818181843	0.441860465116279	0.24793388429752072	-1
2017	0.3375	0.20540540540540542	0.11445783132530121	0.09202453987730061	0.10682492581602374	0.3344947735191638	0.38372093023255816	0.12589165220744292	0.40000000000000036	0.13953488372093026	0.3471074380165289	-1
2018	0.5	0.11891891891891893	0.15662650602409642	0.12730061349693253	0.08902077151335311	0.13937282229965156	0.4	0.1713900134952766	0.41818181818181843	0.27906976744186046	0.31404958677685957	-1
2019	0.4125	0.3891891891891892	0.16265060240963858	0.1196319018404908	0.142433234421365	0.20209059233449478	0.3488372093023256	0.10526315789473983	0.40000000000000036	0.16279069767441856	0.6280991735537191	-1
2020	0.5125000000000001	0.043243243243243246	0.29518072289156627	0.0705521472392638	0.11869436201780414	0.10801393728222997	0.3302325581395349	0.15596684017736706	0.41818181818181843	0.29069767441860456	0.4297520661157024	-1
2021	0.3375	0.4756756756756757	0.10240963855421688	0.012269938650306747	0.11275964391691393	0.010452961672473867	0.037209302325581395	0.11740890688259142	0.49090909090909074	0.11627906976744184	0.3305785123966942	-1
2022	0.32500000000000007	0.6486486486486487	0.15662650602409642	0.04294478527607362	0.17804154302670624	0.08013937282229966	0.31627906976744186	0.12261422787738852	0.41818181818181843	0.20930232558139533	0.2148760330578514	-1
2023	0.3375	0.33513513513513515	0.1385542168674699	0.0736196319018405	0.12462908011869434	0.08013937282229966	0.3232558139534884	0.1212647002120697	0.4727272727272731	0.1511627906976744	0.3305785123966942	-1
2024	0.15000000000000002	0.20540540540540542	0.1927710843373494	0.0598159509202454	0.06824925816023739	0.1951219512195122	0.39069767441860465	0.047233468286101754	0.663636363636364	0.1046511627906977	0.7603305785123966	1
2025	0.23750000000000004	0.07567567567567568	0.28313253012048195	0.16564417177914112	0.0771513353115727	0.1637630662020906	0.2744186046511628	0.1436283015230373	0.28181818181818175	0.13953488372093026	0.4132231404958677	1
2026	0.4375	0.17297297297297298	0.20481927710843376	0.1058282208588957	0.11572700296735905	0.09407665505226481	0.3302325581395349	0.17524580682475488	0.3454545454545457	0.372093023255814	0.165289256198347	-1
2027	0.2875	0.23783783783783785	0.18072289156626506	0.023006134969325156	0.06528189910979228	0.1672473867595819	0.3558139534883721	0.04607673028725756	0.6090909090909093	0.2441860465116279	0.7768595041322313	1
2028	0.35	0.4972972972972973	0.12650602409638556	0.24079754601226994	0.13649851632047477	0.13588850174216027	0.4	0.22151532677848706	0.5727272727272732	0.372093023255814	0.39669421487603307	-1
2029	0.4125	0.8324324324324325	0.29518072289156627	0.1242331288343558	0.05637982195845695	0.13240418118466898	0.4046511627906977	0.17524580682475488	0.45454545454545503	0.16279069767441856	0.44628099173553704	-1
2030	0.4125	0.2702702702702703	0.3855421686746988	0.19325153374233128	0.13946587537091984	0.0348432055749129	0.22093023255813954	0.1945247734721427	0.2999999999999998	0.19767441860465118	0.1983471074380163	-1
2031	0.4125	0.15135135135135136	0.1927710843373494	0.25	0.13946587537091984	0.1637630662020906	0.34418604651162793	0.2446500867553496	0.5909090909090913	0.18604651162790697	0.2644628099173554	-1
2032	0.4625	0.14054054054054055	0.1927710843373494	0.06441717791411042	0.13946587537091984	0.1289198606271777	0.23953488372093024	0.1314825525351857	0.3545454545454545	0.3488372093023256	0.36363636363636354	1
2033	0.38750000000000007	0.23783783783783785	0.1987951807228916	0.05368098159509202	0.0771513353115727	0.08362369337979095	0.3372093023255814	0.10391363022942102	0.4818181818181819	0.6627906976744187	0.7107438016528926	1
2034	0.26250000000000007	0.21621621621621628	0.08433734939759038	0.12269938650306747	0.06824925816023739	0.0975609756097561	0.30697674418604654	0.16020821283979458	0.5090909090909093	0.25581395348837205	0.24793388429752072	-1
2035	0.32500000000000007	0.14054054054054055	0.12650602409638556	0.06901840490797545	0.2611275964391691	0.06620209059233449	0.22093023255813954	0.13090418353576183	0.31818181818181834	0.27906976744186046	0.2644628099173554	-1
2036	0.3375	0.22702702702702704	0.15060240963855423	0.15337423312883436	0.08902077151335311	0.10452961672473868	0.2558139534883721	0.17524580682475488	0.5363636363636366	0.13953488372093026	0.3471074380165289	-1
2037	0.3125	0.34594594594594597	0.14457831325301204	0.06901840490797545	0.08011869436201781	0.14285714285714285	0.2813953488372093	0.0915750915750948	0.4727272727272731	0.25581395348837205	0.5454545454545454	-1
2038	0.375	0.2594594594594595	0.22289156626506026	0.04294478527607362	0.041543026706231445	0.059233449477351915	0.17906976744186048	0.05957200694042797	0.3818181818181823	0.3604651162790698	0.7768595041322313	-1
2039	0.4	0.2810810810810811	0.06024096385542169	0.04447852760736197	0.10385756676557864	0.05226480836236934	0.12325581395348838	0.1270483902062871	0.26363636363636367	0.19767441860465118	0.1983471074380163	-1
2040	0.4375	0.0972972972972973	0.14457831325301204	0.11503067484662576	0.3323442136498516	0.10452961672473868	0.35348837209302325	0.15365336417967868	0.40909090909090917	0.18604651162790697	0.39669421487603307	1
2041	0.20000000000000007	0.10810810810810811	0.14457831325301204	0.06441717791411042	0.0949554896142433	0.0975609756097561	0.23953488372093024	0.14150761519182353	0.6363636363636367	0.20930232558139533	0.23140495867768607	-1
2042	0.32500000000000007	0.1837837837837838	0.18072289156626506	0.07515337423312883	0.086053412462908	0.04529616724738676	0.27674418604651163	0.1482552535184105	0.3818181818181823	0.31395348837209297	0.2644628099173554	-1
2043	0.48750000000000004	0.41081081081081083	0.10843373493975904	0.04141104294478527	0.13353115727002968	0.05574912891986063	0.30930232558139537	0.13128976286871108	0.36363636363636376	0.3372093023255814	0.4628099173553719	-1
2044	0.3125	0.17297297297297298	0.22289156626506026	0.018404907975460124	0.06528189910979228	0.013937282229965159	0.11860465116279069	0.049932523616735836	0.5272727272727273	0.13953488372093026	0.6942148760330575	-1
2045	0.32500000000000007	0.5837837837837838	0.07228915662650602	0.06288343558282208	0.15133531157270028	0.10801393728222997	0.4325581395348837	0.1629072681704251	0.45454545454545503	0.30232558139534876	0.14876033057851235	-1
2046	0.32500000000000007	0.17297297297297298	0.29518072289156627	0.07975460122699386	0.13056379821958455	0.08013937282229966	0.2558139534883721	0.13668787352997924	0.26363636363636367	0.8837209302325579	0.4132231404958677	-1
2047	0.2875	0.17297297297297298	0.16265060240963858	0.14110429447852763	0.1572700296735905	0.10801393728222997	0.3302325581395349	0.18295739348371143	0.5363636363636366	0.29069767441860456	0.24793388429752072	-1
2048	0.5499999999999999	0.572972972972973	0.27108433734939763	0.0736196319018405	0.06231454005934717	0.04529616724738676	0.25116279069767444	0.15982263350684178	0.3818181818181823	0.13953488372093026	0.2644628099173554	-1
2049	0.16249999999999998	0.14054054054054055	0.16867469879518077	0.012269938650306747	0.11275964391691393	0.16027874564459932	0.3209302325581395	0.08810487757855867	0.7090909090909094	0.31395348837209297	0.39669421487603307	-1
2050	0.375	0.17297297297297298	0.29518072289156627	0.28680981595092025	0.142433234421365	0.18466898954703834	0.5511627906976744	0.25910931174089313	0.25454545454545485	0.3953488372093023	0.11570247933884281	-1
2051	0.5750000000000001	0.12972972972972974	0.22891566265060243	0.17177914110429449	0.13649851632047477	0.17073170731707318	0.37209302325581395	0.2562174667437809	0.5636363636363635	0.6976744186046511	0.14876033057851235	-1
2052	0.25	0.07567567567567568	0.18674698795180725	0.08128834355828221	0.08011869436201781	0.01742160278745645	0.14651162790697675	0.08502024291498245	0.4363636363636365	0.2441860465116279	0.6446280991735538	-1
2053	0.525	0.1837837837837838	0.15662650602409642	0.20552147239263804	0.10089020771513352	0.13588850174216027	0.5534883720930233	0.22151532677848706	0.28181818181818175	0.4069767441860464	0.11570247933884281	-1
2054	0.26250000000000007	0.41081081081081083	0.08433734939759038	0.03220858895705522	0.09792284866468842	0.08710801393728224	0.3488372093023256	0.11548101021785229	0.6727272727272728	0.3372093023255814	0.4297520661157024	1
2055	0.3125	0.17297297297297298	0.13253012048192772	0.17331288343558282	0.12166172106824924	0.21951219512195122	0.3930232558139535	0.1827646038172368	0.3090909090909091	0.4186046511627906	0.2148760330578514	-1
2056	0.45000000000000007	0.08648648648648649	0.16265060240963858	0.22852760736196318	0.12166172106824924	0.08013937282229966	0.29069767441860467	0.21765953344900524	0.16363636363636358	0.2441860465116279	0.11570247933884281	1
2057	0.375	0.12972972972972974	0.16867469879518077	0.18404907975460122	0.11572700296735905	0.18118466898954705	0.2930232558139535	0.1629072681704251	0.42727272727272725	0.17441860465116277	0.44628099173553704	-1
2058	0.45000000000000007	0.1945945945945946	0.1746987951807229	0.04754601226993865	0.11572700296735905	0.041811846689895474	0.14651162790697675	0.0846346635820332	0.3090909090909091	0.26744186046511625	0.5619834710743801	-1
2059	0.23750000000000004	0.15135135135135136	0.1746987951807229	0.04447852760736197	0.0919881305637982	0.08710801393728224	0.31627906976744186	0.05552342394447507	0.40909090909090917	0.16279069767441856	0.6776859504132229	-1
2060	0.275	0.24864864864864866	0.14457831325301204	0.04141104294478527	0.0949554896142433	0.08013937282229966	0.30930232558139537	0.08270676691729406	0.5363636363636366	0.25581395348837205	0.5454545454545454	-1
2061	0.48750000000000004	0.16216216216216217	0.18674698795180725	0.1549079754601227	0.086053412462908	0.1986062717770035	0.40930232558139534	0.1887410834779253	0.36363636363636376	0.3837209302325581	0.24793388429752072	-1
2062	0.36250000000000004	0.3567567567567568	0.006024096385542169	0.03374233128834356	0.11572700296735905	0.1289198606271777	0.29534883720930233	0.13668787352997924	0.4727272727272731	0.1511627906976744	0.24793388429752072	-1
2063	0.35	0.1945945945945946	0.21686746987951808	0.00920245398773006	0.0771513353115727	0.14285714285714285	0.26976744186046514	0.07383844225949332	0.26363636363636367	0.47674418604651153	0.5619834710743801	-1
2064	0.32500000000000007	0.07567567567567568	0.26506024096385544	0.00920245398773006	0.10089020771513352	0.2264808362369338	0.32558139534883723	0.06921149026412365	0.3818181818181823	0.5930232558139534	0.5289256198347105	1
2065	0.36250000000000004	0.1837837837837838	0.18674698795180725	0.01150306748466258	0.15430267062314537	0.09930313588850175	0.4837209302325582	0.13051860420281258	0.40000000000000036	0.3604651162790698	0.24793388429752072	-1
2066	0.2875	0.2918918918918919	0.14457831325301204	0.02607361963190184	0.07418397626112759	0.08013937282229966	0.286046511627907	0.06728359359938452	0.5636363636363635	0.4302325581395348	0.6611570247933882	1
2067	0.275	0.11891891891891893	0.1746987951807229	0.00920245398773006	0.10979228486646883	0.09407665505226481	0.19069767441860463	0.062078272604587426	0.45454545454545503	0.3604651162790698	0.5454545454545454	-1
2068	0.42500000000000004	0.1945945945945946	0.15662650602409642	0.18558282208588955	0.08011869436201781	0.1637630662020906	0.4744186046511628	0.22151532677848706	0.6272727272727274	0.3255813953488372	0.3305785123966942	-1
2069	0.5	0.23783783783783785	0.1746987951807229	0.24923312883435583	0.13353115727002968	0.07317073170731707	0.29069767441860467	0.2446500867553496	0.40000000000000036	0.18604651162790697	0.165289256198347	-1
2070	0.4625	0.1945945945945946	0.22891566265060243	0.07822085889570553	0.03560830860534124	0.07317073170731707	0.2674418604651163	0.12087912087912045	0.3727272727272726	0.46511627906976744	0.5123966942148759	-1
2071	0.26250000000000007	0.10810810810810811	0.1746987951807229	0.061349693251533735	0.06824925816023739	0.22996515679442509	0.29534883720930233	0.08636977058029771	0.44545454545454577	0.18604651162790697	0.5454545454545454	-1
2072	0.35	0.10810810810810811	0.16867469879518077	0.01687116564417178	0.0949554896142433	0.17770034843205576	0.3511627906976744	0.09562367457104415	0.3727272727272726	0.26744186046511625	0.36363636363636354	-1
2073	0.475	0.07567567567567568	0.21084337349397592	0.0567484662576687	0.12462908011869434	0.07317073170731707	0.20465116279069767	0.1370734528629285	0.3454545454545457	0.25581395348837205	0.24793388429752072	-1
2074	0.4	0.2594594594594595	0.21084337349397592	0.013803680981595092	0.08902077151335311	0.07665505226480837	0.2674418604651163	0.09041835357625061	0.40909090909090917	0.48837209302325574	0.6942148760330575	-1
2075	0.32500000000000007	0.15135135135135136	0.22891566265060243	0.1303680981595092	0.10385756676557864	0.11498257839721254	0.27209302325581397	0.11856564488143562	0.22727272727272751	0.09302325581395349	0.4958677685950412	1
2076	0.35	0.2918918918918919	0.15662650602409642	0.03220858895705522	0.10682492581602374	0.059233449477351915	0.27674418604651163	0.04646230962020681	0.4727272727272731	0.30232558139534876	0.8264462809917352	1
2077	0.6124999999999999	0.07567567567567568	0.18072289156626506	0.015337423312883437	0.10979228486646883	0.09407665505226481	0.27906976744186046	0.13668787352997924	0.45454545454545503	0.18604651162790697	0.2975206611570249	-1
2078	0.375	0.21621621621621628	0.22289156626506026	0.09815950920245399	0.142433234421365	0.11498257839721254	0.4604651162790698	0.19645267013688184	0.7727272727272729	0.3837209302325581	0.36363636363636354	-1
2079	0.25	0.07567567567567568	0.29518072289156627	0.007668711656441719	0.11572700296735905	0.06620209059233449	0.20465116279069767	0.11162521688837401	0.42727272727272725	0.30232558139534876	0.1983471074380163	-1
2080	0.21250000000000002	0.2594594594594595	0.27108433734939763	0.06595092024539878	0.05637982195845695	0.08013937282229966	0.42093023255813955	0.0981299402352036	0.7181818181818183	0.31395348837209297	0.5785123966942147	1
2081	0.375	0.07567567567567568	0.1987951807228916	0.06288343558282208	0.14836795252225518	0.10104529616724739	0.25116279069767444	0.1636784268363236	0.645454545454546	0.19767441860465118	0.165289256198347	1
2082	0.25	0.0648648648648649	0.09036144578313253	0.08435582822085888	0.09792284866468842	0.08710801393728224	0.2627906976744186	0.12550607287449367	0.3090909090909091	0.441860465116279	0.31404958677685957	-1
2083	0.475	0.15135135135135136	0.20481927710843376	0.13957055214723926	0.0771513353115727	0.08362369337979095	0.30930232558139537	0.1810294968189723	0.3272727272727276	0.31395348837209297	0.2975206611570249	-1
2084	0.275	0.0972972972972973	0.1746987951807229	0.06748466257668712	0.05637982195845695	0.08013937282229966	0.22790697674418608	0.07036822826296785	0.3818181818181823	0.13953488372093026	0.7107438016528926	-1
2085	0.4125	0.20540540540540542	0.14457831325301204	0.18404907975460122	0.10385756676557864	0.16027874564459932	0.25116279069767444	0.1956815114709869	0.290909090909091	0.3953488372093023	0.3305785123966942	1
2086	0.35	0.20540540540540542	0.29518072289156627	0.11042944785276074	0.11869436201780414	0.20905923344947736	0.4813953488372093	0.16946211683053747	0.40909090909090917	0.26744186046511625	0.23140495867768607	-1
2087	0.45000000000000007	0.21621621621621628	0.18072289156626506	0.07208588957055215	0.13353115727002968	0.14634146341463414	0.3511627906976744	0.1347599768652401	0.36363636363636376	0.30232558139534876	0.3801652892561984	-1
2088	0.275	0.16216216216216217	0.09036144578313253	0.13957055214723926	0.11572700296735905	0.34494773519163763	0.45813953488372094	0.16579911316753382	0.2999999999999998	0.09302325581395349	0.18181818181818166	-1
2089	0.48750000000000004	0.2810810810810811	0.18072289156626506	0.11349693251533742	0.11572700296735905	0.08013937282229966	0.4232558139534884	0.15403894351262792	0.22727272727272751	0.29069767441860456	0.47933884297520657	-1
2090	0.3375	0.07567567567567568	0.1927710843373494	0.010736196319018405	0.08011869436201781	0.059233449477351915	0.15348837209302324	0.04877578561789164	0.41818181818181843	0.22093023255813948	0.7107438016528926	-1
2091	0.38750000000000007	0.43243243243243246	0.21686746987951808	0.04447852760736197	0.06231454005934717	0.10104529616724739	0.29069767441860467	0.06342780026990624	0.3818181818181823	0.18604651162790697	0.6942148760330575	1
2092	0.375	0.1837837837837838	0.14457831325301204	0.015337423312883437	0.10682492581602374	0.1289198606271777	0.3581395348837209	0.13321765953345022	0.7363636363636363	0.4186046511627906	0.4628099173553719	-1
2093	0.32500000000000007	0.22702702702702704	0.10843373493975904	0.22085889570552147	0.0919881305637982	0.06620209059233449	0.24651162790697673	0.19760940813572603	0.3818181818181823	0.3255813953488372	0.1983471074380163	-1
2094	0.45000000000000007	0.21621621621621628	0.30120481927710846	0.1763803680981595	0.11869436201780414	0.16027874564459932	0.26046511627906976	0.19645267013688184	0.26363636363636367	0.25581395348837205	0.165289256198347	-1
2095	0.26250000000000007	0.17297297297297298	0.15662650602409642	0.17944785276073622	0.13056379821958455	0.11149825783972125	0.28837209302325584	0.1945247734721427	0.5636363636363635	0.26744186046511625	0.24793388429752072	-1
2096	0.42500000000000004	0.17297297297297298	0.1746987951807229	0.024539877300613498	0.08308605341246292	0.12195121951219512	0.21395348837209305	0.09427414690572533	0.5	0.48837209302325574	0.4958677685950412	1
2097	0.5375	0.12972972972972974	0.29518072289156627	0.11503067484662576	0.12462908011869434	0.17073170731707318	0.4534883720930233	0.15982263350684178	0.3454545454545457	0.3488372093023256	0.4958677685950412	-1
2098	0.7125	0.3675675675675676	0.24698795180722893	0.02607361963190184	0.07418397626112759	0.06968641114982578	0.313953488372093	0.15403894351262792	0.3090909090909091	0.3488372093023256	0.4958677685950412	-1
2099	0.4625	0.24864864864864866	0.30722891566265065	0.2177914110429448	0.08902077151335311	0.20905923344947736	0.45116279069767445	0.21380374011953052	0.3090909090909091	0.441860465116279	0.24793388429752072	-1
2100	0.3125	0.1945945945945946	0.2530120481927711	0.09969325153374232	0.10682492581602374	0.20905923344947736	0.4627906976744186	0.16059379217274028	0.4363636363636365	0.3604651162790698	0.24793388429752072	-1
2101	0.475	0.20540540540540542	0.15060240963855423	0.2039877300613497	0.12166172106824924	0.14982578397212543	0.43953488372093025	0.21765953344900524	0.5636363636363635	0.3255813953488372	0.2975206611570249	-1
2102	0.32500000000000007	0.22702702702702704	0.12650602409638556	0.1388036809815951	0.0949554896142433	0.11846689895470383	0.2534883720930233	0.1201079622132255	0.2454545454545456	0.13953488372093026	0.48484848484847953	-1
2103	0.5	0.07567567567567568	0.20481927710843376	0.007668711656441719	0.0771513353115727	0.10104529616724739	0.19302325581395346	0.07422402159244257	0.31818181818181834	0.5813953488372092	0.5454545454545454	1
2104	0.3125	0.34594594594594597	0.14457831325301204	0.06901840490797545	0.08011869436201781	0.14285714285714285	0.2813953488372093	0.0915750915750948	0.4727272727272731	0.25581395348837205	0.5454545454545454	-1
2105	0.32500000000000007	0.3675675675675676	0.2771084337349398	0.1196319018404908	0.12166172106824924	0.1951219512195122	0.3953488372093023	0.15114709851551922	0.41818181818181843	0.27906976744186046	0.28099173553719003	-1
2106	0.3375	0.41081081081081083	0.14457831325301204	0.16717791411042945	0.12462908011869434	0.18815331010452963	0.3744186046511628	0.16907653749758822	0.3272727272727276	0.3953488372093023	0.2975206611570249	-1
2107	0.38750000000000007	0.3891891891891892	0.16265060240963858	0.06748466257668712	0.086053412462908	0.10801393728222997	0.3627906976744186	0.07962213225371073	0.4363636363636365	0.2325581395348837	0.6942148760330575	-1
2108	0.375	0.1945945945945946	0.20481927710843376	0.2039877300613497	0.07418397626112759	0.1289198606271777	0.28837209302325584	0.15018315018314965	0.5545454545454547	0.3604651162790698	0.6611570247933882	-1
2109	0.32500000000000007	0.10810810810810811	0.44578313253012053	0.17331288343558282	0.10979228486646883	0.18118466898954705	0.3674418604651163	0.20609215346057397	0.7818181818181822	0.5348837209302326	0.3471074380165289	-1
2110	0.23750000000000004	0.2594594594594595	0.30120481927710846	0.03067484662576687	0.11869436201780414	0.05226480836236934	0.3372093023255814	0.10776942355889929	0.45454545454545503	0.48837209302325574	0.3305785123966942	-1
2111	0.36250000000000004	0.33513513513513515	0.18674698795180725	0.03220858895705522	0.13353115727002968	0.08710801393728224	0.44651162790697674	0.1482552535184105	0.6727272727272728	0.4069767441860464	0.4132231404958677	-1
2112	0.3375	0.20540540540540542	0.11445783132530121	0.09202453987730061	0.10682492581602374	0.3344947735191638	0.38372093023255816	0.12589165220744292	0.40000000000000036	0.13953488372093026	0.3471074380165289	-1
2113	0.17500000000000004	0.21621621621621628	0.1746987951807229	0.007668711656441719	0.05637982195845695	0.05574912891986063	0.13720930232558137	0.08810487757855867	0.4727272727272731	0.372093023255814	0.3305785123966942	-1
2114	0.4	0.4864864864864865	0.012048192771084338	0.006134969325153375	0.08011869436201781	0.1289198606271777	0.2255813953488372	0.11355311355311315	0.4363636363636365	0.11627906976744184	0.165289256198347	-1
2115	0.275	0.32432432432432434	0.15662650602409642	0.04447852760736197	0.0771513353115727	0.1254355400696864	0.23488372093023258	0.031039136302293713	0.41818181818181843	0.29069767441860456	0.9256198347107436	1
2116	0.475	0.16216216216216217	0.15662650602409642	0.2254601226993865	0.17210682492581603	0.10452961672473868	0.3627906976744186	0.22151532677848706	0.28181818181818175	0.25581395348837205	0.1983471074380163	-1
2117	0.4	0.16216216216216217	0.16867469879518077	0.03220858895705522	0.13056379821958455	0.04878048780487805	0.19069767441860463	0.1274339695392328	0.41818181818181843	0.3953488372093023	0.2148760330578514	-1
2118	0.38750000000000007	0.12972972972972974	0.18072289156626506	0.06288343558282208	0.0949554896142433	0.13240418118466898	0.3209302325581395	0.11740890688259142	0.40000000000000036	0.1511627906976744	0.36363636363636354	-1
2119	0.36250000000000004	0.10810810810810811	0.15060240963855423	0.21012269938650308	0.11572700296735905	0.2682926829268293	0.3232558139534884	0.2003084634663601	0.36363636363636376	0.17441860465116277	0.28099173553719003	-1
2120	0.36250000000000004	0.16216216216216217	0.2349397590361446	0.02914110429447853	0.4836795252225519	0.21254355400696864	0.34418604651162793	0.1270483902062871	0.3545454545454545	0.16279069767441856	0.23140495867768607	-1
2121	0.375	0.2594594594594595	0.18072289156626506	0.04141104294478527	0.05934718100890206	0.04529616724738676	0.16279069767441862	0.06747638326585559	0.5545454545454547	0.47674418604651153	0.7603305785123966	1
2122	0.5625000000000001	0.12972972972972974	0.29518072289156627	0.01687116564417178	0.0919881305637982	0.11149825783972125	0.3697674418604651	0.1289762868710227	0.2999999999999998	0.17441860465116277	0.3471074380165289	-1
2123	0.23750000000000004	0.08648648648648649	0.1927710843373494	0.00920245398773006	0.08011869436201781	0.01742160278745645	0.18372093023255814	0.07711586658955127	0.49090909090909074	0.30232558139534876	0.4958677685950412	-1
2124	0.3375	0.1837837837837838	0.16265060240963858	0.2576687116564417	0.1632047477744807	0.09407665505226481	0.3023255813953489	0.20532099479468258	0.4363636363636365	0.31395348837209297	0.3471074380165289	-1
2125	0.5	0.21621621621621628	0.29518072289156627	0.010736196319018405	0.10979228486646883	0.08710801393728224	0.30697674418604654	0.12512049354154797	0.3363636363636364	0.4302325581395348	0.36363636363636354	-1
2126	0.26250000000000007	0.23783783783783785	0.28313253012048195	0.1111963190184049	0.06231454005934717	0.059233449477351915	0.286046511627907	0.11933680354733056	0.7272727272727275	0.2441860465116279	0.5785123966942147	1
2127	0.35	0.17297297297297298	0.1987951807228916	0.14570552147239263	0.06824925816023739	0.020905923344947737	0.16511627906976745	0.17640254482359907	0.42727272727272725	0.3372093023255814	0.2975206611570249	-1
2128	0.375	0.3783783783783784	0.18072289156626506	0.04447852760736197	0.07121661721068248	0.08710801393728224	0.29069767441860467	0.06728359359938452	0.25454545454545485	0.17441860465116277	0.6611570247933882	-1
2129	0.5625000000000001	0.23783783783783785	0.21686746987951808	0.1441717791411043	0.09792284866468842	0.10801393728222997	0.3697674418604651	0.21380374011953052	0.46363636363636385	0.3372093023255814	0.2148760330578514	-1
2130	0.48750000000000004	0.0972972972972973	0.31325301204819284	0.08128834355828221	0.023738872403560828	0.06620209059233449	0.17209302325581394	0.11162521688837401	0.3818181818181823	0.20930232558139533	0.6446280991735538	1
2131	0.35	0.11891891891891893	0.24698795180722893	0.12730061349693253	0.10979228486646883	0.17073170731707318	0.3697674418604651	0.15982263350684178	0.3818181818181823	0.4069767441860464	0.2975206611570249	-1
2132	0.38750000000000007	0.22702702702702704	0.24096385542168677	0.28911042944785276	0.10089020771513352	0.11846689895470383	0.33953488372093027	0.24079429342587488	0.19090909090909092	0.29069767441860456	0.14876033057851235	-1
2133	0.4125	0.14054054054054055	0.18674698795180725	0.04907975460122699	0.03560830860534124	0.13240418118466898	0.30697674418604654	0.09716599190283404	0.40909090909090917	0.19767441860465118	0.4628099173553719	1
2134	0.36250000000000004	0.11891891891891893	0.2349397590361446	0.006134969325153375	0.06824925816023739	0.041811846689895474	0.1418604651162791	0.03875072296125026	0.5363636363636366	0.18604651162790697	0.8264462809917352	1
2135	0.3375	0.21621621621621628	0.21084337349397592	0.22699386503067484	0.09792284866468842	0.18466898954703834	0.43023255813953487	0.20609215346057397	0.46363636363636385	0.3255813953488372	0.2644628099173554	-1
2136	0.6	0.31351351351351353	0.42168674698795183	0.17714723926380369	0.08902077151335311	0.06620209059233449	0.34418604651162793	0.21573163678426965	0.25454545454545485	0.5930232558139534	0.2148760330578514	-1
2137	0.35	0.0972972972972973	0.21084337349397592	0.03067484662576687	0.06231454005934717	0.10801393728222997	0.15813953488372096	0.08386350491613825	0.45454545454545503	0.5813953488372092	0.5454545454545454	-1
2138	0.3375	0.0972972972972973	0.18674698795180725	0.013803680981595092	0.0949554896142433	0.11149825783972125	0.25813953488372093	0.07345286292654762	0.3090909090909091	0.27906976744186046	0.4132231404958677	-1
2139	0.25	0.23783783783783785	0.2530120481927711	0.007668711656441719	0.08011869436201781	0.059233449477351915	0.23953488372093024	0.03084634663582264	0.3454545454545457	0.27906976744186046	0.7603305785123966	1
2140	0.375	0.2810810810810811	0.26506024096385544	0.09202453987730061	0.12759643916913946	0.09059233449477352	0.33953488372093027	0.16175053017158447	0.3818181818181823	0.22093023255813948	0.2644628099173554	-1
2141	0.45000000000000007	0.08648648648648649	0.18674698795180725	0.09585889570552146	0.14836795252225518	0.10104529616724739	0.2813953488372093	0.15596684017736706	0.5181818181818185	0.13953488372093026	0.28099173553719003	-1
2142	0.45000000000000007	0.20540540540540542	0.18674698795180725	0.02760736196319018	0.014836795252225508	0.04529616724738676	0.30930232558139537	0.07383844225949332	0.28181818181818175	0.49999999999999994	0.6611570247933882	-1
2143	0.38750000000000007	0.2702702702702703	0.15662650602409642	0.06748466257668712	0.05341246290801187	0.15331010452961671	0.30930232558139537	0.10198573356468188	0.4818181818181819	0.2441860465116279	0.5289256198347105	1
2144	0.3375	0.17297297297297298	0.11445783132530121	0.00920245398773006	0.0949554896142433	0.0975609756097561	0.23488372093023258	0.10468478889531596	0.2454545454545456	0.27906976744186046	0.23140495867768607	-1
2145	0.25	0.21621621621621628	0.10843373493975904	0.00920245398773006	0.14540059347181006	0.01742160278745645	0.22790697674418608	0.11123963755542476	0.46363636363636385	0.4186046511627906	0.25619834710743805	-1
2146	0.36250000000000004	0.10810810810810811	0.11445783132530121	0.06288343558282208	0.10979228486646883	0.1916376306620209	0.3511627906976744	0.1443994601889358	0.5454545454545454	0.5116279069767442	0.4132231404958677	-1
2147	0.3375	0.11891891891891893	0.06024096385542169	0.010736196319018405	0.10979228486646883	0.07317073170731707	0.2255813953488372	0.1270483902062871	0.5181818181818185	0.26744186046511625	0.3305785123966942	-1
2148	0.0	0.24864864864864866	0.012048192771084338	0.16104294478527606	0.08011869436201781	0.0627177700348432	0.24186046511627907	0.10352805089647177	0.9363636363636365	0.25581395348837205	0.7272727272727273	-1
2149	0.2875	0.20540540540540542	0.1927710843373494	0.007668711656441719	0.07418397626112759	0.07665505226480837	0.23255813953488375	0.05186042028147497	0.581818181818182	0.20930232558139533	0.743801652892562	-1
2150	0.35	0.5189189189189191	0.09036144578313253	0.1441717791411043	0.08308605341246292	0.1254355400696864	0.3418604651162791	0.1794871794871824	0.5090909090909093	0.3488372093023256	0.23140495867768607	-1
2151	0.35	0.20540540540540542	0.24698795180722893	0.010736196319018405	0.12759643916913946	0.04878048780487805	0.30697674418604654	0.15403894351262792	0.6363636363636367	0.29069767441860456	0.3305785123966942	-1
2152	0.5625000000000001	0.21621621621621628	0.16265060240963858	0.25920245398773006	0.10682492581602374	0.16027874564459932	0.5651162790697674	0.25120493541546196	0.27272727272727293	0.3953488372093023	0.18181818181818166	-1
2153	0.6124999999999999	0.24864864864864866	0.12650602409638556	0.07668711656441717	0.08902077151335311	0.09059233449477352	0.1325581395348837	0.11895122421438131	0.21818181818181825	0.3488372093023256	0.4958677685950412	-1
2154	0.375	0.07567567567567568	0.24698795180722893	0.18865030674846625	0.10385756676557864	0.2700348432055749	0.40232558139534885	0.19876614613457022	0.4727272727272731	0.6511627906976745	0.36363636363636354	-1
2155	0.2875	0.24864864864864866	0.3493975903614458	0.06748466257668712	0.08902077151335311	0.11846689895470383	0.24186046511627907	0.07306728359359838	0.5272727272727273	0.441860465116279	0.7107438016528926	1
2156	0.4125	0.1837837837837838	0.16867469879518077	0.015337423312883437	0.12759643916913946	0.15331010452961671	0.3697674418604651	0.10584152689416015	0.2999999999999998	0.22093023255813948	0.4132231404958677	-1
2157	0.525	0.23783783783783785	0.21686746987951808	0.15950920245398773	0.07418397626112759	0.020905923344947737	0.13953488372093026	0.12396375554270378	0.2999999999999998	0.22093023255813948	0.6942148760330575	-1
2158	0.4125	0.1837837837837838	0.16867469879518077	0.00920245398773006	0.0919881305637982	0.10104529616724739	0.23488372093023258	0.08926161557740286	0.41818181818181843	0.3604651162790698	0.5123966942148759	-1
2159	0.4	0.043243243243243246	0.1746987951807229	0.14877300613496933	0.08902077151335311	0.13588850174216027	0.20465116279069767	0.16444958550221855	0.42727272727272725	0.18604651162790697	0.2975206611570249	1
2160	0.32500000000000007	0.2702702702702703	0.14457831325301204	0.14110429447852763	0.0949554896142433	0.09407665505226481	0.23023255813953492	0.1636784268363236	0.5181818181818185	0.29069767441860456	0.3471074380165289	-1
2161	0.25	0.28648648648648645	0.09036144578313253	0.15644171779141106	0.07121661721068248	0.08362369337979095	0.2558139534883721	0.1509543088490446	0.4818181818181819	0.31395348837209297	0.3305785123966942	-1
2162	0.32500000000000007	0.24864864864864866	0.24096385542168677	0.08588957055214724	0.0919881305637982	0.15331010452961671	0.3697674418604651	0.1578947368421062	0.3909090909090911	0.27906976744186046	0.2148760330578514	-1
2163	0.38750000000000007	0.33513513513513515	0.24096385542168677	0.061349693251533735	0.03857566765578635	0.010452961672473867	0.020930232558139535	0.0846346635820332	0.5363636363636366	0.17441860465116277	0.7603305785123966	-1
2164	0.4625	0.12972972972972974	0.28313253012048195	0.25	0.12759643916913946	0.17073170731707318	0.41395348837209306	0.23770965876229155	0.3363636363636364	0.46511627906976744	0.2148760330578514	-1
2165	0.35	0.2702702702702703	0.1927710843373494	0.23006134969325154	0.13353115727002968	0.20905923344947736	0.5046511627906977	0.19722382880277678	0.4818181818181819	0.3953488372093023	0.39669421487603307	-1
2166	0.30000000000000004	0.20540540540540542	0.25903614457831325	0.11042944785276074	0.13946587537091984	0.16027874564459932	0.5441860465116278	0.1636784268363236	0.3454545454545457	0.3372093023255814	0.165289256198347	-1
2167	0.35	0.2594594594594595	0.1987951807228916	0.02914110429447853	0.12759643916913946	0.13240418118466898	0.46511627906976744	0.11663774821669648	0.3909090909090911	0.441860465116279	0.3305785123966942	-1
2168	0.4125	0.1837837837837838	0.2349397590361446	0.023006134969325156	0.08011869436201781	0.0975609756097561	0.2651162790697675	0.07113938692886279	0.5090909090909093	0.2441860465116279	0.6942148760330575	1
2169	0.275	0.1945945945945946	0.09036144578313253	0.00920245398773006	0.13056379821958455	0.11498257839721254	0.2651162790697675	0.12261422787738852	0.3272727272727276	0.27906976744186046	0.1322314049586777	-1
2170	0.275	0.33513513513513515	0.07831325301204821	0.00920245398773006	0.09792284866468842	0.20209059233449478	0.37674418604651166	0.0776942355889716	0.3090909090909091	0.3488372093023256	0.4297520661157024	-1
2171	0.475	0.12972972972972974	0.20481927710843376	0.018404907975460124	0.0949554896142433	0.13937282229965156	0.3209302325581395	0.12030075187970013	0.5727272727272732	0.5116279069767442	0.5123966942148759	-1
2172	0.3125	0.21621621621621628	0.13253012048192772	0.16717791411042945	0.08011869436201781	0.08710801393728224	0.32558139534883723	0.14150761519182353	0.25454545454545485	0.12790697674418605	0.4297520661157024	-1
2173	0.15000000000000002	0.20540540540540542	0.24096385542168677	0.00920245398773006	0.19881305637982194	0.13937282229965156	0.2651162790697675	0.09504530557162028	0.5454545454545454	0.29069767441860456	0.3471074380165289	-1
2174	0.6375000000000001	0.2594594594594595	0.29518072289156627	0.015337423312883437	0.12166172106824924	0.05226480836236934	0.2813953488372093	0.1636784268363236	0.3727272727272726	0.13953488372093026	0.23140495867768607	-1
2175	0.275	0.22702702702702704	0.24698795180722893	0.15644171779141106	0.11572700296735905	0.18466898954703834	0.3232558139534884	0.1270483902062871	0.3363636363636364	0.4302325581395348	0.49035812672176826	1
2176	0.4625	0.12972972972972974	0.24698795180722893	0.00920245398773006	0.12166172106824924	0.08362369337979095	0.2813953488372093	0.08135723925197524	0.42727272727272725	0.3488372093023256	0.5123966942148759	-1
2177	0.22499999999999998	0.11891891891891893	0.15662650602409642	0.012269938650306747	0.06231454005934717	0.0348432055749129	0.15348837209302324	0.06535569693464538	0.4818181818181819	0.17441860465116277	0.47933884297520657	1
2178	0.38750000000000007	0.1945945945945946	0.1987951807228916	0.18404907975460122	0.12462908011869434	0.1986062717770035	0.3790697674418605	0.20994794679005224	0.6090909090909093	0.18604651162790697	0.31404958677685957	-1
2179	0.4	0.17297297297297298	0.14457831325301204	0.018404907975460124	0.11275964391691393	0.09407665505226481	0.1883720930232558	0.10410641989589564	0.5272727272727273	0.2441860465116279	0.31404958677685957	-1
2180	0.4	0.07567567567567568	0.16867469879518077	0.21625766871165641	0.12462908011869434	0.09407665505226481	0.3232558139534884	0.20840562945826235	0.21818181818181825	0.19767441860465118	0.165289256198347	1
2181	0.475	0.12972972972972974	0.15662650602409642	0.0598159509202454	0.22848664688427298	0.12195121951219512	0.286046511627907	0.17717370348949402	0.3909090909090911	0.2325581395348837	0.1983471074380163	-1
2182	0.22499999999999998	0.12972972972972974	0.3975903614457832	0.14723926380368096	0.10089020771513352	0.26480836236933797	0.38372093023255816	0.14247156352419665	0.23636363636363633	0.2441860465116279	0.39669421487603307	1
2183	0.38750000000000007	0.12972972972972974	0.24698795180722893	0.007668711656441719	0.15133531157270028	0.11846689895470383	0.2186046511627907	0.1168305378831711	0.2454545454545456	0.19767441860465118	0.1983471074380163	-1
2184	0.38750000000000007	0.11891891891891893	0.29518072289156627	0.09202453987730061	0.08011869436201781	0.1637630662020906	0.37674418604651166	0.11740890688259142	0.4363636363636365	0.05813953488372098	0.5785123966942147	-1
2185	0.3125	0.21621621621621628	0.28313253012048195	0.1625766871165644	0.0919881305637982	0.20557491289198607	0.40232558139534885	0.16984769616348672	0.36363636363636376	0.3372093023255814	0.24793388429752072	-1
2186	0.375	0.21621621621621628	0.21686746987951808	0.09815950920245399	0.10089020771513352	0.20209059233449478	0.45813953488372094	0.1629072681704251	0.40000000000000036	0.31395348837209297	0.2644628099173554	-1
2187	0.30000000000000004	0.16216216216216217	0.21686746987951808	0.254601226993865	0.08902077151335311	0.12195121951219512	0.27906976744186046	0.23809523809523725	0.46363636363636385	0.2441860465116279	0.1322314049586777	-1
2188	0.3125	0.23783783783783785	0.2891566265060241	0.10429447852760737	0.13056379821958455	0.11149825783972125	0.3232558139534884	0.14671293618662062	0.41818181818181843	0.3604651162790698	0.2975206611570249	-1
2189	0.525	0.17297297297297298	0.1987951807228916	0.00920245398773006	0.10385756676557864	0.09059233449477352	0.21162790697674416	0.062463851937536674	0.28181818181818175	0.2441860465116279	0.743801652892562	-1
2190	0.35	0.11891891891891893	0.16867469879518077	0.17177914110429449	0.09792284866468842	0.18118466898954705	0.29534883720930233	0.1505687295160989	0.41818181818181843	0.17441860465116277	0.4628099173553719	-1
2191	0.36250000000000004	0.07567567567567568	0.1927710843373494	0.11196319018404909	0.07418397626112759	0.05226480836236934	0.16511627906976745	0.15442452284557717	0.5181818181818185	0.1046511627906977	0.3305785123966942	-1
2192	0.32500000000000007	0.23783783783783785	0.18072289156626506	0.025306748466257672	0.086053412462908	0.020905923344947737	0.46511627906976744	0.1270483902062871	0.4363636363636365	0.46511627906976744	0.31404958677685957	-1
2193	0.5	0.23783783783783785	0.1746987951807229	0.24923312883435583	0.13353115727002968	0.07317073170731707	0.29069767441860467	0.2446500867553496	0.40000000000000036	0.18604651162790697	0.165289256198347	-1
2194	0.4625	0.16216216216216217	0.1746987951807229	0.03067484662576687	0.06528189910979228	0.07665505226480837	0.20465116279069767	0.09311740890688114	0.25454545454545485	0.372093023255814	0.47933884297520657	-1
2195	0.38750000000000007	0.0648648648648649	0.22891566265060243	0.006134969325153375	0.0949554896142433	0.06968641114982578	0.16511627906976745	0.06400616926932656	0.28181818181818175	0.372093023255814	0.5619834710743801	-1
2196	0.45000000000000007	0.2810810810810811	0.2530120481927711	0.007668711656441719	0.07121661721068248	0.05226480836236934	0.3744186046511628	0.08849045691151147	0.36363636363636376	0.3604651162790698	0.5454545454545454	-1
2197	0.38750000000000007	0.23783783783783785	0.12650602409638556	0.10122699386503067	0.10682492581602374	0.18118466898954705	0.4186046511627907	0.17042606516290704	0.45454545454545503	0.30232558139534876	0.23140495867768607	-1
2198	0.475	0.22702702702702704	0.3493975903614458	0.25920245398773006	0.0949554896142433	0.17073170731707318	0.5	0.24272219009061047	0.40000000000000036	0.5116279069767442	0.24793388429752072	-1
2199	0.275	0.21621621621621628	0.16265060240963858	0.22852760736196318	0.08011869436201781	0.10104529616724739	0.28837209302325584	0.13437439753229086	0.42727272727272725	0.25581395348837205	0.8264462809917352	1
2200	0.375	0.16216216216216217	0.1987951807228916	0.019938650306748466	0.11275964391691393	0.0627177700348432	0.21162790697674416	0.08270676691729406	0.3454545454545457	0.27906976744186046	0.5123966942148759	-1
2201	0.42500000000000004	0.1837837837837838	0.2349397590361446	0.28144171779141103	0.086053412462908	0.13937282229965156	0.3372093023255814	0.24657798342008874	0.22727272727272751	0.29069767441860456	0.165289256198347	-1
2202	0.45000000000000007	0.14054054054054055	0.18072289156626506	0.11503067484662576	0.11275964391691393	0.038327526132404185	0.24186046511627907	0.1347599768652401	0.36363636363636376	0.1511627906976744	0.4132231404958677	-1
2203	0.26250000000000007	0.12972972972972974	0.16867469879518077	0.18711656441717792	0.086053412462908	0.09407665505226481	0.2837209302325581	0.13784461152882344	0.5363636363636366	0.4069767441860464	0.6280991735537191	1
2204	0.22499999999999998	0.10810810810810811	0.18072289156626506	0.14723926380368096	0.05637982195845695	0.09059233449477352	0.2813953488372093	0.15982263350684178	0.7000000000000006	0.2325581395348837	0.4628099173553719	1
2205	0.375	0.2594594594594595	0.18072289156626506	0.006134969325153375	0.11869436201780414	0.06968641114982578	0.23953488372093024	0.11143242722189939	0.4727272727272731	0.45348837209302323	0.36363636363636354	-1
2206	0.4125	0.22702702702702704	0.20481927710843376	0.11042944785276074	0.08011869436201781	0.1637630662020906	0.2744186046511628	0.13225371120108065	0.44545454545454577	0.20930232558139533	0.44628099173553704	-1
2207	0.42500000000000004	0.1837837837837838	0.16867469879518077	0.2116564417177914	0.13649851632047477	0.18466898954703834	0.4534883720930233	0.22151532677848706	0.36363636363636376	0.18604651162790697	0.165289256198347	1
2208	0.32500000000000007	0.2918918918918919	0.21084337349397592	0.07668711656441717	0.07418397626112759	0.024390243902439025	0.3209302325581395	0.14073645652593214	0.40909090909090917	0.3255813953488372	0.2975206611570249	-1
2209	0.275	0.11891891891891893	0.42771084337349397	0.013803680981595092	0.42433234421364985	0.024390243902439025	0.10465116279069768	0.10776942355889929	0.36363636363636376	0.27906976744186046	0.2975206611570249	-1
2210	0.4125	0.33513513513513515	0.4759036144578314	0.012269938650306747	0.5489614243323441	0.07317073170731707	0.18604651162790697	0.09658762290341372	0.40909090909090917	0.27906976744186046	0.4132231404958677	-1
2211	0.35	0.16216216216216217	0.10843373493975904	0.12116564417177914	0.10385756676557864	0.1986062717770035	0.41395348837209306	0.1632928475033708	0.40000000000000036	0.31395348837209297	0.24793388429752072	-1
2212	0.32500000000000007	0.24864864864864866	0.16867469879518077	0.02914110429447853	0.08902077151335311	0.11149825783972125	0.29534883720930233	0.04530557162136262	0.45454545454545503	0.18604651162790697	0.7768595041322313	-1
2213	0.42500000000000004	0.1945945945945946	0.18072289156626506	0.023006134969325156	0.07121661721068248	0.1672473867595819	0.34418604651162793	0.07306728359359838	0.5545454545454547	0.2441860465116279	0.6776859504132229	1
2214	0.275	0.32432432432432434	0.15662650602409642	0.04447852760736197	0.0771513353115727	0.1254355400696864	0.23488372093023258	0.031039136302293713	0.41818181818181843	0.29069767441860456	0.9256198347107436	1
2215	0.35	0.12972972972972974	0.16265060240963858	0.1579754601226994	0.086053412462908	0.09407665505226481	0.27906976744186046	0.15133988818199384	0.3545454545454545	0.25581395348837205	0.4132231404958677	1
2216	0.48750000000000004	0.24864864864864866	0.1385542168674699	0.02147239263803681	0.17804154302670624	0.09407665505226481	0.28837209302325584	0.12936186620397194	0.3545454545454545	0.46511627906976744	0.2975206611570249	-1
2217	0.42500000000000004	0.0972972972972973	0.24698795180722893	0.015337423312883437	0.12759643916913946	0.07665505226480837	0.26976744186046514	0.0996722575669935	0.42727272727272725	0.31395348837209297	0.4628099173553719	-1
2218	0.4	0.23783783783783785	0.16867469879518077	0.024539877300613498	0.09792284866468842	0.06620209059233449	0.3883720930232558	0.08771929824561298	0.4363636363636365	0.4069767441860464	0.5619834710743801	-1
2219	0.4	0.043243243243243246	0.1927710843373494	0.10122699386503067	0.14540059347181006	0.06968641114982578	0.18372093023255814	0.18295739348371143	0.5181818181818185	0.18604651162790697	0.1983471074380163	-1
2220	0.4	0.0648648648648649	0.24698795180722893	0.004601226993865032	0.08308605341246292	0.06968641114982578	0.19767441860465118	0.08270676691729406	0.4818181818181819	0.2441860465116279	0.47933884297520657	-1
2221	0.525	0.16216216216216217	0.16867469879518077	0.03220858895705522	0.11572700296735905	0.1637630662020906	0.3604651162790698	0.15596684017736706	0.49090909090909074	0.5813953488372092	0.24793388429752072	-1
2222	0.4125	0.08648648648648649	0.21686746987951808	0.1549079754601227	0.10385756676557864	0.0627177700348432	0.18604651162790697	0.16946211683053747	0.40000000000000036	0.25581395348837205	0.47933884297520657	1
2223	0.32500000000000007	0.2810810810810811	0.1385542168674699	0.08742331288343558	0.08902077151335311	0.12195121951219512	0.30930232558139537	0.14054366685945752	0.42727272727272725	0.49999999999999994	0.3305785123966942	-1
2224	0.5375	0.4	0.20481927710843376	0.11809815950920247	0.08308605341246292	0.10801393728222997	0.47906976744186053	0.20223636013109925	0.5363636363636366	0.48837209302325574	0.28099173553719003	-1
2225	0.48750000000000004	0.23783783783783785	0.1927710843373494	0.015337423312883437	0.08308605341246292	0.07317073170731707	0.2651162790697675	0.0923462502409862	0.19090909090909092	0.12790697674418605	0.4958677685950412	-1
2226	0.2875	0.20540540540540542	0.18674698795180725	0.05061349693251534	0.07418397626112759	0.13937282229965156	0.29534883720930233	0.09774436090225436	0.4727272727272731	0.27906976744186046	0.47933884297520657	-1
2227	0.4	0.08648648648648649	0.18072289156626506	0.03067484662576687	0.10089020771513352	0.11149825783972125	0.18604651162790697	0.06477732793522506	0.1454545454545455	0.29069767441860456	0.5289256198347105	-1
2228	0.475	0.20540540540540542	0.31325301204819284	0.03987730061349694	0.10089020771513352	0.09059233449477352	0.3302325581395349	0.0805860805860803	0.27272727272727293	0.3604651162790698	0.5619834710743801	-1
2229	0.35	0.15135135135135136	0.1385542168674699	0.2561349693251534	0.11275964391691393	0.12195121951219512	0.25116279069767444	0.23038365143628425	0.3272727272727276	0.27906976744186046	0.1322314049586777	-1
2230	0.6375000000000001	0.2702702702702703	0.20481927710843376	0.012269938650306747	0.13946587537091984	0.041811846689895474	0.3744186046511628	0.1443994601889358	0.3727272727272726	0.29069767441860456	0.28099173553719003	-1
2231	0.35	0.3837837837837838	0.22891566265060243	0.13190184049079753	0.14540059347181006	0.2229965156794425	0.541860465116279	0.21631000578368997	0.46363636363636385	0.372093023255814	0.18181818181818166	-1
2232	0.125	0.22702702702702704	0.1385542168674699	0.007668711656441719	0.10385756676557864	0.1254355400696864	0.3953488372093023	0.041064198958935094	0.5090909090909093	0.13953488372093026	0.6446280991735538	-1
2233	0.6	0.0972972972972973	0.16867469879518077	0.03220858895705522	0.11275964391691393	0.1254355400696864	0.32558139534883723	0.12608444187391754	0.3454545454545457	0.3953488372093023	0.4628099173553719	-1
2234	0.4125	0.0972972972972973	0.24096385542168677	0.21395705521472394	0.11275964391691393	0.156794425087108	0.33953488372093027	0.23790244842876263	0.5636363636363635	0.6511627906976745	0.18181818181818166	-1
2235	0.6250000000000001	0.33513513513513515	0.21084337349397592	0.018404907975460124	0.25816023738872407	0.06968641114982578	0.16279069767441862	0.058800848274533024	0.20909090909090944	0.372093023255814	0.7603305785123966	-1
2236	0.35	0.07567567567567568	0.1927710843373494	0.08282208588957055	0.07121661721068248	0.1986062717770035	0.2744186046511628	0.09273182957393544	0.42727272727272725	0.569767441860465	0.6776859504132229	1
2237	0.65	0.15135135135135136	0.29518072289156627	0.15030674846625766	0.11572700296735905	0.17421602787456447	0.43023255813953487	0.2234432234432262	0.5363636363636366	0.25581395348837205	0.36363636363636354	-1
2238	0.375	0.07567567567567568	0.24698795180722893	0.18865030674846625	0.10385756676557864	0.2700348432055749	0.40232558139534885	0.19876614613457022	0.4727272727272731	0.6511627906976745	0.36363636363636354	-1
2239	0.4375	0.2594594594594595	0.21084337349397592	0.012269938650306747	0.12166172106824924	0.020905923344947737	0.3558139534883721	0.10275689223057682	0.4727272727272731	0.2325581395348837	0.44628099173553704	-1
2240	0.4375	0.15135135135135136	0.24698795180722893	0.22699386503067484	0.12166172106824924	0.18466898954703834	0.42093023255813955	0.24850588008482788	0.5454545454545454	0.4302325581395348	0.14876033057851235	-1
2241	0.45000000000000007	0.11891891891891893	0.18072289156626506	0.18711656441717792	0.13056379821958455	0.16202090592334495	0.5093023255813953	0.22151532677848706	0.3818181818181823	0.31395348837209297	0.18181818181818166	1
2242	0.22499999999999998	0.11351351351351352	0.29518072289156627	0.007668711656441719	0.06231454005934717	0.09059233449477352	0.2488372093023256	0.09041835357625061	0.7545454545454549	0.26744186046511625	0.3801652892561984	-1
2243	0.275	0.21621621621621628	0.1746987951807229	0.28680981595092025	0.12462908011869434	0.11846689895470383	0.3813953488372093	0.23134759976865382	0.3818181818181823	0.3255813953488372	0.165289256198347	-1
2244	0.25	0.2594594594594595	0.22891566265060243	0.06365030674846625	0.07121661721068248	0.07317073170731707	0.19534883720930235	0.07499518025833751	0.6363636363636367	0.2325581395348837	0.6280991735537191	1
2245	0.30000000000000004	0.1837837837837838	0.15060240963855423	0.012269938650306747	0.06231454005934717	0.11498257839721254	0.22093023255813954	0.07885097358781579	0.5272727272727273	0.25581395348837205	0.5123966942148759	1
2246	0.3375	0.10810810810810811	0.24698795180722893	0.2085889570552147	0.08902077151335311	0.156794425087108	0.27674418604651163	0.1864276074802369	0.5090909090909093	0.5813953488372092	0.3801652892561984	1
2247	0.525	0.15135135135135136	0.16867469879518077	0.20552147239263804	0.13056379821958455	0.28222996515679444	0.4348837209302326	0.21187584345479138	0.3818181818181823	0.26744186046511625	0.2975206611570249	-1
2248	0.3125	0.12972972972972974	0.15662650602409642	0.06288343558282208	0.0919881305637982	0.3693379790940767	0.3674418604651163	0.10931174089068563	0.31818181818181834	0.6162790697674418	0.44628099173553704	1
2249	0.4625	0.22702702702702704	0.21686746987951808	0.23159509202453987	0.12166172106824924	0.09407665505226481	0.2651162790697675	0.18681318681318615	0.3090909090909091	0.372093023255814	0.39669421487603307	-1
2250	0.4375	0.12972972972972974	0.15662650602409642	0.015337423312883437	0.0919881305637982	0.11846689895470383	0.2627906976744186	0.10160015423173263	0.5636363636363635	0.25581395348837205	0.4628099173553719	-1
2251	0.6749999999999999	0.0648648648648649	0.22289156626506026	0.007668711656441719	0.07418397626112759	0.11846689895470383	0.17209302325581394	0.08193560825139912	0.2999999999999998	0.3837209302325581	0.5950413223140494	-1
2252	0.45000000000000007	0.12972972972972974	1.0	0.023006134969325156	0.03857566765578635	0.11149825783972125	0.23953488372093024	0.0875265085791419	0.49090909090909074	0.3837209302325581	0.6942148760330575	-1
2253	0.26250000000000007	0.17297297297297298	0.18072289156626506	0.02147239263803681	0.07121661721068248	0.09059233449477352	0.19069767441860463	0.09909388856757317	0.6090909090909093	0.5465116279069766	0.47933884297520657	1
2254	0.4125	0.1945945945945946	0.22289156626506026	0.07515337423312883	0.04747774480712165	0.10104529616724739	0.22093023255813954	0.07152496626180849	0.3090909090909091	0.12790697674418605	0.7603305785123966	1
2255	0.375	0.15135135135135136	0.21084337349397592	0.25920245398773006	0.08902077151335311	0.1254355400696864	0.3325581395348837	0.23693850009639306	0.4727272727272731	0.2325581395348837	0.165289256198347	-1
2256	0.35	0.17297297297297298	0.16867469879518077	0.09355828220858896	0.06824925816023739	0.08362369337979095	0.1883720930232558	0.08887603624445717	0.3727272727272726	0.11627906976744184	0.7107438016528926	-1
2257	0.35	0.11891891891891893	0.25903614457831325	0.1579754601226994	0.10682492581602374	0.17770034843205576	0.33488372093023255	0.20069404279930936	0.7272727272727275	0.6395348837209303	0.39669421487603307	-1
2258	0.6124999999999999	0.16216216216216217	0.1927710843373494	0.19631901840490798	0.10385756676557864	0.11498257839721254	0.3697674418604651	0.24368613842298004	0.36363636363636376	0.29069767441860456	0.1322314049586777	1
2259	0.21250000000000002	0.2756756756756757	0.18072289156626506	0.02914110429447853	0.1839762611275964	0.08710801393728224	0.2744186046511628	0.10198573356468188	0.3818181818181823	0.3372093023255814	0.2644628099173554	-1
2260	0.35	0.32432432432432434	0.09036144578313253	0.061349693251533735	0.10385756676557864	0.08013937282229966	0.15813953488372096	0.11548101021785229	0.3545454545454545	0.18604651162790697	0.36363636363636354	-1
2261	0.26250000000000007	0.2810810810810811	0.15060240963855423	0.02147239263803681	0.09792284866468842	0.0348432055749129	0.23255813953488375	0.06227106227106205	0.27272727272727293	0.372093023255814	0.5619834710743801	-1
2262	0.4	0.0972972972972973	0.1987951807228916	0.052147239263803685	0.07418397626112759	0.05226480836236934	0.27209302325581397	0.1212647002120697	0.42727272727272725	0.19767441860465118	0.4297520661157024	1
2263	0.3125	0.12972972972972974	0.15662650602409642	0.18558282208588955	0.10979228486646883	0.20209059233449478	0.30930232558139537	0.15712357817621125	0.49090909090909074	0.1511627906976744	0.4628099173553719	-1
2264	0.23750000000000004	0.14054054054054055	0.14457831325301204	0.02607361963190184	0.11275964391691393	0.20209059233449478	0.4162790697674419	0.1521110468478888	0.8454545454545457	0.5813953488372092	0.3471074380165289	-1
2265	0.3375	0.1945945945945946	0.1927710843373494	0.09279141104294479	0.14836795252225518	0.11149825783972125	0.2186046511627907	0.10468478889531596	0.41818181818181843	0.2325581395348837	0.5123966942148759	-1
2266	0.275	0.12972972972972974	0.15662650602409642	0.09509202453987729	0.11869436201780414	0.06968641114982578	0.19302325581395346	0.10969732022363843	0.3909090909090911	0.2325581395348837	0.4958677685950412	-1
2267	0.4	0.1837837837837838	0.1746987951807229	0.22392638036809814	0.11275964391691393	0.13240418118466898	0.3744186046511628	0.21380374011953052	0.45454545454545503	0.26744186046511625	0.2148760330578514	-1
2268	0.275	0.1945945945945946	0.09036144578313253	0.010736196319018405	0.15133531157270028	0.17073170731707318	0.33488372093023255	0.12396375554270378	0.3818181818181823	0.3372093023255814	0.11570247933884281	-1
2269	0.2875	0.23783783783783785	0.18072289156626506	0.023006134969325156	0.06528189910979228	0.1672473867595819	0.3558139534883721	0.04607673028725756	0.6090909090909093	0.2441860465116279	0.7768595041322313	1
2270	0.42500000000000004	0.03783783783783784	0.18072289156626506	0.09509202453987729	0.13946587537091984	0.08362369337979095	0.22093023255813954	0.15982263350684178	0.6545454545454548	0.20930232558139533	0.2644628099173554	-1
2271	0.22499999999999998	0.07567567567567568	0.15662650602409642	0.075920245398773	0.12462908011869434	0.17073170731707318	0.3	0.12049354154617475	0.6818181818181821	0.3255813953488372	0.4958677685950412	-1
2272	0.48750000000000004	0.2594594594594595	0.3734939759036145	0.15337423312883436	0.08011869436201781	0.18815331010452963	0.3325581395348837	0.20609215346057397	0.3727272727272726	0.25581395348837205	0.14876033057851235	-1
2273	0.375	0.17297297297297298	0.18674698795180725	0.2714723926380368	0.10979228486646883	0.13240418118466898	0.30697674418604654	0.24850588008482788	0.5272727272727273	0.22093023255813948	0.11570247933884281	-1
2274	0.32500000000000007	0.05405405405405406	0.16867469879518077	0.004601226993865032	0.10682492581602374	0.10452961672473868	0.17906976744186048	0.08945440524388104	0.6818181818181821	0.3488372093023256	0.5289256198347105	-1
2275	0.375	0.17297297297297298	0.20481927710843376	0.061349693251533735	0.06824925816023739	0.12195121951219512	0.29069767441860467	0.10776942355889929	0.4363636363636365	0.19767441860465118	0.4297520661157024	-1
2276	0.35	0.20540540540540542	0.18072289156626506	0.019938650306748466	0.04747774480712165	0.041811846689895474	0.3325581395348837	0.10969732022363843	0.5181818181818185	0.46511627906976744	0.4132231404958677	-1
2277	0.26250000000000007	0.21621621621621628	0.2349397590361446	0.012269938650306747	0.06528189910979228	0.156794425087108	0.3186046511627907	0.02409870830923566	0.3272727272727276	0.48837209302325574	0.8099173553719006	1
2278	0.4625	0.17297297297297298	0.18674698795180725	0.19171779141104295	0.12166172106824924	0.08362369337979095	0.3953488372093023	0.22614227877385673	0.2999999999999998	0.3604651162790698	0.18181818181818166	-1
2279	0.45000000000000007	0.21621621621621628	0.24096385542168677	0.17331288343558282	0.06824925816023739	0.038327526132404185	0.19069767441860463	0.1769809138230194	0.26363636363636367	0.27906976744186046	0.4628099173553719	-1
2280	0.36250000000000004	0.21621621621621628	0.20481927710843376	0.12730061349693253	0.11572700296735905	0.10452961672473868	0.23488372093023258	0.14343551185656622	0.4818181818181819	0.372093023255814	0.4958677685950412	1
2281	0.30000000000000004	0.14054054054054055	0.16867469879518077	0.07822085889570553	0.05637982195845695	0.14982578397212543	0.25813953488372093	0.08810487757855867	0.44545454545454577	1.0	0.6859504132231404	1
2282	0.35	0.2702702702702703	0.14457831325301204	0.2369631901840491	0.10682492581602374	0.10104529616724739	0.3186046511627907	0.21418931945247977	0.3272727272727276	0.3488372093023256	0.1983471074380163	-1
2283	0.45000000000000007	0.1837837837837838	0.21686746987951808	0.02223926380368098	0.12166172106824924	0.10104529616724739	0.20930232558139533	0.09427414690572533	0.42727272727272725	0.25581395348837205	0.4628099173553719	-1
2284	0.26250000000000007	0.2594594594594595	0.11445783132530121	0.21319018404907975	0.09792284866468842	0.12195121951219512	0.2441860465116279	0.1875843454790811	0.40000000000000036	0.2441860465116279	0.3801652892561984	-1
2285	0.375	0.1837837837837838	0.1746987951807229	0.02147239263803681	0.09792284866468842	0.059233449477351915	0.4162790697674419	0.15596684017736706	0.6727272727272728	0.372093023255814	0.36363636363636354	-1
2286	0.32500000000000007	0.5567567567567567	0.08433734939759038	0.0705521472392638	0.14540059347181006	0.04529616724738676	0.20232558139534884	0.15403894351262792	0.6000000000000001	0.16279069767441856	0.165289256198347	-1
2287	0.35	0.14054054054054055	0.22891566265060243	0.024539877300613498	0.05044510385756676	0.13240418118466898	0.2186046511627907	0.08270676691729406	0.4818181818181819	0.20930232558139533	0.5123966942148759	1
2288	0.6	0.16216216216216217	0.15060240963855423	0.16411042944785276	0.06528189910979228	0.038327526132404185	0.2	0.18006554848659917	0.3545454545454545	0.20930232558139533	0.4628099173553719	-1
2289	0.5750000000000001	0.34594594594594597	0.42168674698795183	0.19171779141104295	0.09792284866468842	0.09407665505226481	0.4348837209302326	0.20994794679005224	0.3090909090909091	0.48837209302325574	0.28099173553719003	-1
2290	0.42500000000000004	0.42162162162162165	0.0963855421686747	0.08128834355828221	0.11572700296735905	0.041811846689895474	0.2674418604651163	0.13823019086176913	0.3363636363636364	0.31395348837209297	0.2975206611570249	-1
2291	0.4125	0.23783783783783785	0.2771084337349398	0.013803680981595092	0.1691394658753709	0.09407665505226481	0.286046511627907	0.06728359359938452	0.36363636363636376	0.372093023255814	0.7768595041322313	-1
2292	0.25	0.0972972972972973	0.21686746987951808	0.010736196319018405	0.08011869436201781	0.0313588850174216	0.13953488372093026	0.09465972623867458	0.645454545454546	0.5348837209302326	0.39669421487603307	1
2293	0.35	0.3567567567567568	0.14457831325301204	0.06595092024539878	0.4421364985163205	0.156794425087108	0.3116279069767442	0.146520146520146	0.40909090909090917	0.31395348837209297	0.23140495867768607	-1
2294	0.36250000000000004	0.4972972972972973	0.16867469879518077	0.0736196319018405	0.15133531157270028	0.06620209059233449	0.22093023255813954	0.15018315018314965	0.5	0.17441860465116277	0.165289256198347	-1
2295	0.6124999999999999	0.23783783783783785	0.20481927710843376	0.06441717791411042	0.026706231454005937	0.07317073170731707	0.27209302325581397	0.14709851551956632	0.36363636363636376	0.31395348837209297	0.5289256198347105	1
2296	0.4	0.17297297297297298	0.18072289156626506	0.09355828220858896	0.08902077151335311	0.12195121951219512	0.2674418604651163	0.13977250819356257	0.4363636363636365	0.19767441860465118	0.31404958677685957	-1
2297	0.5125000000000001	0.21621621621621628	0.24698795180722893	0.06595092024539878	0.14540059347181006	0.10104529616724739	0.3325581395348837	0.18295739348371143	0.5	0.3372093023255814	0.28099173553719003	-1
2298	0.30000000000000004	0.08648648648648649	0.28313253012048195	0.012269938650306747	0.05934718100890206	0.07317073170731707	0.16511627906976745	0.055716213610949694	0.49090909090909074	0.2325581395348837	0.6942148760330575	-1
2299	0.30000000000000004	0.12972972972972974	0.15662650602409642	0.13957055214723926	0.06231454005934717	0.1289198606271777	0.21395348837209305	0.07113938692886279	0.3272727272727276	0.3953488372093023	0.8099173553719006	1
2300	0.6375000000000001	0.20540540540540542	0.20481927710843376	0.1549079754601227	0.05934718100890206	0.06097560975609756	0.3627906976744186	0.1846925004819724	0.3727272727272726	0.30232558139534876	0.4297520661157024	-1
2301	0.4625	0.11891891891891893	0.29518072289156627	0.018404907975460124	0.13649851632047477	0.059233449477351915	0.23255813953488375	0.1443994601889358	0.5545454545454547	0.25581395348837205	0.31404958677685957	-1
2302	0.4	0.0972972972972973	0.2530120481927711	0.006134969325153375	0.19584569732937684	0.059233449477351915	0.1418604651162791	0.07557354925775783	0.5454545454545454	0.46511627906976744	0.5619834710743801	-1
2303	0.475	0.23783783783783785	0.13253012048192772	0.14723926380368096	0.11869436201780414	0.1916376306620209	0.42093023255813955	0.18295739348371143	0.3272727272727276	0.20930232558139533	0.2148760330578514	-1
2304	0.38750000000000007	0.2594594594594595	0.15662650602409642	0.11809815950920247	0.13056379821958455	0.10452961672473868	0.3953488372093023	0.1810294968189723	0.4818181818181819	0.3372093023255814	0.1983471074380163	-1
2305	0.5875	0.11891891891891893	0.2891566265060241	0.007668711656441719	0.05044510385756676	0.07317073170731707	0.11162790697674417	0.091189512242142	0.16363636363636358	0.3255813953488372	0.4132231404958677	-1
2306	0.32500000000000007	0.24864864864864866	0.16867469879518077	0.02914110429447853	0.08902077151335311	0.11149825783972125	0.29534883720930233	0.04530557162136262	0.45454545454545503	0.18604651162790697	0.7768595041322313	-1
2307	0.4	0.33513513513513515	0.18674698795180725	0.07208588957055215	0.4747774480712165	0.10452961672473868	0.35348837209302325	0.1810294968189723	0.4363636363636365	0.30232558139534876	0.23140495867768607	-1
2308	0.3375	0.1945945945945946	0.18674698795180725	0.010736196319018405	0.07418397626112759	0.1986062717770035	0.313953488372093	0.04491999228841337	0.40000000000000036	0.372093023255814	0.7272727272727273	-1
2309	0.4125	0.3891891891891892	0.1385542168674699	0.07975460122699386	0.0771513353115727	0.07665505226480837	0.20930232558139533	0.06766917293233377	0.3909090909090911	0.4069767441860464	0.8595041322314045	1
2310	0.5	0.15135135135135136	0.22891566265060243	0.14877300613496933	0.14836795252225518	0.09059233449477352	0.2069767441860465	0.18488529014845057	0.36363636363636376	0.29069767441860456	0.3305785123966942	-1
2311	0.375	0.0972972972972973	0.10240963855421688	0.06901840490797545	0.11869436201780414	0.08362369337979095	0.16744186046511628	0.11355311355311315	0.25454545454545485	0.18604651162790697	0.2975206611570249	-1
2312	0.6250000000000001	0.0972972972972973	0.22891566265060243	0.018404907975460124	0.0919881305637982	0.1289198606271777	0.3209302325581395	0.13668787352997924	0.40000000000000036	0.5232558139534884	0.36363636363636354	-1
2313	0.35	0.3027027027027027	0.31325301204819284	0.14570552147239263	0.12166172106824924	0.09407665505226481	0.3023255813953489	0.17678812415654477	0.31818181818181834	0.20930232558139533	0.23140495867768607	-1
2314	0.525	0.20540540540540542	0.14457831325301204	0.00920245398773006	0.10385756676557864	0.0627177700348432	0.21395348837209305	0.11162521688837401	0.5090909090909093	0.2325581395348837	0.47933884297520657	-1
2315	0.35	0.2594594594594595	0.15662650602409642	0.10889570552147239	0.13353115727002968	0.18815331010452963	0.4627906976744186	0.17331791016001574	0.40909090909090917	0.26744186046511625	0.1322314049586777	-1
2316	0.35	0.3891891891891892	0.1927710843373494	0.03680981595092024	0.2551928783382789	0.038327526132404185	0.1511627906976744	0.046847888953152506	0.3454545454545457	0.47674418604651153	0.7933884297520659	-1
2317	0.375	0.31351351351351353	0.4036144578313254	0.013803680981595092	0.4925816023738872	0.04878048780487805	0.20465116279069767	0.10275689223057682	0.3090909090909091	0.3953488372093023	0.3801652892561984	-1
2318	0.4125	0.1945945945945946	0.18072289156626506	0.02147239263803681	0.06528189910979228	0.038327526132404185	0.2744186046511628	0.08849045691151147	0.42727272727272725	0.31395348837209297	0.5619834710743801	-1
2319	0.32500000000000007	0.2594594594594595	0.15662650602409642	0.11196319018404909	0.12166172106824924	0.17770034843205576	0.3953488372093023	0.15481010217852287	0.3818181818181823	0.3255813953488372	0.2644628099173554	-1
2320	0.38750000000000007	0.1945945945945946	0.22891566265060243	0.151840490797546	0.10385756676557864	0.10801393728222997	0.3	0.15538847117794674	0.3090909090909091	0.3255813953488372	0.3801652892561984	-1
2321	0.3125	0.15135135135135136	0.20481927710843376	0.06748466257668712	0.06824925816023739	0.11846689895470383	0.19302325581395346	0.05802968960863808	0.5	0.16279069767441856	0.909090909090909	1
2322	0.36250000000000004	0.17297297297297298	0.1927710843373494	0.14877300613496933	0.20771513353115725	0.12195121951219512	0.26046511627906976	0.18334297281665712	0.27272727272727293	0.26744186046511625	0.1322314049586777	-1
2323	0.475	0.23783783783783785	0.16265060240963858	0.15337423312883436	0.08902077151335311	0.10104529616724739	0.2534883720930233	0.21283979178716095	0.5	0.09302325581395349	0.2148760330578514	-1
2324	0.3375	0.21621621621621628	0.15060240963855423	0.06441717791411042	0.05934718100890206	0.18118466898954705	0.2744186046511628	0.06998264893001505	0.40909090909090917	0.25581395348837205	0.6942148760330575	1
2325	0.4375	0.23783783783783785	0.13253012048192772	0.08895705521472393	0.13946587537091984	0.14634146341463414	0.3674418604651163	0.14632735685367493	0.3727272727272726	0.1511627906976744	0.3471074380165289	-1
2326	0.17500000000000004	0.11351351351351352	0.13253012048192772	0.006134969325153375	0.06231454005934717	0.156794425087108	0.2627906976744186	0.09774436090225436	0.7545454545454549	0.25581395348837205	0.3553719008264462	-1
2327	0.4125	0.1945945945945946	0.20481927710843376	0.2116564417177914	0.17210682492581603	0.11498257839721254	0.4162790697674419	0.22151532677848706	0.31818181818181834	0.3604651162790698	0.18181818181818166	1
2328	0.375	0.2594594594594595	0.20481927710843376	0.08282208588957055	0.12166172106824924	0.010452961672473867	0.27674418604651163	0.1578947368421062	0.42727272727272725	0.20930232558139533	0.18181818181818166	-1
2329	0.22499999999999998	0.11891891891891893	0.18674698795180725	0.03220858895705522	0.05341246290801187	0.0313588850174216	0.20930232558139533	0.04877578561789164	0.6727272727272728	0.20930232558139533	0.8595041322314045	1
2330	0.35	0.2648648648648649	0.29518072289156627	0.10889570552147239	0.11869436201780414	0.17770034843205576	0.4813953488372093	0.1713900134952766	0.40000000000000036	0.20930232558139533	0.2148760330578514	-1
2331	0.5499999999999999	0.31351351351351353	0.21686746987951808	0.006134969325153375	0.07418397626112759	0.05226480836236934	0.19302325581395346	0.06728359359938452	0.290909090909091	0.11627906976744184	0.611570247933884	1
2332	0.32500000000000007	0.17297297297297298	0.15662650602409642	0.1165644171779141	0.13353115727002968	0.156794425087108	0.4	0.1594370541738961	0.36363636363636376	0.3255813953488372	0.24793388429752072	-1
2333	0.3375	0.11891891891891893	0.16265060240963858	0.06595092024539878	0.08308605341246292	0.038327526132404185	0.21162790697674416	0.08656256024677234	0.40909090909090917	0.22093023255813948	0.6280991735537191	-1
2334	0.45000000000000007	0.08648648648648649	0.18072289156626506	0.20092024539877298	0.13946587537091984	0.10801393728222997	0.3674418604651163	0.21476768845190009	0.16363636363636358	0.25581395348837205	0.11570247933884281	1
2335	0.5375	0.2702702702702703	0.21686746987951808	0.10429447852760737	0.08308605341246292	0.11846689895470383	0.33953488372093027	0.16984769616348672	0.42727272727272725	0.372093023255814	0.4297520661157024	-1
2336	0.4375	0.1945945945945946	0.1987951807228916	0.17177914110429449	0.142433234421365	0.16027874564459932	0.27209302325581397	0.1893194524773456	0.3454545454545457	0.3837209302325581	0.3305785123966942	-1
2337	0.4125	0.24864864864864866	0.10240963855421688	0.006134969325153375	0.09792284866468842	0.06620209059233449	0.3116279069767442	0.1143242722190081	0.3727272727272726	0.20930232558139533	0.2644628099173554	-1
2338	0.6250000000000001	0.3027027027027027	0.26506024096385544	0.019938650306748466	0.0919881305637982	0.024390243902439025	0.25813953488372093	0.1578947368421062	0.42727272727272725	0.30232558139534876	0.31404958677685957	-1
2339	0.26250000000000007	0.20540540540540542	0.16265060240963858	0.12883435582822086	0.12462908011869434	0.14285714285714285	0.2930232558139535	0.1347599768652401	0.4818181818181819	0.3604651162790698	0.44628099173553704	-1
2340	0.3375	0.16216216216216217	0.2349397590361446	0.019938650306748466	0.08011869436201781	0.13588850174216027	0.20465116279069767	0.055716213610949694	0.42727272727272725	0.2441860465116279	0.6446280991735538	1
2341	0.275	0.08648648648648649	0.13253012048192772	0.015337423312883437	0.09792284866468842	0.11846689895470383	0.22325581395348837	0.06535569693464538	0.4727272727272731	0.11627906976744184	0.5619834710743801	-1
2342	0.5499999999999999	0.14054054054054055	0.1927710843373494	0.15414110429447853	0.13056379821958455	0.17770034843205576	0.313953488372093	0.1945247734721427	0.40909090909090917	0.30232558139534876	0.36363636363636354	-1
2343	0.475	0.14054054054054055	0.29518072289156627	0.02914110429447853	0.11275964391691393	0.0627177700348432	0.27906976744186046	0.09003277424329781	0.3909090909090911	0.30232558139534876	0.5123966942148759	-1
2344	0.36250000000000004	0.2810810810810811	0.32530120481927716	0.24079754601226994	0.11275964391691393	0.14634146341463414	0.3976744186046512	0.2234432234432262	0.290909090909091	0.3953488372093023	0.1322314049586777	-1
2345	0.525	0.3891891891891892	0.29518072289156627	0.1303680981595092	0.06528189910979228	0.15331010452961671	0.32790697674418606	0.10584152689416015	0.40000000000000036	0.05813953488372098	0.7768595041322313	1
2346	0.375	0.2918918918918919	0.31927710843373497	0.14570552147239263	0.13056379821958455	0.12195121951219512	0.32790697674418606	0.17717370348949402	0.31818181818181834	0.20930232558139533	0.23140495867768607	-1
2347	0.45000000000000007	0.2702702702702703	0.15662650602409642	0.23006134969325154	0.11869436201780414	0.2264808362369338	0.46511627906976744	0.23057644110275888	0.3090909090909091	0.5348837209302326	0.24793388429752072	-1
2348	0.375	0.3027027027027027	0.1927710843373494	0.015337423312883437	0.08902077151335311	0.027874564459930314	0.2651162790697675	0.1482552535184105	0.5272727272727273	0.5232558139534884	0.2644628099173554	-1
2349	0.4375	0.12972972972972974	0.2349397590361446	0.02607361963190184	0.11572700296735905	0.07665505226480837	0.17906976744186048	0.06419895893580119	0.20000000000000018	0.1511627906976744	0.6611570247933882	-1
2350	0.3375	0.1837837837837838	0.12048192771084339	0.012269938650306747	0.044510385756676554	0.09407665505226481	0.21162790697674416	0.08656256024677234	0.4727272727272731	0.372093023255814	0.4628099173553719	-1
2351	0.32500000000000007	0.07567567567567568	0.15060240963855423	0.11042944785276074	0.12166172106824924	0.038327526132404185	0.13488372093023254	0.13167534220165678	0.40000000000000036	0.20930232558139533	0.31404958677685957	-1
2352	0.35	0.0972972972972973	0.15662650602409642	0.10429447852760737	0.12759643916913946	0.14982578397212543	0.2744186046511628	0.13051860420281258	0.40000000000000036	0.17441860465116277	0.3305785123966942	-1
2353	0.6124999999999999	0.17297297297297298	0.21084337349397592	0.0	0.09792284866468842	0.0313588850174216	0.1418604651162791	0.10584152689416015	0.3272727272727276	0.18604651162790697	0.4297520661157024	-1
2354	0.3375	0.16216216216216217	0.27108433734939763	0.023006134969325156	0.05341246290801187	0.14285714285714285	0.2186046511627907	0.06612685560054032	0.27272727272727293	0.3488372093023256	0.5454545454545454	-1
2355	0.525	0.1837837837837838	0.16265060240963858	0.13957055214723926	0.08011869436201781	0.04529616724738676	0.17441860465116277	0.13398881819934516	0.2454545454545456	0.16279069767441856	0.5289256198347105	-1
2356	0.2875	0.32432432432432434	0.08433734939759038	0.05061349693251534	0.15133531157270028	0.08710801393728224	0.23953488372093024	0.12203585887796464	0.31818181818181834	0.13953488372093026	0.1983471074380163	-1
2357	0.45000000000000007	0.2594594594594595	0.33132530120481934	0.245398773006135	0.13946587537091984	0.17770034843205576	0.5302325581395348	0.2812801233853861	0.21818181818181825	0.4186046511627906	0.11570247933884281	-1
2358	0.30000000000000004	0.16216216216216217	0.22891566265060243	0.015337423312883437	0.10385756676557864	0.0348432055749129	0.23953488372093024	0.08964719491035567	0.5272727272727273	0.5930232558139534	0.5619834710743801	-1
2359	0.5499999999999999	0.16216216216216217	0.24096385542168677	0.00920245398773006	0.05341246290801187	0.11846689895470383	0.25813953488372093	0.09427414690572533	0.36363636363636376	0.18604651162790697	0.44628099173553704	-1
2360	0.35	0.23783783783783785	0.14457831325301204	0.00920245398773006	0.07418397626112759	0.05226480836236934	0.25813953488372093	0.11933680354733056	0.3727272727272726	0.16279069767441856	0.1983471074380163	-1
2361	0.7000000000000001	0.3675675675675676	0.1927710843373494	0.09049079754601226	0.05341246290801187	0.0627177700348432	0.36511627906976746	0.1480624638519359	0.3272727272727276	0.2441860465116279	0.4297520661157024	-1
2362	0.30000000000000004	0.1837837837837838	0.18674698795180725	0.03987730061349694	0.06231454005934717	0.10452961672473868	0.32558139534883723	0.058415268941583776	0.41818181818181843	0.1046511627906977	0.6611570247933882	-1
2363	0.2875	0.11891891891891893	0.22289156626506026	0.03067484662576687	0.0949554896142433	0.07665505226480837	0.2069767441860465	0.08521303258145352	0.41818181818181843	0.3255813953488372	0.47933884297520657	-1
2364	0.26250000000000007	0.20540540540540542	0.1746987951807229	0.16564417177914112	0.08011869436201781	0.10104529616724739	0.2441860465116279	0.15018315018314965	0.5727272727272732	0.30232558139534876	0.4132231404958677	1
2365	0.275	0.34594594594594597	0.18072289156626506	0.015337423312883437	0.11275964391691393	0.0975609756097561	0.2488372093023256	0.11548101021785229	0.40909090909090917	0.30232558139534876	0.3471074380165289	-1
2366	0.475	0.2810810810810811	0.2349397590361446	0.10736196319018404	0.0919881305637982	0.14982578397212543	0.47674418604651164	0.1810294968189723	0.3545454545454545	0.3604651162790698	0.1983471074380163	-1
2367	0.5	0.14054054054054055	0.29518072289156627	0.00920245398773006	0.08011869436201781	0.0627177700348432	0.2069767441860465	0.055716213610949694	0.2999999999999998	0.06976744186046513	0.6776859504132229	1
2368	0.4125	0.16216216216216217	0.1385542168674699	0.04447852760736197	0.086053412462908	0.07317073170731707	0.2372093023255814	0.08598419124735202	0.2999999999999998	0.17441860465116277	0.5564738292011071	-1
2369	0.35	0.16216216216216217	0.16265060240963858	0.07668711656441717	0.10089020771513352	0.14285714285714285	0.3581395348837209	0.1578947368421062	0.5	0.627906976744186	0.24793388429752072	-1
2370	0.30000000000000004	0.12972972972972974	0.1927710843373494	0.03374233128834356	0.12166172106824924	0.05226480836236934	0.26976744186046514	0.12512049354154797	0.41818181818181843	0.3837209302325581	0.23140495867768607	-1
2371	0.45000000000000007	0.10810810810810811	0.24096385542168677	0.015337423312883437	0.11275964391691393	0.06968641114982578	0.21395348837209305	0.1270483902062871	0.5090909090909093	0.25581395348837205	0.44628099173553704	-1
2372	0.375	0.24864864864864866	0.2530120481927711	0.09662576687116564	0.10979228486646883	0.1672473867595819	0.3790697674418605	0.16753422016579833	0.42727272727272725	0.27906976744186046	0.165289256198347	-1
2373	0.32500000000000007	0.22702702702702704	0.26506024096385544	0.046012269938650305	0.5667655786350148	0.25435540069686413	0.3976744186046512	0.13668787352997924	0.27272727272727293	0.22093023255813948	0.18181818181818166	-1
2374	0.4125	0.21621621621621628	0.11445783132530121	0.11042944785276074	0.0919881305637982	0.16027874564459932	0.4046511627906977	0.1673414304993237	0.40000000000000036	0.3255813953488372	0.23140495867768607	-1
2375	0.25	0.3621621621621622	0.07831325301204821	0.012269938650306747	0.0919881305637982	0.0313588850174216	0.12558139534883722	0.0981299402352036	0.5181818181818185	0.3488372093023256	0.4132231404958677	-1
2376	0.3375	0.2594594594594595	0.1385542168674699	0.00920245398773006	0.13353115727002968	0.1289198606271777	0.4604651162790698	0.10815500289184499	0.41818181818181843	0.27906976744186046	0.31404958677685957	-1
2377	0.20000000000000007	0.5567567567567567	0.06024096385542169	0.03374233128834356	0.09792284866468842	0.08362369337979095	0.16279069767441862	0.11740890688259142	0.581818181818182	0.18604651162790697	0.2148760330578514	-1
2378	0.6	0.4378378378378378	0.1746987951807229	0.05368098159509202	0.05044510385756676	0.059233449477351915	0.21162790697674416	0.09041835357625061	0.26363636363636367	0.18604651162790697	0.7272727272727273	-1
2379	0.3375	0.16216216216216217	0.1987951807228916	0.20245398773006135	0.09792284866468842	0.08013937282229966	0.3	0.18970503181029486	0.5727272727272732	0.3953488372093023	0.39669421487603307	-1
2380	0.3375	0.22702702702702704	0.31325301204819284	0.01687116564417178	0.07418397626112759	0.13588850174216027	0.4255813953488372	0.09870830923462393	0.4818181818181819	0.4302325581395348	0.39669421487603307	-1
2381	0.36250000000000004	0.17297297297297298	0.1987951807228916	0.17944785276073622	0.10979228486646883	0.10104529616724739	0.313953488372093	0.21573163678426965	0.581818181818182	0.20930232558139533	0.24793388429752072	-1
2382	0.3125	0.22702702702702704	0.24096385542168677	0.09049079754601226	0.08902077151335311	0.14285714285714285	0.36511627906976746	0.1578947368421062	0.3909090909090911	0.25581395348837205	0.2148760330578514	-1
2383	0.275	0.3567567567567568	0.030120481927710847	0.013803680981595092	0.1602373887240356	0.05226480836236934	0.2558139534883721	0.11740890688259142	0.44545454545454577	0.3953488372093023	0.1983471074380163	-1
2384	0.6375000000000001	0.1945945945945946	0.1987951807228916	0.11503067484662576	0.044510385756676554	0.156794425087108	0.44651162790697674	0.1632928475033708	0.3727272727272726	0.27906976744186046	0.4628099173553719	-1
2385	0.5	0.17297297297297298	0.22891566265060243	0.023006134969325156	0.14540059347181006	0.041811846689895474	0.36511627906976746	0.13283208020050452	0.44545454545454577	0.3837209302325581	0.31404958677685957	-1
2386	0.3125	0.20540540540540542	0.15060240963855423	0.07975460122699386	0.086053412462908	0.17421602787456447	0.3372093023255814	0.1521110468478888	0.5090909090909093	0.18604651162790697	0.23140495867768607	-1
2387	0.275	0.1945945945945946	0.14457831325301204	0.010736196319018405	0.13056379821958455	0.2229965156794425	0.32558139534883723	0.10198573356468188	0.44545454545454577	0.46511627906976744	0.39669421487603307	-1
2388	0.4	0.22702702702702704	0.29518072289156627	0.04907975460122699	0.11275964391691393	0.12195121951219512	0.2930232558139535	0.1289762868710227	0.20909090909090944	0.20930232558139533	0.23140495867768607	-1
2389	0.4	0.20540540540540542	0.21686746987951808	0.30828220858895705	0.10682492581602374	0.14982578397212543	0.37209302325581395	0.26778484673221215	0.25454545454545485	0.26744186046511625	0.1322314049586777	-1
2390	0.32500000000000007	0.08648648648648649	0.16867469879518077	0.024539877300613498	0.09792284866468842	0.10801393728222997	0.19302325581395346	0.08270676691729406	0.5363636363636366	0.2441860465116279	0.5123966942148759	-1
2391	0.4	0.14054054054054055	0.16867469879518077	0.1242331288343558	0.10682492581602374	0.12195121951219512	0.4930232558139535	0.15982263350684178	0.4818181818181819	0.372093023255814	0.39669421487603307	-1
2392	0.38750000000000007	0.31351351351351353	0.16867469879518077	0.20245398773006135	0.06528189910979228	0.11149825783972125	0.29534883720930233	0.1482552535184105	0.3454545454545457	0.17441860465116277	0.5950413223140494	-1
2393	0.42500000000000004	0.24864864864864866	0.2771084337349398	0.06748466257668712	0.0919881305637982	0.00348432055749129	0.0441860465116279	0.06728359359938452	0.290909090909091	0.3604651162790698	0.743801652892562	-1
2394	0.3375	0.21621621621621628	0.16265060240963858	0.0705521472392638	0.0919881305637982	0.14634146341463414	0.3930232558139535	0.1482552535184105	0.42727272727272725	0.5465116279069766	0.23140495867768607	-1
2395	0.42500000000000004	0.24864864864864866	0.21084337349397592	0.10122699386503067	0.10979228486646883	0.14982578397212543	0.39069767441860465	0.16175053017158447	0.3818181818181823	0.3604651162790698	0.28099173553719003	-1
2396	0.30000000000000004	0.0972972972972973	0.18072289156626506	0.007668711656441719	0.08308605341246292	0.041811846689895474	0.16046511627906979	0.11355311355311315	0.7090909090909094	0.372093023255814	0.3801652892561984	-1
2397	0.6375000000000001	0.17297297297297298	0.1987951807228916	0.23236196319018404	0.0771513353115727	0.04878048780487805	0.2837209302325581	0.1713900134952766	0.25454545454545485	0.17441860465116277	0.6776859504132229	-1
2398	0.475	0.23783783783783785	0.22289156626506026	0.015337423312883437	0.23145400593471807	0.08710801393728224	0.3883720930232558	0.14015808752650827	0.3363636363636364	0.3255813953488372	0.2975206611570249	-1
2399	0.3125	0.23783783783783785	0.16867469879518077	0.06748466257668712	0.09792284866468842	0.11846689895470383	0.3674418604651163	0.15307499518025836	0.45454545454545503	0.5465116279069766	0.24793388429752072	-1
2400	0.35	0.15135135135135136	0.1385542168674699	0.2561349693251534	0.11275964391691393	0.12195121951219512	0.25116279069767444	0.23038365143628425	0.3272727272727276	0.27906976744186046	0.1322314049586777	-1
2401	0.375	0.2702702702702703	0.18674698795180725	0.10429447852760737	0.10682492581602374	0.11149825783972125	0.30930232558139537	0.0992866782340478	0.3090909090909091	0.3837209302325581	0.6942148760330575	-1
2402	0.4625	0.16216216216216217	0.4096385542168675	0.15950920245398773	0.11275964391691393	0.12195121951219512	0.286046511627907	0.20609215346057397	0.2454545454545456	0.18604651162790697	0.1322314049586777	-1
2403	0.275	0.14054054054054055	0.18072289156626506	0.1242331288343558	0.08011869436201781	0.156794425087108	0.27209302325581397	0.1266628108733343	0.41818181818181843	0.19767441860465118	0.4297520661157024	-1
2404	0.6749999999999999	0.08648648648648649	0.29518072289156627	0.02147239263803681	0.10385756676557864	0.05574912891986063	0.2255813953488372	0.15481010217852287	0.3454545454545457	0.3604651162790698	0.36363636363636354	-1
2405	0.22499999999999998	0.1891891891891892	0.3433734939759036	0.1549079754601227	0.13946587537091984	0.2229965156794425	0.3744186046511628	0.14517061885483074	0.4818181818181819	0.45348837209302323	0.39669421487603307	1
2406	0.42500000000000004	0.2810810810810811	0.18072289156626506	0.1196319018404908	0.12462908011869434	0.13240418118466898	0.36511627906976746	0.20146520146520075	0.6909090909090909	0.46511627906976744	0.28099173553719003	-1
2407	0.375	0.4	0.21686746987951808	0.06748466257668712	0.07121661721068248	0.09059233449477352	0.33953488372093027	0.07499518025833751	0.3545454545454545	0.20930232558139533	0.7272727272727273	1
2408	0.4375	0.23783783783783785	0.1987951807228916	0.02607361963190184	0.10089020771513352	0.09059233449477352	0.2674418604651163	0.07191054559475418	0.5636363636363635	0.25581395348837205	0.7603305785123966	1
2409	0.38750000000000007	0.23783783783783785	0.15060240963855423	0.04141104294478527	0.0949554896142433	0.08362369337979095	0.2651162790697675	0.13823019086176913	0.41818181818181843	0.3255813953488372	0.2148760330578514	-1
2410	0.30000000000000004	0.3027027027027027	0.1927710843373494	0.052147239263803685	0.08011869436201781	0.14634146341463414	0.19069767441860463	0.04337767495662348	0.4363636363636365	0.3255813953488372	0.8760330578512396	1
2411	0.45000000000000007	0.21621621621621628	0.2530120481927711	0.294478527607362	0.1691394658753709	0.17770034843205576	0.43023255813953487	0.24850588008482788	0.21818181818181825	0.25581395348837205	0.18181818181818166	-1
2412	0.2875	0.15135135135135136	0.18674698795180725	0.012269938650306747	0.08902077151335311	0.13240418118466898	0.27674418604651163	0.09292461924041007	0.663636363636364	0.4302325581395348	0.47933884297520657	-1
2413	0.38750000000000007	0.1837837837837838	0.24096385542168677	0.010736196319018405	0.086053412462908	0.06968641114982578	0.21162790697674416	0.05764411027568883	0.28181818181818175	0.19767441860465118	0.5619834710743801	-1
2414	0.38750000000000007	0.32432432432432434	0.1746987951807229	0.20015337423312884	0.11572700296735905	0.17421602787456447	0.4162790697674419	0.2068633121264689	0.25454545454545485	0.441860465116279	0.24793388429752072	-1
2415	0.26250000000000007	0.2810810810810811	0.18674698795180725	0.02147239263803681	0.06231454005934717	0.1254355400696864	0.30697674418604654	0.03489492963177199	0.6181818181818182	0.22093023255813948	0.8099173553719006	1
2416	0.38750000000000007	0.1837837837837838	0.15662650602409642	0.0705521472392638	0.044510385756676554	0.11846689895470383	0.29069767441860467	0.1482552535184105	0.40000000000000036	0.5813953488372092	0.44628099173553704	1
2417	0.475	0.21621621621621628	0.29518072289156627	0.29984662576687116	0.15133531157270028	0.0975609756097561	0.313953488372093	0.28629265471370857	0.26363636363636367	0.25581395348837205	0.0826446280991735	-1
2418	0.275	0.1945945945945946	0.10843373493975904	0.09815950920245399	0.13649851632047477	0.1672473867595819	0.42790697674418604	0.1696549064970121	0.44545454545454577	0.2441860465116279	0.165289256198347	-1
2419	0.4125	0.2810810810810811	0.18674698795180725	0.0705521472392638	0.06824925816023739	0.11846689895470383	0.3023255813953489	0.08771929824561298	0.5727272727272732	0.29069767441860456	0.7107438016528926	1
2420	0.45000000000000007	0.11891891891891893	0.18072289156626506	0.18711656441717792	0.13056379821958455	0.16202090592334495	0.5093023255813953	0.22151532677848706	0.3818181818181823	0.31395348837209297	0.18181818181818166	1
2421	0.4125	0.16216216216216217	0.16867469879518077	0.019938650306748466	0.10979228486646883	0.10801393728222997	0.21627906976744188	0.05513784461153293	0.36363636363636376	0.1046511627906977	0.6611570247933882	-1
2422	0.48750000000000004	0.08648648648648649	0.21686746987951808	0.08128834355828221	0.13353115727002968	0.08013937282229966	0.3209302325581395	0.16714864083284908	0.4818181818181819	0.372093023255814	0.36363636363636354	-1
2423	0.375	0.16216216216216217	0.2891566265060241	0.013803680981595092	0.08011869436201781	0.11498257839721254	0.3604651162790698	0.08694813957972158	0.41818181818181843	0.26744186046511625	0.5454545454545454	-1
2424	0.3375	0.21621621621621628	0.16867469879518077	0.12116564417177914	0.11275964391691393	0.18118466898954705	0.46511627906976744	0.17524580682475488	0.3363636363636364	0.372093023255814	0.14876033057851235	-1
2425	0.275	0.5513513513513514	0.0	0.0030674846625766885	0.08308605341246292	0.0975609756097561	0.19767441860465118	0.061885482938116354	0.3454545454545457	0.20930232558139533	0.47933884297520657	-1
2426	0.4375	0.14054054054054055	0.12650602409638556	0.015337423312883437	0.10979228486646883	0.11498257839721254	0.286046511627907	0.14555619818777643	0.6000000000000001	0.27906976744186046	0.3305785123966942	-1
2427	0.4	0.07567567567567568	0.16867469879518077	0.21625766871165641	0.12462908011869434	0.09407665505226481	0.3232558139534884	0.20840562945826235	0.21818181818181825	0.19767441860465118	0.165289256198347	1
2428	0.1875	0.24864864864864866	0.22891566265060243	0.151840490797546	0.06528189910979228	0.17770034843205576	0.3023255813953489	0.11760169654906605	0.5636363636363635	0.27906976744186046	0.611570247933884	-1
2429	0.32500000000000007	0.17297297297297298	0.18674698795180725	0.03374233128834356	0.086053412462908	0.13588850174216027	0.24186046511627907	0.08559861191440277	0.5909090909090913	0.5116279069767442	0.611570247933884	1
2430	0.42500000000000004	0.11891891891891893	0.2349397590361446	0.00920245398773006	0.08011869436201781	0.10452961672473868	0.17441860465116277	0.09041835357625061	0.40000000000000036	0.3255813953488372	0.4132231404958677	-1
2431	0.13750000000000007	0.42162162162162165	0.10240963855421688	0.019938650306748466	0.0771513353115727	0.20209059233449478	0.3209302325581395	0.04877578561789164	0.5	0.1511627906976744	0.5785123966942147	-1
2432	0.4125	0.32432432432432434	0.24096385542168677	0.024539877300613498	0.09792284866468842	0.18118466898954705	0.4441860465116279	0.08983998457682674	0.28181818181818175	0.3255813953488372	0.5619834710743801	-1
2433	0.6250000000000001	0.2810810810810811	0.1987951807228916	0.13957055214723926	0.08011869436201781	0.15331010452961671	0.37674418604651166	0.18295739348371143	0.3272727272727276	0.20930232558139533	0.36363636363636354	-1
2434	0.36250000000000004	0.21621621621621628	0.16867469879518077	0.0598159509202454	0.12462908011869434	0.041811846689895474	0.19069767441860463	0.09890109890109855	0.581818181818182	0.4186046511627906	0.6446280991735538	-1
2435	0.375	0.24864864864864866	0.18072289156626506	0.11349693251533742	0.05637982195845695	0.10801393728222997	0.26046511627906976	0.08733371891266728	0.3727272727272726	0.47674418604651153	0.7603305785123966	1
2436	0.4375	0.11891891891891893	0.14457831325301204	0.08742331288343558	0.13353115727002968	0.11149825783972125	0.513953488372093	0.1791016001542296	0.581818181818182	0.372093023255814	0.3305785123966942	-1
2437	0.30000000000000004	0.07567567567567568	0.16265060240963858	0.012269938650306747	0.0949554896142433	0.17073170731707318	0.2488372093023256	0.07306728359359838	0.5090909090909093	0.18604651162790697	0.5289256198347105	-1
2438	0.32500000000000007	0.24864864864864866	0.18674698795180725	0.18865030674846625	0.10682492581602374	0.18466898954703834	0.3511627906976744	0.16097937150568953	0.27272727272727293	0.4302325581395348	0.36363636363636354	-1
2439	0.32500000000000007	0.3783783783783784	0.1927710843373494	0.012269938650306747	0.11572700296735905	0.027874564459930314	0.1325581395348837	0.09427414690572533	0.3272727272727276	0.22093023255813948	0.5619834710743801	-1
2440	0.30000000000000004	0.42162162162162165	0.11445783132530121	0.11809815950920247	0.05934718100890206	0.07665505226480837	0.30697674418604654	0.09427414690572533	0.45454545454545503	0.26744186046511625	0.7107438016528926	-1
2441	0.4125	0.32432432432432434	0.2530120481927711	0.17177914110429449	0.0949554896142433	0.10452961672473868	0.4255813953488372	0.17601696549064982	0.290909090909091	0.31395348837209297	0.3305785123966942	-1
2442	0.45000000000000007	0.22702702702702704	0.1746987951807229	0.015337423312883437	0.10682492581602374	0.17770034843205576	0.3953488372093023	0.12512049354154797	0.5636363636363635	0.5348837209302326	0.4132231404958677	-1
2443	0.36250000000000004	0.07567567567567568	0.1746987951807229	0.06748466257668712	0.14540059347181006	0.09059233449477352	0.22093023255813954	0.1443994601889358	0.7272727272727275	0.25581395348837205	0.36363636363636354	1
2444	0.36250000000000004	0.42162162162162165	0.20481927710843376	0.12730061349693253	0.10089020771513352	0.10104529616724739	0.37674418604651166	0.1791016001542296	0.45454545454545503	0.441860465116279	0.1983471074380163	-1
2445	0.4	0.22702702702702704	0.15662650602409642	0.015337423312883437	0.10385756676557864	0.0348432055749129	0.17906976744186048	0.10005783689994274	0.3272727272727276	0.27906976744186046	0.4132231404958677	-1
2446	0.3125	0.20540540540540542	0.30722891566265065	0.10736196319018404	0.11869436201780414	0.11498257839721254	0.4418604651162791	0.16136495083863522	0.40000000000000036	0.372093023255814	0.23140495867768607	-1
2447	0.16249999999999998	0.0918918918918919	0.13253012048192772	0.07822085889570553	0.11275964391691393	0.13937282229965156	0.31627906976744186	0.1212647002120697	0.41818181818181843	0.3837209302325581	0.31404958677685957	-1
2448	0.4375	0.21621621621621628	0.2530120481927711	0.2116564417177914	0.0919881305637982	0.1637630662020906	0.3790697674418605	0.23693850009639306	0.5090909090909093	0.6976744186046511	0.165289256198347	1
2449	0.2875	0.3027027027027027	0.1987951807228916	0.007668711656441719	0.12166172106824924	0.07665505226480837	0.3697674418604651	0.10776942355889929	0.3909090909090911	0.6511627906976745	0.24793388429752072	-1
2450	0.45000000000000007	0.08648648648648649	0.16265060240963858	0.22852760736196318	0.12166172106824924	0.08013937282229966	0.29069767441860467	0.21765953344900524	0.16363636363636358	0.2441860465116279	0.11570247933884281	1
2451	0.38750000000000007	0.07567567567567568	0.16867469879518077	0.05828220858895705	0.05934718100890206	0.041811846689895474	0.2255813953488372	0.12261422787738852	0.4727272727272731	0.27906976744186046	0.39669421487603307	1
2452	0.4125	0.10810810810810811	0.2349397590361446	0.21319018404907975	0.12462908011869434	0.16027874564459932	0.33953488372093027	0.23828802776171543	0.5727272727272732	0.6511627906976745	0.18181818181818166	-1
2453	0.5375	0.21621621621621628	0.29518072289156627	0.006134969325153375	0.0919881305637982	0.10452961672473868	0.3209302325581395	0.12512049354154797	0.3727272727272726	0.22093023255813948	0.3305785123966942	-1
2454	0.38750000000000007	0.21621621621621628	0.1987951807228916	0.00920245398773006	0.08902077151335311	0.04878048780487805	0.20465116279069767	0.06342780026990624	0.31818181818181834	0.19767441860465118	0.611570247933884	-1
2455	0.4125	0.1945945945945946	0.1746987951807229	0.18098159509202455	0.10385756676557864	0.20905923344947736	0.5348837209302325	0.1887410834779253	0.290909090909091	0.2325581395348837	0.1983471074380163	-1
2456	0.42500000000000004	0.20540540540540542	0.2771084337349398	0.27837423312883436	0.12759643916913946	0.14982578397212543	0.569767441860465	0.24850588008482788	0.290909090909091	0.3488372093023256	0.14876033057851235	-1
2457	0.2875	0.21621621621621628	0.16265060240963858	0.11349693251533742	0.11572700296735905	0.13588850174216027	0.35348837209302325	0.15172546751493954	0.44545454545454577	0.3372093023255814	0.31404958677685957	-1
2458	0.6124999999999999	0.4	0.24096385542168677	0.013803680981595092	0.17210682492581603	0.05226480836236934	0.20930232558139533	0.16560632350106275	0.5	0.4069767441860464	0.3471074380165289	-1
2459	0.36250000000000004	0.17297297297297298	0.18072289156626506	0.14723926380368096	0.18100890207715134	0.14634146341463414	0.3930232558139535	0.18411413148255207	0.12727272727272698	0.27906976744186046	0.14876033057851235	-1
2460	0.4	0.1837837837837838	0.1927710843373494	0.12883435582822086	0.10979228486646883	0.18815331010452963	0.5465116279069767	0.16175053017158447	0.4818181818181819	0.3255813953488372	0.39669421487603307	-1
2461	0.32500000000000007	0.2594594594594595	0.15662650602409642	0.11196319018404909	0.12166172106824924	0.17770034843205576	0.3953488372093023	0.15481010217852287	0.3818181818181823	0.3255813953488372	0.2644628099173554	-1
2462	0.4	0.24864864864864866	0.18674698795180725	0.1303680981595092	0.08011869436201781	0.14982578397212543	0.3023255813953489	0.09735878156930866	0.23636363636363633	0.1046511627906977	0.6611570247933882	1
2463	0.48750000000000004	0.1945945945945946	0.20481927710843376	0.08895705521472393	0.12166172106824924	0.11846689895470383	0.3558139534883721	0.1270483902062871	0.42727272727272725	0.5581395348837208	0.5785123966942147	-1
2464	0.32500000000000007	0.23783783783783785	0.21686746987951808	0.02147239263803681	0.12759643916913946	0.05574912891986063	0.3046511627906977	0.10834779255831606	0.6000000000000001	0.3604651162790698	0.4132231404958677	-1
2465	0.30000000000000004	0.08648648648648649	0.32530120481927716	0.012269938650306747	0.34718100890207715	0.12195121951219512	0.23255813953488375	0.11740890688259142	0.46363636363636385	0.17441860465116277	0.14876033057851235	-1
2466	0.3125	0.1945945945945946	0.14457831325301204	0.10122699386503067	0.08902077151335311	0.1254355400696864	0.37674418604651166	0.16753422016579833	0.7000000000000006	0.48837209302325574	0.28099173553719003	-1
2467	0.45000000000000007	0.1945945945945946	0.18072289156626506	0.11196319018404909	0.11869436201780414	0.1254355400696864	0.3418604651162791	0.17717370348949402	0.3727272727272726	0.30232558139534876	0.14876033057851235	-1
2468	0.375	0.11891891891891893	0.20481927710843376	0.019938650306748466	0.0919881305637982	0.13588850174216027	0.22790697674418608	0.055716213610949694	0.4818181818181819	0.26744186046511625	0.8099173553719006	-1
2469	0.375	0.22702702702702704	0.30120481927710846	0.19478527607361965	0.13056379821958455	0.16027874564459932	0.42790697674418604	0.19838056680161742	0.3363636363636364	0.26744186046511625	0.23140495867768607	-1
2470	0.4375	0.1837837837837838	0.15662650602409642	0.10122699386503067	0.11572700296735905	0.17421602787456447	0.45813953488372094	0.16888374783111715	0.36363636363636376	0.17441860465116277	0.1983471074380163	-1
2471	0.375	0.2810810810810811	0.44578313253012053	0.03374233128834356	0.23442136498516322	0.07317073170731707	0.4069767441860465	0.10969732022363843	0.7181818181818183	0.5581395348837208	0.6611570247933882	-1
2472	0.5750000000000001	0.12972972972972974	0.22891566265060243	0.17177914110429449	0.13649851632047477	0.17073170731707318	0.37209302325581395	0.2562174667437809	0.5636363636363635	0.6976744186046511	0.14876033057851235	-1
2473	0.375	0.5297297297297298	0.1746987951807229	0.024539877300613498	0.0919881305637982	0.04529616724738676	0.15581395348837207	0.1289762868710227	0.5454545454545454	0.6046511627906976	0.36363636363636354	-1
2474	0.36250000000000004	0.05405405405405406	0.1746987951807229	0.07208588957055215	0.12462908011869434	0.10104529616724739	0.26046511627906976	0.14054366685945752	0.6545454545454548	0.17441860465116277	0.28099173553719003	-1
2475	0.38750000000000007	0.3891891891891892	0.2530120481927711	0.12116564417177914	0.11572700296735905	0.027874564459930314	0.3186046511627907	0.19838056680161742	0.5454545454545454	0.27906976744186046	0.24793388429752072	-1
2476	0.25	0.2594594594594595	0.16867469879518077	0.0567484662576687	0.06824925816023739	0.15331010452961671	0.2441860465116279	0.04530557162136262	0.40000000000000036	0.4069767441860464	0.8264462809917352	1
2477	0.5625000000000001	0.10810810810810811	0.22289156626506026	0.00920245398773006	0.11869436201780414	0.013937282229965159	0.19534883720930235	0.1270483902062871	0.41818181818181843	0.3488372093023256	0.3471074380165289	-1
2478	0.5499999999999999	0.10810810810810811	0.29518072289156627	0.007668711656441719	0.07121661721068248	0.09059233449477352	0.16511627906976745	0.10005783689994274	0.25454545454545485	0.5348837209302326	0.39669421487603307	1
2479	0.6625	0.5513513513513514	0.22891566265060243	0.015337423312883437	0.1691394658753709	0.11149825783972125	0.4	0.18681318681318615	0.46363636363636385	0.18604651162790697	0.0826446280991735	-1
2480	0.475	0.0972972972972973	0.21084337349397592	0.015337423312883437	0.11275964391691393	0.14285714285714285	0.33488372093023255	0.1212647002120697	0.581818181818182	0.5465116279069766	0.5123966942148759	-1
2481	0.36250000000000004	0.2702702702702703	0.29518072289156627	0.015337423312883437	0.46884272997032633	0.0627177700348432	0.19534883720930235	0.08270676691729406	0.3545454545454545	0.3255813953488372	0.5619834710743801	-1
2482	0.5625000000000001	0.2702702702702703	0.2530120481927711	0.00843558282208589	0.07121661721068248	0.05574912891986063	0.2	0.07692307692307665	0.4363636363636365	0.11627906976744184	0.7272727272727273	-1
2483	0.475	0.4756756756756757	0.29518072289156627	0.20552147239263804	0.07418397626112759	0.12195121951219512	0.33953488372093027	0.16753422016579833	0.3818181818181823	0.18604651162790697	0.6280991735537191	1
2484	0.30000000000000004	0.16756756756756758	0.20481927710843376	0.019938650306748466	0.08011869436201781	0.006968641114982578	0.2488372093023256	0.061885482938116354	0.6181818181818182	0.25581395348837205	0.6942148760330575	-1
2485	0.35	0.21621621621621628	0.18072289156626506	0.11042944785276074	0.11869436201780414	0.1916376306620209	0.44651162790697674	0.16753422016579833	0.4727272727272731	0.19767441860465118	0.24793388429752072	-1
2486	0.5125000000000001	0.11891891891891893	0.27108433734939763	0.013803680981595092	0.10682492581602374	0.05226480836236934	0.2	0.08849045691151147	0.3727272727272726	0.19767441860465118	0.4958677685950412	-1
2487	0.38750000000000007	0.22702702702702704	0.24698795180722893	0.11042944785276074	0.10979228486646883	0.17421602787456447	0.3744186046511628	0.15924426450742502	0.36363636363636376	0.3372093023255814	0.2644628099173554	-1
2488	0.45000000000000007	0.08648648648648649	0.18072289156626506	0.20092024539877298	0.13946587537091984	0.10801393728222997	0.3674418604651163	0.21476768845190009	0.16363636363636358	0.25581395348837205	0.11570247933884281	1
2489	0.5875	0.21621621621621628	0.20481927710843376	0.20245398773006135	0.0949554896142433	0.10452961672473868	0.3511627906976744	0.21187584345479138	0.3727272727272726	0.20930232558139533	0.31404958677685957	-1
2490	0.25	0.22702702702702704	0.09036144578313253	0.007668711656441719	0.05934718100890206	0.0348432055749129	0.1697674418604651	0.05186042028147497	0.5272727272727273	0.20930232558139533	0.5619834710743801	-1
2491	0.23750000000000004	0.6648648648648648	0.03614457831325301	0.09509202453987729	0.09792284866468842	0.024390243902439025	0.17209302325581394	0.13900134952766763	0.6545454545454548	0.25581395348837205	0.36363636363636354	-1
2492	0.30000000000000004	0.1837837837837838	0.28313253012048195	0.1687116564417178	0.11572700296735905	0.20905923344947736	0.46511627906976744	0.18681318681318615	0.42727272727272725	0.3255813953488372	0.24793388429752072	-1
2493	0.45000000000000007	0.17297297297297298	0.15662650602409642	0.015337423312883437	0.14540059347181006	0.17770034843205576	0.32558139534883723	0.12512049354154797	0.41818181818181843	0.3255813953488372	0.31404958677685957	1
2494	0.17500000000000004	0.08108108108108109	0.1987951807228916	0.015337423312883437	0.05637982195845695	0.038327526132404185	0.11395348837209303	0.050896471949105404	0.5272727272727273	0.7209302325581395	0.6446280991735538	1
2495	0.5375	0.21621621621621628	0.20481927710843376	0.010736196319018405	0.0771513353115727	0.0313588850174216	0.26976744186046514	0.10044341623289199	0.3818181818181823	0.3255813953488372	0.2975206611570249	-1
2496	0.4625	0.10810810810810811	0.43373493975903615	0.1380368098159509	0.08902077151335311	0.17770034843205576	0.32790697674418606	0.2103335261230015	0.28181818181818175	0.27906976744186046	0.14876033057851235	-1
2497	0.375	0.24864864864864866	0.1927710843373494	0.10736196319018404	0.12759643916913946	0.11498257839721254	0.30930232558139537	0.16946211683053747	0.3818181818181823	0.18604651162790697	0.165289256198347	-1
2498	0.30000000000000004	0.07567567567567568	0.29518072289156627	0.004601226993865032	0.07121661721068248	0.05226480836236934	0.09534883720930233	0.11740890688259142	0.5272727272727273	0.5581395348837208	0.23140495867768607	-1
2499	0.5	0.10810810810810811	0.2771084337349398	0.19938650306748465	0.12759643916913946	0.1254355400696864	0.25116279069767444	0.20994794679005224	0.3909090909090911	0.3255813953488372	0.3305785123966942	-1
2500	0.38750000000000007	0.2702702702702703	0.12650602409638556	0.006134969325153375	0.13056379821958455	0.1289198606271777	0.3209302325581395	0.10776942355889929	0.36363636363636376	0.26744186046511625	0.23140495867768607	-1
2501	0.38750000000000007	0.2594594594594595	0.15662650602409642	0.02607361963190184	0.06231454005934717	0.0313588850174216	0.21627906976744188	0.0761519182571817	0.3090909090909091	0.2325581395348837	0.5123966942148759	-1
2502	0.4375	0.20540540540540542	0.18072289156626506	0.010736196319018405	0.0919881305637982	0.08362369337979095	0.17209302325581394	0.09851551956815285	0.5090909090909093	0.3604651162790698	0.44628099173553704	-1
2503	0.45000000000000007	0.2702702702702703	0.15662650602409642	0.23006134969325154	0.11869436201780414	0.2264808362369338	0.46511627906976744	0.23057644110275888	0.3090909090909091	0.5348837209302326	0.24793388429752072	-1
2504	0.32500000000000007	0.3027027027027027	0.12048192771084339	0.07822085889570553	0.32344213649851633	0.20557491289198607	0.37674418604651166	0.1443994601889358	0.4727272727272731	0.2441860465116279	0.24793388429752072	-1
2505	0.36250000000000004	0.41081081081081083	0.12650602409638556	0.052147239263803685	0.07418397626112759	0.0348432055749129	0.1813953488372093	0.058800848274533024	0.49090909090909074	0.372093023255814	0.8264462809917352	-1
2506	0.4	0.34594594594594597	0.15060240963855423	0.018404907975460124	0.12166172106824924	0.17073170731707318	0.4162790697674419	0.08926161557740286	0.25454545454545485	0.3837209302325581	0.5619834710743801	-1
2507	0.26250000000000007	0.17297297297297298	0.16867469879518077	0.010736196319018405	0.06824925816023739	0.11846689895470383	0.19767441860465118	0.034316560632348114	0.3272727272727276	0.48837209302325574	0.8099173553719006	1
2508	0.30000000000000004	0.2594594594594595	0.30120481927710846	0.09049079754601226	0.11572700296735905	0.20557491289198607	0.40930232558139534	0.1482552535184105	0.42727272727272725	0.26744186046511625	0.2644628099173554	-1
2509	0.32500000000000007	0.08648648648648649	0.15060240963855423	0.012269938650306747	0.142433234421365	0.06620209059233449	0.2674418604651163	0.07326007326007655	0.46363636363636385	0.25581395348837205	0.5123966942148759	1
2510	0.6	0.08648648648648649	0.29518072289156627	0.10276073619631901	0.10089020771513352	0.024390243902439025	0.12325581395348838	0.1578947368421062	0.3727272727272726	0.4302325581395348	0.4132231404958677	-1
2511	0.3125	0.17297297297297298	0.44578313253012053	0.012269938650306747	0.4836795252225519	0.07665505226480837	0.22790697674418608	0.11740890688259142	0.5	0.19767441860465118	0.31404958677685957	-1
2512	0.4375	0.21621621621621628	0.2530120481927711	0.00920245398773006	0.07121661721068248	0.09407665505226481	0.30697674418604654	0.0952380952380949	0.40909090909090917	0.2441860465116279	0.44628099173553704	-1
2513	0.4125	0.20540540540540542	0.16265060240963858	0.15030674846625766	0.0949554896142433	0.08362369337979095	0.24186046511627907	0.12030075187970013	0.290909090909091	0.3488372093023256	0.5785123966942147	1
2514	0.32500000000000007	0.20540540540540542	0.1746987951807229	0.15644171779141106	0.05637982195845695	0.05226480836236934	0.25116279069767444	0.12434933487564948	0.41818181818181843	0.17441860465116277	0.5289256198347105	-1
2515	0.42500000000000004	0.0648648648648649	0.21084337349397592	0.00920245398773006	0.08011869436201781	0.04529616724738676	0.14651162790697675	0.1289762868710227	0.6727272727272728	0.19767441860465118	0.31404958677685957	-1
2516	0.13750000000000007	0.2756756756756757	0.08433734939759038	0.010736196319018405	0.08011869436201781	0.23344947735191637	0.3674418604651163	0.09658762290341372	0.6818181818181821	0.27906976744186046	0.407713498622595	-1
2517	0.275	0.21621621621621628	0.1746987951807229	0.28680981595092025	0.12462908011869434	0.11846689895470383	0.3813953488372093	0.23134759976865382	0.3818181818181823	0.3255813953488372	0.165289256198347	-1
2518	0.2875	0.2810810810810811	0.12650602409638556	0.06748466257668712	0.09792284866468842	0.05226480836236934	0.286046511627907	0.12762675920570388	0.27272727272727293	0.3604651162790698	0.23140495867768607	-1
2519	0.42500000000000004	0.2810810810810811	0.1385542168674699	0.12730061349693253	0.28486646884273	0.06968641114982578	0.3372093023255814	0.18912666281087454	0.26363636363636367	0.4186046511627906	0.24793388429752072	-1
2520	0.38750000000000007	0.21621621621621628	0.24096385542168677	0.1165644171779141	0.08011869436201781	0.04529616724738676	0.19767441860465118	0.14054366685945752	0.40909090909090917	0.12790697674418605	0.36363636363636354	-1
2521	0.30000000000000004	0.07567567567567568	0.2771084337349398	0.015337423312883437	0.08902077151335311	0.1254355400696864	0.2627906976744186	0.11355311355311315	0.6000000000000001	0.3372093023255814	0.28099173553719003	-1
2522	0.35	0.1837837837837838	0.21686746987951808	0.11503067484662576	0.10682492581602374	0.18118466898954705	0.3953488372093023	0.16753422016579833	0.3272727272727276	0.2325581395348837	0.1983471074380163	-1
2523	0.525	0.5513513513513514	0.42771084337349397	0.25690184049079756	0.086053412462908	0.20557491289198607	0.5069767441860464	0.24850588008482788	0.20909090909090944	0.6162790697674418	0.2148760330578514	-1
2524	0.36250000000000004	0.4864864864864865	0.1746987951807229	0.0567484662576687	0.17804154302670624	0.0627177700348432	0.24186046511627907	0.058415268941583776	0.45454545454545503	0.4302325581395348	0.8925619834710743	-1
2525	0.4625	0.14054054054054055	0.1746987951807229	0.013803680981595092	0.10979228486646883	0.11498257839721254	0.2255813953488372	0.07942934258723611	0.3909090909090911	0.26744186046511625	0.5454545454545454	-1
2526	0.16249999999999998	0.1945945945945946	0.1987951807228916	0.007668711656441719	0.05341246290801187	0.15331010452961671	0.23953488372093024	0.04530557162136262	0.5727272727272732	0.2441860465116279	0.5619834710743801	1
2527	0.35	0.1837837837837838	0.18674698795180725	0.013803680981595092	0.0771513353115727	0.10452961672473868	0.27209302325581397	0.09620204357046447	0.6272727272727274	0.29069767441860456	0.5454545454545454	-1
2528	0.26250000000000007	0.14054054054054055	0.18674698795180725	0.018404907975460124	0.07121661721068248	0.14982578397212543	0.30697674418604654	0.052631578947366364	0.5727272727272732	0.3255813953488372	0.7768595041322313	-1
2529	0.42500000000000004	0.2810810810810811	0.16867469879518077	0.15030674846625766	0.2937685459940653	0.14285714285714285	0.4116279069767442	0.19799498746867172	0.21818181818181825	0.4069767441860464	0.23140495867768607	-1
2530	0.30000000000000004	0.23783783783783785	0.1927710843373494	0.01687116564417178	0.06824925816023739	0.0975609756097561	0.27906976744186046	0.07692307692307665	0.5090909090909093	0.22093023255813948	0.5289256198347105	1
2531	0.475	0.23783783783783785	0.16265060240963858	0.15337423312883436	0.08902077151335311	0.10104529616724739	0.2534883720930233	0.21283979178716095	0.5	0.09302325581395349	0.2148760330578514	-1
2532	0.475	0.12972972972972974	0.18674698795180725	0.012269938650306747	0.11275964391691393	0.13588850174216027	0.30697674418604654	0.1212647002120697	0.645454545454546	0.3604651162790698	0.3471074380165289	-1
2533	0.725	0.22702702702702704	0.2771084337349398	0.013036809815950921	0.08902077151335311	0.26306620209059234	0.4953488372093023	0.14054366685945752	0.18181818181818166	0.27906976744186046	0.24793388429752072	-1
2534	0.38750000000000007	0.1945945945945946	0.1746987951807229	0.05521472392638037	0.10089020771513352	0.10801393728222997	0.24186046511627907	0.05957200694042797	0.40000000000000036	0.1046511627906977	0.743801652892562	-1
2535	0.35	0.2918918918918919	0.11445783132530121	0.151840490797546	0.15133531157270028	0.04529616724738676	0.16744186046511628	0.16907653749758822	0.3727272727272726	0.18604651162790697	0.31404958677685957	-1
2536	0.32500000000000007	0.21621621621621628	0.21686746987951808	0.010736196319018405	0.13056379821958455	0.09059233449477352	0.40930232558139534	0.09639483323693909	0.5363636363636366	0.26744186046511625	0.4628099173553719	-1
2537	0.35	0.1837837837837838	0.1987951807228916	0.12116564417177914	0.09792284866468842	0.09407665505226481	0.3046511627906977	0.16097937150568953	0.5090909090909093	0.441860465116279	0.39669421487603307	-1
2538	0.4	0.14054054054054055	0.16867469879518077	0.12269938650306747	0.10682492581602374	0.12195121951219512	0.4906976744186046	0.15982263350684178	0.4818181818181819	0.372093023255814	0.39669421487603307	-1
2539	0.475	0.15135135135135136	0.20481927710843376	0.13957055214723926	0.0771513353115727	0.08362369337979095	0.30930232558139537	0.1810294968189723	0.3272727272727276	0.31395348837209297	0.2975206611570249	-1
2540	0.45000000000000007	0.1837837837837838	0.21686746987951808	0.19325153374233128	0.17210682492581603	0.17770034843205576	0.39069767441860465	0.20223636013109925	0.26363636363636367	0.30232558139534876	0.165289256198347	-1
2541	0.42500000000000004	0.14054054054054055	0.18674698795180725	0.151840490797546	0.0771513353115727	0.11846689895470383	0.26046511627906976	0.14786967418546126	0.36363636363636376	0.20930232558139533	0.4297520661157024	-1
2542	0.2875	0.08648648648648649	0.20481927710843376	0.08435582822085888	0.07418397626112759	0.10104529616724739	0.24186046511627907	0.12608444187391754	0.5454545454545454	0.4186046511627906	0.3553719008264462	1
2543	0.38750000000000007	0.31351351351351353	0.1385542168674699	0.13650306748466257	0.142433234421365	0.18118466898954705	0.3627906976744186	0.16522074416810995	0.46363636363636385	0.2325581395348837	0.3305785123966942	-1
2544	0.3375	0.15135135135135136	0.27108433734939763	0.11349693251533742	0.13056379821958455	0.17421602787456447	0.4325581395348837	0.16946211683053747	0.46363636363636385	0.30232558139534876	0.18181818181818166	-1
2545	0.26250000000000007	0.2594594594594595	0.16867469879518077	0.06288343558282208	0.08902077151335311	0.11149825783972125	0.19534883720930235	0.04877578561789164	0.45454545454545503	0.4069767441860464	0.8429752066115699	1
2546	0.25	0.05405405405405406	0.13253012048192772	0.18558282208588955	0.14540059347181006	0.07665505226480837	0.40232558139534885	0.1636784268363236	0.5454545454545454	0.2325581395348837	0.611570247933884	-1
2547	0.45000000000000007	0.08648648648648649	0.18072289156626506	0.20092024539877298	0.13946587537091984	0.10801393728222997	0.3674418604651163	0.21476768845190009	0.16363636363636358	0.25581395348837205	0.11570247933884281	1
2548	0.5375	0.1837837837837838	0.22891566265060243	0.04907975460122699	0.12462908011869434	0.05574912891986063	0.27674418604651163	0.10969732022363843	0.44545454545454577	0.18604651162790697	0.5785123966942147	-1
2549	0.11250000000000004	0.07027027027027027	0.1746987951807229	0.006134969325153375	0.09792284866468842	0.11498257839721254	0.18604651162790697	0.07113938692886279	0.9454545454545458	0.31395348837209297	0.5454545454545454	-1
2550	0.35	0.15135135135135136	0.1385542168674699	0.2561349693251534	0.11275964391691393	0.12195121951219512	0.25116279069767444	0.23038365143628425	0.3272727272727276	0.27906976744186046	0.1322314049586777	-1
2551	0.4	0.16216216216216217	0.2530120481927711	0.26763803680981596	0.12166172106824924	0.11498257839721254	0.3116279069767442	0.24657798342008874	0.45454545454545503	0.2325581395348837	0.1322314049586777	-1
2552	0.42500000000000004	0.2594594594594595	0.21686746987951808	0.02147239263803681	0.07121661721068248	0.12195121951219512	0.24186046511627907	0.06728359359938452	0.3454545454545457	0.569767441860465	0.7107438016528926	1
2553	0.38750000000000007	0.2702702702702703	0.16867469879518077	0.010736196319018405	0.12462908011869434	0.12195121951219512	0.4116279069767442	0.10776942355889929	0.5	0.441860465116279	0.3801652892561984	-1
2554	0.38750000000000007	0.34594594594594597	0.33734939759036153	0.1625766871165644	0.10089020771513352	0.13240418118466898	0.30697674418604654	0.2003084634663601	0.3818181818181823	0.27906976744186046	0.11570247933884281	-1
2555	0.2875	0.34594594594594597	0.10843373493975904	0.12883435582822086	0.12462908011869434	0.09233449477351917	0.5790697674418605	0.1791016001542296	0.42727272727272725	0.3255813953488372	0.1322314049586777	-1
2556	0.375	0.10810810810810811	0.21084337349397592	0.0736196319018405	0.13353115727002968	0.17770034843205576	0.30930232558139537	0.11104684788895369	0.3454545454545457	0.372093023255814	0.4958677685950412	1
2557	0.38750000000000007	0.2702702702702703	0.12650602409638556	0.006134969325153375	0.13056379821958455	0.1289198606271777	0.3209302325581395	0.10776942355889929	0.36363636363636376	0.26744186046511625	0.23140495867768607	-1
2558	0.30000000000000004	0.23783783783783785	0.12650602409638556	0.007668711656441719	0.06824925816023739	0.10104529616724739	0.23488372093023258	0.03450935029882274	0.22727272727272751	0.2325581395348837	0.6942148760330575	-1
2559	0.5	0.33513513513513515	0.15662650602409642	0.14263803680981596	0.14836795252225518	0.10801393728222997	0.3976744186046512	0.16175053017158447	0.290909090909091	0.2325581395348837	0.47933884297520657	-1
2560	0.525	0.3027027027027027	0.2349397590361446	0.015337423312883437	0.044510385756676554	0.08362369337979095	0.19302325581395346	0.07807981492192084	0.3909090909090911	0.31395348837209297	0.6446280991735538	-1
2561	0.36250000000000004	0.14054054054054055	0.1927710843373494	0.0736196319018405	0.11275964391691393	0.09407665505226481	0.3023255813953489	0.1521110468478888	0.6090909090909093	0.27906976744186046	0.28099173553719003	-1
2562	0.375	0.20540540540540542	0.1746987951807229	0.061349693251533735	0.10979228486646883	0.013937282229965159	0.1813953488372093	0.144013880855983	0.5636363636363635	0.30232558139534876	0.4297520661157024	-1
2563	0.4	0.1945945945945946	0.355421686746988	0.012269938650306747	0.08308605341246292	0.13240418118466898	0.2558139534883721	0.09041835357625061	0.5636363636363635	0.22093023255813948	0.5123966942148759	1
2564	0.45000000000000007	0.20540540540540542	0.15662650602409642	0.17177914110429449	0.13056379821958455	0.18466898954703834	0.3790697674418605	0.1904761904761898	0.3545454545454545	0.441860465116279	0.2975206611570249	-1
2565	0.30000000000000004	0.3027027027027027	0.22891566265060243	0.03987730061349694	0.06528189910979228	0.0627177700348432	0.18372093023255814	0.047233468286101754	0.3090909090909091	0.12790697674418605	0.6611570247933882	1
2566	0.4375	0.1837837837837838	0.21686746987951808	0.023006134969325156	0.07418397626112759	0.0975609756097561	0.3883720930232558	0.07210333526122881	0.4818181818181819	0.20930232558139533	0.6446280991735538	1
2567	0.23750000000000004	0.22702702702702704	0.0963855421686747	0.11196319018404909	0.10385756676557864	0.16027874564459932	0.4348837209302326	0.15442452284557717	0.44545454545454577	0.16279069767441856	0.23140495867768607	-1
2568	0.48750000000000004	0.1945945945945946	0.18674698795180725	0.010736196319018405	0.10089020771513352	0.156794425087108	0.3372093023255814	0.1270483902062871	0.6363636363636367	0.3255813953488372	0.3471074380165289	-1
2569	0.25	0.12972972972972974	0.14457831325301204	0.012269938650306747	0.07121661721068248	0.21951219512195122	0.3697674418604651	0.06400616926932656	0.790909090909091	0.3953488372093023	0.7107438016528926	1
2570	0.42500000000000004	0.14054054054054055	0.20481927710843376	0.007668711656441719	0.10979228486646883	0.08013937282229966	0.16279069767441862	0.09427414690572533	0.4818181818181819	0.20930232558139533	0.5454545454545454	-1
2571	0.6124999999999999	0.17297297297297298	0.21084337349397592	0.0	0.09792284866468842	0.0313588850174216	0.1418604651162791	0.10584152689416015	0.3272727272727276	0.18604651162790697	0.4297520661157024	-1
2572	0.4625	0.16216216216216217	0.21686746987951808	0.09815950920245399	0.08011869436201781	0.14285714285714285	0.3511627906976744	0.1289762868710227	0.290909090909091	0.11627906976744184	0.4958677685950412	-1
2573	0.23750000000000004	0.15135135135135136	0.12048192771084339	0.2361963190184049	0.10385756676557864	0.13588850174216027	0.23953488372093024	0.22190090611143276	0.45454545454545503	0.27906976744186046	0.14876033057851235	-1
2574	0.5625000000000001	0.12972972972972974	0.29518072289156627	0.01687116564417178	0.0919881305637982	0.11149825783972125	0.3697674418604651	0.1289762868710227	0.2999999999999998	0.17441860465116277	0.3471074380165289	-1
2575	0.5125000000000001	0.21621621621621628	0.24698795180722893	0.02147239263803681	0.10385756676557864	0.1672473867595819	0.3302325581395349	0.1212647002120697	0.663636363636364	0.31395348837209297	0.44628099173553704	1
2576	0.32500000000000007	0.4540540540540541	0.12048192771084339	0.02760736196319018	0.14836795252225518	0.059233449477351915	0.2372093023255814	0.11625216888374723	0.41818181818181843	0.20930232558139533	0.1983471074380163	-1
2577	0.48750000000000004	0.08648648648648649	0.24698795180722893	0.01687116564417178	0.11572700296735905	0.20209059233449478	0.3790697674418605	0.11740890688259142	0.4727272727272731	0.5116279069767442	0.5289256198347105	1
2578	0.26250000000000007	0.1945945945945946	0.16265060240963858	0.26993865030674846	0.11572700296735905	0.17421602787456447	0.3674418604651163	0.23501060343165747	0.5727272727272732	0.25581395348837205	0.23140495867768607	-1
2579	0.2875	0.2810810810810811	0.14457831325301204	0.272239263803681	0.12166172106824924	0.10801393728222997	0.4046511627906977	0.23751686909581693	0.36363636363636376	0.45348837209302323	0.2148760330578514	-1
2580	0.3375	0.2594594594594595	0.2891566265060241	0.11349693251533742	0.05044510385756676	0.05574912891986063	0.1813953488372093	0.083477925583189	0.45454545454545503	0.6627906976744187	0.7768595041322313	-1
2581	0.38750000000000007	0.16216216216216217	0.20481927710843376	0.03220858895705522	0.06824925816023739	0.07665505226480837	0.25813953488372093	0.05957200694042797	0.3818181818181823	0.18604651162790697	0.7272727272727273	1
2582	0.38750000000000007	0.11891891891891893	0.21084337349397592	0.19785276073619631	0.086053412462908	0.1637630662020906	0.25116279069767444	0.16097937150568953	0.25454545454545485	0.47674418604651153	0.44628099173553704	-1
2583	0.35	0.2810810810810811	0.12048192771084339	0.006134969325153375	0.13056379821958455	0.08362369337979095	0.2372093023255814	0.12049354154617475	0.5454545454545454	0.3837209302325581	0.18181818181818166	-1
2584	0.65	0.3783783783783784	0.18072289156626506	0.013803680981595092	0.12166172106824924	0.01742160278745645	0.38372093023255816	0.15403894351262792	0.3545454545454545	0.26744186046511625	0.28099173553719003	-1
2585	0.375	0.20540540540540542	0.1927710843373494	0.013803680981595092	0.10385756676557864	0.059233449477351915	0.30697674418604654	0.09620204357046447	0.3454545454545457	0.2441860465116279	0.31404958677685957	-1
2586	0.36250000000000004	0.1945945945945946	0.15662650602409642	0.05368098159509202	0.18991097922848663	0.11846689895470383	0.44651162790697674	0.1636784268363236	0.5272727272727273	0.5232558139534884	0.24793388429752072	-1
2587	0.48750000000000004	0.20540540540540542	0.20481927710843376	0.018404907975460124	0.05637982195845695	0.08362369337979095	0.3674418604651163	0.07692307692307665	0.2454545454545456	0.30232558139534876	0.6776859504132229	1
2588	0.2875	0.31351351351351353	0.12048192771084339	0.10736196319018404	0.06528189910979228	0.1637630662020906	0.37209302325581395	0.1632928475033708	0.45454545454545503	0.30232558139534876	0.24793388429752072	-1
2589	0.4375	0.12972972972972974	0.26506024096385544	0.012269938650306747	0.10682492581602374	0.06620209059233449	0.20465116279069767	0.10198573356468188	0.3909090909090911	0.27906976744186046	0.3305785123966942	1
2590	0.475	0.08648648648648649	0.24698795180722893	0.019938650306748466	0.11275964391691393	0.08710801393728224	0.32790697674418606	0.1270483902062871	0.4363636363636365	0.3604651162790698	0.3471074380165289	-1
2591	0.3125	0.16216216216216217	0.1987951807228916	0.013803680981595092	0.08011869436201781	0.04529616724738676	0.22093023255813954	0.07499518025833751	0.5454545454545454	0.2325581395348837	0.5289256198347105	-1
2592	0.375	0.2594594594594595	0.25903614457831325	0.015337423312883437	0.12166172106824924	0.006968641114982578	0.12790697674418605	0.12242143821091389	0.5	0.29069767441860456	0.44628099173553704	-1
2593	0.45000000000000007	0.10810810810810811	0.20481927710843376	0.03220858895705522	0.06231454005934717	0.0975609756097561	0.2255813953488372	0.09427414690572533	0.22727272727272751	0.3604651162790698	0.4958677685950412	-1
2594	0.5625000000000001	0.11891891891891893	0.29518072289156627	0.00920245398773006	0.12462908011869434	0.0313588850174216	0.29534883720930233	0.09041835357625061	0.3090909090909091	0.27906976744186046	0.4958677685950412	-1
2595	0.375	0.0972972972972973	0.21084337349397592	0.018404907975460124	0.0919881305637982	0.09407665505226481	0.17209302325581394	0.04819741661846777	0.17272727272727284	0.4069767441860464	0.6611570247933882	1
2596	0.30000000000000004	0.16216216216216217	0.21686746987951808	0.254601226993865	0.08902077151335311	0.12195121951219512	0.27906976744186046	0.23809523809523725	0.46363636363636385	0.2441860465116279	0.1322314049586777	-1
2597	0.30000000000000004	0.07567567567567568	0.16265060240963858	0.15950920245398773	0.0771513353115727	0.15331010452961671	0.24651162790697673	0.17177559282822585	0.36363636363636376	0.18604651162790697	0.18181818181818166	-1
2598	0.3125	0.11891891891891893	0.1987951807228916	0.14570552147239263	0.1602373887240356	0.21254355400696864	0.286046511627907	0.16387121650279468	0.12727272727272698	0.22093023255813948	0.18181818181818166	-1
2599	0.32500000000000007	0.5081081081081081	0.15662650602409642	0.1380368098159509	0.05341246290801187	0.0627177700348432	0.2186046511627907	0.10198573356468188	0.45454545454545503	0.5930232558139534	0.8429752066115699	-1
2600	0.36250000000000004	0.23783783783783785	0.1746987951807229	0.03374233128834356	0.04747774480712165	0.12195121951219512	0.2255813953488372	0.08636977058029771	0.5363636363636366	0.47674418604651153	0.5454545454545454	1
2601	0.35	0.20540540540540542	0.31325301204819284	0.11503067484662576	0.10385756676557864	0.17770034843205576	0.44651162790697674	0.16136495083863522	0.41818181818181843	0.30232558139534876	0.24793388429752072	-1
2602	0.32500000000000007	0.2918918918918919	0.30722891566265065	0.11042944785276074	0.13649851632047477	0.17770034843205576	0.3883720930232558	0.15249662618083804	0.36363636363636376	0.26744186046511625	0.2644628099173554	-1
2603	0.42500000000000004	0.16216216216216217	0.1987951807228916	0.18558282208588955	0.11869436201780414	0.1672473867595819	0.40232558139534885	0.2234432234432262	0.6272727272727274	0.20930232558139533	0.2975206611570249	-1
2604	0.32500000000000007	0.17297297297297298	0.15060240963855423	0.3006134969325153	0.2195845697329377	0.11498257839721254	0.3418604651162791	0.24387892808945466	0.40909090909090917	0.3255813953488372	0.18181818181818166	-1
2605	0.38750000000000007	0.44324324324324327	0.14457831325301204	0.00920245398773006	0.11869436201780414	0.038327526132404185	0.2674418604651163	0.11740890688259142	0.40909090909090917	0.3372093023255814	0.23140495867768607	-1
2606	0.5125000000000001	0.1945945945945946	0.1987951807228916	0.14877300613496933	0.08902077151335311	0.24738675958188155	0.4697674418604651	0.1887410834779253	0.19090909090909092	0.31395348837209297	0.24793388429752072	-1
2607	0.38750000000000007	0.23783783783783785	0.1746987951807229	0.010736196319018405	0.13056379821958455	0.07665505226480837	0.4162790697674419	0.12550607287449367	0.5181818181818185	0.372093023255814	0.31404958677685957	-1
2608	0.23750000000000004	0.1837837837837838	0.16265060240963858	0.15644171779141106	0.12166172106824924	0.1951219512195122	0.24651162790697673	0.16984769616348672	0.3454545454545457	0.3255813953488372	0.2975206611570249	-1
2609	0.36250000000000004	0.05405405405405406	0.1927710843373494	0.04754601226993865	0.023738872403560828	0.10452961672473868	0.2069767441860465	0.12280701754385959	0.36363636363636376	0.25581395348837205	0.3305785123966942	-1
2610	0.5750000000000001	0.12972972972972974	0.22891566265060243	0.17177914110429449	0.13649851632047477	0.17073170731707318	0.37209302325581395	0.2562174667437809	0.5636363636363635	0.6976744186046511	0.14876033057851235	-1
2611	0.5875	0.14054054054054055	0.24698795180722893	0.0567484662576687	0.08011869436201781	0.07665505226480837	0.2069767441860465	0.14632735685367493	0.41818181818181843	0.3604651162790698	0.28099173553719003	-1
2612	0.4625	0.1945945945945946	0.355421686746988	0.17177914110429449	0.10979228486646883	0.1951219512195122	0.3581395348837209	0.21264700212068632	0.40909090909090917	0.27906976744186046	0.14876033057851235	-1
2613	0.36250000000000004	0.08648648648648649	0.1927710843373494	0.18251533742331288	0.0771513353115727	0.05574912891986063	0.33953488372093027	0.18411413148255207	0.1454545454545455	0.16279069767441856	0.165289256198347	-1
2614	0.30000000000000004	0.3027027027027027	0.16265060240963858	0.03987730061349694	0.06824925816023739	0.038327526132404185	0.14651162790697675	0.04453441295546767	0.16363636363636358	0.5465116279069766	0.7603305785123966	1
2615	0.4625	0.0972972972972973	0.22289156626506026	0.013803680981595092	0.15133531157270028	0.05574912891986063	0.1511627906976744	0.12512049354154797	0.7454545454545456	0.7674418604651161	0.44628099173553704	-1
2616	0.30000000000000004	0.15135135135135136	0.16265060240963858	0.013803680981595092	0.1632047477744807	0.0627177700348432	0.2837209302325581	0.1289762868710227	0.45454545454545503	0.27906976744186046	0.1983471074380163	-1
2617	0.45000000000000007	0.1837837837837838	0.1746987951807229	0.09509202453987729	0.03264094955489613	0.10104529616724739	0.23953488372093024	0.12087912087912045	0.3727272727272726	0.08139534883720928	0.4628099173553719	-1
2618	0.4125	0.21621621621621628	0.15662650602409642	0.03374233128834356	0.08902077151335311	0.1672473867595819	0.25116279069767444	0.07113938692886279	0.3090909090909091	0.4302325581395348	0.5289256198347105	-1
2619	0.41875000000000007	0.0972972972972973	0.14457831325301204	0.1380368098159509	0.3264094955489615	0.18815331010452963	0.39069767441860465	0.16714864083284908	0.3909090909090911	0.25581395348837205	0.36363636363636354	-1
2620	0.42500000000000004	0.24864864864864866	0.30120481927710846	0.19478527607361965	0.13946587537091984	0.22996515679442509	0.43023255813953487	0.21380374011953052	0.26363636363636367	0.29069767441860456	0.1983471074380163	-1
2621	0.2875	0.10810810810810811	0.22891566265060243	0.02607361963190184	0.07121661721068248	0.09059233449477352	0.23488372093023258	0.04839020628494595	0.40000000000000036	0.31395348837209297	0.7272727272727273	-1
2622	0.42500000000000004	0.07567567567567568	0.1987951807228916	0.007668711656441719	0.05341246290801187	0.04878048780487805	0.12325581395348838	0.1270483902062871	0.5909090909090913	0.20930232558139533	0.31404958677685957	-1
2623	0.45000000000000007	0.1837837837837838	0.22289156626506026	0.09662576687116564	0.03264094955489613	0.041811846689895474	0.19302325581395346	0.13090418353576183	0.25454545454545485	0.30232558139534876	0.44628099173553704	1
2624	0.4375	0.15135135135135136	0.24096385542168677	0.2170245398773006	0.09792284866468842	0.1480836236933798	0.2779069767441861	0.2446500867553496	0.581818181818182	0.22093023255813948	0.18181818181818166	1
2625	0.20000000000000007	0.11351351351351352	0.11445783132530121	0.09969325153374232	0.11572700296735905	0.11846689895470383	0.23255813953488375	0.14015808752650827	0.49090909090909074	0.22093023255813948	0.24793388429752072	-1
2626	0.11250000000000004	0.7621621621621623	0.0	0.04294478527607362	0.08011869436201781	0.07317073170731707	0.28837209302325584	0.0520532099479496	0.7363636363636363	0.8139534883720929	0.9586776859504134	-1
2627	0.4625	0.10810810810810811	0.18674698795180725	0.09049079754601226	0.05934718100890206	0.17770034843205576	0.3488372093023256	0.10892616155774348	0.28181818181818175	0.18604651162790697	0.47933884297520657	-1
2628	0.42500000000000004	0.0	0.29518072289156627	0.010736196319018405	0.12166172106824924	0.05574912891986063	0.3209302325581395	0.14247156352419665	0.6727272727272728	0.25581395348837205	0.36363636363636354	-1
2629	0.38750000000000007	0.24864864864864866	0.1927710843373494	0.015337423312883437	0.08011869436201781	0.11149825783972125	0.24186046511627907	0.06882591093117085	0.42727272727272725	0.26744186046511625	0.5619834710743801	1
2630	0.36250000000000004	0.43243243243243246	0.1927710843373494	0.012269938650306747	0.03560830860534124	0.06968641114982578	0.25813953488372093	0.03450935029882274	0.3909090909090911	0.3604651162790698	0.7768595041322313	1
2631	0.36250000000000004	0.23783783783783785	0.29518072289156627	0.06441717791411042	0.07418397626112759	0.11846689895470383	0.34418604651162793	0.14247156352419665	0.36363636363636376	0.26744186046511625	0.31404958677685957	-1
2632	0.32500000000000007	0.10810810810810811	0.2891566265060241	0.052147239263803685	0.5252225519287834	0.21602787456445993	0.32558139534883723	0.14247156352419665	0.3090909090909091	0.20930232558139533	0.2148760330578514	-1
2633	0.4625	0.11891891891891893	0.29518072289156627	0.015337423312883437	0.11275964391691393	0.13937282229965156	0.3023255813953489	0.11740890688259142	0.6181818181818182	0.29069767441860456	0.44628099173553704	-1
2634	0.17500000000000004	0.31351351351351353	0.1987951807228916	0.00920245398773006	0.05637982195845695	0.038327526132404185	0.16511627906976745	0.05957200694042797	0.5909090909090913	0.18604651162790697	0.611570247933884	-1
2635	0.25	0.07567567567567568	0.1927710843373494	0.00920245398773006	0.08308605341246292	0.041811846689895474	0.2534883720930233	0.08212839791787374	0.42727272727272725	0.3255813953488372	0.36363636363636354	-1
2636	0.36250000000000004	0.3027027027027027	0.16867469879518077	0.11809815950920247	0.07418397626112759	0.09407665505226481	0.16511627906976745	0.08482745324850782	0.21818181818181825	0.19767441860465118	0.743801652892562	-1
2637	0.48750000000000004	0.33513513513513515	0.16867469879518077	0.06595092024539878	0.0771513353115727	0.11846689895470383	0.23023255813953492	0.09041835357625061	0.42727272727272725	0.4186046511627906	0.6942148760330575	1
2638	0.4	0.15135135135135136	0.2349397590361446	0.023006134969325156	0.13649851632047477	0.1289198606271777	0.4372093023255814	0.15403894351262792	0.7272727272727275	0.372093023255814	0.36363636363636354	-1
2639	0.4125	0.12972972972972974	0.22289156626506026	0.013803680981595092	0.11869436201780414	0.09059233449477352	0.27674418604651163	0.0992866782340478	0.3909090909090911	0.3488372093023256	0.4628099173553719	-1
2640	0.45000000000000007	0.15135135135135136	0.15662650602409642	0.00920245398773006	0.0771513353115727	0.05574912891986063	0.20232558139534884	0.10294968189705145	0.36363636363636376	0.22093023255813948	0.28099173553719003	-1
2641	0.25	0.2594594594594595	0.18674698795180725	0.03220858895705522	0.11869436201780414	0.08013937282229966	0.3325581395348837	0.06863312126469978	0.6545454545454548	0.5930232558139534	0.6942148760330575	1
2642	0.5	0.21621621621621628	0.18674698795180725	0.023006134969325156	0.10979228486646883	0.09059233449477352	0.4604651162790698	0.13938692886061332	0.46363636363636385	0.48837209302325574	0.2975206611570249	-1
2643	0.375	0.15135135135135136	0.22289156626506026	0.22392638036809814	0.12462908011869434	0.22996515679442509	0.39069767441860465	0.2359745517640235	0.6181818181818182	0.7325581395348837	0.2148760330578514	-1
2644	0.32500000000000007	0.20540540540540542	0.27108433734939763	0.11809815950920247	0.12166172106824924	0.17421602787456447	0.4325581395348837	0.16175053017158447	0.41818181818181843	0.30232558139534876	0.24793388429752072	-1
2645	0.375	0.41081081081081083	0.15662650602409642	0.08742331288343558	0.4094955489614243	0.1637630662020906	0.34651162790697676	0.13938692886061332	0.3818181818181823	0.29069767441860456	0.3305785123966942	-1
2646	0.4125	0.2702702702702703	0.18072289156626506	0.04141104294478527	0.07418397626112759	0.0975609756097561	0.21395348837209305	0.07885097358781579	0.3272727272727276	0.1046511627906977	0.7107438016528926	1
2647	0.5	0.22702702702702704	0.1746987951807229	0.03911042944785276	0.10385756676557864	0.13588850174216027	0.2488372093023256	0.08521303258145352	0.4727272727272731	0.1511627906976744	0.5785123966942147	-1
2648	0.21250000000000002	0.24864864864864866	0.1746987951807229	0.03680981595092024	0.05341246290801187	0.04878048780487805	0.21395348837209305	0.06863312126469978	0.46363636363636385	0.3953488372093023	0.5289256198347105	-1
2649	0.4625	0.2594594594594595	0.22289156626506026	0.00920245398773006	0.11572700296735905	0.06968641114982578	0.4046511627906977	0.1289762868710227	0.3363636363636364	0.2441860465116279	0.2148760330578514	-1
2650	0.30000000000000004	0.2702702702702703	0.08433734939759038	0.06441717791411042	0.12759643916913946	0.08710801393728224	0.2744186046511628	0.1472913051860445	0.44545454545454577	0.30232558139534876	0.23140495867768607	-1
2651	0.16249999999999998	0.032432432432432434	0.1927710843373494	0.015337423312883437	0.05637982195845695	0.0348432055749129	0.18604651162790697	0.05725853094273958	0.7727272727272729	0.3488372093023256	0.6942148760330575	-1
2652	0.3125	0.21621621621621628	0.1746987951807229	0.09509202453987729	0.12462908011869434	0.13240418118466898	0.30930232558139537	0.1278195488721785	0.645454545454546	0.4302325581395348	0.4958677685950412	-1
2653	0.4	0.0972972972972973	0.22289156626506026	0.07822085889570553	0.04747774480712165	0.09407665505226481	0.23488372093023258	0.1289762868710227	0.4363636363636365	0.31395348837209297	0.4628099173553719	-1
2654	0.23750000000000004	0.31351351351351353	0.18072289156626506	0.007668711656441719	0.05934718100890206	0.07665505226480837	0.1813953488372093	0.03315982263350392	0.41818181818181843	0.19767441860465118	0.611570247933884	-1
2655	0.42500000000000004	0.20540540540540542	0.44578313253012053	0.18251533742331288	0.08308605341246292	0.156794425087108	0.33953488372093027	0.21187584345479138	0.290909090909091	0.25581395348837205	0.11570247933884281	-1
2656	0.275	0.2702702702702703	0.15662650602409642	0.06901840490797545	0.12462908011869434	0.04878048780487805	0.2534883720930233	0.1359167148640843	0.3909090909090911	0.22093023255813948	0.1983471074380163	-1
2657	0.2875	0.15135135135135136	0.2771084337349398	0.018404907975460124	0.44807121661721067	0.11149825783972125	0.14883720930232558	0.024869866975130606	0.42727272727272725	0.12790697674418605	0.8925619834710743	-1
2658	0.3125	0.2702702702702703	0.16265060240963858	0.00920245398773006	0.10979228486646883	0.11149825783972125	0.38372093023255816	0.1212647002120697	0.5909090909090913	0.372093023255814	0.23140495867768607	-1
2659	0.32500000000000007	0.0972972972972973	0.16265060240963858	0.013803680981595092	0.08308605341246292	0.0627177700348432	0.20465116279069767	0.08656256024677234	0.6727272727272728	0.2325581395348837	0.4958677685950412	1
2660	0.26250000000000007	0.16216216216216217	0.18072289156626506	0.18865030674846625	0.13353115727002968	0.1916376306620209	0.37209302325581395	0.1945247734721427	0.5090909090909093	0.19767441860465118	0.23140495867768607	-1
2661	0.45000000000000007	0.34594594594594597	0.1746987951807229	0.0736196319018405	0.10385756676557864	0.10104529616724739	0.26046511627906976	0.13283208020050452	0.5272727272727273	0.3255813953488372	0.5123966942148759	1
2662	0.4625	0.1945945945945946	0.15060240963855423	0.01687116564417178	0.086053412462908	0.09407665505226481	0.27674418604651163	0.11586658955080154	0.663636363636364	0.3953488372093023	0.39669421487603307	-1
2663	0.275	0.1837837837837838	0.24096385542168677	0.07822085889570553	0.12759643916913946	0.18815331010452963	0.3302325581395349	0.13244650086755172	0.40000000000000036	0.7674418604651161	0.4132231404958677	-1
2664	0.3375	0.17297297297297298	0.1746987951807229	0.1165644171779141	0.10089020771513352	0.10452961672473868	0.33953488372093027	0.14304993252361697	0.3727272727272726	0.5581395348837208	0.3471074380165289	-1
2665	0.4375	0.2702702702702703	0.24096385542168677	0.09585889570552146	0.086053412462908	0.10452961672473868	0.29767441860465116	0.09427414690572533	0.28181818181818175	0.09302325581395349	0.6446280991735538	1
2666	0.30000000000000004	0.12972972972972974	0.15662650602409642	0.007668711656441719	0.11275964391691393	0.13937282229965156	0.2534883720930233	0.08617698091382309	0.6909090909090909	0.441860465116279	0.4958677685950412	1
2667	0.525	0.3783783783783784	0.24096385542168677	0.18098159509202455	0.47181008902077154	0.09407665505226481	0.4186046511627907	0.2311548101021792	0.31818181818181834	0.48837209302325574	0.1983471074380163	-1
2668	0.5	0.10810810810810811	0.18674698795180725	0.17791411042944782	0.13056379821958455	0.15331010452961671	0.3023255813953489	0.20994794679005224	0.3090909090909091	0.3604651162790698	0.14876033057851235	-1
2669	0.35	0.1837837837837838	0.1927710843373494	0.07668711656441717	0.08902077151335311	0.04529616724738676	0.13488372093023254	0.0871409292461891	0.21818181818181825	0.3488372093023256	0.5123966942148759	-1
2670	0.32500000000000007	0.14054054054054055	0.30120481927710846	0.1687116564417178	0.09792284866468842	0.14982578397212543	0.3325581395348837	0.1945247734721427	0.3909090909090911	0.2441860465116279	0.1322314049586777	-1
2671	0.5499999999999999	0.3675675675675676	0.1746987951807229	0.05368098159509202	0.06231454005934717	0.10104529616724739	0.20930232558139533	0.07692307692307665	0.25454545454545485	0.11627906976744184	0.7933884297520659	1
2672	0.38750000000000007	0.11891891891891893	0.3614457831325301	0.052147239263803685	0.08308605341246292	0.013937282229965159	0.26046511627906976	0.10487757856179059	0.18181818181818166	0.4302325581395348	0.39669421487603307	-1
2673	0.38750000000000007	0.10810810810810811	0.21686746987951808	0.010736196319018405	0.08011869436201781	0.13240418118466898	0.2488372093023256	0.1212647002120697	0.5	0.8488372093023253	0.24793388429752072	1
2674	0.26250000000000007	0.3891891891891892	0.1987951807228916	0.00920245398773006	0.11869436201780414	0.0348432055749129	0.2488372093023256	0.08155002891844987	0.6727272727272728	0.25581395348837205	0.5785123966942147	-1
2675	0.5	0.21621621621621628	0.15060240963855423	0.04294478527607362	0.044510385756676554	0.08710801393728224	0.2069767441860465	0.047811837285522074	0.23636363636363633	0.17441860465116277	0.8264462809917352	-1
2676	0.3375	0.23783783783783785	0.16265060240963858	0.052147239263803685	0.086053412462908	0.12195121951219512	0.20232558139534884	0.06072874493927216	0.4363636363636365	0.441860465116279	0.7603305785123966	1
2677	0.35	0.23783783783783785	0.27108433734939763	0.11349693251533742	0.086053412462908	0.18118466898954705	0.4418604651162791	0.1636784268363236	0.41818181818181843	0.30232558139534876	0.24793388429752072	-1
2678	0.25	0.17297297297297298	0.16867469879518077	0.012269938650306747	0.086053412462908	0.13240418118466898	0.15348837209302324	0.0	0.3454545454545457	0.08139534883720928	0.975206611570248	1
2679	0.4125	0.2702702702702703	0.15060240963855423	0.015337423312883437	0.06231454005934717	0.08013937282229966	0.26976744186046514	0.05764411027568883	0.45454545454545503	0.13953488372093026	0.6776859504132229	1
2680	0.42500000000000004	0.17297297297297298	0.11445783132530121	0.10889570552147239	0.10682492581602374	0.17770034843205576	0.386046511627907	0.16753422016579833	0.40909090909090917	0.18604651162790697	0.24793388429752072	-1
2681	0.5	0.20540540540540542	0.20481927710843376	0.015337423312883437	0.10979228486646883	0.08710801393728224	0.33488372093023255	0.10776942355889929	0.2999999999999998	0.26744186046511625	0.4132231404958677	-1
2682	0.38750000000000007	0.16216216216216217	0.14457831325301204	0.2085889570552147	0.13056379821958455	0.059233449477351915	0.19534883720930235	0.21380374011953052	0.40909090909090917	0.3255813953488372	0.2644628099173554	-1
2683	0.4375	0.1945945945945946	0.29518072289156627	0.06748466257668712	0.05637982195845695	0.10452961672473868	0.2255813953488372	0.12512049354154797	0.4727272727272731	0.372093023255814	0.4628099173553719	-1
2684	0.35	0.23783783783783785	0.44578313253012053	0.061349693251533735	0.0949554896142433	0.11846689895470383	0.34651162790697676	0.1443994601889358	0.44545454545454577	0.26744186046511625	0.31404958677685957	-1
2685	0.16249999999999998	0.16216216216216217	0.10843373493975904	0.006134969325153375	0.13056379821958455	0.038327526132404185	0.2069767441860465	0.047233468286101754	0.45454545454545503	0.19767441860465118	0.5785123966942147	-1
2686	0.3125	0.3567567567567568	0.10843373493975904	0.04447852760736197	0.05341246290801187	0.07317073170731707	0.23023255813953492	0.05918642760747872	0.5636363636363635	0.372093023255814	0.7933884297520659	1
2687	0.35	0.1945945945945946	0.33734939759036153	0.22699386503067484	0.13056379821958455	0.10452961672473868	0.3046511627906977	0.21187584345479138	0.3545454545454545	0.31395348837209297	0.2148760330578514	-1
2688	0.32500000000000007	0.2810810810810811	0.12048192771084339	0.21932515337423314	0.15133531157270028	0.12195121951219512	0.35348837209302325	0.21573163678426965	0.3727272727272726	0.26744186046511625	0.165289256198347	-1
2689	0.30000000000000004	0.14054054054054055	0.16265060240963858	0.01687116564417178	0.086053412462908	0.13588850174216027	0.32558139534883723	0.11933680354733056	0.7000000000000006	0.569767441860465	0.4132231404958677	1
2690	0.45000000000000007	0.08108108108108109	0.20481927710843376	0.02607361963190184	0.10682492581602374	0.24912891986062718	0.4744186046511628	0.1212647002120697	0.41818181818181843	0.45348837209302323	0.31404958677685957	1
2691	0.4	0.3027027027027027	0.1927710843373494	0.14493865030674846	0.10682492581602374	0.12195121951219512	0.2813953488372093	0.12357817620975808	0.3363636363636364	0.12790697674418605	0.611570247933884	1
2692	0.30000000000000004	0.31351351351351353	0.14457831325301204	0.08435582822085888	0.06824925816023739	0.059233449477351915	0.17674418604651165	0.04299209562367423	0.290909090909091	0.04651162790697677	0.8925619834710743	1
2693	0.2875	0.3783783783783784	0.21084337349397592	0.1303680981595092	0.14836795252225518	0.28222996515679444	0.555813953488372	0.19259687680740356	0.5909090909090913	0.3255813953488372	0.0826446280991735	-1
2694	0.6375000000000001	0.05405405405405406	0.29518072289156627	0.006134969325153375	0.05637982195845695	0.013937282229965159	0.03255813953488372	0.10584152689416015	0.17272727272727284	0.11627906976744184	0.31404958677685957	-1
2695	0.23750000000000004	0.2	0.16867469879518077	0.09662576687116564	0.08011869436201781	0.15331010452961671	0.32558139534883723	0.11336032388663853	0.581818181818182	0.25581395348837205	0.4628099173553719	1
2696	0.4	0.15135135135135136	0.1927710843373494	0.015337423312883437	0.10682492581602374	0.13240418118466898	0.2558139534883721	0.08270676691729406	0.23636363636363633	0.25581395348837205	0.4132231404958677	-1
2697	0.35	0.1837837837837838	0.24698795180722893	0.10429447852760737	0.10089020771513352	0.09407665505226481	0.32790697674418606	0.1443994601889358	0.3909090909090911	0.441860465116279	0.36363636363636354	1
2698	0.375	0.1945945945945946	0.26506024096385544	0.1165644171779141	0.10979228486646883	0.17421602787456447	0.40232558139534885	0.16830537883169328	0.4363636363636365	0.3372093023255814	0.23140495867768607	-1
2699	0.3125	0.1891891891891892	0.22289156626506026	0.007668711656441719	0.0919881305637982	0.12195121951219512	0.24186046511627907	0.06535569693464538	0.25454545454545485	0.19767441860465118	0.47933884297520657	-1
2700	0.22499999999999998	0.17297297297297298	0.20481927710843376	0.02147239263803681	0.0949554896142433	0.041811846689895474	0.14651162790697675	0.0520532099479496	0.290909090909091	0.26744186046511625	0.5950413223140494	1
2701	0.4375	0.15135135135135136	0.29518072289156627	0.14263803680981596	0.06528189910979228	0.16027874564459932	0.3511627906976744	0.1270483902062871	0.26363636363636367	0.06976744186046513	0.5289256198347105	-1
2702	0.25	0.043243243243243246	0.12650602409638556	0.010736196319018405	0.13946587537091984	0.11498257839721254	0.25813953488372093	0.07113938692886279	0.5454545454545454	0.12790697674418605	0.5619834710743801	-1
2703	0.35	0.2810810810810811	0.24096385542168677	0.11503067484662576	0.10979228486646883	0.22996515679442509	0.37209302325581395	0.1509543088490446	0.3909090909090911	0.3255813953488372	0.25619834710743805	-1
2704	0.5375	0.21621621621621628	0.24096385542168677	0.09662576687116564	0.12166172106824924	0.0975609756097561	0.20232558139534884	0.15403894351262792	0.49090909090909074	0.25581395348837205	0.3471074380165289	-1
2705	0.275	0.14054054054054055	0.1746987951807229	0.19171779141104295	0.09792284866468842	0.09059233449477352	0.2674418604651163	0.23616734143050166	0.6090909090909093	0.26744186046511625	0.09917355371900816	-1
2706	0.42500000000000004	0.16216216216216217	0.1927710843373494	0.12116564417177914	0.14540059347181006	0.156794425087108	0.40930232558139534	0.1636784268363236	0.42727272727272725	0.20930232558139533	0.31404958677685957	-1
2707	0.25	0.2810810810810811	0.12650602409638556	0.09202453987730061	0.0919881305637982	0.1672473867595819	0.36511627906976746	0.1347599768652401	0.5181818181818185	0.46511627906976744	0.3305785123966942	-1
2708	0.22499999999999998	0.15675675675675677	0.14457831325301204	0.14110429447852763	0.13353115727002968	0.1986062717770035	0.3023255813953489	0.16078658183921135	0.40909090909090917	0.19767441860465118	0.36363636363636354	-1
2709	0.38750000000000007	0.2918918918918919	0.44578313253012053	0.006134969325153375	0.10385756676557864	0.05574912891986063	0.2837209302325581	0.09427414690572533	0.3727272727272726	0.3837209302325581	0.36363636363636354	-1
2710	0.45000000000000007	0.3567567567567568	0.3975903614457832	0.15644171779141106	0.12462908011869434	0.2613240418118467	0.42790697674418604	0.20223636013109925	0.2999999999999998	0.27906976744186046	0.11570247933884281	-1
2711	0.6250000000000001	0.12972972972972974	0.25903614457831325	0.22085889570552147	0.13056379821958455	0.20209059233449478	0.4046511627906977	0.2639290534027374	0.5090909090909093	0.6627906976744187	0.1322314049586777	-1
2712	0.3125	0.2702702702702703	0.2530120481927711	0.254601226993865	0.08308605341246292	0.1916376306620209	0.37209302325581395	0.22614227877385673	0.49090909090909074	0.4069767441860464	0.23140495867768607	-1
2713	0.4625	0.0972972972972973	0.42771084337349397	0.17177914110429449	0.086053412462908	0.17421602787456447	0.3209302325581395	0.21014073645652687	0.28181818181818175	0.27906976744186046	0.14876033057851235	-1
2714	0.35	0.0972972972972973	0.21686746987951808	0.019938650306748466	0.08011869436201781	0.1254355400696864	0.23255813953488375	0.06651243493348957	0.2999999999999998	0.372093023255814	0.5619834710743801	-1
2715	0.36250000000000004	0.20540540540540542	0.1987951807228916	0.046012269938650305	0.07418397626112759	0.024390243902439025	0.0813953488372093	0.083477925583189	0.3272727272727276	0.20930232558139533	0.4132231404958677	-1
2716	0.38750000000000007	0.33513513513513515	0.13253012048192772	0.0567484662576687	0.06231454005934717	0.027874564459930314	0.21395348837209305	0.11355311355311315	0.25454545454545485	0.7558139534883719	0.5950413223140494	-1
2717	0.38750000000000007	0.3567567567567568	0.1987951807228916	0.14570552147239263	0.10089020771513352	0.09059233449477352	0.3302325581395349	0.18681318681318615	0.4363636363636365	0.3488372093023256	0.23140495867768607	-1
2718	0.45000000000000007	0.11891891891891893	0.29518072289156627	0.09355828220858896	0.08308605341246292	0.04529616724738676	0.23255813953488375	0.1289762868710227	0.4363636363636365	0.18604651162790697	0.4958677685950412	1
2719	0.36250000000000004	0.3567567567567568	0.20481927710843376	0.13190184049079753	0.11869436201780414	0.09407665505226481	0.32558139534883723	0.18681318681318615	0.45454545454545503	0.3372093023255814	0.18181818181818166	-1
2720	0.4	0.17297297297297298	0.15662650602409642	0.01687116564417178	0.0949554896142433	0.10104529616724739	0.23255813953488375	0.08309234625024331	0.4363636363636365	0.3604651162790698	0.4958677685950412	-1
2721	0.30000000000000004	0.24864864864864866	0.15662650602409642	0.06441717791411042	0.08308605341246292	0.11846689895470383	0.3209302325581395	0.10969732022363843	0.44545454545454577	0.22093023255813948	0.39669421487603307	-1
2722	0.32500000000000007	0.02702702702702703	0.1746987951807229	0.007668711656441719	0.0771513353115727	0.14634146341463414	0.3023255813953489	0.08309234625024331	0.40909090909090917	0.3837209302325581	0.44628099173553704	1
2723	0.275	0.2702702702702703	0.12048192771084339	0.018404907975460124	0.06528189910979228	0.1637630662020906	0.34651162790697676	0.0923462502409862	0.6272727272727274	0.3604651162790698	0.4958677685950412	-1
2724	0.275	0.17297297297297298	0.16265060240963858	0.019938650306748466	0.11572700296735905	0.13240418118466898	0.37209302325581395	0.1289762868710227	0.8363636363636369	0.372093023255814	0.3305785123966942	1
2725	0.275	0.0972972972972973	0.1987951807228916	0.08282208588957055	0.08011869436201781	0.0975609756097561	0.23488372093023258	0.12550607287449367	0.5454545454545454	0.4186046511627906	0.3553719008264462	1
2726	0.15000000000000002	0.2702702702702703	0.1385542168674699	0.17177914110429449	0.06231454005934717	0.07317073170731707	0.34418604651162793	0.11779448621554067	0.6272727272727274	0.48837209302325574	0.6280991735537191	-1
2727	0.4	0.23783783783783785	0.1927710843373494	0.08895705521472393	0.07418397626112759	0.09059233449477352	0.20232558139534884	0.10198573356468188	0.46363636363636385	0.25581395348837205	0.6280991735537191	-1
2728	0.26250000000000007	0.31351351351351353	0.1927710843373494	0.015337423312883437	0.05934718100890206	0.13588850174216027	0.21395348837209305	0.039521881627145206	0.6272727272727274	0.3837209302325581	0.7768595041322313	1
2729	0.45000000000000007	0.12972972972972974	0.16867469879518077	0.1303680981595092	0.11275964391691393	0.09407665505226481	0.19767441860465118	0.15828031617505545	0.40000000000000036	0.29069767441860456	0.2975206611570249	1
2730	0.475	0.22702702702702704	0.15662650602409642	0.09049079754601226	0.09792284866468842	0.10452961672473868	0.3488372093023256	0.14054366685945752	0.3818181818181823	0.29069767441860456	0.44628099173553704	-1
2731	0.4375	0.44324324324324327	0.1927710843373494	0.0705521472392638	0.10089020771513352	0.05574912891986063	0.2186046511627907	0.15596684017736706	0.4727272727272731	0.26744186046511625	0.44628099173553704	-1
2732	0.32500000000000007	0.15135135135135136	0.18674698795180725	0.2039877300613497	0.0919881305637982	0.1916376306620209	0.29069767441860467	0.18527086948139626	0.44545454545454577	0.18604651162790697	0.44628099173553704	-1
2733	0.475	0.3027027027027027	0.29518072289156627	0.16411042944785276	0.10979228486646883	0.2961672473867596	0.4906976744186046	0.21765953344900524	0.26363636363636367	0.2441860465116279	0.1983471074380163	-1
2734	0.45000000000000007	0.11891891891891893	0.18674698795180725	0.21319018404907975	0.10682492581602374	0.1289198606271777	0.4255813953488372	0.22151532677848706	0.3454545454545457	0.3255813953488372	0.1983471074380163	-1
2735	0.36250000000000004	0.23783783783783785	0.27108433734939763	0.15337423312883436	0.06824925816023739	0.18815331010452963	0.4697674418604651	0.19066898014266442	0.45454545454545503	0.4302325581395348	0.24793388429752072	-1
2736	0.7625000000000001	1.0	0.2771084337349398	0.012269938650306747	0.10979228486646883	0.11149825783972125	0.4069767441860465	0.18295739348371143	0.27272727272727293	0.31395348837209297	0.36363636363636354	-1
2737	0.4125	0.0648648648648649	0.21084337349397592	0.012269938650306747	0.08902077151335311	0.07665505226480837	0.2744186046511628	0.09658762290341372	0.22727272727272751	0.5348837209302326	0.39669421487603307	-1
2738	0.275	0.20540540540540542	0.1927710843373494	0.046012269938650305	0.0771513353115727	0.11846689895470383	0.286046511627907	0.09716599190283404	0.46363636363636385	0.27906976744186046	0.4628099173553719	-1
2739	0.48750000000000004	0.07567567567567568	0.1746987951807229	0.010736196319018405	0.05934718100890206	0.027874564459930314	0.12558139534883722	0.11740890688259142	0.5727272727272732	0.19767441860465118	0.3471074380165289	-1
2740	0.38750000000000007	0.7243243243243244	0.07831325301204821	0.08742331288343558	0.08011869436201781	0.059233449477351915	0.09302325581395349	0.11586658955080154	0.3363636363636364	0.034883720930232565	0.5123966942148759	-1
2741	0.36250000000000004	0.20540540540540542	0.18674698795180725	0.23159509202453987	0.08011869436201781	0.14634146341463414	0.3930232558139535	0.2080200501253131	0.49090909090909074	0.3953488372093023	0.2644628099173554	-1
2742	0.375	0.24864864864864866	0.1927710843373494	0.10736196319018404	0.12759643916913946	0.11498257839721254	0.30930232558139537	0.16946211683053747	0.3818181818181823	0.18604651162790697	0.165289256198347	-1
2743	0.36250000000000004	0.16216216216216217	0.1987951807228916	0.11503067484662576	0.11572700296735905	0.14982578397212543	0.386046511627907	0.14671293618662062	0.3545454545454545	0.3488372093023256	0.3471074380165289	-1
2744	0.275	0.1837837837837838	0.16867469879518077	0.10889570552147239	0.13056379821958455	0.12195121951219512	0.2837209302325581	0.14999036051667503	0.3090909090909091	0.3255813953488372	0.23140495867768607	-1
2745	0.36250000000000004	0.3675675675675676	0.2771084337349398	0.13957055214723926	0.13353115727002968	0.2264808362369338	0.5209302325581395	0.21920185078079868	0.46363636363636385	0.3255813953488372	0.165289256198347	-1
2746	0.2875	0.34594594594594597	0.18674698795180725	0.004601226993865032	0.11572700296735905	0.07317073170731707	0.37209302325581395	0.11355311355311315	0.45454545454545503	0.6395348837209303	0.24793388429752072	-1
2747	0.2875	0.41081081081081083	0.1927710843373494	0.08588957055214724	0.13056379821958455	0.027874564459930314	0.19534883720930235	0.15924426450742502	0.5727272727272732	0.29069767441860456	0.3471074380165289	-1
2748	0.4125	0.20540540540540542	0.16867469879518077	0.009969325153374235	0.041543026706231445	0.00348432055749129	0.18372093023255814	0.05436668594563443	0.20909090909090944	0.09302325581395349	0.5619834710743801	-1
2749	0.48750000000000004	0.3783783783783784	0.6024096385542169	0.2967791411042945	0.06824925816023739	0.13937282229965156	0.3581395348837209	0.19876614613457022	0.5181818181818185	0.3255813953488372	0.6611570247933882	-1
2750	0.4	0.21621621621621628	0.1927710843373494	0.01687116564417178	0.086053412462908	0.08710801393728224	0.2744186046511628	0.12801233853865668	0.4363636363636365	0.46511627906976744	0.36363636363636354	-1
2751	0.42500000000000004	0.1837837837837838	0.16867469879518077	0.2116564417177914	0.13649851632047477	0.18466898954703834	0.4534883720930233	0.22151532677848706	0.36363636363636376	0.18604651162790697	0.165289256198347	1
2752	0.32500000000000007	0.2594594594594595	0.18674698795180725	0.019938650306748466	0.08308605341246292	0.11149825783972125	0.26976744186046514	0.055716213610949694	0.3090909090909091	0.26744186046511625	0.6280991735537191	-1
2753	0.48750000000000004	0.08648648648648649	0.29518072289156627	0.02147239263803681	0.13946587537091984	0.0627177700348432	0.2651162790697675	0.1482552535184105	0.5454545454545454	0.31395348837209297	0.44628099173553704	-1
2754	0.32500000000000007	0.12972972972972974	0.09036144578313253	0.09202453987730061	0.10979228486646883	0.08362369337979095	0.23953488372093024	0.13437439753229086	0.2454545454545456	0.4186046511627906	0.31404958677685957	-1
2755	0.4625	0.32432432432432434	0.1987951807228916	0.06748466257668712	0.10682492581602374	0.0975609756097561	0.2813953488372093	0.13668787352997924	0.5454545454545454	0.25581395348837205	0.47933884297520657	-1
2756	0.32500000000000007	0.1837837837837838	0.1927710843373494	0.16411042944785276	0.086053412462908	0.23344947735191637	0.4232558139534884	0.16618469250047951	0.3818181818181823	0.3255813953488372	0.36363636363636354	-1
2757	0.475	0.3027027027027027	0.26506024096385544	0.11809815950920247	0.7299703264094954	0.09059233449477352	0.30697674418604654	0.16753422016579833	0.36363636363636376	0.2441860465116279	0.36363636363636354	-1
2758	0.17500000000000004	0.08108108108108109	0.1987951807228916	0.015337423312883437	0.05637982195845695	0.038327526132404185	0.11395348837209303	0.050896471949105404	0.5272727272727273	0.7209302325581395	0.6446280991735538	1
2759	0.32500000000000007	0.1837837837837838	0.3433734939759036	0.006134969325153375	0.1572700296735905	0.06620209059233449	0.26046511627906976	0.10160015423173263	0.25454545454545485	0.20930232558139533	0.24793388429752072	-1
2760	0.32500000000000007	0.043243243243243246	0.18072289156626506	0.007668711656441719	0.06528189910979228	0.12195121951219512	0.19534883720930235	0.053017158280319165	0.26363636363636367	0.3953488372093023	0.611570247933884	-1
2761	0.35	0.08648648648648649	0.1927710843373494	0.012269938650306747	0.0771513353115727	0.1637630662020906	0.40930232558139534	0.06728359359938452	0.5727272727272732	0.48837209302325574	0.7272727272727273	1
2762	0.48750000000000004	0.10810810810810811	0.21084337349397592	0.07975460122699386	0.13649851632047477	0.08013937282229966	0.3116279069767442	0.16676306149990694	0.4727272727272731	0.372093023255814	0.36363636363636354	-1
2763	0.375	0.6378378378378379	0.18072289156626506	0.19018404907975459	0.8338278931750741	0.06968641114982578	0.4255813953488372	0.21765953344900524	0.3272727272727276	0.5232558139534884	0.165289256198347	-1
2764	0.4625	0.1945945945945946	0.31325301204819284	0.19325153374233128	0.11275964391691393	0.21602787456445993	0.3930232558139535	0.21380374011953052	0.3454545454545457	0.27906976744186046	0.165289256198347	-1
2765	0.4	0.2594594594594595	0.21084337349397592	0.013803680981595092	0.08902077151335311	0.07665505226480837	0.2674418604651163	0.09041835357625061	0.40909090909090917	0.48837209302325574	0.6942148760330575	-1
2766	0.4	0.043243243243243246	0.11445783132530121	0.06595092024539878	0.13649851632047477	0.08710801393728224	0.27209302325581397	0.1578947368421062	0.5181818181818185	0.22093023255813948	0.23140495867768607	-1
2767	0.35	0.2810810810810811	0.24096385542168677	0.11503067484662576	0.10979228486646883	0.22996515679442509	0.37209302325581395	0.1509543088490446	0.3909090909090911	0.3255813953488372	0.25344352617079835	-1
2768	0.525	0.20540540540540542	0.15060240963855423	0.2837423312883436	0.10682492581602374	0.1672473867595819	0.4604651162790698	0.25833815307499464	0.2999999999999998	0.3255813953488372	0.1983471074380163	-1
2769	0.42500000000000004	0.2594594594594595	0.18072289156626506	0.11733128834355827	0.03264094955489613	0.041811846689895474	0.2186046511627907	0.12550607287449367	0.2454545454545456	0.25581395348837205	0.5619834710743801	-1
2770	0.32500000000000007	0.3567567567567568	0.006024096385542169	0.08435582822085888	0.11572700296735905	0.0627177700348432	0.13953488372093026	0.12550607287449367	0.42727272727272725	0.2325581395348837	0.3305785123966942	-1
2771	0.38750000000000007	0.11891891891891893	0.24096385542168677	0.012269938650306747	0.08011869436201781	0.041811846689895474	0.10465116279069768	0.07306728359359838	0.3272727272727276	0.5348837209302326	0.5785123966942147	1
2772	0.3375	0.1945945945945946	0.44578313253012053	0.19478527607361965	0.10385756676557864	0.22996515679442509	0.49767441860465117	0.1945247734721427	0.41818181818181843	0.372093023255814	0.24793388429752072	-1
2773	0.32500000000000007	0.22702702702702704	0.12650602409638556	0.1388036809815951	0.0949554896142433	0.11846689895470383	0.2534883720930233	0.1201079622132255	0.2454545454545456	0.13953488372093026	0.48484848484847953	-1
2774	0.32500000000000007	0.24864864864864866	0.31927710843373497	0.12576687116564417	0.142433234421365	0.11846689895470383	0.4906976744186046	0.1794871794871824	0.40909090909090917	0.25581395348837205	0.18181818181818166	-1
2775	0.22499999999999998	0.1945945945945946	0.15662650602409642	0.07822085889570553	0.06528189910979228	0.0348432055749129	0.16279069767441862	0.10005783689994274	0.4818181818181819	0.18604651162790697	0.4628099173553719	-1
2776	0.42500000000000004	0.3891891891891892	0.16867469879518077	0.04294478527607362	0.11572700296735905	0.06968641114982578	0.2372093023255814	0.09196067090803695	0.44545454545454577	0.17441860465116277	0.5454545454545454	1
2777	0.38750000000000007	0.11891891891891893	0.1987951807228916	0.015337423312883437	0.08902077151335311	0.08710801393728224	0.20465116279069767	0.05186042028147497	0.3363636363636364	0.27906976744186046	0.7107438016528926	1
2778	0.48750000000000004	0.032432432432432434	0.20481927710843376	0.2062883435582822	0.0919881305637982	0.13588850174216027	0.24186046511627907	0.17794486215538896	0.31818181818181834	0.4302325581395348	0.4958677685950412	1
2779	0.375	0.3783783783783784	0.15662650602409642	0.0705521472392638	0.10089020771513352	0.13240418118466898	0.386046511627907	0.07807981492192084	0.40909090909090917	0.22093023255813948	0.7107438016528926	-1
2780	0.4	0.20540540540540542	0.24698795180722893	0.27837423312883436	0.09792284866468842	0.11149825783972125	0.3418604651162791	0.25236167341430615	0.21818181818181825	0.3255813953488372	0.18181818181818166	-1
2781	0.1875	0.3027027027027027	0.16265060240963858	0.08742331288343558	0.05637982195845695	0.13240418118466898	0.2837209302325581	0.0915750915750948	0.5909090909090913	0.20930232558139533	0.5950413223140494	-1
2782	0.22499999999999998	0.3567567567567568	0.14457831325301204	0.019938650306748466	0.07418397626112759	0.027874564459930314	0.09999999999999999	0.020050125313282763	0.5454545454545454	0.3255813953488372	0.909090909090909	1
2783	0.32500000000000007	0.02702702702702703	0.1746987951807229	0.007668711656441719	0.0771513353115727	0.14634146341463414	0.3023255813953489	0.08309234625024331	0.40909090909090917	0.3837209302325581	0.44628099173553704	1
2784	0.2875	0.20540540540540542	0.16867469879518077	0.14110429447852763	0.09792284866468842	0.20557491289198607	0.2674418604651163	0.15828031617505545	0.3818181818181823	0.2325581395348837	0.36363636363636354	-1
2785	0.45000000000000007	0.11891891891891893	0.18674698795180725	0.21319018404907975	0.10682492581602374	0.1289198606271777	0.4255813953488372	0.22151532677848706	0.3454545454545457	0.3255813953488372	0.1983471074380163	-1
2786	0.32500000000000007	0.22702702702702704	0.16867469879518077	0.16104294478527606	0.1602373887240356	0.2229965156794425	0.3697674418604651	0.19645267013688184	0.15454545454545476	0.4069767441860464	0.165289256198347	-1
2787	0.4	0.032432432432432434	0.1927710843373494	0.061349693251533735	0.142433234421365	0.1986062717770035	0.3116279069767442	0.1636784268363236	0.7545454545454549	0.25581395348837205	0.23140495867768607	1
2788	0.475	0.16216216216216217	0.29518072289156627	0.1441717791411043	0.08011869436201781	0.14982578397212543	0.4	0.18488529014845057	0.3272727272727276	0.4186046511627906	0.2644628099173554	-1
2789	0.5750000000000001	0.16216216216216217	0.1927710843373494	0.010736196319018405	0.11572700296735905	0.1986062717770035	0.23953488372093024	0.09003277424329781	0.3454545454545457	0.3837209302325581	0.4958677685950412	-1
2790	0.3125	0.1945945945945946	0.12650602409638556	0.052147239263803685	0.06231454005934717	0.07665505226480837	0.2674418604651163	0.0846346635820332	0.3090909090909091	0.13953488372093026	0.44628099173553704	-1
2791	0.3375	0.3567567567567568	0.13253012048192772	0.06441717791411042	0.12759643916913946	0.1637630662020906	0.30697674418604654	0.1443994601889358	0.3818181818181823	0.46511627906976744	0.1983471074380163	-1
2792	0.30000000000000004	0.2702702702702703	0.16265060240963858	0.06595092024539878	0.08011869436201781	0.0975609756097561	0.28837209302325584	0.10776942355889929	0.4363636363636365	0.2325581395348837	0.39669421487603307	1
2793	0.36250000000000004	0.12972972972972974	0.18072289156626506	0.012269938650306747	0.04747774480712165	0.05226480836236934	0.15348837209302324	0.07576633892423246	0.3545454545454545	0.25581395348837205	0.4958677685950412	-1
2794	0.45000000000000007	0.05405405405405406	0.2349397590361446	0.06288343558282208	0.09792284866468842	0.11846689895470383	0.29534883720930233	0.1521110468478888	0.581818181818182	0.3953488372093023	0.3801652892561984	1
2795	0.36250000000000004	0.3027027027027027	0.16867469879518077	0.11809815950920247	0.07418397626112759	0.09407665505226481	0.16511627906976745	0.08482745324850782	0.21818181818181825	0.19767441860465118	0.743801652892562	-1
2796	0.375	0.3891891891891892	0.22289156626506026	0.06901840490797545	0.11275964391691393	0.15331010452961671	0.4441860465116279	0.1289762868710227	0.3272727272727276	0.49999999999999994	0.4132231404958677	-1
2797	0.3375	0.2702702702702703	0.18072289156626506	0.04907975460122699	0.08011869436201781	0.11149825783972125	0.1813953488372093	0.06111432427221786	0.4818181818181819	0.47674418604651153	0.743801652892562	1
2798	0.38750000000000007	0.16216216216216217	0.24096385542168677	0.1058282208588957	0.0919881305637982	0.1672473867595819	0.32790697674418606	0.10776942355889929	0.3545454545454545	0.05813953488372098	0.5619834710743801	-1
2799	0.32500000000000007	0.17297297297297298	0.16867469879518077	0.16717791411042945	0.12166172106824924	0.11149825783972125	0.3558139534883721	0.1887410834779253	0.5363636363636366	0.26744186046511625	0.24793388429752072	-1
2800	0.30000000000000004	0.16216216216216217	0.1385542168674699	0.00920245398773006	0.026706231454005937	0.05574912891986063	0.2744186046511628	0.09003277424329781	0.2999999999999998	0.06976744186046513	0.4297520661157024	-1
2801	0.35	0.10810810810810811	0.15662650602409642	0.2561349693251534	0.12462908011869434	0.05226480836236934	0.3232558139534884	0.21765953344900524	0.25454545454545485	0.2441860465116279	0.23140495867768607	-1
2802	0.48750000000000004	0.23783783783783785	0.2530120481927711	0.21012269938650308	0.10682492581602374	0.14982578397212543	0.472093023255814	0.2311548101021792	0.41818181818181843	0.47674418604651153	0.1983471074380163	-1
2803	0.45000000000000007	0.11891891891891893	0.18072289156626506	0.18711656441717792	0.13056379821958455	0.16202090592334495	0.4697674418604651	0.22151532677848706	0.3818181818181823	0.31395348837209297	0.18181818181818166	1
2804	0.4125	0.0972972972972973	0.22891566265060243	0.10429447852760737	0.12759643916913946	0.1637630662020906	0.4	0.16753422016579833	0.5727272727272732	0.3488372093023256	0.2644628099173554	-1
2805	0.475	0.22162162162162163	0.1927710843373494	0.21472392638036808	0.1602373887240356	0.10452961672473868	0.4441860465116279	0.20994794679005224	0.25454545454545485	0.26744186046511625	0.1983471074380163	-1
2806	0.48750000000000004	0.21621621621621628	0.1987951807228916	0.09355828220858896	0.08308605341246292	0.10452961672473868	0.3372093023255814	0.15403894351262792	0.6090909090909093	0.46511627906976744	0.44628099173553704	1
2807	0.23750000000000004	0.3891891891891892	0.07831325301204821	0.09815950920245399	0.04747774480712165	0.09059233449477352	0.3790697674418605	0.08077887025255492	0.5545454545454547	0.30232558139534876	0.743801652892562	-1
2808	0.5	0.10810810810810811	0.18674698795180725	0.17791411042944782	0.13056379821958455	0.15331010452961671	0.3023255813953489	0.20994794679005224	0.3090909090909091	0.3604651162790698	0.14876033057851235	-1
2809	0.42500000000000004	0.14054054054054055	0.21686746987951808	0.23159509202453987	0.10682492581602374	0.22996515679442509	0.40232558139534885	0.23346828609986758	0.4818181818181819	0.627906976744186	0.23140495867768607	-1
2810	0.35	0.33513513513513515	0.22891566265060243	0.13957055214723926	0.13056379821958455	0.1637630662020906	0.5023255813953488	0.20744168112589279	0.5272727272727273	0.4069767441860464	0.23140495867768607	-1
2811	0.30000000000000004	0.1945945945945946	0.12048192771084339	0.11349693251533742	0.11275964391691393	0.11498257839721254	0.23488372093023258	0.14150761519182353	0.3545454545454545	0.2325581395348837	0.39669421487603307	-1
2812	0.15000000000000002	0.20540540540540542	0.1927710843373494	0.0598159509202454	0.06824925816023739	0.1951219512195122	0.39069767441860465	0.047233468286101754	0.663636363636364	0.1046511627906977	0.7603305785123966	1
2813	0.4125	0.1945945945945946	0.1927710843373494	0.23926380368098157	0.10385756676557864	0.10104529616724739	0.37209302325581395	0.1798727588201281	0.40909090909090917	0.17441860465116277	0.5289256198347105	-1
2814	0.5375	0.20540540540540542	0.24698795180722893	0.013036809815950921	0.07121661721068248	0.0313588850174216	0.12325581395348838	0.07113938692886279	0.2454545454545456	0.3953488372093023	0.6611570247933882	-1
2815	0.36250000000000004	0.4	0.18072289156626506	0.07208588957055215	0.08011869436201781	0.08710801393728224	0.3604651162790698	0.07923655292076504	0.36363636363636376	0.27906976744186046	0.6942148760330575	-1
2816	0.36250000000000004	0.17297297297297298	0.15662650602409642	0.0736196319018405	0.06231454005934717	0.04529616724738676	0.19534883720930235	0.06439174860227581	0.3909090909090911	0.18604651162790697	0.7768595041322313	-1
2817	0.25	0.2810810810810811	0.0963855421686747	0.09815950920245399	0.08308605341246292	0.08362369337979095	0.24651162790697673	0.15018315018314965	0.6727272727272728	0.26744186046511625	0.3305785123966942	1
2818	0.38750000000000007	0.1837837837837838	0.21084337349397592	0.13190184049079753	0.07418397626112759	0.13937282229965156	0.32558139534883723	0.14632735685367493	0.44545454545454577	0.16279069767441856	0.5785123966942147	-1
2819	0.32500000000000007	0.3891891891891892	0.15662650602409642	0.02147239263803681	0.13353115727002968	0.0627177700348432	0.3953488372093023	0.15596684017736706	0.7818181818181822	0.4069767441860464	0.3305785123966942	-1
2820	0.32500000000000007	0.2810810810810811	0.06024096385542169	0.007668711656441719	0.11572700296735905	0.059233449477351915	0.17209302325581394	0.10776942355889929	0.44545454545454577	0.18604651162790697	0.2975206611570249	-1
2821	0.4625	0.32432432432432434	0.1746987951807229	0.18558282208588955	0.12166172106824924	0.08013937282229966	0.4627906976744186	0.22151532677848706	0.4818181818181819	0.4302325581395348	0.2148760330578514	-1
2822	0.4	0.08648648648648649	0.21686746987951808	0.03067484662576687	0.05934718100890206	0.09059233449477352	0.20465116279069767	0.08000771158665998	0.3545454545454545	0.17441860465116277	0.5289256198347105	1
2823	0.35	0.20540540540540542	0.1987951807228916	0.012269938650306747	0.09792284866468842	0.07665505226480837	0.40232558139534885	0.09716599190283404	0.5181818181818185	0.27906976744186046	0.44628099173553704	-1
2824	0.4125	0.1945945945945946	0.11445783132530121	0.1165644171779141	0.12462908011869434	0.17770034843205576	0.4116279069767442	0.1713900134952766	0.40000000000000036	0.3488372093023256	0.28099173553719003	-1
2825	0.32500000000000007	0.10810810810810811	0.21084337349397592	0.006134969325153375	0.10682492581602374	0.1289198606271777	0.22790697674418608	0.07692307692307665	0.5363636363636366	0.1511627906976744	0.47933884297520657	-1
2826	0.42500000000000004	0.24864864864864866	0.15662650602409642	0.10276073619631901	0.12166172106824924	0.12195121951219512	0.3418604651162791	0.17620975515712445	0.3363636363636364	0.2441860465116279	0.165289256198347	-1
2827	0.5125000000000001	0.4648648648648649	0.20481927710843376	0.03067484662576687	0.11869436201780414	0.038327526132404185	0.29069767441860467	0.12030075187970013	0.3363636363636364	0.3372093023255814	0.3305785123966942	-1
2828	0.4	0.1945945945945946	0.15662650602409642	0.15644171779141106	0.08902077151335311	0.12195121951219512	0.4046511627906977	0.20744168112589279	0.6818181818181821	0.4186046511627906	0.3801652892561984	1
2829	0.525	0.16216216216216217	0.22289156626506026	0.1380368098159509	0.13353115727002968	0.07317073170731707	0.34651162790697676	0.20898399845768267	0.5454545454545454	0.29069767441860456	0.2975206611570249	-1
2830	0.22499999999999998	0.08648648648648649	0.16265060240963858	0.012269938650306747	0.10385756676557864	0.17770034843205576	0.3674418604651163	0.09041835357625061	0.5090909090909093	0.17441860465116277	0.3471074380165289	-1
2831	0.7500000000000001	0.1837837837837838	0.44578313253012053	0.1441717791411043	0.13946587537091984	0.11846689895470383	0.5	0.20416425679583838	0.3090909090909091	0.2441860465116279	0.3305785123966942	-1
2832	0.32500000000000007	0.08648648648648649	0.18674698795180725	0.07208588957055215	0.10089020771513352	0.13937282229965156	0.3418604651162791	0.14343551185656622	0.5727272727272732	0.29069767441860456	0.4132231404958677	-1
2833	0.525	0.0648648648648649	0.29518072289156627	0.013803680981595092	0.0771513353115727	0.13937282229965156	0.2558139534883721	0.10969732022363843	0.49090909090909074	0.20930232558139533	0.4297520661157024	1
2834	0.4625	0.2702702702702703	0.16867469879518077	0.06595092024539878	0.09792284866468842	0.06620209059233449	0.3372093023255814	0.12994023520339226	0.581818181818182	0.4069767441860464	0.47933884297520657	-1
2835	0.35	0.16216216216216217	0.1746987951807229	0.21242331288343558	0.142433234421365	0.09407665505226481	0.3116279069767442	0.20146520146520075	0.5545454545454547	0.372093023255814	0.36363636363636354	-1
2836	0.22499999999999998	0.1783783783783784	0.1927710843373494	0.007668711656441719	0.11275964391691393	0.07665505226480837	0.3302325581395349	0.10776942355889929	0.36363636363636376	0.2325581395348837	0.2148760330578514	-1
2837	0.4	0.07567567567567568	0.16867469879518077	0.21625766871165641	0.12462908011869434	0.09407665505226481	0.3232558139534884	0.20840562945826235	0.21818181818181825	0.19767441860465118	0.165289256198347	1
2838	0.6	0.5081081081081081	0.21084337349397592	0.22929447852760737	0.142433234421365	0.11672473867595819	0.8290697674418605	0.250433776749567	0.290909090909091	0.47674418604651153	0.4958677685950412	-1
2839	0.32500000000000007	0.15135135135135136	0.1927710843373494	0.17484662576687116	0.1691394658753709	0.1916376306620209	0.34418604651162793	0.23308270676691834	0.8000000000000003	0.2441860465116279	0.165289256198347	-1
2840	0.4375	0.05405405405405406	0.16265060240963858	0.061349693251533735	0.21068249258160235	0.11149825783972125	0.37674418604651166	0.1289762868710227	0.46363636363636385	0.19767441860465118	0.5123966942148759	1
2841	0.2875	0.15135135135135136	0.29518072289156627	0.013803680981595092	0.12462908011869434	0.05574912891986063	0.17906976744186048	0.10969732022363843	0.5272727272727273	0.27906976744186046	0.2644628099173554	-1
2842	0.4125	0.1945945945945946	0.20481927710843376	0.2116564417177914	0.17210682492581603	0.11498257839721254	0.4162790697674419	0.22151532677848706	0.31818181818181834	0.3604651162790698	0.18181818181818166	1
2843	0.5625000000000001	0.21621621621621628	0.24096385542168677	0.11042944785276074	0.0949554896142433	0.1254355400696864	0.42790697674418604	0.20223636013109925	0.5636363636363635	0.3372093023255814	0.2644628099173554	-1
2844	0.4	0.10810810810810811	0.15662650602409642	0.012269938650306747	0.10385756676557864	0.15331010452961671	0.18372093023255814	0.10507036822826166	0.6090909090909093	0.30232558139534876	0.44628099173553704	1
2845	0.275	0.2594594594594595	0.18072289156626506	0.010736196319018405	0.04747774480712165	0.05574912891986063	0.2372093023255814	0.01754385964912686	0.31818181818181834	0.48837209302325574	0.8760330578512396	1
2846	0.5750000000000001	0.10810810810810811	0.2530120481927711	0.06901840490797545	0.08011869436201781	0.01742160278745645	0.15581395348837207	0.13090418353576183	0.40000000000000036	0.3488372093023256	0.611570247933884	-1
2847	0.4375	0.3675675675675676	0.22891566265060243	0.09509202453987729	0.10682492581602374	0.09407665505226481	0.26046511627906976	0.10391363022942102	0.42727272727272725	0.17441860465116277	0.7603305785123966	1
2848	0.5625000000000001	0.3567567567567568	0.30722891566265065	0.02147239263803681	0.10979228486646883	0.0313588850174216	0.45813953488372094	0.11355311355311315	0.27272727272727293	0.3837209302325581	0.5619834710743801	-1
2849	0.32500000000000007	0.21621621621621628	0.27108433734939763	0.12269938650306747	0.142433234421365	0.156794425087108	0.4953488372093023	0.18180065548486724	0.40000000000000036	0.3372093023255814	0.18181818181818166	-1
2850	0.725	0.1837837837837838	0.32530120481927716	0.010736196319018405	0.0919881305637982	0.04878048780487805	0.3488372093023256	0.1289762868710227	0.20000000000000018	0.2441860465116279	0.4132231404958677	-1
2851	0.4	0.20540540540540542	0.44578313253012053	0.010736196319018405	0.4866468842729971	0.11149825783972125	0.25813953488372093	0.1201079622132255	0.290909090909091	0.27906976744186046	0.1983471074380163	-1
2852	0.125	0.2702702702702703	0.0	0.09049079754601226	0.05637982195845695	0.11149825783972125	0.3558139534883721	0.1270483902062871	0.5727272727272732	0.45348837209302323	0.31404958677685957	-1
2853	0.45000000000000007	0.17297297297297298	0.24096385542168677	0.0567484662576687	0.06824925816023739	0.024390243902439025	0.19767441860465118	0.09427414690572533	0.3363636363636364	0.19767441860465118	0.5123966942148759	-1
2854	0.4375	0.17297297297297298	0.2349397590361446	0.046012269938650305	0.044510385756676554	0.11498257839721254	0.24651162790697673	0.10969732022363843	0.40909090909090917	0.3372093023255814	0.47933884297520657	-1
2855	0.22499999999999998	0.6648648648648648	0.03614457831325301	0.09509202453987729	0.09792284866468842	0.024390243902439025	0.17209302325581394	0.13900134952766763	0.6545454545454548	0.25581395348837205	0.36363636363636354	-1
2856	0.45000000000000007	0.14054054054054055	0.16265060240963858	0.00920245398773006	0.0949554896142433	0.08710801393728224	0.2069767441860465	0.10776942355889929	0.42727272727272725	0.12790697674418605	0.2975206611570249	-1
2857	0.36250000000000004	0.24864864864864866	0.1987951807228916	0.02147239263803681	0.07121661721068248	0.0348432055749129	0.14883720930232558	0.06805475226527946	0.5181818181818185	0.49999999999999994	0.743801652892562	-1
2858	0.35	0.16216216216216217	0.18072289156626506	0.061349693251533735	0.15133531157270028	0.09407665505226481	0.33488372093023255	0.08309234625024331	0.46363636363636385	0.31395348837209297	0.6942148760330575	1
2859	0.32500000000000007	0.2702702702702703	0.26506024096385544	0.12730061349693253	0.13649851632047477	0.17421602787456447	0.3581395348837209	0.1497975708502004	0.3454545454545457	0.30232558139534876	0.2644628099173554	-1
2860	0.30000000000000004	0.08648648648648649	0.1987951807228916	0.007668711656441719	0.142433234421365	0.06620209059233449	0.16744186046511628	0.07499518025833751	0.5454545454545454	0.27906976744186046	0.47933884297520657	1
2861	0.4375	0.3567567567567568	0.1746987951807229	0.018404907975460124	0.06824925816023739	0.08362369337979095	0.14883720930232558	0.034316560632348114	0.21818181818181825	0.1511627906976744	0.8264462809917352	1
2862	0.5875	0.12972972972972974	0.24096385542168677	0.007668711656441719	0.10979228486646883	0.10104529616724739	0.22325581395348837	0.09311740890688114	0.25454545454545485	0.1511627906976744	0.4132231404958677	-1
2863	0.6	0.15135135135135136	0.1987951807228916	0.00920245398773006	0.06528189910979228	0.1254355400696864	0.19767441860465118	0.10179294389820726	0.10000000000000009	0.1046511627906977	0.3801652892561984	-1
2864	0.375	0.20540540540540542	0.07228915662650602	0.010736196319018405	0.0919881305637982	0.2961672473867596	0.3674418604651163	0.09427414690572533	0.41818181818181843	0.22093023255813948	0.3305785123966942	-1
2865	0.21250000000000002	0.08648648648648649	0.18674698795180725	0.00920245398773006	0.05044510385756676	0.10104529616724739	0.13488372093023254	0.05186042028147497	0.5545454545454547	0.25581395348837205	0.6005509641873223	-1
2866	0.30000000000000004	0.16216216216216217	0.21686746987951808	0.254601226993865	0.08902077151335311	0.12195121951219512	0.27906976744186046	0.23809523809523725	0.46363636363636385	0.2441860465116279	0.1322314049586777	-1
2867	0.3125	0.21621621621621628	0.18072289156626506	0.09202453987730061	0.5905044510385756	0.20209059233449478	0.33488372093023255	0.14786967418546126	0.3454545454545457	0.20930232558139533	0.23140495867768607	-1
2868	0.4625	0.0972972972972973	0.1927710843373494	0.01687116564417178	0.0919881305637982	0.17073170731707318	0.3209302325581395	0.08656256024677234	0.44545454545454577	0.25581395348837205	0.5785123966942147	1
2869	0.38750000000000007	0.16216216216216217	0.1987951807228916	0.18711656441717792	0.13946587537091984	0.14634146341463414	0.3697674418604651	0.20994794679005224	0.6363636363636367	0.2325581395348837	0.2975206611570249	-1
2870	0.35	0.2594594594594595	0.15662650602409642	0.061349693251533735	0.06528189910979228	0.08362369337979095	0.2558139534883721	0.09388856757277964	0.6181818181818182	0.5930232558139534	0.743801652892562	1
2871	0.475	0.4756756756756757	0.29518072289156627	0.20552147239263804	0.07418397626112759	0.12195121951219512	0.33953488372093027	0.16753422016579833	0.3818181818181823	0.18604651162790697	0.6280991735537191	1
2872	0.32500000000000007	0.12972972972972974	0.13253012048192772	0.10429447852760737	0.06824925816023739	0.17770034843205576	0.37674418604651166	0.1336032388663959	0.4727272727272731	0.4186046511627906	0.4958677685950412	-1
2873	0.525	0.1837837837837838	0.07831325301204821	0.254601226993865	0.08011869436201781	0.1637630662020906	0.48604651162790696	0.24079429342587488	0.21818181818181825	0.27906976744186046	0.28099173553719003	-1
2874	0.275	0.3675675675675676	0.24698795180722893	0.18098159509202455	0.06824925816023739	0.1672473867595819	0.3930232558139535	0.17563138615770413	0.3818181818181823	0.441860465116279	0.28099173553719003	-1
2875	0.38750000000000007	0.10810810810810811	0.18072289156626506	0.02147239263803681	0.086053412462908	0.1289198606271777	0.4186046511627907	0.08270676691729406	0.5454545454545454	0.17441860465116277	0.6942148760330575	-1
2876	0.525	0.1837837837837838	0.29518072289156627	0.00920245398773006	0.15430267062314537	0.08710801393728224	0.2488372093023256	0.1289762868710227	0.3272727272727276	0.13953488372093026	0.23140495867768607	-1
2877	0.3125	0.1837837837837838	0.26506024096385544	0.1687116564417178	0.0949554896142433	0.16027874564459932	0.43023255813953487	0.18681318681318615	0.41818181818181843	0.3488372093023256	0.24793388429752072	-1
2878	0.5125000000000001	0.22702702702702704	0.18674698795180725	0.10352760736196318	0.07418397626112759	0.12195121951219512	0.33488372093023255	0.1289762868710227	0.3090909090909091	0.1046511627906977	0.4628099173553719	-1
2879	0.5	0.2594594594594595	0.1987951807228916	0.15030674846625766	0.06528189910979228	0.156794425087108	0.42790697674418604	0.18912666281087454	0.31818181818181834	0.4186046511627906	0.2644628099173554	-1
2880	0.35	0.1945945945945946	0.16867469879518077	0.13496932515337423	0.05637982195845695	0.038327526132404185	0.25813953488372093	0.10468478889531596	0.40909090909090917	0.13953488372093026	0.6776859504132229	-1
2881	0.525	0.21621621621621628	0.18072289156626506	0.1196319018404908	0.06231454005934717	0.11498257839721254	0.2441860465116279	0.09273182957393544	0.19090909090909092	0.2325581395348837	0.7107438016528926	-1
2882	0.5125000000000001	0.3675675675675676	0.29518072289156627	0.1165644171779141	0.13946587537091984	0.10452961672473868	0.3581395348837209	0.1810294968189723	0.5181818181818185	0.441860465116279	0.5289256198347105	1
2883	0.275	0.4	0.391566265060241	0.13957055214723926	0.21068249258160235	0.0313588850174216	0.34651162790697676	0.1636784268363236	0.290909090909091	0.30232558139534876	0.23140495867768607	-1
2884	0.3375	0.31351351351351353	0.18072289156626506	0.024539877300613498	0.07121661721068248	0.1289198606271777	0.2255813953488372	0.03528050896471768	0.45454545454545503	0.3604651162790698	0.909090909090909	1
2885	0.35	0.1945945945945946	0.1746987951807229	0.012269938650306747	0.08902077151335311	0.038327526132404185	0.1325581395348837	0.0846346635820332	0.2999999999999998	0.31395348837209297	0.47933884297520657	-1
2886	0.35	0.07567567567567568	0.20481927710843376	0.006134969325153375	0.08308605341246292	0.14982578397212543	0.16046511627906979	0.04588394062078294	0.21818181818181825	0.3255813953488372	0.611570247933884	-1
2887	0.23750000000000004	0.14054054054054055	0.1927710843373494	0.004601226993865032	0.086053412462908	0.1254355400696864	0.25813953488372093	0.06998264893001505	0.4727272727272731	0.27906976744186046	0.4297520661157024	-1
2888	0.23750000000000004	0.05945945945945946	0.18072289156626506	0.061349693251533735	0.09792284866468842	0.059233449477351915	0.21162790697674416	0.1443994601889358	0.5363636363636366	0.2325581395348837	0.2148760330578514	-1
2889	0.45000000000000007	0.2594594594594595	0.13253012048192772	0.17024539877300612	0.0771513353115727	0.14634146341463414	0.32558139534883723	0.16714864083284908	0.3454545454545457	0.26744186046511625	0.39669421487603307	-1
2890	0.3375	0.20540540540540542	0.24096385542168677	0.1441717791411043	0.08902077151335311	0.2508710801393728	0.5046511627906977	0.16791979949874758	0.41818181818181843	0.3255813953488372	0.23140495867768607	-1
2891	0.3125	0.0972972972972973	0.2530120481927711	0.03374233128834356	0.05637982195845695	0.14982578397212543	0.2255813953488372	0.07113938692886279	0.5	0.2441860465116279	0.6280991735537191	-1
2892	0.2875	0.23783783783783785	0.28313253012048195	0.012269938650306747	0.11869436201780414	0.1672473867595819	0.4116279069767442	0.10776942355889929	0.42727272727272725	0.26744186046511625	0.24793388429752072	-1
2893	0.6	0.2	0.21686746987951808	0.00920245398773006	0.07418397626112759	0.04529616724738676	0.16279069767441862	0.08077887025255492	0.20909090909090944	0.16279069767441856	0.5619834710743801	1
2894	0.22499999999999998	0.2810810810810811	0.15060240963855423	0.02914110429447853	0.10979228486646883	0.156794425087108	0.4	0.07364565259302225	0.44545454545454577	0.20930232558139533	0.5454545454545454	-1
2895	0.48750000000000004	0.23783783783783785	0.20481927710843376	0.00920245398773006	0.11572700296735905	0.006968641114982578	0.2534883720930233	0.07191054559475418	0.41818181818181843	0.13953488372093026	0.6776859504132229	-1
2896	0.4125	0.12972972972972974	0.24698795180722893	0.023006134969325156	0.13353115727002968	0.07665505226480837	0.3627906976744186	0.1482552535184105	0.6909090909090909	0.46511627906976744	0.4132231404958677	-1
2897	0.38750000000000007	0.15135135135135136	0.22289156626506026	0.22085889570552147	0.13056379821958455	0.1986062717770035	0.39069767441860465	0.23308270676691834	0.5909090909090913	0.6976744186046511	0.24793388429752072	1
2898	0.38750000000000007	0.1837837837837838	0.18072289156626506	0.05368098159509202	0.13353115727002968	0.07317073170731707	0.24651162790697673	0.13283208020050452	0.2454545454545456	0.18604651162790697	0.23140495867768607	-1
2899	0.4375	0.22702702702702704	0.18072289156626506	0.19018404907975459	0.10089020771513352	0.15331010452961671	0.5302325581395348	0.22151532677848706	0.3090909090909091	0.22093023255813948	0.11570247933884281	-1
2900	0.38750000000000007	0.21621621621621628	0.13253012048192772	0.1441717791411043	0.12759643916913946	0.11846689895470383	0.2813953488372093	0.18989782147676948	0.3272727272727276	0.27906976744186046	0.2644628099173554	-1
2901	0.30000000000000004	0.22702702702702704	0.1927710843373494	0.046012269938650305	0.05044510385756676	0.1289198606271777	0.29767441860465116	0.04029304029304015	0.5363636363636366	0.17441860465116277	0.8429752066115699	1
2902	0.475	0.1945945945945946	0.3493975903614458	0.11196319018404909	0.0949554896142433	0.20905923344947736	0.3953488372093023	0.18295739348371143	0.31818181818181834	0.18604651162790697	0.165289256198347	-1
2903	0.42500000000000004	0.4540540540540541	0.0	0.0030674846625766885	0.07418397626112759	0.15331010452961671	0.24186046511627907	0.11740890688259142	0.42727272727272725	0.13953488372093026	0.1983471074380163	-1
2904	0.5125000000000001	0.28648648648648645	0.30722891566265065	0.2254601226993865	0.11275964391691393	0.18118466898954705	0.3744186046511628	0.2234432234432262	0.3363636363636364	0.3372093023255814	0.18181818181818166	-1
2905	0.375	0.11891891891891893	0.24096385542168677	0.14187116564417177	0.13649851632047477	0.13588850174216027	0.21627906976744188	0.15828031617505545	0.23636363636363633	0.3953488372093023	0.4132231404958677	-1
2906	0.375	0.14054054054054055	0.16265060240963858	0.2691717791411043	0.09792284866468842	0.13588850174216027	0.31627906976744186	0.250433776749567	0.5272727272727273	0.16279069767441856	0.11570247933884281	-1
2907	0.5	0.14054054054054055	0.29518072289156627	0.01150306748466258	0.12759643916913946	0.013937282229965159	0.08837209302325581	0.07692307692307665	0.3909090909090911	0.06976744186046513	0.5619834710743801	-1
2908	0.3125	0.12972972972972974	0.10843373493975904	0.15337423312883436	0.10682492581602374	0.1916376306620209	0.34651162790697676	0.18411413148255207	0.3363636363636364	0.372093023255814	0.1983471074380163	-1
2909	0.475	0.2918918918918919	0.28313253012048195	0.19478527607361965	0.08308605341246292	0.13937282229965156	0.24651162790697673	0.21418931945247977	0.290909090909091	0.3255813953488372	0.1983471074380163	-1
2910	0.35	0.08648648648648649	0.24096385542168677	0.013803680981595092	0.10385756676557864	0.16027874564459932	0.30930232558139537	0.07885097358781579	0.7454545454545456	0.3488372093023256	0.7272727272727273	1
2911	0.36250000000000004	0.23783783783783785	0.30120481927710846	0.1763803680981595	0.10682492581602374	0.1254355400696864	0.27209302325581397	0.19838056680161742	0.290909090909091	0.3604651162790698	0.14876033057851235	-1
2912	0.1875	0.34054054054054056	0.04216867469879519	0.010736196319018405	0.0771513353115727	0.08362369337979095	0.21395348837209305	0.09427414690572533	0.7090909090909094	0.1511627906976744	0.4297520661157024	-1
2913	0.4625	0.2702702702702703	0.2891566265060241	0.28911042944785276	0.11572700296735905	0.18466898954703834	0.541860465116279	0.26778484673221215	0.20909090909090944	0.20930232558139533	0.1322314049586777	-1
2914	0.35	0.08648648648648649	0.12650602409638556	0.09355828220858896	0.13649851632047477	0.14285714285714285	0.3418604651162791	0.12974744553691764	0.3909090909090911	0.3488372093023256	0.4628099173553719	-1
2915	0.525	0.15135135135135136	0.18674698795180725	0.07668711656441717	0.11869436201780414	0.07665505226480837	0.20232558139534884	0.11355311355311315	0.3454545454545457	0.2325581395348837	0.47933884297520657	-1
2916	0.07500000000000007	0.4972972972972973	0.05421686746987952	0.06901840490797545	0.086053412462908	0.17421602787456447	0.20232558139534884	0.05995758627337722	0.6272727272727274	0.20930232558139533	0.6942148760330575	1
2917	0.2875	0.21621621621621628	0.13253012048192772	0.018404907975460124	0.07418397626112759	0.10452961672473868	0.24651162790697673	0.05186042028147497	0.581818181818182	0.25581395348837205	0.7603305785123966	-1
2918	0.6250000000000001	0.33513513513513515	0.20481927710843376	0.08128834355828221	0.13649851632047477	0.10801393728222997	0.2744186046511628	0.10776942355889929	0.20909090909090944	0.3372093023255814	0.6280991735537191	-1
2919	0.26250000000000007	0.1837837837837838	0.16265060240963858	0.013803680981595092	0.05934718100890206	0.12195121951219512	0.16511627906976745	0.04029304029304015	0.4363636363636365	0.27906976744186046	0.6942148760330575	-1
2920	0.23750000000000004	0.41081081081081083	0.2771084337349398	0.012269938650306747	0.0919881305637982	0.10104529616724739	0.3697674418604651	0.11740890688259142	0.3727272727272726	0.29069767441860456	0.1322314049586777	-1
2921	0.38750000000000007	0.11891891891891893	0.22891566265060243	0.00843558282208589	0.041543026706231445	0.0975609756097561	0.22093023255813954	0.06477732793522506	0.3545454545454545	0.18604651162790697	0.5619834710743801	-1
2922	0.35	0.2594594594594595	0.28313253012048195	0.23006134969325154	0.1602373887240356	0.08710801393728224	0.3790697674418605	0.2238288027761719	0.41818181818181843	0.3953488372093023	0.165289256198347	-1
2923	0.42500000000000004	0.16216216216216217	0.2349397590361446	0.02607361963190184	0.07121661721068248	0.09407665505226481	0.21395348837209305	0.07113938692886279	0.49090909090909074	0.372093023255814	0.7107438016528926	1
2924	0.3375	0.2918918918918919	0.16867469879518077	0.18098159509202455	0.12462908011869434	0.2926829268292683	0.472093023255814	0.17524580682475488	0.40000000000000036	0.3372093023255814	0.31404958677685957	-1
2925	0.30000000000000004	0.23783783783783785	0.10240963855421688	0.03374233128834356	0.0919881305637982	0.07665505226480837	0.2674418604651163	0.13090418353576183	0.26363636363636367	0.27906976744186046	0.165289256198347	-1
2926	0.3375	0.23783783783783785	0.1746987951807229	0.025306748466257672	0.08308605341246292	0.020905923344947737	0.46511627906976744	0.1270483902062871	0.42727272727272725	0.46511627906976744	0.31404958677685957	-1
2927	0.375	0.33513513513513515	0.18674698795180725	0.21088957055214724	0.10089020771513352	0.09059233449477352	0.35348837209302325	0.2253711201079618	0.40909090909090917	0.372093023255814	0.18181818181818166	-1
2928	0.30000000000000004	0.7351351351351352	0.006024096385542169	0.03987730061349694	0.0949554896142433	0.05574912891986063	0.2558139534883721	0.06072874493927216	0.4363636363636365	0.8372093023255811	0.9421487603305783	1
2929	0.35	0.16216216216216217	0.22289156626506026	0.12116564417177914	0.08011869436201781	0.15331010452961671	0.3325581395348837	0.16676306149990694	0.4363636363636365	0.30232558139534876	0.23140495867768607	-1
2930	0.30000000000000004	0.12972972972972974	0.15060240963855423	0.22085889570552147	0.13649851632047477	0.020905923344947737	0.2558139534883721	0.2035858877964145	0.42727272727272725	0.3604651162790698	0.2644628099173554	-1
2931	0.4	0.12972972972972974	0.20481927710843376	0.07822085889570553	0.0771513353115727	0.10452961672473868	0.1697674418604651	0.10969732022363843	0.42727272727272725	0.27906976744186046	0.5785123966942147	-1
2932	0.25	0.16216216216216217	0.12650602409638556	0.013803680981595092	0.10385756676557864	0.06620209059233449	0.23255813953488375	0.08232118758434481	0.5272727272727273	0.4069767441860464	0.4958677685950412	-1
2933	0.3375	0.15135135135135136	0.15060240963855423	0.2530674846625767	0.12166172106824924	0.14634146341463414	0.29767441860465116	0.250433776749567	0.5272727272727273	0.17441860465116277	0.1322314049586777	-1
2934	0.48750000000000004	0.17297297297297298	0.16265060240963858	0.018404907975460124	0.12462908011869434	0.17421602787456447	0.4186046511627907	0.10969732022363843	0.46363636363636385	0.3255813953488372	0.4628099173553719	-1
2935	0.38750000000000007	0.34594594594594597	0.18072289156626506	0.15337423312883436	0.07121661721068248	0.07665505226480837	0.17906976744186048	0.10680547522652972	0.3909090909090911	0.26744186046511625	0.7933884297520659	-1
2936	0.32500000000000007	0.4	0.04216867469879519	0.007668711656441719	0.06231454005934717	0.027874564459930314	0.2813953488372093	0.06535569693464538	0.22727272727272751	0.06976744186046513	0.4628099173553719	-1
2937	0.35	0.6054054054054054	0.16867469879518077	0.05828220858895705	0.06824925816023739	0.059233449477351915	0.15813953488372096	0.0626566416040113	0.3545454545454545	0.46511627906976744	0.8099173553719006	-1
2938	0.35	0.15135135135135136	0.1385542168674699	0.2561349693251534	0.11275964391691393	0.12195121951219512	0.25116279069767444	0.23038365143628425	0.3272727272727276	0.27906976744186046	0.1322314049586777	-1
2939	0.3375	0.33513513513513515	0.48795180722891573	0.00920245398773006	0.6172106824925815	0.041811846689895474	0.14883720930232558	0.12512049354154797	0.3272727272727276	0.3604651162790698	0.24793388429752072	-1
2940	0.38750000000000007	0.5783783783783784	0.2530120481927711	0.17484662576687116	0.17210682492581603	0.07665505226480837	0.2813953488372093	0.19587430113746152	0.42727272727272725	0.13953488372093026	0.2148760330578514	-1
2941	0.375	0.32432432432432434	0.1746987951807229	0.14263803680981596	0.08308605341246292	0.13240418118466898	0.31627906976744186	0.11856564488143562	0.3545454545454545	0.17441860465116277	0.5785123966942147	-1
2942	0.41875000000000007	0.0972972972972973	0.14457831325301204	0.1380368098159509	0.3264094955489615	0.18815331010452963	0.39069767441860465	0.16714864083284908	0.3909090909090911	0.25581395348837205	0.36363636363636354	-1
2943	0.375	0.22702702702702704	0.20481927710843376	0.04447852760736197	0.13353115727002968	0.08362369337979095	0.4162790697674419	0.14999036051667503	0.6363636363636367	0.4186046511627906	0.39669421487603307	-1
2944	0.5125000000000001	0.08648648648648649	0.18072289156626506	0.10429447852760737	0.12166172106824924	0.1951219512195122	0.3302325581395349	0.173703489492965	0.36363636363636376	0.17441860465116277	0.24793388429752072	-1
2945	0.4125	0.14054054054054055	0.22289156626506026	0.02760736196319018	0.05044510385756676	0.07317073170731707	0.20930232558139533	0.061499903605167106	0.3909090909090911	0.18604651162790697	0.5619834710743801	1
2946	0.25	0.1945945945945946	0.18072289156626506	0.03067484662576687	0.07418397626112759	0.25435540069686413	0.27674418604651163	0.05957200694042797	0.4363636363636365	0.18604651162790697	0.5785123966942147	-1
2947	0.3125	0.17297297297297298	0.1746987951807229	0.20092024539877298	0.0771513353115727	0.17770034843205576	0.28837209302325584	0.16502795450163887	0.40909090909090917	0.18604651162790697	0.4297520661157024	-1
2948	0.4125	0.12972972972972974	0.18072289156626506	0.004601226993865032	0.029673590504451033	0.006968641114982578	0.04186046511627907	0.04241372662425391	0.4363636363636365	0.16279069767441856	0.6611570247933882	-1
2949	0.4125	0.16216216216216217	0.21084337349397592	0.2438650306748466	0.0919881305637982	0.20209059233449478	0.3744186046511628	0.2292269134374436	0.40000000000000036	0.4302325581395348	0.18181818181818166	-1
2950	0.25	0.34594594594594597	0.2530120481927711	0.05828220858895705	0.11275964391691393	0.12717770034843207	0.5465116279069767	0.1270483902062871	0.4818181818181819	0.4069767441860464	0.2644628099173554	-1
2951	0.26250000000000007	0.0972972972972973	0.16867469879518077	0.0015337423312883434	0.05341246290801187	0.010452961672473867	0.04186046511627907	0.05282436861384099	0.3727272727272726	0.11627906976744184	0.4297520661157024	-1
2952	0.3375	0.4648648648648649	0.15060240963855423	0.01687116564417178	0.11572700296735905	0.1289198606271777	0.3883720930232558	0.09658762290341372	0.5090909090909093	0.4069767441860464	0.42424242424242964	-1
2953	0.48750000000000004	0.33513513513513515	0.18072289156626506	0.0705521472392638	0.08308605341246292	0.09407665505226481	0.2813953488372093	0.13861577019471838	0.6000000000000001	0.25581395348837205	0.4958677685950412	-1
2954	0.375	0.2594594594594595	0.12650602409638556	0.024539877300613498	0.10385756676557864	0.04529616724738676	0.13488372093023254	0.11740890688259142	0.40909090909090917	0.19767441860465118	0.23140495867768607	-1
2955	0.3375	0.23783783783783785	0.1927710843373494	0.02147239263803681	0.10385756676557864	0.11149825783972125	0.18604651162790697	0.09138230190861663	0.5909090909090913	0.5348837209302326	0.4958677685950412	1
2956	0.35	0.15135135135135136	0.22289156626506026	0.00920245398773006	0.14836795252225518	0.14982578397212543	0.43953488372093025	0.11355311355311315	0.5909090909090913	0.3837209302325581	0.3801652892561984	1
2957	0.525	0.17297297297297298	0.15662650602409642	0.01687116564417178	0.07121661721068248	0.11846689895470383	0.2930232558139535	0.11663774821669648	0.6545454545454548	0.3372093023255814	0.39669421487603307	1
2958	0.375	0.4	0.16867469879518077	0.39033742331288346	0.06528189910979228	0.08710801393728224	0.26046511627906976	0.30537883169462177	0.3090909090909091	0.2325581395348837	0.4297520661157024	-1
2959	0.375	0.15135135135135136	0.18072289156626506	0.15337423312883436	0.18100890207715134	0.2264808362369338	0.42790697674418604	0.18180065548486724	0.15454545454545476	0.2325581395348837	0.165289256198347	-1
2960	0.30000000000000004	0.42162162162162165	0.12650602409638556	0.006134969325153375	0.10385756676557864	0.038327526132404185	0.20465116279069767	0.12222864854443927	0.3818181818181823	0.27906976744186046	0.1983471074380163	-1
2961	0.35	0.1945945945945946	0.13253012048192772	0.2691717791411043	0.12166172106824924	0.07317073170731707	0.3	0.229998072103335	0.3090909090909091	0.3255813953488372	0.1983471074380163	-1
2962	0.375	0.2918918918918919	0.31927710843373497	0.14570552147239263	0.13056379821958455	0.12195121951219512	0.32790697674418606	0.17717370348949402	0.31818181818181834	0.20930232558139533	0.23140495867768607	-1
2963	0.26250000000000007	0.23783783783783785	0.1746987951807229	0.007668711656441719	0.08011869436201781	0.07317073170731707	0.10697674418604651	0.06342780026990624	0.42727272727272725	0.18604651162790697	0.5454545454545454	-1
2964	0.30000000000000004	0.21621621621621628	0.1987951807228916	0.01687116564417178	0.05934718100890206	0.07665505226480837	0.23488372093023258	0.055716213610949694	0.4727272727272731	0.3255813953488372	0.6776859504132229	-1
2965	0.45000000000000007	0.1945945945945946	0.25903614457831325	0.08282208588957055	0.03857566765578635	0.06968641114982578	0.2674418604651163	0.10969732022363843	0.3727272727272726	0.3837209302325581	0.5785123966942147	-1
2966	0.36250000000000004	0.5837837837837838	0.14457831325301204	0.007668711656441719	0.08902077151335311	0.013937282229965159	0.12093023255813955	0.1212647002120697	0.6272727272727274	0.11627906976744184	0.39669421487603307	-1
2967	0.3125	0.1945945945945946	0.15060240963855423	0.11042944785276074	0.14540059347181006	0.14634146341463414	0.3627906976744186	0.17331791016001574	0.4727272727272731	0.22093023255813948	0.165289256198347	-1
2968	0.30000000000000004	0.21621621621621628	0.16265060240963858	0.14877300613496933	0.06231454005934717	0.08362369337979095	0.22790697674418608	0.13051860420281258	0.4363636363636365	0.16279069767441856	0.44628099173553704	-1
2969	0.4	0.07567567567567568	0.16867469879518077	0.21625766871165641	0.12462908011869434	0.09407665505226481	0.3232558139534884	0.20840562945826235	0.21818181818181825	0.19767441860465118	0.165289256198347	1
2970	0.5625000000000001	0.12972972972972974	0.29518072289156627	0.01687116564417178	0.086053412462908	0.1254355400696864	0.36511627906976746	0.13090418353576183	0.2999999999999998	0.17441860465116277	0.3471074380165289	-1
2971	0.6375000000000001	0.23783783783783785	0.21084337349397592	0.061349693251533735	0.06824925816023739	0.10452961672473868	0.3209302325581395	0.144013880855983	0.3909090909090911	0.26744186046511625	0.5785123966942147	1
2972	0.4125	0.14054054054054055	0.16265060240963858	0.12269938650306747	0.13946587537091984	0.08362369337979095	0.23488372093023258	0.1636784268363236	0.20909090909090944	0.3488372093023256	0.24793388429752072	-1
2973	0.32500000000000007	0.10810810810810811	0.16867469879518077	0.2523006134969325	0.11275964391691393	0.17770034843205576	0.3	0.19529593213803764	0.4818181818181819	0.1511627906976744	0.4132231404958677	-1
2974	0.6	0.12972972972972974	0.2530120481927711	0.013803680981595092	0.0949554896142433	0.11498257839721254	0.2674418604651163	0.10391363022942102	0.3545454545454545	0.31395348837209297	0.5619834710743801	1
2975	0.36250000000000004	0.6270270270270271	0.0	0.19018404907975459	0.07121661721068248	0.10452961672473868	0.1511627906976744	0.16194331983805554	0.3909090909090911	0.3255813953488372	0.44628099173553704	-1
2976	0.1875	0.42162162162162165	0.06024096385542169	0.010736196319018405	0.08011869436201781	0.0313588850174216	0.14883720930232558	0.07152496626180849	0.6909090909090909	0.372093023255814	0.5289256198347105	-1
2977	0.2875	0.23783783783783785	0.33734939759036153	0.03220858895705522	0.10979228486646883	0.15331010452961671	0.4046511627906977	0.10198573356468188	0.5363636363636366	0.4069767441860464	0.47933884297520657	-1
2978	0.42500000000000004	0.22702702702702704	0.24096385542168677	0.10736196319018404	0.044510385756676554	0.18815331010452963	0.3883720930232558	0.10969732022363843	0.290909090909091	0.11627906976744184	0.5785123966942147	-1
2979	0.7625000000000001	0.44324324324324327	0.1385542168674699	0.02760736196319018	0.23145400593471807	0.059233449477351915	0.2441860465116279	0.1482552535184105	0.045454545454545414	0.25581395348837205	0.23140495867768607	-1
2980	0.5125000000000001	0.1837837837837838	0.21084337349397592	0.09355828220858896	0.08902077151335311	0.06968641114982578	0.12558139534883722	0.12550607287449367	0.19090909090909092	0.31395348837209297	0.44628099173553704	-1
2981	0.2875	0.2810810810810811	0.16265060240963858	0.03067484662576687	0.044510385756676554	0.0627177700348432	0.22093023255813954	0.06728359359938452	0.6181818181818182	0.5232558139534884	0.6942148760330575	1
2982	0.4125	0.16216216216216217	0.21084337349397592	0.2438650306748466	0.0919881305637982	0.20209059233449478	0.3744186046511628	0.2292269134374436	0.40000000000000036	0.4302325581395348	0.18181818181818166	-1
2983	0.4	0.24864864864864866	0.18674698795180725	0.1303680981595092	0.08011869436201781	0.14982578397212543	0.3023255813953489	0.09735878156930866	0.23636363636363633	0.1046511627906977	0.6611570247933882	1
2984	0.4625	0.32432432432432434	0.1987951807228916	0.13190184049079753	0.10089020771513352	0.059233449477351915	0.24651162790697673	0.14131482552535246	0.3272727272727276	0.2325581395348837	0.5619834710743801	-1
2985	0.375	0.10810810810810811	0.18072289156626506	0.18711656441717792	0.1572700296735905	0.059233449477351915	0.3744186046511628	0.21149026412184213	0.25454545454545485	0.3488372093023256	0.165289256198347	1
2986	0.5	0.15135135135135136	0.15662650602409642	0.12883435582822086	0.11275964391691393	0.1254355400696864	0.2837209302325581	0.19066898014266442	0.4818181818181819	0.3604651162790698	0.36363636363636354	-1
2987	0.45000000000000007	0.20540540540540542	0.15662650602409642	0.17177914110429449	0.13056379821958455	0.18466898954703834	0.3790697674418605	0.1904761904761898	0.3545454545454545	0.441860465116279	0.2975206611570249	-1
2988	0.4375	0.05405405405405406	0.18674698795180725	0.02607361963190184	0.13353115727002968	0.06968641114982578	0.2186046511627907	0.10198573356468188	0.4727272727272731	0.8139534883720929	0.5785123966942147	1
2989	0.4	0.16216216216216217	0.21686746987951808	0.19018404907975459	0.12462908011869434	0.24390243902439024	0.3883720930232558	0.1945247734721427	0.40000000000000036	0.31395348837209297	0.2975206611570249	-1
2990	0.4	0.14054054054054055	0.18674698795180725	0.08282208588957055	0.10979228486646883	0.09407665505226481	0.22790697674418608	0.13090418353576183	0.49090909090909074	0.3255813953488372	0.4628099173553719	-1
2991	0.42500000000000004	0.22702702702702704	0.24096385542168677	0.19938650306748465	0.10682492581602374	0.2229965156794425	0.513953488372093	0.20416425679583838	0.3272727272727276	0.4302325581395348	0.2644628099173554	-1
2992	0.5750000000000001	0.17297297297297298	0.29518072289156627	0.10429447852760737	0.08902077151335311	0.15331010452961671	0.22790697674418608	0.1212647002120697	0.28181818181818175	0.12790697674418605	0.6446280991735538	1
2993	0.375	0.2594594594594595	0.1927710843373494	0.1242331288343558	0.05934718100890206	0.10104529616724739	0.22093023255813954	0.08386350491613825	0.25454545454545485	0.13953488372093026	0.7107438016528926	1
2994	0.4	0.2918918918918919	0.18072289156626506	0.09049079754601226	0.05637982195845695	0.08710801393728224	0.17906976744186048	0.12512049354154797	0.6181818181818182	0.2325581395348837	0.5619834710743801	1
2995	0.45000000000000007	0.24864864864864866	0.15662650602409642	0.12269938650306747	0.11572700296735905	0.156794425087108	0.4558139534883721	0.1791016001542296	0.49090909090909074	0.16279069767441856	0.18181818181818166	-1
2996	0.5125000000000001	0.0972972972972973	0.1927710843373494	0.015337423312883437	0.13056379821958455	0.156794425087108	0.32558139534883723	0.1482552535184105	0.5181818181818185	0.627906976744186	0.2644628099173554	-1
2997	0.3125	0.20540540540540542	0.30722891566265065	0.10736196319018404	0.11869436201780414	0.11498257839721254	0.4418604651162791	0.16136495083863522	0.40000000000000036	0.372093023255814	0.23140495867768607	-1
2998	0.2875	0.3567567567567568	0.08433734939759038	0.15030674846625766	0.08308605341246292	0.05574912891986063	0.2534883720930233	0.1713900134952766	0.6000000000000001	0.26744186046511625	0.3305785123966942	-1
2999	0.4125	0.0972972972972973	0.25903614457831325	0.010736196319018405	0.041543026706231445	0.10801393728222997	0.2837209302325581	0.06863312126469978	0.3545454545454545	0.3953488372093023	0.611570247933884	-1
3000	0.5375	0.11891891891891893	0.24096385542168677	0.004601226993865032	0.08308605341246292	0.24738675958188155	0.3953488372093023	0.10584152689416015	0.3090909090909091	0.13953488372093026	0.3305785123966942	-1
3001	0.375	0.043243243243243246	0.18072289156626506	0.18865030674846625	0.11869436201780414	0.10452961672473868	0.1813953488372093	0.18180065548486724	0.4363636363636365	0.1511627906976744	0.31404958677685957	-1
3002	0.3375	0.15135135135135136	0.15060240963855423	0.2530674846625767	0.12166172106824924	0.14634146341463414	0.29767441860465116	0.250433776749567	0.5272727272727273	0.17441860465116277	0.1322314049586777	-1
3003	0.2875	0.3567567567567568	0.14457831325301204	0.015337423312883437	0.11869436201780414	0.04878048780487805	0.29534883720930233	0.11355311355311315	0.5454545454545454	0.3255813953488372	0.39669421487603307	-1
3004	0.4	0.17297297297297298	0.15060240963855423	0.01687116564417178	0.09792284866468842	0.16027874564459932	0.4162790697674419	0.09427414690572533	0.4818181818181819	0.2325581395348837	0.5619834710743801	-1
3005	0.21250000000000002	0.08648648648648649	0.18674698795180725	0.00920245398773006	0.05044510385756676	0.10104529616724739	0.13488372093023254	0.05186042028147497	0.5545454545454547	0.25581395348837205	0.6033057851239669	-1
3006	0.21250000000000002	0.043243243243243246	0.1987951807228916	0.006134969325153375	0.086053412462908	0.07317073170731707	0.2813953488372093	0.08733371891266728	0.4818181818181819	0.26744186046511625	0.2975206611570249	-1
3007	0.1875	0.23783783783783785	0.18072289156626506	0.00920245398773006	0.05934718100890206	0.08013937282229966	0.19302325581395346	0.005976479660692036	0.5363636363636366	0.20930232558139533	0.9256198347107436	1
3008	0.275	0.3027027027027027	0.1927710843373494	0.007668711656441719	0.13056379821958455	0.08362369337979095	0.3790697674418605	0.13553113553113505	0.6000000000000001	0.372093023255814	0.1322314049586777	-1
3009	0.48750000000000004	0.20540540540540542	0.21084337349397592	0.07208588957055215	0.06231454005934717	0.0975609756097561	0.2488372093023256	0.09427414690572533	0.3545454545454545	0.2325581395348837	0.6942148760330575	-1
3010	0.475	0.11891891891891893	0.24698795180722893	0.007668711656441719	0.0919881305637982	0.1254355400696864	0.30930232558139537	0.06921149026412365	0.18181818181818166	0.2325581395348837	0.5619834710743801	-1
3011	0.4125	0.2810810810810811	0.29518072289156627	0.013803680981595092	0.05341246290801187	0.08362369337979095	0.26976744186046514	0.055716213610949694	0.5272727272727273	0.12790697674418605	0.6942148760330575	1
3012	0.35	0.2594594594594595	0.14457831325301204	0.010736196319018405	0.15133531157270028	0.14111498257839722	0.45116279069767445	0.15442452284557717	0.790909090909091	0.3372093023255814	0.1983471074380163	-1
3013	0.16249999999999998	0.33513513513513515	0.12650602409638556	0.01687116564417178	0.05341246290801187	0.04529616724738676	0.14418604651162792	0.044148833622518424	0.7090909090909094	0.26744186046511625	0.743801652892562	-1
3014	0.29375000000000007	0.14054054054054055	0.22289156626506026	0.03987730061349694	0.03560830860534124	0.0627177700348432	0.16279069767441862	0.07036822826296785	0.6090909090909093	0.29069767441860456	0.6611570247933882	-1
3015	0.5625000000000001	0.3027027027027027	0.3433734939759036	0.22085889570552147	0.12759643916913946	0.11498257839721254	0.5720930232558139	0.250433776749567	0.19090909090909092	0.48837209302325574	0.09917355371900816	-1
3016	0.32500000000000007	0.16216216216216217	0.21084337349397592	0.14877300613496933	0.09792284866468842	0.18118466898954705	0.3023255813953489	0.18488529014845057	0.46363636363636385	0.29069767441860456	0.1983471074380163	-1
3017	0.3125	0.23783783783783785	0.1746987951807229	0.023006134969325156	0.11572700296735905	0.10801393728222997	0.30697674418604654	0.047233468286101754	0.45454545454545503	0.27906976744186046	0.8099173553719006	1
3018	0.5125000000000001	0.1837837837837838	0.1746987951807229	0.07208588957055215	0.06528189910979228	0.10801393728222997	0.2488372093023256	0.09041835357625061	0.3090909090909091	0.11627906976744184	0.6280991735537191	1
3019	0.475	0.12972972972972974	0.18072289156626506	0.2085889570552147	0.13946587537091984	0.17770034843205576	0.47093023255813954	0.2292269134374436	0.3818181818181823	0.27906976744186046	0.14876033057851235	1
3020	0.5	0.22702702702702704	0.1987951807228916	0.125	0.0771513353115727	0.10801393728222997	0.3976744186046512	0.17524580682475488	0.3545454545454545	0.27906976744186046	0.44628099173553704	-1
3021	0.30000000000000004	0.23783783783783785	0.29518072289156627	0.1625766871165644	0.14540059347181006	0.22996515679442509	0.47674418604651164	0.18218623481781293	0.42727272727272725	0.441860465116279	0.23140495867768607	-1
3022	0.4125	0.08648648648648649	0.21686746987951808	0.00920245398773006	0.10089020771513352	0.06620209059233449	0.18604651162790697	0.10391363022942102	0.40000000000000036	0.2325581395348837	0.4958677685950412	1
3023	0.30000000000000004	0.41081081081081083	0.15060240963855423	0.05828220858895705	0.1691394658753709	0.20905923344947736	0.45813953488372094	0.13090418353576183	0.4818181818181819	0.3488372093023256	0.2975206611570249	-1
3024	0.36250000000000004	0.41081081081081083	0.16265060240963858	0.0705521472392638	0.08902077151335311	0.11498257839721254	0.2	0.0805860805860803	0.40000000000000036	0.25581395348837205	0.7272727272727273	1
3025	0.3125	0.15135135135135136	0.13253012048192772	0.07668711656441717	0.08902077151335311	0.10104529616724739	0.2744186046511628	0.1127819548872182	0.36363636363636376	0.27906976744186046	0.39669421487603307	-1
3026	0.3375	0.21621621621621628	0.1987951807228916	0.23159509202453987	0.13056379821958455	0.17073170731707318	0.4186046511627907	0.20609215346057397	0.45454545454545503	0.3372093023255814	0.28099173553719003	-1
3027	0.5750000000000001	0.23783783783783785	0.15060240963855423	0.2630368098159509	0.11275964391691393	0.08013937282229966	0.4837209302325582	0.25159051474840766	0.23636363636363633	0.5116279069767442	0.18181818181818166	-1
3028	0.525	0.7135135135135136	0.12650602409638556	0.052147239263803685	0.12166172106824924	0.07665505226480837	0.286046511627907	0.13630229419703	0.3090909090909091	0.18604651162790697	0.28099173553719003	-1
3029	0.4625	0.11891891891891893	0.24096385542168677	0.09969325153374232	0.13946587537091984	0.1672473867595819	0.23255813953488375	0.15982263350684178	0.3090909090909091	0.3488372093023256	0.31404958677685957	-1
3030	0.42500000000000004	0.16216216216216217	0.2349397590361446	0.2085889570552147	0.14540059347181006	0.1637630662020906	0.4232558139534884	0.2080200501253131	0.23636363636363633	0.30232558139534876	0.165289256198347	1
3031	0.36250000000000004	0.23783783783783785	0.26506024096385544	0.27453987730061347	0.142433234421365	0.21951219512195122	0.49767441860465117	0.2400231347599764	0.3545454545454545	0.3604651162790698	0.18181818181818166	-1
3032	0.3375	0.3783783783783784	0.18674698795180725	0.046012269938650305	0.10979228486646883	0.059233449477351915	0.30930232558139537	0.05995758627337722	0.3909090909090911	0.13953488372093026	0.6611570247933882	1
3033	0.3375	0.11891891891891893	0.15662650602409642	0.0705521472392638	0.0919881305637982	0.10104529616724739	0.3023255813953489	0.1521110468478888	0.49090909090909074	0.5348837209302326	0.24793388429752072	-1
3034	0.4125	0.2810810810810811	0.09036144578313253	0.00920245398773006	0.13056379821958455	0.20557491289198607	0.40232558139534885	0.12512049354154797	0.3363636363636364	0.2441860465116279	0.1983471074380163	-1
3035	0.375	0.11891891891891893	0.1927710843373494	0.10736196319018404	0.11869436201780414	0.12195121951219512	0.2255813953488372	0.11972238288027981	0.36363636363636376	0.25581395348837205	0.44628099173553704	1
3036	0.35	0.2594594594594595	0.1987951807228916	0.02914110429447853	0.12759643916913946	0.13240418118466898	0.4872093023255814	0.11663774821669648	0.3909090909090911	0.441860465116279	0.3305785123966942	-1
3037	0.20000000000000007	0.4864864864864865	0.0963855421686747	0.03220858895705522	0.08011869436201781	0.11149825783972125	0.2744186046511628	0.027954501638713936	0.4363636363636365	0.3604651162790698	0.8595041322314045	1
3038	0.3375	0.14054054054054055	0.30722891566265065	0.2607361963190184	0.10682492581602374	0.11149825783972125	0.2674418604651163	0.24195103142471552	0.4363636363636365	0.29069767441860456	0.1322314049586777	-1
3039	0.3125	0.043243243243243246	0.21686746987951808	0.023006134969325156	0.10385756676557864	0.156794425087108	0.31627906976744186	0.08270676691729406	0.5	0.6046511627906976	0.5619834710743801	1
3040	0.375	0.11891891891891893	0.1987951807228916	0.06595092024539878	0.11275964391691393	0.13937282229965156	0.27906976744186046	0.1102756892230552	0.36363636363636376	0.3953488372093023	0.4958677685950412	-1
3041	0.5375	0.24864864864864866	0.14457831325301204	0.015337423312883437	0.06824925816023739	0.027874564459930314	0.1325581395348837	0.10198573356468188	0.3272727272727276	0.29069767441860456	0.4132231404958677	-1
3042	0.4125	0.1945945945945946	0.29518072289156627	0.024539877300613498	0.06824925816023739	0.10104529616724739	0.23953488372093024	0.061499903605167106	0.5909090909090913	0.2325581395348837	0.8099173553719006	1
3043	0.4	0.12972972972972974	0.18072289156626506	0.08435582822085888	0.08308605341246292	0.10104529616724739	0.2558139534883721	0.13090418353576183	0.4727272727272731	0.3372093023255814	0.4628099173553719	-1
3044	0.45000000000000007	0.44324324324324327	0.14457831325301204	0.2223926380368098	0.06231454005934717	0.11149825783972125	0.3325581395348837	0.1578947368421062	0.3727272727272726	0.3372093023255814	0.6611570247933882	1
3045	0.4125	0.12972972972972974	0.21686746987951808	0.1687116564417178	0.09792284866468842	0.14982578397212543	0.2651162790697675	0.19066898014266442	0.18181818181818166	0.4302325581395348	0.24793388429752072	1
3046	0.3375	0.2594594594594595	0.18072289156626506	0.02607361963190184	0.12462908011869434	0.0627177700348432	0.27209302325581397	0.04877578561789164	0.3727272727272726	0.3488372093023256	0.7933884297520659	-1
3047	0.3125	0.17297297297297298	0.1746987951807229	0.20092024539877298	0.0771513353115727	0.17770034843205576	0.28837209302325584	0.16502795450163887	0.40909090909090917	0.18604651162790697	0.4297520661157024	-1
3048	0.375	0.14054054054054055	0.44578313253012053	0.00920245398773006	0.11275964391691393	0.08013937282229966	0.23488372093023258	0.08656256024677234	0.3727272727272726	0.22093023255813948	0.44628099173553704	-1
3049	0.275	0.12972972972972974	0.15662650602409642	0.09509202453987729	0.11869436201780414	0.06968641114982578	0.19302325581395346	0.10969732022363843	0.3909090909090911	0.2325581395348837	0.4958677685950412	-1
3050	0.36250000000000004	0.10810810810810811	0.14457831325301204	0.14877300613496933	0.142433234421365	0.21602787456445993	0.4069767441860465	0.15577405051089244	0.36363636363636376	0.3255813953488372	0.4297520661157024	-1
3051	0.36250000000000004	0.05405405405405406	0.3433734939759036	0.09202453987730061	0.13946587537091984	0.20209059233449478	0.32558139534883723	0.16136495083863522	0.21818181818181825	0.2441860465116279	0.23140495867768607	-1
3052	0.5499999999999999	0.32432432432432434	0.29518072289156627	0.19938650306748465	0.09792284866468842	0.1951219512195122	0.3627906976744186	0.2205513784461175	0.3454545454545457	0.372093023255814	0.23140495867768607	-1
3053	0.45000000000000007	0.11891891891891893	0.29518072289156627	0.1334355828220859	0.06231454005934717	0.08362369337979095	0.2837209302325581	0.13283208020050452	0.2454545454545456	0.11627906976744184	0.4958677685950412	1
3054	0.375	0.4864864864864865	0.21084337349397592	0.04907975460122699	0.07418397626112759	0.08362369337979095	0.23023255813953492	0.06728359359938452	0.49090909090909074	0.4069767441860464	0.7768595041322313	1
3055	0.375	0.07567567567567568	0.1927710843373494	0.12576687116564417	0.14540059347181006	0.07665505226480837	0.23255813953488375	0.1945247734721427	0.6181818181818182	0.20930232558139533	0.1322314049586777	-1
3056	0.4125	0.44324324324324327	0.13253012048192772	0.02147239263803681	0.11275964391691393	0.5034843205574913	0.691860465116279	0.10198573356468188	0.4727272727272731	0.17441860465116277	0.4958677685950412	-1
3057	0.4	0.1837837837837838	0.27108433734939763	0.02607361963190184	0.10682492581602374	0.13240418118466898	0.25116279069767444	0.06805475226527946	0.40000000000000036	0.30232558139534876	0.6446280991735538	1
3058	0.4375	0.15135135135135136	0.15662650602409642	0.013803680981595092	0.0919881305637982	0.10452961672473868	0.37674418604651166	0.09311740890688114	0.5	0.30232558139534876	0.5289256198347105	-1
3059	0.42500000000000004	0.20540540540540542	0.16867469879518077	0.22392638036809814	0.10979228486646883	0.013937282229965159	0.07209302325581395	0.183921341816081	0.40909090909090917	0.19767441860465118	0.47933884297520657	-1
3060	0.3375	0.16216216216216217	0.21686746987951808	0.24079754601226994	0.086053412462908	0.14285714285714285	0.286046511627907	0.23385386543281328	0.49090909090909074	0.22093023255813948	0.1322314049586777	-1
3061	0.475	0.4972972972972973	0.1385542168674699	0.02147239263803681	0.05934718100890206	0.038327526132404185	0.32790697674418606	0.11548101021785229	0.290909090909091	0.12790697674418605	0.39669421487603307	-1
3062	0.4125	0.3027027027027027	0.22289156626506026	0.06441717791411042	0.029673590504451033	0.1289198606271777	0.24186046511627907	0.0626566416040113	0.3272727272727276	0.31395348837209297	0.7768595041322313	1
3063	0.32500000000000007	0.11891891891891893	0.21084337349397592	0.14723926380368096	0.10089020771513352	0.13240418118466898	0.22325581395348837	0.17755928282244327	0.40000000000000036	0.3255813953488372	0.28099173553719003	-1
3064	0.5125000000000001	0.0972972972972973	0.1927710843373494	0.015337423312883437	0.13056379821958455	0.156794425087108	0.32558139534883723	0.1482552535184105	0.5181818181818185	0.627906976744186	0.2644628099173554	-1
3065	0.32500000000000007	0.05405405405405406	0.28313253012048195	0.015337423312883437	0.2462908011869436	0.13240418118466898	0.34418604651162793	0.10969732022363843	0.44545454545454577	0.16279069767441856	0.2975206611570249	-1
3066	0.35	0.1837837837837838	0.30722891566265065	0.11349693251533742	0.11275964391691393	0.20557491289198607	0.4162790697674419	0.17216117216117155	0.45454545454545503	0.31395348837209297	0.1983471074380163	-1
3067	0.42500000000000004	0.6540540540540541	0.12650602409638556	0.13650306748466257	0.18100890207715134	0.10801393728222997	0.37674418604651166	0.19259687680740356	0.25454545454545485	0.3837209302325581	0.18181818181818166	-1
3068	0.48750000000000004	0.2918918918918919	0.2771084337349398	0.17177914110429449	0.23442136498516322	0.20557491289198607	0.40232558139534885	0.20724889145941816	0.12727272727272698	0.29069767441860456	0.165289256198347	-1
3069	0.375	0.10810810810810811	0.2771084337349398	0.012269938650306747	0.1632047477744807	0.12195121951219512	0.3488372093023256	0.10198573356468188	0.5909090909090913	0.26744186046511625	0.5123966942148759	-1
3070	0.42500000000000004	0.17297297297297298	0.1746987951807229	0.03680981595092024	0.08011869436201781	0.05226480836236934	0.2488372093023256	0.13495276653171473	0.581818181818182	0.5348837209302326	0.3471074380165289	-1
3071	0.22499999999999998	0.21621621621621628	0.16867469879518077	0.05521472392638037	0.10385756676557864	0.17421602787456447	0.34418604651162793	0.09427414690572533	0.5727272727272732	0.25581395348837205	0.44628099173553704	1
3072	0.3125	0.12972972972972974	0.15662650602409642	0.015337423312883437	0.05341246290801187	0.11846689895470383	0.3046511627906977	0.10738384422594649	0.7363636363636363	0.3953488372093023	0.4628099173553719	-1
3073	0.42500000000000004	0.20540540540540542	0.18674698795180725	0.00920245398773006	0.06528189910979228	0.08710801393728224	0.16279069767441862	0.03489492963177199	0.28181818181818175	0.12790697674418605	0.7768595041322313	-1
3074	0.5	0.1837837837837838	0.20481927710843376	0.20092024539877298	0.10385756676557864	0.2229965156794425	0.4046511627906977	0.24387892808945466	0.45454545454545503	0.6162790697674418	0.14876033057851235	-1
3075	0.525	0.20540540540540542	0.1987951807228916	0.00920245398773006	0.12166172106824924	0.13588850174216027	0.21627906976744188	0.056101792943902495	0.25454545454545485	0.26744186046511625	0.7272727272727273	-1
3076	0.2875	0.1837837837837838	0.10843373493975904	0.151840490797546	0.11869436201780414	0.13588850174216027	0.2651162790697675	0.17717370348949402	0.3818181818181823	0.1511627906976744	0.4132231404958677	-1
3077	0.32500000000000007	0.2594594594594595	0.16265060240963858	0.06595092024539878	0.07418397626112759	0.05574912891986063	0.26046511627906976	0.08656256024677234	0.581818181818182	0.569767441860465	0.743801652892562	-1
3078	0.23750000000000004	0.08648648648648649	0.15662650602409642	0.08742331288343558	0.10089020771513352	0.09059233449477352	0.23953488372093024	0.12512049354154797	0.3090909090909091	0.4186046511627906	0.31404958677685957	-1
3079	0.2875	0.21621621621621628	0.16265060240963858	0.06288343558282208	0.06231454005934717	0.18815331010452963	0.3023255813953489	0.06381337960285549	0.40000000000000036	0.2325581395348837	0.743801652892562	1
3080	0.32500000000000007	0.07567567567567568	0.26506024096385544	0.00920245398773006	0.10089020771513352	0.2264808362369338	0.32558139534883723	0.06921149026412365	0.3818181818181823	0.5930232558139534	0.5289256198347105	1
3081	0.25	0.21621621621621628	0.18072289156626506	0.013803680981595092	0.05044510385756676	0.10104529616724739	0.24186046511627907	0.04646230962020681	0.5454545454545454	0.441860465116279	0.743801652892562	1
3082	0.2875	0.15135135135135136	0.29518072289156627	0.013803680981595092	0.12462908011869434	0.05574912891986063	0.17906976744186048	0.10969732022363843	0.5272727272727273	0.27906976744186046	0.2644628099173554	-1
3083	0.32500000000000007	0.2594594594594595	0.15662650602409642	0.11196319018404909	0.12166172106824924	0.17770034843205576	0.3953488372093023	0.15481010217852287	0.3818181818181823	0.3255813953488372	0.2644628099173554	-1
3084	0.2875	0.2594594594594595	0.16867469879518077	0.09202453987730061	0.03560830860534124	0.09407665505226481	0.2837209302325581	0.09196067090803695	0.3909090909090911	0.16279069767441856	0.5702479338842974	1
3085	0.4125	0.12972972972972974	0.18674698795180725	0.10429447852760737	0.13056379821958455	0.10452961672473868	0.46744186046511627	0.16888374783111715	0.5363636363636366	0.4302325581395348	0.39669421487603307	-1
3086	0.5	0.3783783783783784	0.29518072289156627	0.19018404907975459	0.07121661721068248	0.12195121951219512	0.34418604651162793	0.16175053017158447	0.3818181818181823	0.1511627906976744	0.5454545454545454	-1
3087	0.32500000000000007	0.2594594594594595	0.1385542168674699	0.23926380368098157	0.13649851632047477	0.11846689895470383	0.386046511627907	0.22151532677848706	0.49090909090909074	0.372093023255814	0.18181818181818166	-1
3088	0.42500000000000004	0.17297297297297298	0.20481927710843376	0.007668711656441719	0.10682492581602374	0.00348432055749129	0.12558139534883722	0.08077887025255492	0.46363636363636385	0.3372093023255814	0.5619834710743801	-1
3089	0.4375	0.3783783783783784	0.22289156626506026	0.061349693251533735	0.05637982195845695	0.05226480836236934	0.24186046511627907	0.07499518025833751	0.46363636363636385	0.2441860465116279	0.8595041322314045	-1
3090	0.38750000000000007	0.17297297297297298	0.20481927710843376	0.06288343558282208	0.0919881305637982	0.14285714285714285	0.3511627906976744	0.12319259687680884	0.4363636363636365	0.4302325581395348	0.4297520661157024	-1
3091	0.38750000000000007	0.32432432432432434	0.22891566265060243	0.19171779141104295	0.30563798219584565	0.041811846689895474	0.19534883720930235	0.20840562945826235	0.27272727272727293	0.30232558139534876	0.1983471074380163	-1
3092	0.42500000000000004	0.23783783783783785	0.15662650602409642	0.013803680981595092	0.0949554896142433	0.15331010452961671	0.39069767441860465	0.08540582224792814	0.42727272727272725	0.3953488372093023	0.5454545454545454	-1
3093	0.35	0.1837837837837838	0.18072289156626506	0.2116564417177914	0.12759643916913946	0.13240418118466898	0.40232558139534885	0.20994794679005224	0.27272727272727293	0.3255813953488372	0.18181818181818166	-1
3094	0.30000000000000004	0.12972972972972974	0.1746987951807229	0.17177914110429449	0.0771513353115727	0.06620209059233449	0.19302325581395346	0.12589165220744292	0.41818181818181843	0.13953488372093026	0.6446280991735538	-1
3095	0.6250000000000001	0.12972972972972974	0.16867469879518077	0.007668711656441719	0.026706231454005937	0.05574912891986063	0.14418604651162792	0.10584152689416015	0.22727272727272751	0.1511627906976744	0.39669421487603307	-1
3096	0.1875	0.2702702702702703	0.18072289156626506	0.00920245398773006	0.11572700296735905	0.08013937282229966	0.2534883720930233	0.06439174860227581	0.5454545454545454	0.46511627906976744	0.5454545454545454	-1
3097	0.4125	0.10810810810810811	0.44578313253012053	0.23006134969325154	0.10385756676557864	0.14634146341463414	0.386046511627907	0.24079429342587488	0.6000000000000001	0.5232558139534884	0.165289256198347	-1
3098	0.4	0.12972972972972974	0.24096385542168677	0.007668711656441719	0.14540059347181006	0.0975609756097561	0.19302325581395346	0.11779448621554067	0.28181818181818175	0.18604651162790697	0.1983471074380163	-1
3099	0.475	0.12972972972972974	0.18072289156626506	0.2085889570552147	0.13946587537091984	0.17770034843205576	0.47093023255813954	0.2292269134374436	0.3818181818181823	0.27906976744186046	0.14876033057851235	1
3100	0.35	0.21621621621621628	0.1385542168674699	0.15030674846625766	0.11869436201780414	0.14982578397212543	0.4186046511627907	0.20107962213225505	0.36363636363636376	0.3372093023255814	0.1322314049586777	-1
3101	0.48750000000000004	0.15135135135135136	0.2530120481927711	0.019938650306748466	0.12759643916913946	0.027874564459930314	0.17906976744186048	0.0981299402352036	0.5272727272727273	0.31395348837209297	0.6280991735537191	-1
3102	0.3375	0.0972972972972973	0.18674698795180725	0.013803680981595092	0.0949554896142433	0.11149825783972125	0.25813953488372093	0.07345286292654762	0.3090909090909091	0.27906976744186046	0.4132231404958677	-1
3103	0.5750000000000001	0.5405405405405406	0.16265060240963858	0.17714723926380369	0.07121661721068248	0.12195121951219512	0.24651162790697673	0.16946211683053747	0.2454545454545456	0.19767441860465118	0.4628099173553719	-1
3104	0.20000000000000007	0.22702702702702704	0.22891566265060243	0.00920245398773006	0.05934718100890206	0.10104529616724739	0.2837209302325581	0.03547329863119231	0.5090909090909093	0.16279069767441856	0.7272727272727273	-1
3105	0.20000000000000007	0.16216216216216217	0.21686746987951808	0.013803680981595092	0.06231454005934717	0.2508710801393728	0.25813953488372093	0.05108926161558003	0.4727272727272731	0.8953488372093021	0.6776859504132229	1
3106	0.38750000000000007	0.2594594594594595	0.07831325301204821	0.11042944785276074	0.09792284866468842	0.0313588850174216	0.2488372093023256	0.1713900134952766	0.46363636363636385	0.17441860465116277	0.1983471074380163	-1
3107	0.65	0.5081081081081081	0.18072289156626506	0.11503067484662576	0.05044510385756676	0.041811846689895474	0.1418604651162791	0.11355311355311315	0.20000000000000018	0.16279069767441856	0.6280991735537191	-1
3108	0.4375	0.17297297297297298	0.20481927710843376	0.22699386503067484	0.12166172106824924	0.1254355400696864	0.3813953488372093	0.21573163678426965	0.28181818181818175	0.2325581395348837	0.165289256198347	-1
3109	0.375	0.0972972972972973	0.20481927710843376	0.02147239263803681	0.0919881305637982	0.1254355400696864	0.23488372093023258	0.055716213610949694	0.4727272727272731	0.26744186046511625	0.8099173553719006	-1
3110	0.1875	0.34594594594594597	0.15060240963855423	0.05061349693251534	0.06528189910979228	0.14982578397212543	0.27906976744186046	0.06959706959706935	0.5363636363636366	0.4186046511627906	0.6198347107438016	1
3111	0.30000000000000004	0.2594594594594595	0.14457831325301204	0.05368098159509202	0.12462908011869434	0.11149825783972125	0.3232558139534884	0.11470985155195734	0.581818181818182	0.3488372093023256	0.4958677685950412	-1
3112	0.475	0.0972972972972973	0.16265060240963858	0.061349693251533735	0.12166172106824924	0.07317073170731707	0.20465116279069767	0.1370734528629285	0.3272727272727276	0.29069767441860456	0.24793388429752072	-1
3113	0.4125	0.05405405405405406	0.1746987951807229	0.22852760736196318	0.1632047477744807	0.18815331010452963	0.24534883720930234	0.19780219780220065	0.40000000000000036	0.22093023255813948	0.28099173553719003	1
3114	0.3125	0.3027027027027027	0.16867469879518077	0.02914110429447853	0.0771513353115727	0.05574912891986063	0.14651162790697675	0.030267977636395216	0.3454545454545457	0.29069767441860456	0.7933884297520659	1
3115	0.30000000000000004	0.10810810810810811	0.29518072289156627	0.0598159509202454	0.11275964391691393	0.05226480836236934	0.18604651162790697	0.0923462502409862	0.5	0.17441860465116277	0.5950413223140494	-1
3116	0.32500000000000007	0.04864864864864865	0.1746987951807229	0.08052147239263803	0.09792284866468842	0.07665505226480837	0.2069767441860465	0.09427414690572533	0.46363636363636385	0.11627906976744184	0.6611570247933882	1
3117	0.36250000000000004	0.043243243243243246	0.18072289156626506	0.0705521472392638	0.11572700296735905	0.1254355400696864	0.23953488372093024	0.12357817620975808	0.5545454545454547	0.25581395348837205	0.3471074380165289	1
3118	0.30000000000000004	0.21621621621621628	0.16265060240963858	0.14877300613496933	0.06231454005934717	0.08362369337979095	0.22790697674418608	0.13051860420281258	0.4363636363636365	0.16279069767441856	0.44628099173553704	-1
3119	0.3375	0.2702702702702703	0.14457831325301204	0.21319018404907975	0.11572700296735905	0.0627177700348432	0.2	0.1436283015230373	0.3090909090909091	0.09302325581395349	0.5785123966942147	1
3120	0.4375	0.34594594594594597	0.16867469879518077	0.09049079754601226	0.08308605341246292	0.08362369337979095	0.20232558139534884	0.08424908424908395	0.40000000000000036	0.4186046511627906	0.7603305785123966	1
3121	0.475	0.11891891891891893	0.24698795180722893	0.007668711656441719	0.0919881305637982	0.1254355400696864	0.30930232558139537	0.06921149026412365	0.18181818181818166	0.2325581395348837	0.5619834710743801	-1
3122	0.4125	0.07567567567567568	0.20481927710843376	0.07208588957055215	0.07418397626112759	0.10801393728222997	0.2186046511627907	0.1578947368421062	0.5909090909090913	0.3488372093023256	0.2148760330578514	1
3123	0.6749999999999999	0.1837837837837838	0.20481927710843376	0.00920245398773006	0.05044510385756676	0.10104529616724739	0.19302325581395346	0.08656256024677234	0.19090909090909092	0.17441860465116277	0.5454545454545454	1
3124	0.5	0.0972972972972973	0.1385542168674699	0.01687116564417178	0.05934718100890206	0.1289198606271777	0.2744186046511628	0.10815500289184499	0.5909090909090913	0.22093023255813948	0.44628099173553704	1
3125	0.125	0.0972972972972973	0.16867469879518077	0.035276073619631906	0.06231454005934717	0.06968641114982578	0.23488372093023258	0.05957200694042797	0.6000000000000001	0.13953488372093026	0.5454545454545454	1
3126	0.32500000000000007	0.16216216216216217	0.16265060240963858	0.023006134969325156	0.09792284866468842	0.11498257839721254	0.20930232558139533	0.07383844225949332	0.28181818181818175	0.47674418604651153	0.47933884297520657	-1
3127	0.3125	0.17297297297297298	0.33132530120481934	0.11503067484662576	0.0919881305637982	0.2264808362369338	0.47906976744186053	0.17061885482938166	0.4727272727272731	0.3255813953488372	0.1983471074380163	-1
3128	0.375	0.1837837837837838	0.10843373493975904	0.012269938650306747	0.13946587537091984	0.038327526132404185	0.29534883720930233	0.12319259687680884	0.3545454545454545	0.2325581395348837	0.24793388429752072	-1
3129	0.32500000000000007	0.0648648648648649	0.16867469879518077	0.11196319018404909	0.142433234421365	0.06620209059233449	0.16744186046511628	0.1376518218623488	0.49090909090909074	0.16279069767441856	0.3305785123966942	-1
3130	0.275	0.0972972972972973	0.12650602409638556	0.08282208588957055	0.12166172106824924	0.08362369337979095	0.28837209302325584	0.13090418353576183	0.3272727272727276	0.372093023255814	0.2975206611570249	-1
3131	0.5125000000000001	0.11891891891891893	0.15662650602409642	0.023006134969325156	0.08902077151335311	0.020905923344947737	0.30930232558139537	0.13668787352997924	0.2999999999999998	0.6046511627906976	0.2975206611570249	-1
3132	0.5125000000000001	0.11891891891891893	0.15662650602409642	0.023006134969325156	0.08902077151335311	0.020905923344947737	0.30930232558139537	0.13668787352997924	0.2999999999999998	0.6046511627906976	0.2975206611570249	-1
3133	0.32500000000000007	0.10810810810810811	0.44578313253012053	0.17331288343558282	0.10979228486646883	0.18118466898954705	0.3674418604651163	0.20609215346057397	0.7818181818181822	0.5348837209302326	0.3471074380165289	-1
3134	0.2875	0.21621621621621628	0.21084337349397592	0.18711656441717792	0.11572700296735905	0.21254355400696864	0.5093023255813953	0.2003084634663601	0.3272727272727276	0.20930232558139533	0.14876033057851235	-1
3135	0.35	0.1945945945945946	0.22891566265060243	0.09049079754601226	0.47774480712166173	0.22996515679442509	0.4441860465116279	0.1636784268363236	0.42727272727272725	0.18604651162790697	0.23140495867768607	-1
3136	0.475	0.11891891891891893	0.1927710843373494	0.27837423312883436	0.11275964391691393	0.10452961672473868	0.4255813953488372	0.25120493541546196	0.3454545454545457	0.3255813953488372	0.2148760330578514	1
3137	0.2875	0.21621621621621628	0.15060240963855423	0.2630368098159509	0.10385756676557864	0.16027874564459932	0.3511627906976744	0.23501060343165747	0.5636363636363635	0.30232558139534876	0.24793388429752072	-1
3138	0.2875	0.15135135135135136	0.22891566265060243	0.03374233128834356	0.4005934718100891	0.0348432055749129	0.12790697674418605	0.07113938692886279	0.20909090909090944	0.48837209302325574	0.5619834710743801	-1
3139	0.275	0.22702702702702704	0.12048192771084339	0.18404907975460122	0.10682492581602374	0.14982578397212543	0.4116279069767442	0.1945247734721427	0.5545454545454547	0.2325581395348837	0.24793388429752072	-1
3140	0.42500000000000004	0.17297297297297298	0.21686746987951808	0.02147239263803681	0.05934718100890206	0.06620209059233449	0.12325581395348838	0.07036822826296785	0.3727272727272726	0.47674418604651153	0.743801652892562	-1
3141	0.21250000000000002	0.3675675675675676	0.05421686746987952	0.015337423312883437	0.029673590504451033	0.05574912891986063	0.13488372093023254	0.06728359359938452	0.5545454545454547	0.3372093023255814	0.5619834710743801	1
3142	0.26250000000000007	0.0972972972972973	0.1746987951807229	0.03834355828220859	0.06231454005934717	0.10452961672473868	0.2627906976744186	0.03894351262772133	0.6272727272727274	0.12790697674418605	0.9421487603305783	1
3143	0.475	0.2594594594594595	0.3493975903614458	0.2476993865030675	0.12166172106824924	0.14285714285714285	0.3558139534883721	0.24657798342008874	0.3909090909090911	0.372093023255814	0.1983471074380163	-1
3144	0.275	0.12972972972972974	0.14457831325301204	0.018404907975460124	0.06231454005934717	0.0975609756097561	0.22093023255813954	0.07306728359359838	0.5363636363636366	0.29069767441860456	0.5785123966942147	-1
3145	0.26250000000000007	0.34594594594594597	0.1927710843373494	0.08282208588957055	0.07418397626112759	0.1672473867595819	0.27209302325581397	0.09427414690572533	0.7181818181818183	0.4186046511627906	0.743801652892562	1
3146	0.3375	0.14054054054054055	0.22289156626506026	0.02914110429447853	0.11572700296735905	0.23693379790940766	0.29767441860465116	0.08849045691151147	0.5545454545454547	0.6162790697674418	0.5619834710743801	1
3147	0.4125	0.08648648648648649	0.15060240963855423	0.010736196319018405	0.07418397626112759	0.09059233449477352	0.2627906976744186	0.0846346635820332	0.5	0.3837209302325581	0.5619834710743801	-1
3148	0.5499999999999999	0.31351351351351353	0.3855421686746988	0.2039877300613497	0.10089020771513352	0.06968641114982578	0.3744186046511628	0.22402159244264297	0.2454545454545456	0.6744186046511627	0.2148760330578514	-1
3149	0.45000000000000007	0.21621621621621628	0.29518072289156627	0.013803680981595092	0.07418397626112759	0.0627177700348432	0.26976744186046514	0.09041835357625061	0.23636363636363633	0.19767441860465118	0.4297520661157024	-1
3150	0.4	0.05405405405405406	0.22289156626506026	0.18788343558282208	0.09792284866468842	0.11846689895470383	0.22093023255813954	0.1677270098322765	0.2999999999999998	0.3837209302325581	0.44628099173553704	-1
3151	0.3125	0.2810810810810811	0.18674698795180725	0.08282208588957055	0.03264094955489613	0.05574912891986063	0.13488372093023254	0.0520532099479496	0.45454545454545503	0.08139534883720928	0.8925619834710743	1
3152	0.4	0.14054054054054055	0.16867469879518077	0.1242331288343558	0.10682492581602374	0.12195121951219512	0.4930232558139535	0.15982263350684178	0.4818181818181819	0.372093023255814	0.39669421487603307	-1
3153	0.4125	0.043243243243243246	0.1927710843373494	0.1380368098159509	0.13353115727002968	0.21602787456445993	0.35348837209302325	0.17524580682475488	0.6181818181818182	0.22093023255813948	0.23140495867768607	-1
3154	0.38750000000000007	0.34594594594594597	0.10240963855421688	0.18865030674846625	0.07121661721068248	0.1986062717770035	0.40930232558139534	0.20107962213225505	0.3272727272727276	0.31395348837209297	0.23140495867768607	-1
3155	0.35	0.32432432432432434	0.1746987951807229	0.035276073619631906	0.0771513353115727	0.04529616724738676	0.21162790697674416	0.039521881627145206	0.290909090909091	0.17441860465116277	0.743801652892562	-1
3156	0.375	0.17297297297297298	0.20481927710843376	0.03220858895705522	0.11275964391691393	0.2177700348432056	0.4848837209302325	0.1212647002120697	0.5272727272727273	0.4186046511627906	0.28099173553719003	-1
3157	0.15000000000000002	0.2702702702702703	0.0963855421686747	0.013803680981595092	0.11869436201780414	0.027874564459930314	0.20232558139534884	0.08849045691151147	0.6909090909090909	0.25581395348837205	0.44628099173553704	-1
3158	0.45000000000000007	0.20540540540540542	0.31325301204819284	0.23159509202453987	0.13353115727002968	0.11846689895470383	0.3	0.20763447079236386	0.290909090909091	0.46511627906976744	0.33608815426996674	-1
3159	0.4	0.0972972972972973	0.18674698795180725	0.06441717791411042	0.07418397626112759	0.11149825783972125	0.2837209302325581	0.14054366685945752	0.581818181818182	0.30232558139534876	0.2644628099173554	1
3160	0.4125	0.0972972972972973	0.24096385542168677	0.21395705521472394	0.11275964391691393	0.156794425087108	0.33953488372093027	0.23790244842876263	0.5636363636363635	0.6511627906976745	0.18181818181818166	-1
3161	0.4625	0.16216216216216217	0.29518072289156627	0.10889570552147239	0.11869436201780414	0.20557491289198607	0.4627906976744186	0.1347599768652401	0.3818181818181823	0.09302325581395349	0.5123966942148759	1
3162	0.32500000000000007	0.15135135135135136	0.1927710843373494	0.10122699386503067	0.05637982195845695	0.04529616724738676	0.1697674418604651	0.11355311355311315	0.3727272727272726	0.3837209302325581	0.47933884297520657	1
3163	0.42500000000000004	0.21621621621621628	0.15662650602409642	0.18251533742331288	0.10979228486646883	0.16027874564459932	0.3930232558139535	0.2003084634663601	0.3454545454545457	0.3488372093023256	0.165289256198347	-1
3164	0.3375	0.1837837837837838	0.30120481927710846	0.10736196319018404	0.11275964391691393	0.18118466898954705	0.4046511627906977	0.16599190283400844	0.40909090909090917	0.26744186046511625	0.1983471074380163	-1
3165	0.375	0.2594594594594595	0.1385542168674699	0.04141104294478527	0.05044510385756676	0.10104529616724739	0.2069767441860465	0.0480046269519967	0.3454545454545457	0.20930232558139533	0.7272727272727273	-1
3166	0.375	0.10810810810810811	0.1927710843373494	0.10122699386503067	0.11275964391691393	0.05226480836236934	0.23023255813953492	0.15172546751493954	0.6363636363636367	0.25581395348837205	0.39669421487603307	-1
3167	0.5125000000000001	0.15135135135135136	0.27108433734939763	0.2085889570552147	0.086053412462908	0.17770034843205576	0.3046511627906977	0.23308270676691834	0.28181818181818175	0.27906976744186046	0.1983471074380163	-1
3168	0.4625	0.32432432432432434	0.30120481927710846	0.18711656441717792	0.09792284866468842	0.1916376306620209	0.4046511627906977	0.21765953344900524	0.3363636363636364	0.27906976744186046	0.165289256198347	-1
3169	0.42500000000000004	0.3027027027027027	0.21686746987951808	0.07822085889570553	0.086053412462908	0.08362369337979095	0.20465116279069767	0.08270676691729406	0.19090909090909092	0.4302325581395348	0.743801652892562	1
3170	0.275	0.4756756756756757	0.1987951807228916	0.10889570552147239	0.10979228486646883	0.07665505226480837	0.2534883720930233	0.09890109890109855	0.290909090909091	0.18604651162790697	0.4958677685950412	-1
3171	0.3375	0.12972972972972974	0.30120481927710846	0.2684049079754601	0.13353115727002968	0.1672473867595819	0.4906976744186046	0.23713128976287123	0.20000000000000018	0.48837209302325574	0.1322314049586777	-1
3172	0.4125	0.12972972972972974	0.21084337349397592	0.03987730061349694	0.07418397626112759	0.06620209059233449	0.2255813953488372	0.09331019857335576	0.3545454545454545	0.372093023255814	0.5123966942148759	-1
3173	0.6749999999999999	0.11891891891891893	0.2530120481927711	0.02147239263803681	0.11275964391691393	0.04878048780487805	0.2186046511627907	0.15538847117794674	0.3363636363636364	0.5116279069767442	0.3305785123966942	-1
3174	0.4	0.2594594594594595	0.14457831325301204	0.08588957055214724	0.11572700296735905	0.10104529616724739	0.5069767441860464	0.16560632350106275	0.46363636363636385	0.46511627906976744	0.23140495867768607	-1
3175	0.2875	0.17297297297297298	0.15060240963855423	0.015337423312883437	0.10385756676557864	0.07665505226480837	0.2441860465116279	0.09620204357046447	0.6090909090909093	0.4302325581395348	0.47933884297520657	-1
3176	0.45000000000000007	0.12972972972972974	0.18674698795180725	0.015337423312883437	0.086053412462908	0.11149825783972125	0.24651162790697673	0.07885097358781579	0.4818181818181819	0.19767441860465118	0.6611570247933882	1
3177	0.35	0.0972972972972973	0.16867469879518077	0.007668711656441719	0.07418397626112759	0.18466898954703834	0.22790697674418608	0.0439560439560438	0.25454545454545485	0.3488372093023256	0.6446280991735538	1
3178	0.17500000000000004	0.3891891891891892	0.024096385542168676	0.012269938650306747	0.08011869436201781	0.14285714285714285	0.2534883720930233	0.044148833622518424	0.581818181818182	0.12790697674418605	0.6776859504132229	1
3179	0.2875	0.1837837837837838	0.18072289156626506	0.00920245398773006	0.08011869436201781	0.13937282229965156	0.2255813953488372	0.07499518025833751	0.5636363636363635	0.3953488372093023	0.4628099173553719	1
3180	0.2875	0.17297297297297298	0.15662650602409642	0.01687116564417178	0.07121661721068248	0.20557491289198607	0.28837209302325584	0.061499903605167106	0.42727272727272725	0.6860465116279069	0.6446280991735538	1
3181	0.4	0.4	0.20481927710843376	0.294478527607362	0.0919881305637982	0.0348432055749129	0.1325581395348837	0.20223636013109925	0.31818181818181834	0.18604651162790697	0.4958677685950412	-1
3182	0.475	0.24864864864864866	0.29518072289156627	0.19631901840490798	0.1572700296735905	0.1672473867595819	0.42093023255813955	0.22729901677270092	0.45454545454545503	0.3604651162790698	0.165289256198347	-1
3183	0.3375	0.17297297297297298	0.22891566265060243	0.006134969325153375	0.05341246290801187	0.10104529616724739	0.18604651162790697	0.04144977829188434	0.4727272727272731	0.16279069767441856	0.7107438016528926	-1
3184	0.3375	0.15135135135135136	0.1746987951807229	0.10429447852760737	0.05637982195845695	0.04878048780487805	0.17906976744186048	0.11567379988432691	0.3909090909090911	0.3953488372093023	0.47933884297520657	1
3185	0.4	0.12972972972972974	0.1987951807228916	0.06288343558282208	0.06231454005934717	0.08013937282229966	0.15348837209302324	0.09465972623867458	0.1454545454545455	0.372093023255814	0.4132231404958677	-1
3186	0.4375	0.11891891891891893	0.4096385542168675	0.013803680981595092	0.12166172106824924	0.10104529616724739	0.33953488372093027	0.1443994601889358	0.5454545454545454	0.48837209302325574	0.23140495867768607	-1
3187	0.45000000000000007	0.34594594594594597	0.24698795180722893	0.20705521472392638	0.13056379821958455	0.12195121951219512	0.42790697674418604	0.22652785810680598	0.4363636363636365	0.47674418604651153	0.23140495867768607	-1
3188	0.38750000000000007	0.2702702702702703	0.18674698795180725	0.10889570552147239	0.0919881305637982	0.09407665505226481	0.29069767441860467	0.0992866782340478	0.3545454545454545	0.4069767441860464	0.7107438016528926	-1
3189	0.30000000000000004	0.23783783783783785	0.15662650602409642	0.19631901840490798	0.10979228486646883	0.1916376306620209	0.4558139534883721	0.2051282051282044	0.40909090909090917	0.2441860465116279	0.24793388429752072	-1
3190	0.25	0.11891891891891893	0.29518072289156627	0.06595092024539878	0.0919881305637982	0.14634146341463414	0.25116279069767444	0.12319259687680884	0.5636363636363635	0.18604651162790697	0.24793388429752072	1
3191	0.275	0.1945945945945946	0.1746987951807229	0.03834355828220859	0.0949554896142433	0.12195121951219512	0.3116279069767442	0.04491999228841337	0.45454545454545503	0.19767441860465118	0.7933884297520659	1
3192	0.4125	0.21621621621621628	0.11445783132530121	0.11042944785276074	0.0919881305637982	0.16027874564459932	0.4046511627906977	0.1673414304993237	0.40000000000000036	0.3255813953488372	0.23140495867768607	-1
3193	0.5375	0.23783783783783785	0.18674698795180725	0.007668711656441719	0.0949554896142433	0.1637630662020906	0.2627906976744186	0.08270676691729406	0.2454545454545456	0.26744186046511625	0.5123966942148759	-1
3194	0.4375	0.0972972972972973	0.14457831325301204	0.11503067484662576	0.3323442136498516	0.10452961672473868	0.35348837209302325	0.15365336417967868	0.40909090909090917	0.18604651162790697	0.39669421487603307	1
3195	0.48750000000000004	0.23783783783783785	0.20481927710843376	0.00920245398773006	0.11572700296735905	0.006968641114982578	0.2534883720930233	0.07191054559475418	0.41818181818181843	0.13953488372093026	0.6776859504132229	-1
3196	0.22499999999999998	0.10810810810810811	0.16265060240963858	0.01687116564417178	0.06231454005934717	0.10104529616724739	0.21627906976744188	0.03489492963177199	0.5727272727272732	0.17441860465116277	0.8099173553719006	-1
3197	0.38750000000000007	0.17297297297297298	0.22289156626506026	0.08435582822085888	0.05341246290801187	0.1254355400696864	0.2372093023255814	0.07229612492770698	0.42727272727272725	0.13953488372093026	0.7272727272727273	-1
3198	0.35	0.33513513513513515	0.2349397590361446	0.17331288343558282	0.142433234421365	0.17073170731707318	0.4906976744186046	0.219780219780219	0.49090909090909074	0.3372093023255814	0.14876033057851235	-1
3199	0.5499999999999999	0.21621621621621628	0.2530120481927711	0.018404907975460124	0.06528189910979228	0.0975609756097561	0.19302325581395346	0.08849045691151147	0.3363636363636364	0.19767441860465118	0.5619834710743801	-1
3200	0.4125	0.31351351351351353	0.1927710843373494	0.012269938650306747	0.08308605341246292	0.08710801393728224	0.26976744186046514	0.09041835357625061	0.42727272727272725	0.46511627906976744	0.6611570247933882	-1
3201	0.2875	0.07567567567567568	0.24096385542168677	0.00920245398773006	0.06231454005934717	0.059233449477351915	0.17209302325581394	0.04144977829188434	0.42727272727272725	0.8604651162790695	0.8264462809917352	-1
3202	0.38750000000000007	0.21621621621621628	0.18674698795180725	0.10122699386503067	0.0919881305637982	0.156794425087108	0.3674418604651163	0.1443994601889358	0.5181818181818185	0.4069767441860464	0.4297520661157024	1
3203	0.475	0.42162162162162165	0.29518072289156627	0.19018404907975459	0.6824925816023738	0.13937282229965156	0.48837209302325585	0.2253711201079618	0.21818181818181825	0.3372093023255814	0.1983471074380163	-1
3204	0.36250000000000004	0.42162162162162165	0.1746987951807229	0.06365030674846625	0.07418397626112759	0.09407665505226481	0.28837209302325584	0.06651243493348957	0.5181818181818185	0.27906976744186046	0.8264462809917352	1
3205	0.38750000000000007	0.20540540540540542	0.24096385542168677	0.20552147239263804	0.12166172106824924	0.21602787456445993	0.5046511627906977	0.2080200501253131	0.41818181818181843	0.4186046511627906	0.2644628099173554	-1
3206	0.35	0.15135135135135136	0.22289156626506026	0.015337423312883437	0.0919881305637982	0.10104529616724739	0.21162790697674416	0.05745132060921421	0.3909090909090911	0.5116279069767442	0.6611570247933882	-1
3207	0.36250000000000004	0.05405405405405406	0.16867469879518077	0.00920245398773006	0.10979228486646883	0.11498257839721254	0.3023255813953489	0.10776942355889929	0.5545454545454547	0.12790697674418605	0.3471074380165289	1
3208	0.45000000000000007	0.22702702702702704	0.30120481927710846	0.018404907975460124	0.09792284866468842	0.11498257839721254	0.27209302325581397	0.1270483902062871	0.663636363636364	0.3255813953488372	0.36363636363636354	1
3209	0.48750000000000004	0.2810810810810811	0.16867469879518077	0.15950920245398773	0.0919881305637982	0.10104529616724739	0.2488372093023256	0.21283979178716095	0.5	0.08139534883720928	0.1983471074380163	-1
3210	0.5	0.17297297297297298	0.1927710843373494	0.17791411042944782	0.13353115727002968	0.13937282229965156	0.29767441860465116	0.21765953344900524	0.26363636363636367	0.372093023255814	0.1322314049586777	-1
3211	0.3125	0.16216216216216217	0.13253012048192772	0.2584355828220859	0.13353115727002968	0.13937282229965156	0.32790697674418606	0.2201657991131647	0.36363636363636376	0.441860465116279	0.2148760330578514	-1
3212	0.5625000000000001	0.14054054054054055	0.29518072289156627	0.294478527607362	0.13353115727002968	0.1672473867595819	0.513953488372093	0.27164064006169397	0.2454545454545456	0.372093023255814	0.1983471074380163	-1
3213	0.36250000000000004	0.14054054054054055	0.2530120481927711	0.1303680981595092	0.11869436201780414	0.10104529616724739	0.32558139534883723	0.1578947368421062	0.36363636363636376	0.6046511627906976	0.31404958677685957	1
3214	0.35	0.5189189189189191	0.13253012048192772	0.12730061349693253	0.07418397626112759	0.08710801393728224	0.286046511627907	0.18584923848081658	0.4363636363636365	0.3372093023255814	0.18181818181818166	-1
3215	0.275	0.1945945945945946	0.15662650602409642	0.024539877300613498	0.0771513353115727	0.027874564459930314	0.14418604651162792	0.04540196645459815	0.3545454545454545	0.30232558139534876	0.6859504132231404	-1
3216	0.5375	0.1945945945945946	0.22289156626506026	0.019938650306748466	0.18694362017804156	0.16027874564459932	0.34651162790697676	0.15018315018314965	0.5909090909090913	0.5581395348837208	0.47933884297520657	-1
3217	0.475	0.11891891891891893	0.2530120481927711	0.013803680981595092	0.10385756676557864	0.013937282229965159	0.24186046511627907	0.08270676691729406	0.290909090909091	0.6046511627906976	0.7933884297520659	-1
3218	0.3375	0.2594594594594595	0.07228915662650602	0.16717791411042945	0.07121661721068248	0.11498257839721254	0.3604651162790698	0.19838056680161742	0.45454545454545503	0.11627906976744184	0.165289256198347	-1
3219	0.4	0.15135135135135136	0.14457831325301204	0.15950920245398773	0.0949554896142433	0.25435540069686413	0.36511627906976746	0.15365336417967868	0.23636363636363633	0.3953488372093023	0.4132231404958677	-1
3220	0.5	0.23783783783783785	0.44578313253012053	0.018404907975460124	0.07121661721068248	0.10801393728222997	0.33953488372093027	0.07499518025833751	0.5181818181818185	0.3488372093023256	0.7933884297520659	-1
3221	0.4625	0.2594594594594595	0.29518072289156627	0.01687116564417178	0.06528189910979228	0.14634146341463414	0.23023255813953492	0.06728359359938452	0.31818181818181834	0.27906976744186046	0.743801652892562	-1
3222	0.5125000000000001	0.22702702702702704	0.2349397590361446	0.09355828220858896	0.08011869436201781	0.013937282229965159	0.2488372093023256	0.1289762868710227	0.36363636363636376	0.2325581395348837	0.44628099173553704	-1
3223	0.25	0.21621621621621628	0.20481927710843376	0.052147239263803685	0.06528189910979228	0.13240418118466898	0.2069767441860465	0.0480046269519967	0.6090909090909093	0.19767441860465118	0.7933884297520659	1
3224	0.36250000000000004	0.21621621621621628	0.16867469879518077	0.02760736196319018	0.00890207715133531	0.11846689895470383	0.20930232558139533	0.06805475226527946	0.49090909090909074	0.19767441860465118	0.611570247933884	1
3225	0.48750000000000004	0.1837837837837838	0.18072289156626506	0.11042944785276074	0.086053412462908	0.2264808362369338	0.4325581395348837	0.16271447850395404	0.3454545454545457	0.3255813953488372	0.3471074380165289	-1
3226	0.4375	0.1837837837837838	0.21686746987951808	0.023006134969325156	0.07418397626112759	0.0975609756097561	0.3883720930232558	0.07210333526122881	0.4818181818181819	0.20930232558139533	0.6446280991735538	1
3227	0.32500000000000007	0.0972972972972973	0.18072289156626506	0.03374233128834356	0.07418397626112759	0.10801393728222997	0.2674418604651163	0.08502024291498245	0.28181818181818175	0.31395348837209297	0.39669421487603307	-1
3228	0.35	0.08648648648648649	0.1746987951807229	0.018404907975460124	0.12166172106824924	0.13240418118466898	0.3186046511627907	0.07885097358781579	0.3090909090909091	0.25581395348837205	0.5619834710743801	1
3229	0.42500000000000004	0.0972972972972973	0.16867469879518077	0.25996932515337423	0.12166172106824924	0.10801393728222997	0.33488372093023255	0.2429149797570851	0.20000000000000018	0.2441860465116279	0.165289256198347	1
3230	0.375	0.07567567567567568	0.24698795180722893	0.18865030674846625	0.10385756676557864	0.2700348432055749	0.40232558139534885	0.19876614613457022	0.4727272727272731	0.6511627906976745	0.36363636363636354	-1
3231	0.3375	0.08648648648648649	0.20481927710843376	0.012269938650306747	0.05934718100890206	0.09407665505226481	0.286046511627907	0.0765374975901274	0.5545454545454547	0.48837209302325574	0.5785123966942147	1
3232	0.21250000000000002	0.4378378378378378	0.0	0.013803680981595092	0.1661721068249258	0.020905923344947737	0.21627906976744188	0.13283208020050452	0.8272727272727276	0.20930232558139533	0.28099173553719003	-1
3233	0.38750000000000007	0.2810810810810811	0.18072289156626506	0.06288343558282208	0.05934718100890206	0.11149825783972125	0.3209302325581395	0.0875265085791419	0.581818181818182	0.31395348837209297	0.7107438016528926	1
3234	0.4125	0.17297297297297298	0.24698795180722893	0.2638036809815951	0.10979228486646883	0.1289198606271777	0.313953488372093	0.2446500867553496	0.5454545454545454	0.19767441860465118	0.11570247933884281	-1
3235	0.3125	0.2594594594594595	0.21084337349397592	0.16104294478527606	0.08902077151335311	0.09407665505226481	0.4372093023255814	0.21765953344900524	0.581818181818182	0.3255813953488372	0.23140495867768607	1
3236	0.375	0.23783783783783785	0.15662650602409642	0.3021472392638037	0.08308605341246292	0.14982578397212543	0.32558139534883723	0.19587430113746152	0.290909090909091	0.18604651162790697	0.7107438016528926	-1
3237	0.25	0.14054054054054055	0.1927710843373494	0.015337423312883437	0.10682492581602374	0.1254355400696864	0.19767441860465118	0.04530557162136262	0.46363636363636385	0.8372093023255811	0.7272727272727273	1
3238	0.2875	0.21621621621621628	0.15662650602409642	0.013803680981595092	0.06231454005934717	0.08013937282229966	0.21162790697674416	0.03528050896471768	0.28181818181818175	0.22093023255813948	0.6776859504132229	-1
3239	0.25	0.15135135135135136	0.18072289156626506	0.007668711656441719	0.11275964391691393	0.11846689895470383	0.2813953488372093	0.09427414690572533	0.49090909090909074	0.26744186046511625	0.39669421487603307	-1
3240	0.4625	0.2810810810810811	0.21084337349397592	0.08282208588957055	0.07418397626112759	0.0348432055749129	0.26976744186046514	0.10198573356468188	0.40000000000000036	0.19767441860465118	0.6611570247933882	1
3241	0.4375	0.23783783783783785	0.44578313253012053	0.19785276073619631	0.08902077151335311	0.15331010452961671	0.3604651162790698	0.21380374011953052	0.27272727272727293	0.20930232558139533	0.11570247933884281	-1
3242	0.36250000000000004	0.21621621621621628	0.20481927710843376	0.12730061349693253	0.11572700296735905	0.10452961672473868	0.23488372093023258	0.14343551185656622	0.4818181818181819	0.372093023255814	0.4958677685950412	1
3243	0.4375	0.11891891891891893	0.16265060240963858	0.2039877300613497	0.142433234421365	0.14982578397212543	0.3372093023255814	0.21129747445537106	0.20000000000000018	0.22093023255813948	0.1322314049586777	1
3244	0.5375	0.22702702702702704	0.29518072289156627	0.09969325153374232	0.09792284866468842	0.06968641114982578	0.2651162790697675	0.14054366685945752	0.3818181818181823	0.22093023255813948	0.4628099173553719	-1
3245	0.3375	0.3027027027027027	0.1927710843373494	0.007668711656441719	0.06528189910979228	0.038327526132404185	0.13023255813953488	0.08656256024677234	0.3454545454545457	0.27906976744186046	0.4297520661157024	-1
3246	0.4625	0.23783783783783785	0.42771084337349397	0.010736196319018405	0.44807121661721067	0.14634146341463414	0.3232558139534884	0.1482552535184105	0.3272727272727276	0.2325581395348837	0.14876033057851235	-1
3247	0.5499999999999999	0.34594594594594597	0.2891566265060241	0.20092024539877298	0.09792284866468842	0.1986062717770035	0.3697674418604651	0.22151532677848706	0.3454545454545457	0.3488372093023256	0.23140495867768607	-1
3248	0.38750000000000007	0.24864864864864866	0.1987951807228916	0.18558282208588955	0.086053412462908	0.10801393728222997	0.24651162790697673	0.15982263350684178	0.290909090909091	0.49999999999999994	0.39669421487603307	-1
3249	0.4	0.15135135135135136	0.16867469879518077	0.15337423312883436	0.08902077151335311	0.10452961672473868	0.2488372093023256	0.1241565452091784	0.2999999999999998	0.3837209302325581	0.5785123966942147	1
3250	0.22499999999999998	0.1783783783783784	0.15060240963855423	0.13957055214723926	0.06824925816023739	0.0348432055749129	0.13488372093023254	0.13283208020050452	0.5363636363636366	0.13953488372093026	0.4132231404958677	-1
3251	0.4125	0.33513513513513515	0.18072289156626506	0.14263803680981596	0.08308605341246292	0.09407665505226481	0.2651162790697675	0.13553113553113505	0.31818181818181834	0.2325581395348837	0.47933884297520657	-1
3252	0.32500000000000007	0.1945945945945946	0.25903614457831325	0.18404907975460122	0.07121661721068248	0.21602787456445993	0.5116279069767441	0.19838056680161742	0.3272727272727276	0.18604651162790697	0.14876033057851235	-1
3253	0.5375	0.15135135135135136	0.16867469879518077	0.10889570552147239	0.10089020771513352	0.1916376306620209	0.386046511627907	0.15982263350684178	0.36363636363636376	0.3837209302325581	0.3305785123966942	-1
3254	0.275	0.22702702702702704	0.15060240963855423	0.012269938650306747	0.07121661721068248	0.0975609756097561	0.24186046511627907	0.016001542317329864	0.3272727272727276	0.2441860465116279	0.8595041322314045	-1
3255	0.3125	0.23783783783783785	0.20481927710843376	0.015337423312883437	0.11869436201780414	0.041811846689895474	0.2837209302325581	0.13283208020050452	0.5272727272727273	0.31395348837209297	0.24793388429752072	-1
3256	0.42500000000000004	0.0648648648648649	0.1927710843373494	0.007668711656441719	0.03857566765578635	0.16027874564459932	0.24651162790697673	0.09774436090225436	0.290909090909091	0.5232558139534884	0.3305785123966942	-1
3257	0.17500000000000004	0.4540540540540541	0.10843373493975904	0.02147239263803681	0.08011869436201781	0.07317073170731707	0.27674418604651163	0.04588394062078294	0.581818181818182	0.6395348837209303	0.8925619834710743	1
3258	0.5125000000000001	0.0648648648648649	0.16867469879518077	0.018404907975460124	0.0949554896142433	0.14634146341463414	0.39069767441860465	0.15982263350684178	0.663636363636364	0.2441860465116279	0.1983471074380163	-1
3259	0.38750000000000007	0.2810810810810811	0.29518072289156627	0.10276073619631901	0.10682492581602374	0.20557491289198607	0.4558139534883721	0.16560632350106275	0.3363636363636364	0.20930232558139533	0.165289256198347	-1
3260	0.525	0.11891891891891893	0.18072289156626506	0.02147239263803681	0.13056379821958455	0.16027874564459932	0.3023255813953489	0.13283208020050452	0.41818181818181843	0.31395348837209297	0.2644628099173554	-1
3261	0.48750000000000004	0.1837837837837838	0.25903614457831325	0.0598159509202454	0.1572700296735905	0.0627177700348432	0.2441860465116279	0.18295739348371143	0.6000000000000001	0.3255813953488372	0.31404958677685957	-1
3262	0.4625	0.2594594594594595	0.29518072289156627	0.01687116564417178	0.06528189910979228	0.14634146341463414	0.23023255813953492	0.06728359359938452	0.31818181818181834	0.27906976744186046	0.743801652892562	-1
3263	0.3375	0.41081081081081083	0.18674698795180725	0.06748466257668712	0.05341246290801187	0.04529616724738676	0.14418604651162792	0.0875265085791419	0.49090909090909074	0.441860465116279	0.5785123966942147	1
3264	0.36250000000000004	0.12972972972972974	0.14457831325301204	0.09049079754601226	0.10385756676557864	0.09059233449477352	0.20930232558139533	0.12280701754385959	0.36363636363636376	0.12790697674418605	0.36363636363636354	-1
3265	0.42500000000000004	0.22702702702702704	0.10843373493975904	0.1165644171779141	0.09792284866468842	0.13588850174216027	0.3953488372093023	0.1798727588201281	0.40000000000000036	0.31395348837209297	0.18181818181818166	-1
3266	0.5	0.21621621621621628	0.20481927710843376	0.015337423312883437	0.05637982195845695	0.10452961672473868	0.25116279069767444	0.05764411027568883	0.25454545454545485	0.18604651162790697	0.6776859504132229	1
3267	0.25	0.16216216216216217	0.18674698795180725	0.0598159509202454	0.10979228486646883	0.13937282229965156	0.2651162790697675	0.11818006554848637	0.5363636363636366	0.48837209302325574	0.4628099173553719	-1
3268	0.4375	0.11891891891891893	0.16265060240963858	0.2039877300613497	0.142433234421365	0.14982578397212543	0.3372093023255814	0.21129747445537106	0.20000000000000018	0.22093023255813948	0.1322314049586777	1
3269	0.4375	0.21621621621621628	0.21084337349397592	0.015337423312883437	0.13353115727002968	0.10104529616724739	0.3209302325581395	0.09003277424329781	0.41818181818181843	0.29069767441860456	0.44628099173553704	-1
3270	0.6749999999999999	0.16216216216216217	0.18072289156626506	0.007668711656441719	0.06528189910979228	0.13240418118466898	0.2069767441860465	0.11162521688837401	0.20000000000000018	0.09302325581395349	0.39669421487603307	-1
3271	0.275	0.0972972972972973	0.21686746987951808	0.01687116564417178	0.09792284866468842	0.041811846689895474	0.11860465116279069	0.083477925583189	0.45454545454545503	0.372093023255814	0.4628099173553719	-1
3272	0.30000000000000004	0.1837837837837838	0.26506024096385544	0.23312883435582823	0.142433234421365	0.1289198606271777	0.36511627906976746	0.2107191054559472	0.3818181818181823	0.3372093023255814	0.1983471074380163	-1
3273	0.4375	0.2702702702702703	0.24096385542168677	0.09585889570552146	0.086053412462908	0.10452961672473868	0.29767441860465116	0.09427414690572533	0.28181818181818175	0.09302325581395349	0.6446280991735538	1
3274	0.42500000000000004	0.16216216216216217	0.2349397590361446	0.02607361963190184	0.07121661721068248	0.09407665505226481	0.21395348837209305	0.07113938692886279	0.49090909090909074	0.372093023255814	0.7107438016528926	1
3275	0.475	0.31351351351351353	0.30722891566265065	0.17024539877300612	0.2522255192878338	0.1951219512195122	0.3976744186046512	0.20532099479468258	0.17272727272727284	0.3372093023255814	0.165289256198347	-1
3276	0.3375	0.3783783783783784	0.16867469879518077	0.1633435582822086	0.06824925816023739	0.10104529616724739	0.17906976744186048	0.0981299402352036	0.27272727272727293	0.18604651162790697	0.7272727272727273	-1
3277	0.3125	0.11891891891891893	0.12650602409638556	0.018404907975460124	0.11869436201780414	0.11498257839721254	0.3558139534883721	0.10198573356468188	0.5363636363636366	0.3255813953488372	0.3801652892561984	-1
3278	0.42500000000000004	0.0972972972972973	0.20481927710843376	0.08895705521472393	0.09792284866468842	0.04878048780487805	0.23488372093023258	0.10931174089068563	0.2454545454545456	0.20930232558139533	0.4628099173553719	-1
3279	0.17500000000000004	0.08648648648648649	0.20481927710843376	0.0030674846625766885	0.05934718100890206	0.08362369337979095	0.15581395348837207	0.08559861191440277	0.4818181818181819	0.3372093023255814	0.3471074380165289	-1
3280	0.3375	0.21621621621621628	0.1746987951807229	0.03220858895705522	0.086053412462908	0.08362369337979095	0.2255813953488372	0.07885097358781579	0.5454545454545454	0.22093023255813948	0.5950413223140494	1
3281	0.3125	0.0972972972972973	0.1927710843373494	0.05521472392638037	0.0919881305637982	0.12195121951219512	0.2488372093023256	0.0908039329091963	0.4727272727272731	0.2441860465116279	0.5454545454545454	-1
3282	0.275	0.1945945945945946	0.1746987951807229	0.006134969325153375	0.06824925816023739	0.08710801393728224	0.2	0.0480046269519967	0.6000000000000001	0.25581395348837205	0.7107438016528926	-1
3283	0.5499999999999999	0.31351351351351353	0.21686746987951808	0.006134969325153375	0.07418397626112759	0.05226480836236934	0.19302325581395346	0.06728359359938452	0.290909090909091	0.11627906976744184	0.611570247933884	1
3284	0.375	0.1945945945945946	0.2530120481927711	0.01687116564417178	0.11869436201780414	0.13588850174216027	0.26046511627906976	0.11355311355311315	0.6818181818181821	0.30232558139534876	0.4132231404958677	1
3285	0.275	0.3783783783783784	0.20481927710843376	0.10736196319018404	0.10682492581602374	0.08013937282229966	0.25116279069767444	0.09851551956815285	0.28181818181818175	0.17441860465116277	0.4958677685950412	-1
3286	0.35	0.22702702702702704	0.43975903614457834	0.024539877300613498	0.05341246290801187	0.06620209059233449	0.19069767441860463	0.055716213610949694	0.36363636363636376	0.30232558139534876	0.7272727272727273	-1
3287	0.375	0.21621621621621628	0.21686746987951808	0.11349693251533742	0.10682492581602374	0.09059233449477352	0.2627906976744186	0.10969732022363843	0.27272727272727293	0.17441860465116277	0.5619834710743801	-1
3288	0.48750000000000004	0.24864864864864866	0.21686746987951808	0.0567484662576687	0.05044510385756676	0.04529616724738676	0.17906976744186048	0.08502024291498245	0.3545454545454545	0.30232558139534876	0.6611570247933882	-1
3289	0.5499999999999999	0.12972972972972974	0.22891566265060243	0.04447852760736197	0.13056379821958455	0.13588850174216027	0.3813953488372093	0.11470985155195734	0.45454545454545503	0.22093023255813948	0.5950413223140494	-1
3290	0.6250000000000001	0.20540540540540542	0.15060240963855423	0.06748466257668712	0.044510385756676554	0.17421602787456447	0.2069767441860465	0.10391363022942102	0.1363636363636367	0.31395348837209297	0.5619834710743801	-1
3291	0.4125	0.12972972972972974	0.18674698795180725	0.10429447852760737	0.13056379821958455	0.10452961672473868	0.46744186046511627	0.16888374783111715	0.5363636363636366	0.4302325581395348	0.39669421487603307	-1
3292	0.36250000000000004	0.4540540540540541	0.22891566265060243	0.1058282208588957	0.10979228486646883	0.08362369337979095	0.38372093023255816	0.18334297281665712	0.5454545454545454	0.372093023255814	0.2644628099173554	-1
3293	0.32500000000000007	0.20540540540540542	0.29518072289156627	0.10276073619631901	0.10979228486646883	0.17770034843205576	0.4558139534883721	0.1636784268363236	0.4727272727272731	0.2441860465116279	0.1983471074380163	-1
3294	0.30000000000000004	0.12972972972972974	0.15060240963855423	0.22085889570552147	0.13649851632047477	0.020905923344947737	0.2558139534883721	0.2035858877964145	0.42727272727272725	0.3604651162790698	0.2644628099173554	-1
3295	0.3125	0.0972972972972973	0.1385542168674699	0.07822085889570553	0.11572700296735905	0.14634146341463414	0.3186046511627907	0.12936186620397194	0.3272727272727276	0.372093023255814	0.3305785123966942	-1
3296	0.3375	0.1837837837837838	0.21084337349397592	0.17484662576687116	0.13649851632047477	0.156794425087108	0.3930232558139535	0.20994794679005224	0.7818181818181822	0.29069767441860456	0.3305785123966942	-1
3297	0.5499999999999999	0.2810810810810811	0.1746987951807229	0.0705521472392638	0.19881305637982194	0.059233449477351915	0.19069767441860463	0.08232118758434481	0.20909090909090944	0.19767441860465118	0.743801652892562	-1
3298	0.25	0.0972972972972973	0.20481927710843376	0.018404907975460124	0.10682492581602374	0.3275261324041812	0.37209302325581395	0.062463851937536674	0.6000000000000001	0.7906976744186045	0.6280991735537191	1
3299	0.35	0.15135135135135136	0.21686746987951808	0.07515337423312883	0.05934718100890206	0.0975609756097561	0.22093023255813954	0.09543088490456952	0.4363636363636365	0.29069767441860456	0.6280991735537191	-1
3300	0.26250000000000007	0.0648648648648649	0.12048192771084339	0.015337423312883437	0.0919881305637982	0.08362369337979095	0.24186046511627907	0.07595912859070708	0.4818181818181819	0.26744186046511625	0.5619834710743801	-1
3301	0.26250000000000007	0.1837837837837838	0.11445783132530121	0.18098159509202455	0.11275964391691393	0.1672473867595819	0.35348837209302325	0.19645267013688184	0.5727272727272732	0.18604651162790697	0.24793388429752072	-1
3302	0.375	0.15135135135135136	0.15662650602409642	0.00920245398773006	0.0949554896142433	0.09407665505226481	0.4	0.07576633892423246	0.290909090909091	0.1511627906976744	0.5289256198347105	-1
3303	0.3375	0.08648648648648649	0.1987951807228916	0.06441717791411042	0.10089020771513352	0.14982578397212543	0.24186046511627907	0.09427414690572533	0.41818181818181843	0.25581395348837205	0.5289256198347105	-1
3304	0.26250000000000007	0.1837837837837838	0.14457831325301204	0.10429447852760737	0.10385756676557864	0.06620209059233449	0.23953488372093024	0.1447850395218815	0.6000000000000001	0.4186046511627906	0.4132231404958677	-1
3305	0.26250000000000007	0.17297297297297298	0.20481927710843376	0.02147239263803681	0.08308605341246292	0.13240418118466898	0.22790697674418608	0.04569115095430831	0.42727272727272725	0.3255813953488372	0.7107438016528926	-1
3306	0.32500000000000007	0.0972972972972973	0.16265060240963858	0.14263803680981596	0.11275964391691393	0.08362369337979095	0.21162790697674416	0.17061885482938166	0.5636363636363635	0.3255813953488372	0.31404958677685957	-1
3307	0.3375	0.1945945945945946	0.18674698795180725	0.046012269938650305	0.06231454005934717	0.11846689895470383	0.19069767441860463	0.06072874493927216	0.45454545454545503	0.46511627906976744	0.7603305785123966	1
3308	0.22499999999999998	0.1837837837837838	0.11445783132530121	0.02760736196319018	0.11869436201780414	0.13937282229965156	0.3627906976744186	0.09427414690572533	0.4818181818181819	0.2441860465116279	0.39669421487603307	-1
3309	0.525	0.12972972972972974	0.24096385542168677	0.0705521472392638	0.13649851632047477	0.13588850174216027	0.36511627906976746	0.1578947368421062	0.41818181818181843	0.20930232558139533	0.4297520661157024	1
3310	0.2875	0.3891891891891892	0.16867469879518077	0.055981595092024536	0.06824925816023739	0.14285714285714285	0.2837209302325581	0.08656256024677234	0.49090909090909074	0.29069767441860456	0.5454545454545454	1
3311	0.4	0.33513513513513515	0.12650602409638556	0.1549079754601227	0.26409495548961426	0.038327526132404185	0.1883720930232558	0.18237902448428756	0.28181818181818175	0.29069767441860456	0.2148760330578514	-1
3312	0.5	0.34594594594594597	0.29518072289156627	0.11042944785276074	0.15133531157270028	0.11149825783972125	0.35348837209302325	0.18295739348371143	0.49090909090909074	0.4186046511627906	0.5454545454545454	-1
3313	0.35	0.16216216216216217	0.1927710843373494	0.01687116564417178	0.044510385756676554	0.08362369337979095	0.21395348837209305	0.07191054559475418	0.5181818181818185	0.441860465116279	0.6280991735537191	-1
3314	0.4375	0.15135135135135136	0.22289156626506026	0.22852760736196318	0.11572700296735905	0.23693379790940766	0.44883720930232557	0.22903412377096544	0.4818181818181819	0.6395348837209303	0.23140495867768607	-1
3315	0.375	0.23783783783783785	0.14457831325301204	0.09202453987730061	0.33827893175074186	0.11498257839721254	0.24651162790697673	0.1578947368421062	0.31818181818181834	0.30232558139534876	0.23140495867768607	-1
3316	0.3375	0.10810810810810811	0.24698795180722893	0.2085889570552147	0.08902077151335311	0.156794425087108	0.27674418604651163	0.1864276074802369	0.5090909090909093	0.5813953488372092	0.3801652892561984	1
3317	0.26250000000000007	0.15135135135135136	0.18072289156626506	0.010736196319018405	0.12759643916913946	0.13937282229965156	0.17674418604651165	0.06901870059764903	0.5363636363636366	0.29069767441860456	0.5867768595041323	-1
3318	0.5625000000000001	0.1945945945945946	0.18674698795180725	0.02147239263803681	0.05934718100890206	0.041811846689895474	0.3046511627906977	0.07056101792943892	0.20909090909090944	0.6395348837209303	0.6942148760330575	-1
3319	0.4125	0.16216216216216217	0.14457831325301204	0.0736196319018405	0.08902077151335311	0.20209059233449478	0.4325581395348837	0.1482552535184105	0.42727272727272725	0.6511627906976745	0.3305785123966942	-1
3320	0.3125	0.2702702702702703	0.2530120481927711	0.254601226993865	0.08308605341246292	0.1916376306620209	0.37209302325581395	0.22614227877385673	0.49090909090909074	0.4069767441860464	0.23140495867768607	-1
3321	0.4	0.2918918918918919	0.14457831325301204	0.019938650306748466	0.0919881305637982	0.06620209059233449	0.3116279069767442	0.10005783689994274	0.5727272727272732	0.18604651162790697	0.4958677685950412	-1
3322	0.375	0.21621621621621628	0.2349397590361446	0.012269938650306747	0.08011869436201781	0.04529616724738676	0.2441860465116279	0.09041835357625061	0.5	0.5813953488372092	0.611570247933884	-1
3323	0.3125	0.17297297297297298	0.21084337349397592	0.02607361963190184	0.08902077151335311	0.14285714285714285	0.23023255813953492	0.06651243493348957	0.5636363636363635	0.25581395348837205	0.6280991735537191	-1
3324	0.475	0.2702702702702703	0.21084337349397592	0.08742331288343558	0.08011869436201781	0.0348432055749129	0.26976744186046514	0.10198573356468188	0.40000000000000036	0.19767441860465118	0.6611570247933882	1
3325	0.26250000000000007	0.22702702702702704	0.0963855421686747	0.11196319018404909	0.10385756676557864	0.16027874564459932	0.4348837209302326	0.15442452284557717	0.44545454545454577	0.16279069767441856	0.23140495867768607	-1
3326	0.42500000000000004	0.33513513513513515	0.32530120481927716	0.012269938650306747	0.4391691394658754	0.11149825783972125	0.2837209302325581	0.14227877385772203	0.3545454545454545	0.3604651162790698	0.165289256198347	-1
3327	0.275	0.2810810810810811	0.14457831325301204	0.0736196319018405	0.15133531157270028	0.07317073170731707	0.26976744186046514	0.15403894351262792	0.4818181818181819	0.25581395348837205	0.165289256198347	1
3328	0.275	0.05405405405405406	0.21686746987951808	0.015337423312883437	0.12759643916913946	0.07317073170731707	0.14418604651162792	0.05070368228263078	0.3454545454545457	0.3255813953488372	0.5785123966942147	1
3329	0.3375	0.1945945945945946	0.30120481927710846	0.11349693251533742	0.12462908011869434	0.15331010452961671	0.4348837209302326	0.1590514748409504	0.41818181818181843	0.29069767441860456	0.24793388429752072	-1
3330	0.3375	0.22702702702702704	0.31325301204819284	0.11196319018404909	0.11869436201780414	0.11498257839721254	0.4232558139534884	0.16194331983805554	0.40000000000000036	0.3372093023255814	0.24793388429752072	-1
3331	0.42500000000000004	0.2702702702702703	0.13253012048192772	0.0598159509202454	0.06528189910979228	0.027874564459930314	0.14651162790697675	0.07036822826296785	0.22727272727272751	0.3488372093023256	0.6942148760330575	1
3332	0.4	0.08648648648648649	0.1927710843373494	0.11809815950920247	0.10682492581602374	0.1254355400696864	0.26976744186046514	0.16753422016579833	0.44545454545454577	0.13953488372093026	0.1983471074380163	-1
3333	0.5625000000000001	0.0972972972972973	0.18674698795180725	0.013803680981595092	0.11869436201780414	0.16027874564459932	0.3325581395348837	0.13668787352997924	0.36363636363636376	0.4186046511627906	0.23140495867768607	-1
3334	0.375	0.17297297297297298	0.22891566265060243	0.11809815950920247	0.10682492581602374	0.1672473867595819	0.4069767441860465	0.16714864083284908	0.3909090909090911	0.3255813953488372	0.24793388429752072	-1
3335	0.4375	0.21621621621621628	0.21686746987951808	0.18558282208588955	0.0919881305637982	0.1254355400696864	0.3023255813953489	0.20994794679005224	0.5272727272727273	0.6627906976744187	0.2644628099173554	-1
3336	0.5125000000000001	0.3891891891891892	0.22289156626506026	0.08052147239263803	0.07121661721068248	0.08710801393728224	0.19302325581395346	0.09427414690572533	0.40000000000000036	0.372093023255814	0.7603305785123966	1
3337	0.30000000000000004	0.22702702702702704	0.1385542168674699	0.18098159509202455	0.11572700296735905	0.10801393728222997	0.4441860465116279	0.173703489492965	0.3545454545454545	0.3953488372093023	0.31404958677685957	-1
3338	0.4625	0.3567567567567568	0.1385542168674699	0.2177914110429448	0.13353115727002968	0.09059233449477352	0.3813953488372093	0.2288413341044908	0.41818181818181843	0.31395348837209297	0.28099173553719003	-1
3339	0.3125	0.17297297297297298	0.1746987951807229	0.015337423312883437	0.12759643916913946	0.16027874564459932	0.4069767441860465	0.1212647002120697	0.44545454545454577	0.3255813953488372	0.23140495867768607	-1
3340	0.30000000000000004	0.23783783783783785	0.1927710843373494	0.010736196319018405	0.13353115727002968	0.08710801393728224	0.40232558139534885	0.1069982648930008	0.5272727272727273	0.2441860465116279	0.3471074380165289	-1
3341	0.4125	0.17297297297297298	0.20481927710843376	0.00920245398773006	0.10682492581602374	0.013937282229965159	0.2837209302325581	0.08116444958550417	0.40000000000000036	0.27906976744186046	0.5289256198347105	-1
3342	0.4	0.12972972972972974	0.22289156626506026	0.02147239263803681	0.06231454005934717	0.08362369337979095	0.2930232558139535	0.11740890688259142	0.5090909090909093	0.45348837209302323	0.36363636363636354	-1
3343	0.5125000000000001	0.1945945945945946	0.1987951807228916	0.14877300613496933	0.08902077151335311	0.24738675958188155	0.4697674418604651	0.1887410834779253	0.19090909090909092	0.31395348837209297	0.24793388429752072	-1
3344	0.4125	0.31351351351351353	0.18072289156626506	0.08588957055214724	0.0919881305637982	0.1637630662020906	0.3	0.05976479660690259	0.40909090909090917	0.05813953488372098	0.9256198347107436	-1
3345	0.3125	0.14054054054054055	0.1987951807228916	0.2039877300613497	0.10979228486646883	0.22996515679442509	0.3930232558139535	0.19259687680740356	0.581818181818182	0.3255813953488372	0.39669421487603307	-1
3346	0.2875	0.23783783783783785	0.33734939759036153	0.03374233128834356	0.10385756676557864	0.156794425087108	0.3930232558139535	0.10198573356468188	0.5272727272727273	0.4069767441860464	0.47933884297520657	1
3347	0.32500000000000007	0.21621621621621628	0.26506024096385544	0.09969325153374232	0.11572700296735905	0.1637630662020906	0.3930232558139535	0.15750915750915695	0.3909090909090911	0.30232558139534876	0.1983471074380163	-1
3348	0.3375	0.1945945945945946	0.25903614457831325	0.12730061349693253	0.2195845697329377	0.1672473867595819	0.3744186046511628	0.1810294968189723	0.11818181818181817	0.3255813953488372	0.165289256198347	-1
3349	0.5875	0.0972972972972973	0.44578313253012053	0.046012269938650305	0.12166172106824924	0.09407665505226481	0.2744186046511628	0.10969732022363843	0.5090909090909093	0.20930232558139533	0.7272727272727273	-1
3350	0.3125	0.05405405405405406	0.2530120481927711	0.007668711656441719	0.10089020771513352	0.21254355400696864	0.31627906976744186	0.06844033159822516	0.3727272727272726	0.5813953488372092	0.5289256198347105	1
3351	0.2875	0.10810810810810811	0.21686746987951808	0.02147239263803681	0.086053412462908	0.0627177700348432	0.5569767441860465	0.10005783689994274	0.5909090909090913	0.6627906976744187	0.5454545454545454	-1
3352	0.42500000000000004	0.2810810810810811	0.26506024096385544	0.05521472392638037	0.11275964391691393	0.17073170731707318	0.3116279069767442	0.07499518025833751	0.26363636363636367	0.627906976744186	0.7107438016528926	-1
3353	0.050000000000000044	0.14594594594594595	0.1385542168674699	0.06901840490797545	0.0949554896142433	0.21602787456445993	0.3418604651162791	0.18835550414497604	0.6363636363636367	0.25581395348837205	0.0	-1
3354	0.3375	0.05405405405405406	0.16265060240963858	0.03067484662576687	0.0771513353115727	0.10452961672473868	0.15348837209302324	0.08270676691729406	0.44545454545454577	0.627906976744186	0.5509641873278184	-1
3355	0.6375000000000001	0.2702702702702703	0.1927710843373494	0.013803680981595092	0.11275964391691393	0.0313588850174216	0.4418604651162791	0.15982263350684178	0.42727272727272725	0.27906976744186046	0.23140495867768607	-1
3356	0.3125	0.10810810810810811	0.13253012048192772	0.013803680981595092	0.10089020771513352	0.14982578397212543	0.3372093023255814	0.10160015423173263	0.42727272727272725	0.30232558139534876	0.36363636363636354	-1
3357	0.3375	0.34594594594594597	0.18674698795180725	0.04447852760736197	0.10979228486646883	0.06968641114982578	0.3186046511627907	0.06034316560632291	0.3909090909090911	0.1046511627906977	0.6611570247933882	1
3358	0.4125	0.1945945945945946	0.1927710843373494	0.08128834355828221	0.08308605341246292	0.1289198606271777	0.20232558139534884	0.1212647002120697	0.5363636363636366	0.20930232558139533	0.5950413223140494	-1
3359	0.375	0.0648648648648649	0.10843373493975904	0.012269938650306747	0.11275964391691393	0.0975609756097561	0.18604651162790697	0.08733371891266728	0.5	0.372093023255814	0.5289256198347105	-1
3360	0.4	0.3027027027027027	0.15060240963855423	0.07822085889570553	0.017804154302670617	0.041811846689895474	0.14651162790697675	0.04858299595141702	0.09090909090909083	0.4302325581395348	0.8595041322314045	-1
3361	0.30000000000000004	0.14054054054054055	0.22891566265060243	0.09509202453987729	0.08011869436201781	0.21602787456445993	0.5465116279069767	0.15403894351262792	0.3090909090909091	0.16279069767441856	0.2148760330578514	-1
3362	0.3375	0.22702702702702704	0.15662650602409642	0.09815950920245399	0.0919881305637982	0.05574912891986063	0.23953488372093024	0.1262772315403886	0.40909090909090917	0.18604651162790697	0.36363636363636354	-1
3363	0.2875	0.1837837837837838	0.16867469879518077	0.1441717791411043	0.13649851632047477	0.18815331010452963	0.2813953488372093	0.13283208020050452	0.45454545454545503	0.1511627906976744	0.47933884297520657	-1
3364	0.38750000000000007	0.21621621621621628	0.14457831325301204	0.023006134969325156	0.07418397626112759	0.1637630662020906	0.25813953488372093	0.03296703296703285	0.23636363636363633	0.2441860465116279	0.8595041322314045	1
3365	0.275	0.20540540540540542	0.18674698795180725	0.06748466257668712	0.10089020771513352	0.18118466898954705	0.37209302325581395	0.10198573356468188	0.5090909090909093	0.3488372093023256	0.4958677685950412	-1
3366	0.26250000000000007	0.3945945945945946	0.15662650602409642	0.012269938650306747	0.05341246290801187	0.07317073170731707	0.23023255813953492	0.08424908424908395	0.5272727272727273	0.16279069767441856	0.4132231404958677	-1
3367	0.35	0.21621621621621628	0.05421686746987952	0.1579754601226994	0.12462908011869434	0.12195121951219512	0.2813953488372093	0.16483516483516425	0.19090909090909092	0.46511627906976744	0.24793388429752072	-1
3368	0.4	0.43243243243243246	0.07228915662650602	0.0598159509202454	0.12166172106824924	0.07317073170731707	0.17674418604651165	0.13244650086755172	0.12727272727272698	0.1511627906976744	0.165289256198347	-1
3369	0.48750000000000004	0.2810810810810811	0.16867469879518077	0.15950920245398773	0.0919881305637982	0.10104529616724739	0.2488372093023256	0.21283979178716095	0.5	0.08139534883720928	0.1983471074380163	-1
3370	0.45000000000000007	0.11891891891891893	0.18674698795180725	0.21319018404907975	0.10682492581602374	0.1289198606271777	0.4255813953488372	0.22151532677848706	0.3454545454545457	0.3255813953488372	0.1983471074380163	-1
3371	0.35	0.2810810810810811	0.15060240963855423	0.06441717791411042	0.086053412462908	0.04878048780487805	0.25813953488372093	0.09388856757277964	0.581818181818182	0.569767441860465	0.7603305785123966	-1
3372	0.475	0.23783783783783785	0.22891566265060243	0.023006134969325156	0.10089020771513352	0.027874564459930314	0.20465116279069767	0.1127819548872182	0.40909090909090917	0.49999999999999994	0.4958677685950412	-1
3373	0.36250000000000004	0.15135135135135136	0.22289156626506026	0.015337423312883437	0.05637982195845695	0.07665505226480837	0.21395348837209305	0.08077887025255492	0.5181818181818185	0.4302325581395348	0.5950413223140494	1
3374	0.5125000000000001	0.24864864864864866	0.13253012048192772	0.19478527607361965	0.11572700296735905	0.15331010452961671	0.4697674418604651	0.23732407942934586	0.6818181818181821	0.4302325581395348	0.3305785123966942	-1
3375	0.36250000000000004	0.20540540540540542	0.18072289156626506	0.2039877300613497	0.05934718100890206	0.11149825783972125	0.2813953488372093	0.1578947368421062	0.581818181818182	0.3255813953488372	0.6611570247933882	1
3376	0.36250000000000004	0.10810810810810811	0.18072289156626506	0.08895705521472393	0.11572700296735905	0.13240418118466898	0.5604651162790697	0.1636784268363236	0.5181818181818185	0.3488372093023256	0.3305785123966942	-1
3377	0.45000000000000007	0.31351351351351353	0.15662650602409642	0.1380368098159509	0.12166172106824924	0.10801393728222997	0.28837209302325584	0.1729323308270665	0.3727272727272726	0.27906976744186046	0.39669421487603307	-1
3378	0.375	0.16216216216216217	0.2530120481927711	0.10429447852760737	0.10385756676557864	0.18815331010452963	0.4162790697674419	0.16753422016579833	0.45454545454545503	0.30232558139534876	0.2148760330578514	-1
3379	0.25	0.1837837837837838	0.14457831325301204	0.19478527607361965	0.10385756676557864	0.13588850174216027	0.29534883720930233	0.1945247734721427	0.5636363636363635	0.2325581395348837	0.24793388429752072	-1
3380	0.4	0.1837837837837838	0.33734939759036153	0.02147239263803681	0.0771513353115727	0.0627177700348432	0.19767441860465118	0.09041835357625061	0.46363636363636385	0.3604651162790698	0.4958677685950412	-1
3381	0.4625	0.14054054054054055	0.4096385542168675	0.1579754601226994	0.10682492581602374	0.1254355400696864	0.286046511627907	0.20609215346057397	0.25454545454545485	0.16279069767441856	0.11570247933884281	-1
3382	0.4	0.08648648648648649	0.1927710843373494	0.11809815950920247	0.10682492581602374	0.1254355400696864	0.26976744186046514	0.16753422016579833	0.44545454545454577	0.13953488372093026	0.1983471074380163	-1
3383	0.42500000000000004	0.23783783783783785	0.18072289156626506	0.11503067484662576	0.12166172106824924	0.13240418118466898	0.41395348837209306	0.18141507615192154	0.3909090909090911	0.31395348837209297	0.18181818181818166	-1
3384	0.36250000000000004	0.3567567567567568	0.16265060240963858	0.03067484662576687	0.07121661721068248	0.08013937282229966	0.17441860465116277	0.07229612492770698	0.2999999999999998	0.13953488372093026	0.611570247933884	-1
3385	0.45000000000000007	0.1945945945945946	0.22289156626506026	0.13496932515337423	0.11275964391691393	0.13937282229965156	0.3186046511627907	0.21380374011953052	0.6727272727272728	0.5813953488372092	0.3305785123966942	-1
3386	0.42500000000000004	0.07567567567567568	0.22891566265060243	0.00920245398773006	0.086053412462908	0.05574912891986063	0.23255813953488375	0.08849045691151147	0.42727272727272725	0.2441860465116279	0.5123966942148759	-1
3387	0.30000000000000004	0.31351351351351353	0.18072289156626506	0.09202453987730061	1.0000000000000002	0.2682926829268293	0.4418604651162791	0.15982263350684178	0.5181818181818185	0.4186046511627906	0.2644628099173554	-1
3388	0.4375	0.17297297297297298	0.20481927710843376	0.22699386503067484	0.12166172106824924	0.1254355400696864	0.3813953488372093	0.21573163678426965	0.28181818181818175	0.2325581395348837	0.165289256198347	-1
3389	0.525	0.5081081081081081	0.10240963855421688	0.1165644171779141	0.0919881305637982	0.038327526132404185	0.11627906976744186	0.1636784268363236	0.3363636363636364	0.09302325581395349	0.24793388429752072	-1
3390	0.32500000000000007	0.10810810810810811	0.18674698795180725	0.015337423312883437	0.11869436201780414	0.11846689895470383	0.27209302325581397	0.1212647002120697	0.8000000000000003	0.5232558139534884	0.39669421487603307	1
3391	0.1875	0.08648648648648649	0.2349397590361446	0.006134969325153375	0.05637982195845695	0.13240418118466898	0.21162790697674416	0.08579140158087384	0.7727272727272729	0.4302325581395348	0.4297520661157024	-1
3392	0.4	0.08648648648648649	0.15060240963855423	0.21012269938650308	0.10385756676557864	0.08710801393728224	0.3232558139534884	0.20994794679005224	0.17272727272727284	0.27906976744186046	0.1983471074380163	-1
3393	0.32500000000000007	0.3567567567567568	0.006024096385542169	0.08435582822085888	0.11572700296735905	0.0627177700348432	0.13953488372093026	0.12550607287449367	0.42727272727272725	0.2325581395348837	0.3305785123966942	-1
3394	0.42500000000000004	0.11891891891891893	0.16265060240963858	0.1625766871165644	0.15430267062314537	0.15331010452961671	0.3232558139534884	0.20454983612878408	0.2454545454545456	0.4302325581395348	0.2148760330578514	-1
3395	0.3125	0.34594594594594597	0.1927710843373494	0.15337423312883436	0.11869436201780414	0.1254355400696864	0.4627906976744186	0.21187584345479138	0.6818181818181821	0.4302325581395348	0.2148760330578514	-1
3396	0.23750000000000004	0.1891891891891892	0.391566265060241	0.00920245398773006	0.20771513353115725	0.05226480836236934	0.29534883720930233	0.11490264121843197	0.4363636363636365	0.2325581395348837	0.23140495867768607	-1
3397	0.5125000000000001	0.032432432432432434	0.29518072289156627	0.0598159509202454	0.11572700296735905	0.08710801393728224	0.286046511627907	0.1443994601889358	0.4727272727272731	0.2325581395348837	0.4297520661157024	-1
3398	0.30000000000000004	0.23783783783783785	0.2530120481927711	0.024539877300613498	0.08011869436201781	0.09059233449477352	0.2744186046511628	0.05764411027568883	0.3727272727272726	0.18604651162790697	0.5950413223140494	-1
3399	0.4	0.21621621621621628	0.21686746987951808	0.006134969325153375	0.0771513353115727	0.020905923344947737	0.13953488372093026	0.05378831694621056	0.3363636363636364	0.27906976744186046	0.6776859504132229	-1
3400	0.35	0.2810810810810811	0.24096385542168677	0.11503067484662576	0.10979228486646883	0.22996515679442509	0.37209302325581395	0.1509543088490446	0.3909090909090911	0.3255813953488372	0.25344352617079835	-1
3401	0.4	0.15135135135135136	0.15662650602409642	0.13190184049079753	0.05341246290801187	0.12195121951219512	0.26046511627906976	0.0996722575669935	0.3090909090909091	0.13953488372093026	0.743801652892562	1
3402	0.525	0.17297297297297298	0.2891566265060241	0.09509202453987729	0.11275964391691393	0.038327526132404185	0.28837209302325584	0.17447464815885994	0.46363636363636385	0.5581395348837208	0.3305785123966942	-1
3403	0.36250000000000004	0.11891891891891893	0.20481927710843376	0.006134969325153375	0.03857566765578635	0.06968641114982578	0.19534883720930235	0.07885097358781579	0.46363636363636385	0.4069767441860464	0.5123966942148759	-1
3404	0.5625000000000001	0.3027027027027027	0.3433734939759036	0.22085889570552147	0.12759643916913946	0.11498257839721254	0.5720930232558139	0.250433776749567	0.19090909090909092	0.48837209302325574	0.09917355371900816	-1
3405	0.3125	0.15135135135135136	0.3433734939759036	0.012269938650306747	0.5905044510385756	0.041811846689895474	0.2	0.11740890688259142	0.40000000000000036	0.2441860465116279	0.3305785123966942	-1
3406	0.3125	0.6378378378378379	0.2891566265060241	0.18404907975460122	0.12759643916913946	0.1916376306620209	0.4930232558139535	0.2080200501253131	0.40909090909090917	0.3488372093023256	0.2148760330578514	-1
3407	0.36250000000000004	0.14054054054054055	0.29518072289156627	0.012269938650306747	0.11275964391691393	0.0975609756097561	0.24186046511627907	0.08270676691729406	0.18181818181818166	0.2325581395348837	0.4628099173553719	1
3408	0.5375	0.0972972972972973	0.26506024096385544	0.20705521472392638	0.13056379821958455	0.14285714285714285	0.313953488372093	0.26007326007325915	0.5090909090909093	0.6162790697674418	0.1322314049586777	1
3409	0.4	0.3027027027027027	0.18072289156626506	0.06748466257668712	0.0919881305637982	0.13240418118466898	0.30930232558139537	0.08906882591092824	0.5545454545454547	0.2325581395348837	0.6942148760330575	1
3410	0.275	0.0972972972972973	0.18072289156626506	0.10276073619631901	0.08902077151335311	0.1289198606271777	0.2186046511627907	0.10429920956237027	0.17272727272727284	0.4069767441860464	0.4958677685950412	-1
3411	0.4375	0.22702702702702704	0.22289156626506026	0.11809815950920247	0.10385756676557864	0.14982578397212543	0.5046511627906977	0.18295739348371143	0.36363636363636376	0.29069767441860456	0.165289256198347	-1
3412	0.4125	0.33513513513513515	0.2349397590361446	0.16104294478527606	0.07418397626112759	0.08013937282229966	0.45116279069767445	0.17447464815885994	0.2999999999999998	0.3488372093023256	0.3305785123966942	-1
3413	0.35	0.17297297297297298	0.18072289156626506	0.19018404907975459	0.12759643916913946	0.05574912891986063	0.30930232558139537	0.21476768845190009	0.5909090909090913	0.31395348837209297	0.23140495867768607	-1
3414	0.4375	0.2810810810810811	0.18072289156626506	0.13496932515337423	0.142433234421365	0.11149825783972125	0.39069767441860465	0.16252168883747942	0.3909090909090911	0.25581395348837205	0.39669421487603307	-1
3415	0.36250000000000004	0.07567567567567568	0.22891566265060243	0.01687116564417178	0.08308605341246292	0.0627177700348432	0.17209302325581394	0.06458453826875044	0.3363636363636364	0.3604651162790698	0.5619834710743801	-1
3416	0.375	0.2594594594594595	0.2349397590361446	0.1380368098159509	0.05044510385756676	0.11149825783972125	0.2651162790697675	0.11085405822248262	0.41818181818181843	0.1511627906976744	0.6776859504132229	-1
3417	0.3125	0.1837837837837838	0.13253012048192772	0.04141104294478527	0.11572700296735905	0.13588850174216027	0.3511627906976744	0.10507036822826166	0.40000000000000036	0.3255813953488372	0.4132231404958677	-1
3418	0.475	0.43243243243243246	0.22289156626506026	0.0030674846625766885	0.08308605341246292	0.006968641114982578	0.20930232558139533	0.05957200694042797	0.28181818181818175	0.19767441860465118	0.5619834710743801	-1
3419	0.36250000000000004	0.41081081081081083	0.10843373493975904	0.02760736196319018	0.07418397626112759	0.08013937282229966	0.20465116279069767	0.0480046269519967	0.3272727272727276	0.25581395348837205	0.7603305785123966	1
3420	0.5125000000000001	0.2918918918918919	0.16867469879518077	0.18865030674846625	0.06824925816023739	0.038327526132404185	0.12325581395348838	0.11740890688259142	0.2454545454545456	0.2441860465116279	0.8264462809917352	-1
3421	0.26250000000000007	0.2594594594594595	0.15662650602409642	0.013803680981595092	0.142433234421365	0.05226480836236934	0.3046511627906977	0.08849045691151147	0.4727272727272731	0.16279069767441856	0.44628099173553704	-1
3422	0.36250000000000004	0.1837837837837838	0.1987951807228916	0.035276073619631906	0.142433234421365	0.17421602787456447	0.3790697674418605	0.1212647002120697	0.27272727272727293	0.30232558139534876	0.24793388429752072	1
3423	0.4	0.07567567567567568	0.20481927710843376	0.012269938650306747	0.08902077151335311	0.06620209059233449	0.3883720930232558	0.10776942355889929	0.5454545454545454	0.46511627906976744	0.4628099173553719	-1
3424	0.45000000000000007	0.2702702702702703	0.15662650602409642	0.23006134969325154	0.11869436201780414	0.2264808362369338	0.46511627906976744	0.23057644110275888	0.3090909090909091	0.5348837209302326	0.24793388429752072	-1
3425	0.45000000000000007	0.1945945945945946	0.18674698795180725	0.02760736196319018	0.10089020771513352	0.1951219512195122	0.39069767441860465	0.1347599768652401	0.6363636363636367	0.5348837209302326	0.4297520661157024	-1
3426	0.3375	0.20540540540540542	0.15662650602409642	0.15950920245398773	0.06231454005934717	0.0	0.16744186046511628	0.13321765953345022	0.31818181818181834	0.16279069767441856	0.5289256198347105	-1
3427	0.4375	0.1837837837837838	0.1746987951807229	0.1058282208588957	0.11869436201780414	0.1254355400696864	0.34418604651162793	0.1810294968189723	0.645454545454546	0.18604651162790697	0.2644628099173554	-1


==> supp_material/code/environment.yml <==
name: tensorflow-py3
channels:
  - conda-forge
  - defaults
dependencies:
  - appnope=0.1.0=py37hc8dfbb8_1001
  - argon2-cffi=20.1.0=py37h60d8a13_1
  - attrs=19.3.0=py_0
  - backcall=0.2.0=pyh9f0ad1d_0
  - backports=1.0=py_2
  - backports.functools_lru_cache=1.6.1=py_0
  - bleach=3.1.5=pyh9f0ad1d_0
  - bzip2=1.0.6=h1de35cc_1002
  - ca-certificates=2020.6.20=hecda079_0
  - certifi=2020.6.20=py37hc8dfbb8_0
  - cffi=1.14.1=py37hf5b7abd_0
  - cycler=0.10.0=py_1
  - dbus=1.13.6=h2f22bb5_0
  - decorator=4.4.2=py_0
  - defusedxml=0.6.0=py_0
  - entrypoints=0.3=py37hc8dfbb8_1001
  - expat=2.2.9=h4a8c4bd_2
  - freetype=2.10.0=h24853df_1
  - gettext=0.19.8.1=h46ab8bc_1002
  - glib=2.65.0=h577aef8_0
  - icu=58.2=h0a44026_1000
  - importlib-metadata=1.7.0=py37hc8dfbb8_0
  - importlib_metadata=1.7.0=0
  - ipykernel=5.3.4=py37h43977f1_0
  - ipython=7.17.0=py37hc6149b9_0
  - ipython_genutils=0.2.0=py_1
  - ipywidgets=7.5.1=py_0
  - jedi=0.15.2=py37_0
  - jinja2=2.11.2=pyh9f0ad1d_0
  - joblib=0.13.2=py_0
  - jpeg=9d=h0b31af3_0
  - jsonschema=3.2.0=py37hc8dfbb8_1
  - jupyter=1.0.0=py_2
  - jupyter_client=6.1.6=py_0
  - jupyter_console=6.1.0=py_1
  - jupyter_core=4.6.3=py37hc8dfbb8_1
  - kiwisolver=1.1.0=py37h770b8ee_0
  - libblas=3.8.0=7_openblas
  - libcblas=3.8.0=7_openblas
  - libcxx=10.0.1=h5f48129_0
  - libffi=3.2.1=h6de7cb9_1006
  - libgfortran=3.0.1=0
  - libiconv=1.15=h0b31af3_1006
  - liblapack=3.8.0=7_openblas
  - libpng=1.6.37=h2573ce8_0
  - libsodium=1.0.18=h01d97ff_0
  - llvm-openmp=8.0.0=h770b8ee_0
  - markupsafe=1.1.1=py37h9bfed18_1
  - matplotlib=3.1.1=py37_1
  - matplotlib-base=3.1.1=py37h3a684a6_1
  - mistune=0.8.4=py37h9bfed18_1001
  - nbconvert=5.6.1=py37hc8dfbb8_1
  - nbformat=5.0.7=py_0
  - ncurses=6.1=h0a44026_1002
  - notebook=6.1.1=py37hc8dfbb8_0
  - numpy=1.19.1=py37h7e69742_0
  - openblas=0.3.5=h436c29b_1001
  - openssl=1.1.1g=h0b31af3_1
  - packaging=20.4=pyh9f0ad1d_0
  - pandas=1.1.0=py37hdadc0f0_0
  - pandoc=2.10.1=haf1e3a3_0
  - pandocfilters=1.4.2=py_1
  - parso=0.8.0=pyh9f0ad1d_0
  - patsy=0.5.1=py_0
  - pcre=8.44=h4a8c4bd_0
  - pexpect=4.8.0=py37hc8dfbb8_1
  - pickleshare=0.7.5=py37hc8dfbb8_1001
  - pip=19.1.1=py37_0
  - prometheus_client=0.8.0=pyh9f0ad1d_0
  - prompt-toolkit=3.0.6=py_0
  - prompt_toolkit=3.0.6=0
  - ptyprocess=0.6.0=py_1001
  - pycparser=2.20=pyh9f0ad1d_2
  - pygments=2.6.1=py_0
  - pyparsing=2.4.2=py_0
  - pyqt=5.9.2=py37h2a560b1_4
  - pyrsistent=0.16.0=py37h9bfed18_0
  - python=3.7.2=hbdd33cc_0
  - python-dateutil=2.8.0=py_0
  - python_abi=3.7=1_cp37m
  - pytz=2019.1=py_0
  - pyzmq=19.0.2=py37hf1e22d8_0
  - qt=5.9.7=h93ee506_2
  - qtconsole=4.7.5=pyh9f0ad1d_0
  - qtpy=1.9.0=py_0
  - readline=7.0=hcfe32e1_1001
  - scikit-learn=0.21.3=py37hd4ffd6c_0
  - scipy=1.3.0=py37hab3da7d_0
  - seaborn=0.10.1=1
  - seaborn-base=0.10.1=py_1
  - send2trash=1.5.0=py_0
  - setuptools=41.0.1=py37_0
  - sip=4.19.8=py37h0a44026_0
  - sqlite=3.28.0=h9721f7c_0
  - statsmodels=0.11.1=py37h9bfed18_2
  - terminado=0.8.3=py37hc8dfbb8_1
  - testpath=0.4.4=py_0
  - tk=8.6.9=h2573ce8_1002
  - tornado=6.0.3=py37h01d97ff_0
  - traitlets=4.3.3=py37hc8dfbb8_1
  - wcwidth=0.2.5=pyh9f0ad1d_1
  - webencodings=0.5.1=py_1
  - wheel=0.33.4=py37_0
  - widgetsnbextension=3.5.1=py37hc8dfbb8_1
  - xz=5.2.4=h1de35cc_1001
  - zeromq=4.3.2=h4a8c4bd_3
  - zipp=3.1.0=py_0
  - zlib=1.2.11=h1de35cc_1004
  - pip:
    - absl-py==0.7.1
    - astor==0.8.0
    - cloudpickle==1.3.0
    - cplex==12.10.0.3
    - dm-tree==0.1.5
    - et-xmlfile==1.0.1
    - gast==0.4.0
    - google-pasta==0.1.7
    - grpcio==1.21.1
    - h5py==2.9.0
    - jdcal==1.4.1
    - keras-applications==1.0.8
    - keras-preprocessing==1.1.0
    - markdown==3.1.1
    - openpyxl==3.0.0
    - protobuf==3.8.0
    - six==1.12.0
    - tensorboard==1.14.0
    - tensorflow==1.14.0
    - tensorflow-estimator==1.14.0
    - tensorflow-probability==0.11.0
    - termcolor==1.1.0
    - werkzeug==0.15.4
    - wrapt==1.11.2


